Noise limits on two-photon interferometric sensing

When a photon interferes with itself while traversing a Mach-Zehnder inteferometer, the output port where it emerges is influenced by the phase difference between the interferometer arms. This allows for highly precise estimation of the path length difference (delay) but is extremely sensitive to phase noise. By contrast, a delay between the arms of the two-photon Hong-Ou-Mandel interferometer directly affects the relative indistinguishability of the photon pair, affecting the rate of recorded coincidences. This likewise allows for delay estimation; notably less precise but with the advantage of being less sensitive to perturbations of the photons' phase. Focusing on two-photon input states, we here investigate to what degree of noise Mach-Zehnder interferometry retains its edge over Hong-Ou-Mandel interferometry. We also explore the competing benefits of different two-photon inputs for a Mach-Zehnder interferometer, and under what parameter regimes each input performs best.

==> data/FEzerovisb.dat <==
-150.	0.14669667532181663
-149.9	0.17018916088306343
-149.8	0.19139395435080686
-149.7	0.2097563572022254
-149.6	0.22488607499556584
-149.5	0.23652731562652604
-149.4	0.24453331374770357
-149.3	0.24884899532527777
-149.2	0.24950352437172463
-149.1	0.24661295092520452
-149.	0.2403916922607922
-148.9	0.23116971057976377
-148.8	0.21940978936150712
-148.7	0.2057165467436038
-148.6	0.19082686368968746
-148.5	0.17557221541173051
-148.4	0.16080908214595044
-148.3	0.14732466204920375
-148.2	0.1357383793368758
-148.1	0.12642834476251363
-148.	0.11950906927404825
-147.9	0.11487100845626388
-147.8	0.11227064184306457
-147.7	0.11144244647761473
-147.6	0.11219854465685704
-147.5	0.11448799976866039
-147.4	0.11840091329713809
-147.3	0.12411777812508536
-147.2	0.1318190790442145
-147.1	0.1415815788345414
-147.	0.15329261341342096
-146.9	0.1666085542331502
-146.8	0.18096851274339035
-146.7	0.1956552460338494
-146.6	0.20988095751950664
-146.5	0.22287222511975807
-146.4	0.2339350080825817
-146.3	0.24249201863812223
-146.2	0.24809475157073616
-146.1	0.2504180741843731
-146.	0.24924655668576215
-145.9	0.24446033332160896
-145.8	0.23602595067893764
-145.7	0.2239954296597932
-145.6	0.20851496903868327
-145.5	0.18984319817698608
-145.4	0.1683772711140244
-145.3	0.14468299966364942
-145.2	0.1195224561111771
-145.1	0.09386928605896964
-145.	0.06889933184565283
-144.9	0.04594389895487083
-144.8	0.026397376911970253
-144.7	0.011581417707633624
-144.6	0.0025832184423151363
-144.5	0.00010038781227173586
-144.4	0.004331447923844012
-144.3	0.01494315117575036
-144.2	0.03112441583778627
-144.1	0.051710786901347866
-144.	0.07534478795679622
-143.9	0.10063356191363947
-143.8	0.12627463607564934
-143.7	0.1511363953199415
-143.6	0.17429431527581946
-143.5	0.19503295234006895
-143.4	0.2128267168175138
-143.3	0.22731140777167164
-143.2	0.23825560339075966
-143.1	0.24553788643645175
-143.	0.2491332857695389
-142.9	0.24911030194700595
-142.8	0.2456381328204141
-142.7	0.23900175333779358
-142.6	0.2296199585482983
-142.5	0.21805838845497102
-142.4	0.20502676114562063
-142.3	0.1913489407774595
-142.2	0.1778985743877295
-142.1	0.16550335125237162
-142.	0.1548355231721593
-141.9	0.14631861094292042
-141.8	0.14008179778947522
-141.7	0.13598043469141285
-141.6	0.13367848022867246
-141.5	0.13276806858913134
-141.4	0.13289220142798291
-141.3	0.13384008331920685
-141.2	0.13559540627320338
-141.1	0.1383297784173038
-141.	0.14234397001303067
-140.9	0.147969472259179
-140.8	0.1554526026381745
-140.7	0.1648505127468806
-140.6	0.1759679216658851
-140.5	0.18835200562501536
-140.4	0.20134368583093182
-140.3	0.2141654531727929
-140.2	0.22601756131610878
-140.1	0.23615831126615494
-140.	0.2439556803873038
-139.9	0.2489096730653913
-139.8	0.25065270934763445
-139.7	0.24893813726047903
-139.6	0.2436260665413014
-139.5	0.2346732372507635
-139.4	0.22213099644930429
-139.3	0.20615323196467356
-139.2	0.1870142399358034
-139.1	0.16513460693275595
-139.	0.14111085879013976
-138.9	0.11574167602500593
-138.8	0.09004021159798581
-138.7	0.06521957218758212
-138.6	0.04263880841992803
-138.5	0.023702115809298735
-138.4	0.009715594104116298
-138.3	0.001721976413523075
-138.2	0.00034821944175784697
-138.1	0.005705507345013898
-138.	0.017370663687896075
-137.9	0.034454584140941824
-137.8	0.05573730964907459
-137.7	0.07983265481356847
-137.6	0.1053439305317244
-137.5	0.13098368167242733
-137.4	0.15564672218798645
-137.3	0.17843971833799024
-137.2	0.1986785538484
-137.1	0.21586687700101787
-137.	0.22966766261844668
-136.9	0.23987654094228922
-136.8	0.2464025096073279
-136.7	0.24925902616834733
-136.6	0.24856629312439138
-136.5	0.24456335744994373
-136.4	0.2376259574056354
-136.3	0.2282826609007684
-136.2	0.21721830935823339
-136.1	0.20525185103167226
-136.	0.19327811684641888
-135.9	0.18217239538261001
-135.8	0.17267210775081393
-135.7	0.16526541879945725
-135.6	0.1601225532964183
-135.5	0.1570953104105012
-135.4	0.15578704276552688
-135.3	0.15567147142473017
-135.2	0.15622630282045474
-135.1	0.15704995869982213
-135.	0.15794089738362987
-134.9	0.15893058480216593
-134.8	0.16026863276086772
-134.7	0.16236283110363003
-134.6	0.1656814921399732
-134.5	0.17063335234867055
-134.4	0.17744973016636717
-134.3	0.18609882220571455
-134.2	0.1962565120375407
-134.1	0.20734096426961202
-134.	0.21859692182483245
-133.9	0.2292011153974635
-133.8	0.2383591349966006
-133.7	0.2453744340864955
-133.6	0.24968423790372907
-133.5	0.2508680684429752
-133.4	0.24863963567261918
-133.3	0.24283293619236104
-133.2	0.23339090984593017
-133.1	0.2203618984373727
-133.	0.20390638079207943
-132.9	0.1843141239666241
-132.8	0.16202963621660144
-132.7	0.1376811955969901
-132.6	0.11210556224822742
-132.5	0.08635713514314997
-132.4	0.06168802250882373
-132.3	0.03948638460007244
-132.2	0.021166822982799854
-132.1	0.008019463954312495
-132.	0.0010411694135967267
-131.9	0.0007862261431997344
-131.8	0.007276435383344646
-131.7	0.019997151680792816
-131.6	0.03798046105642717
-131.5	0.05995077029919606
-131.4	0.0844933940614244
-131.3	0.11020802010554409
-131.2	0.13582221398276767
-131.1	0.16025700444134372
-131.	0.1826499898499488
-130.9	0.2023484107281831
-130.8	0.2188859567381935
-130.7	0.23195501640274077
-130.6	0.24138280407113955
-130.5	0.24711659592325957
-130.4	0.2492205458565947
-130.3	0.2478839708291359
-130.2	0.2434380518337215
-130.1	0.2363741789232113
-130.	0.2273529338881153
-129.9	0.21718948367159127
-129.8	0.20680194410226233
-129.7	0.19711737607069607
-129.6	0.18894612259574342
-129.5	0.18285383227195004
-129.4	0.17907086202977415
-129.3	0.1774713540570544
-129.2	0.17763020361381077
-129.1	0.1789384190366962
-129.	0.18074132023655554
-128.9	0.1824654754712391
-128.8	0.18371330504126776
-128.7	0.1843183833965913
-128.6	0.18436261550629712
-128.5	0.18415783359359358
-128.4	0.1841925776631278
-128.3	0.18504490059135595
-128.2	0.18726762366419847
-128.1	0.19126338590009725
-128.	0.1971777159817842
-127.9	0.20484064341249456
-127.8	0.21377545751302773
-127.7	0.2232706350747768
-127.6	0.23248955992995984
-127.5	0.2405839750280197
-127.4	0.24678372462369164
-127.3	0.2504505589180308
-127.2	0.2510983302552259
-127.1	0.2483903203430419
-127.	0.24212633403748457
-126.9	0.23223003257663288
-126.8	0.21874339425428643
-126.7	0.20183172298646496
-126.6	0.18179966994805372
-126.5	0.15911600330111025
-126.4	0.1344418900019869
-126.3	0.1086540270232623
-126.2	0.08285050542567073
-126.1	0.0583251911879918
-126.	0.0364979580709686
-125.9	0.01879568746776559
-125.8	0.006493165519147919
-125.7	0.0005405604530610504
-125.6	0.0014174272125435767
-125.5	0.009053462243422756
-125.4	0.022839854800815882
-125.3	0.04172771177043645
-125.2	0.06438433027638107
-125.1	0.0893656248240665
-125.	0.11526709821406045
-124.9	0.1408309260311742
-124.8	0.1650040574252807
-124.7	0.18695500432785278
-124.6	0.20606299569827963
-124.5	0.22189366122939885
-124.4	0.23417286310725222
-124.3	0.24276679861584033
-124.2	0.24767311929287839
-124.1	0.24902467967305608
-124.	0.24710417929062597
-123.9	0.24236382316166677
-123.8	0.23543915052346356
-123.7	0.22714164144798366
-123.6	0.218413731331
-123.5	0.2102366209753212
-123.4	0.20349782628126073
-123.3	0.19884726656747156
-123.2	0.19658573767213855
-123.1	0.19662518325383224
-123.	0.19853478305948558
-122.9	0.20165446242940163
-122.8	0.20523700474600695
-122.7	0.2085803767165883
-122.6	0.21112724492366736
-122.5	0.21252641089724258
-122.4	0.2126618871644203
-122.3	0.2116574365637557
-122.2	0.20986030063762853
-122.1	0.20780192523296998
-122.	0.20613013704244226
-121.9	0.2055100669679715
-121.8	0.20650158455121317
-121.7	0.20943595640883425
-121.6	0.21432530976812664
-121.5	0.22083542880192814
-121.4	0.22833267368301557
-121.3	0.2359886588939984
-121.2	0.2429073994115127
-121.1	0.24823862506489075
-121.	0.25125498340009234
-120.9	0.251389137669366
-120.8	0.24823997767171846
-120.7	0.24156223565148524
-120.6	0.23125267225723764
-120.5	0.2173420482695364
-120.4	0.1999977572022077
-120.3	0.17953818810744793
-120.2	0.15645649949220763
-120.1	0.13144803323197196
-120.	0.10543183153907966
-119.9	0.0795531136347461
-119.8	0.05515165810375706
-119.7	0.03368331465696217
-119.6	0.016590755866373853
-119.5	0.0051353153398833225
-119.4	0.00022018576565631121
-119.3	0.002247786202071781
-119.2	0.011051829872002712
-119.1	0.02592495371588577
-119.	0.04573327065998452
-118.9	0.06908383669014176
-118.8	0.09450101747312968
-118.7	0.12057480394288138
-118.6	0.14606126757192925
-118.5	0.1699330942382402
-118.4	0.19139021472648315
-118.3	0.20984551674677898
-118.2	0.2249002613453011
-118.1	0.23632076881349182
-118.	0.24402412802886056
-117.9	0.2480769027460301
-117.8	0.24870688079782632
-117.69999999999999	0.24632320388763104
-117.6	0.2415343852275779
-117.5	0.23514773976179978
-117.4	0.22813083608804258
-117.3	0.2215208333256282
-117.19999999999999	0.21628468410892032
-117.1	0.21315868802062243
-117.	0.21251621580482655
-116.9	0.2143110528236564
-116.8	0.21811627504586176
-116.69999999999999	0.2232401952040888
-116.6	0.22887540462671951
-116.5	0.23423651623712322
-116.4	0.23866044905264033
-116.3	0.24166475375854707
-116.19999999999999	0.24297347688000684
-116.1	0.2425238571644623
-116.	0.24046359042770496
-115.9	0.2371413900488803
-115.8	0.23308615641755753
-115.69999999999999	0.22896477856778819
-115.6	0.2255082943451584
-115.5	0.22340366684680912
-115.4	0.22316404875394913
-115.3	0.2250083739392186
-115.19999999999999	0.2287898129433335
-115.1	0.2340018742962311
-115.	0.2398625540090119
-114.9	0.24544683028216693
-114.8	0.24982402467118064
-114.69999999999999	0.25216460843338717
-114.6	0.2518016499232508
-114.5	0.24825155593902898
-114.4	0.24120917034743836
-114.3	0.23053361420685806
-114.19999999999999	0.21623737177904429
-114.1	0.1984857606297468
-114.	0.17760894092728974
-113.9	0.15412428462142624
-113.8	0.1287627929991188
-113.69999999999999	0.10248901567934408
-113.6	0.07650008359709617
-113.5	0.05218772540756593
-113.4	0.03105021879937705
-113.3	0.014551624952972731
-113.19999999999999	0.003943187605979795
-113.1	0.00008127547270262877
-113.	0.003287991113941389
-112.9	0.013295380026552717
-112.8	0.029290761267059602
-112.69999999999999	0.05004883192867473
-112.6	0.07411127634179912
-112.5	0.09996739844178362
-112.4	0.12619965210592912
-112.3	0.1515771846110592
-112.19999999999999	0.17509865620656917
-112.1	0.19599691195053298
-112.	0.21372194451999166
-111.9	0.227917321696828
-111.8	0.23840158932939987
-111.69999999999999	0.24516180635472795
-111.6	0.24836171493069686
-111.5	0.24836157386312208
-111.4	0.24573979660286532
-111.3	0.24129886545803708
-111.19999999999999	0.23603283411076256
-111.1	0.23103725363931626
-111.	0.22736023462590316
-110.9	0.22582335132745301
-110.8	0.22686772560678548
-110.69999999999999	0.23048236412271325
-110.6	0.23624069206323717
-110.5	0.24342499761121855
-110.4	0.25118724274447235
-110.3	0.25869434309350203
-110.19999999999999	0.26522838426498885
-110.1	0.2702381773990884
-110.	0.27335487258465174
-109.9	0.2743888685655944
-109.8	0.27332208352015547
-109.69999999999999	0.27030337185404146
-109.6	0.26564804643860884
-109.5	0.2598359282407133
-109.4	0.2534966309705733
-109.3	0.2473675597462081
-109.19999999999999	0.2422126880150102
-109.1	0.2387020345652537
-109.	0.23727228180919008
-108.9	0.23800919619499644
-108.8	0.24059717328061894
-108.69999999999999	0.24436064070970845
-108.6	0.2483845827943206
-108.5	0.2516704082648378
-108.4	0.2532774780694518
-108.3	0.25241874009472187
-108.19999999999999	0.24850496673541528
-108.1	0.2411508360370877
-108.	0.2301625308441301
-107.9	0.21552390098596771
-107.8	0.19739186827957686
-107.69999999999999	0.17610515548022337
-107.6	0.15220468136311363
-107.5	0.12645881734100758
-107.4	0.09988177517207864
-107.3	0.07372917993821057
-107.19999999999999	0.049453256711267976
-107.1	0.028604044581465104
-107.	0.012675253379477041
-106.9	0.002913134391357407
-106.8	0.00012762764907119404
-106.69999999999999	0.004555937775991568
-106.6	0.015820064453970266
-106.5	0.03299196560060548
-106.4	0.054745401558580556
-106.3	0.07954917848617044
-106.19999999999999	0.10585259169790467
-106.1	0.13222800132422619
-106.	0.15745704512977854
-105.9	0.18056553423865424
-105.8	0.20082251146924393
-105.69999999999999	0.21772159024626586
-105.6	0.23096039447373895
-105.5	0.2404294101425042
-105.4	0.24621614288641028
-105.3	0.2486240156481375
-105.19999999999999	0.24819719933075277
-105.1	0.24573280643953543
-105.	0.24225395916641032
-104.9	0.23891867760671628
-104.8	0.23685855235472092
-104.69999999999999	0.23697709092024327
-104.6	0.23977215456009182
-104.5	0.24525160491288972
-104.4	0.25297400748943233
-104.3	0.2621893008718732
-104.19999999999999	0.2720168901744801
-104.1	0.28160039647188795
-104.	0.2902070692997689
-103.9	0.297270762954333
-103.8	0.30239509775714235
-103.69999999999999	0.3053371068633398
-103.6	0.3059874615507975
-103.5	0.3043570741830297
-103.4	0.30057429988905204
-103.3	0.2948924213408103
-103.19999999999999	0.2877027916244871
-103.1	0.2795441620333191
-103.	0.2710937008088749
-102.9	0.26312253797543406
-102.8	0.25640316773798083
-102.69999999999999	0.25157223971674647
-102.6	0.24897833523788593
-102.5	0.2485668006874436
-102.4	0.24985267502810504
-102.3	0.2519999559996142
-102.19999999999999	0.2539783506685264
-102.1	0.25473892897887845
-102.	0.25335492444363805
-101.9	0.24910293420608365
-101.8	0.2414898386272772
-101.69999999999999	0.23024690622907804
-101.6	0.21531398222130343
-101.5	0.19682994805400242
-101.4	0.1751369365115498
-101.3	0.15079791855619917
-101.19999999999999	0.12462054117247104
-101.1	0.09767409461837628
-101.	0.07128165304522527
-100.9	0.04696782374604665
-100.8	0.02634755731722572
-100.69999999999999	0.010955914345254048
-100.6	0.0020413169073083635
-100.5	0.00036761106992797395
-100.4	0.006080217921251274
-100.3	0.018678782384410026
-100.19999999999999	0.03710537786645966
-100.1	0.05991934079528812
-100.	0.08550631115766455
-99.9	0.1122692143343592
-99.8	0.1387675662218795
-99.69999999999999	0.16379573303436484
-99.6	0.1864096877015283
-99.5	0.20592117045497438
-99.4	0.2218793530766625
-99.3	0.23405647502920554
-99.19999999999999	0.24244797185672806
-99.1	0.24728998825664622
-99.	0.24908717136832947
-98.9	0.24863115684404982
-98.8	0.24697865452117712
-98.69999999999999	0.24535681378252308
-98.6	0.24498437200145468
-98.5	0.2468413318468484
-98.4	0.25146478818431484
-98.3	0.258855525313161
-98.19999999999999	0.26853215236140876
-98.1	0.27969773607499643
-98.	0.29144054934654645
-97.9	0.30289834653522996
-97.8	0.31335413416124624
-97.69999999999999	0.3222678382961425
-97.6	0.3292659924396962
-97.5	0.3341126643568346
-97.4	0.33667827669369643
-97.3	0.3369156825984517
-97.19999999999999	0.33484766642475894
-97.1	0.3305670507236371
-97.	0.3242487809634375
-96.9	0.316171454347572
-96.8	0.30674260601529485
-96.69999999999999	0.2965170541847726
-96.6	0.2861915818263004
-96.5	0.27655581723096284
-96.4	0.26838505637118537
-96.3	0.2622820351895232
-96.19999999999999	0.2585079522309515
-96.1	0.25686865984502205
-96.	0.25671350350002053
-95.9	0.2570560601756029
-95.8	0.25676818551643765
-95.69999999999999	0.25477290359150645
-95.6	0.2501805674638174
-95.5	0.24235343263274622
-95.4	0.23091620441960198
-95.3	0.21574163909587743
-95.19999999999999	0.1969356715714472
-95.1	0.1748355452540308
-95.	0.15002333165965917
-94.9	0.12334789064223131
-94.8	0.09594055100913823
-94.69999999999999	0.06920390092792113
-94.6	0.044751291036914595
-94.5	0.02428086776245495
-94.4	0.009385295675222725
-94.3	0.001324851964519277
-94.19999999999999	0.000817085190969138
-94.1	0.007905106040495274
-94.	0.021948191581628106
-93.9	0.041737877792795655
-93.8	0.06570052302274952
-93.69999999999999	0.0921251241565205
-93.6	0.11936065777783725
-93.5	0.1459514954936355
-93.4	0.17070683614146642
-93.3	0.19271928540386749
-93.19999999999999	0.21135567177545417
-93.1	0.22624248984825668
-93.	0.23726266787682823
-92.9	0.2445715363713383
-92.8	0.24862762107628972
-92.69999999999999	0.25021773957504717
-92.6	0.25043947114488213
-92.5	0.2505992687892258
-92.4	0.25200827094791145
-92.3	0.25571439128855267
-92.19999999999999	0.26226814004490656
-92.1	0.2716269003616824
-92.	0.28323622865867076
-91.9	0.29623446398670683
-91.8	0.3096801221236313
-91.69999999999999	0.3227222074998167
-91.6	0.33468612191127667
-91.5	0.34508934461530166
-91.4	0.3536162328695756
-91.3	0.36007778733959633
-91.19999999999999	0.36437245914899613
-91.1	0.3664555337562886
-91.	0.3663194841483856
-90.9	0.3639854371358875
-90.8	0.35950536161487506
-90.69999999999999	0.3529746974889566
-90.6	0.3445550027237779
-90.5	0.33450490608767725
-90.4	0.3232142435574974
-90.3	0.31123007508609524
-90.19999999999999	0.2992552626780687
-90.1	0.2880950374672108
-90.	0.278533642663632
-89.9	0.2711505190231343
-89.8	0.2661289211612894
-89.69999999999999	0.26314084403755256
-89.6	0.26137444598782283
-89.5	0.2597015481417364
-89.4	0.25691189093864775
-89.3	0.25192188276426963
-89.19999999999999	0.2439029553317209
-89.1	0.23232812795924365
-89.	0.21696805560158466
-88.9	0.19787229803282178
-88.8	0.17535965249453572
-88.69999999999999	0.1500257081097176
-88.6	0.12276207206742458
-88.5	0.09477086655551792
-88.4	0.06755032874763135
-88.3	0.04282499416096722
-88.19999999999999	0.02240155714474734
-88.1	0.007952743826417997
-88.	0.0007635547606815326
-87.9	0.001503734600946945
-87.8	0.010097869668480338
-87.69999999999999	0.02573852897035969
-87.6	0.04703761122023945
-87.5	0.07226347808581272
-87.4	0.0995914892601141
-87.3	0.12730843137857362
-87.19999999999999	0.15394290343646275
-87.1	0.17832483563266024
-87.	0.19959651164958098
-86.9	0.21720335613819114
-86.8	0.2308891610116799
-86.69999999999999	0.2407108044922454
-86.6	0.24707244216465316
-86.5	0.2507579381449517
-86.4	0.2529168808173221
-86.3	0.25494969766439624
-86.19999999999999	0.25826626021555826
-86.1	0.26396788030401586
-86.	0.2725806702542301
-85.89999999999999	0.2839704367101548
-85.8	0.2974715199084015
-85.7	0.31214295484638754
-85.6	0.32702255741746666
-85.5	0.3412941543243916
-85.39999999999999	0.35435350764618234
-85.3	0.36580189164907784
-85.2	0.375404638065283
-85.1	0.3830417483842915
-85.	0.3886645468979799
-84.89999999999999	0.39226311972217476
-84.8	0.3938446132164062
-84.7	0.3934208910380912
-84.6	0.3910040969163384
-84.5	0.3866093972298681
-84.39999999999999	0.3802650706094982
-84.3	0.37203082895513434
-84.2	0.3620253613464731
-84.1	0.3504628306108718
-84.	0.33769424781819657
-83.89999999999999	0.3242421414260083
-83.8	0.31080621808037434
-83.7	0.29820909876109253
-83.6	0.2872571769716718
-83.5	0.2785259989845634
-83.39999999999999	0.2721376891796336
-83.3	0.26763903411421075
-83.2	0.26406013219375024
-83.1	0.260136569548097
-83.	0.2545895352783245
-82.89999999999999	0.24635039656642152
-82.8	0.23467859855051668
-82.7	0.21918951589799016
-82.6	0.19983885669733475
-82.5	0.17690437061762557
-82.39999999999999	0.1509847329542346
-82.3	0.12301444090308619
-82.2	0.09427707179086166
-82.1	0.0663879734700907
-82.	0.041213728938845985
-81.89999999999999	0.020704949680374615
-81.8	0.006645653019518282
-81.7	0.00036261700879034364
-81.6	0.002473696679383304
-81.5	0.012759798513764384
-81.39999999999999	0.030208109695497216
-81.3	0.05321002825968626
-81.2	0.07984270669997943
-81.1	0.10814731874418973
-81.	0.13634085062947238
-80.89999999999999	0.16293953831896454
-80.8	0.18680750520111505
-80.7	0.20716263834813
-80.6	0.2235741128859577
-80.5	0.23597691983821759
-80.39999999999999	0.2447103566949211
-80.3	0.2505590435855927
-80.2	0.25474113268044646
-80.1	0.2587711981101949
-80.	0.2641633760941013
-79.89999999999999	0.2720464811870544
-79.8	0.2828667209862892
-79.7	0.2963375993062537
-79.6	0.3116451280727088
-79.5	0.32776737352424395
-79.39999999999999	0.34374664558975515
-79.3	0.35883671018423446
-79.2	0.372535445935104
-79.1	0.384550715454516
-79.	0.39474298439825384
-78.89999999999999	0.40306998925101434
-78.8	0.4095432762779202
-78.7	0.41419778924253386
-78.6	0.41707227409984726
-78.5	0.4181976635828919
-78.39999999999999	0.41759115072651054
-78.3	0.4152545398477954
-78.2	0.41117637371481974
-78.1	0.40533821441000106
-78.	0.39772630245851237
-77.89999999999999	0.3883505570232408
-77.8	0.37727318551266353
-77.7	0.36464823058867557
-77.6	0.35076966400658927
-77.5	0.33611712563729335
-77.39999999999999	0.3213744169025192
-77.3	0.3073816328108138
-77.2	0.29498383093289027
-77.1	0.2847800746907584
-77.	0.27685618750774776
-76.89999999999999	0.2706452498288333
-76.8	0.26501958218139626
-76.7	0.25857954972747327
-76.6	0.2499893287071633
-76.5	0.23821893234814695
-76.39999999999999	0.22264934243286266
-76.3	0.203081704892615
-76.2	0.17971415456433293
-76.1	0.15312890697861214
-76.	0.12429996672728807
-75.89999999999999	0.09460464639158284
-75.8	0.06580381796605941
-75.7	0.03994890662006511
-75.6	0.0191844942464032
-75.5	0.005450033910413019
-75.39999999999999	0.00013687305238345576
-75.3	0.00380206703039073
-75.2	0.01604334905435982
-75.1	0.03558520754223534
-75.	0.06054112321732395
-74.89999999999999	0.08875366124212455
-74.8	0.1181064744601793
-74.7	0.1467426180548458
-74.6	0.17317819494758477
-74.5	0.19634040321803464
-74.39999999999999	0.21557493890341922
-74.3	0.23066278138036225
-74.2	0.24186462352765825
-74.1	0.24997238746033035
-74.	0.2562970443904499
-73.89999999999999	0.26249373750797966
-73.8	0.27018099490457237
-73.7	0.2804682896864987
-73.6	0.29364174859067926
-73.5	0.3091927322847394
-73.39999999999999	0.32613554582444887
-73.3	0.34339196885713164
-73.19999999999999	0.3600576329009445
-73.1	0.3755039478088652
-73.	0.389364279700363
-72.89999999999999	0.40147038244523725
-72.8	0.41178307100136347
-72.69999999999999	0.4203360843760851
-72.6	0.4271968264297493
-72.5	0.43244131984931766
-72.39999999999999	0.4361392789238412
-72.3	0.4383457446921064
-72.19999999999999	0.43909674726286163
-72.1	0.43840740839329995
-72.	0.4362716530317867
-71.89999999999999	0.4326633080035158
-71.8	0.42753892518772646
-71.69999999999999	0.42084327602708305
-71.6	0.41251920085503674
-71.5	0.40252435389688107
-71.39999999999999	0.39085812429307915
-71.3	0.3776018542050623
-71.19999999999999	0.36297262114601936
-71.1	0.34738225064766404
-71.	0.33147602791282277
-70.89999999999999	0.31610305435475683
-70.8	0.30216219255274024
-70.69999999999999	0.29031101617848565
-70.6	0.2806342939741281
-70.5	0.27246720781965206
-70.39999999999999	0.2645207531560927
-70.3	0.25525525702123175
-70.19999999999999	0.24328810850518728
-70.1	0.22765715017243665
-70.	0.20791105001707294
-69.89999999999999	0.18410109064505453
-69.8	0.15675595948113075
-69.69999999999999	0.12687769841624433
-69.6	0.09594992876481362
-69.5	0.06591640495558587
-69.39999999999999	0.03907351567465851
-69.3	0.017832210368505935
-69.19999999999999	0.0043513853845979404
-69.1	0.00011793502599966493
-69.	0.005610208067698724
-68.89999999999999	0.02017959442608902
-68.8	0.04220170993626081
-68.69999999999999	0.06943128296511028
-68.6	0.09942101824791065
-68.5	0.12987373159796578
-68.39999999999999	0.15886415872881335
-68.3	0.1849395980621535
-68.19999999999999	0.20715211945963993
-68.1	0.22508281962795365
-68.	0.23889500386499907
-67.89999999999999	0.24939890011128824
-67.8	0.2580336225264103
-67.69999999999999	0.26662711602507916
-67.6	0.27688692915091184
-67.5	0.28982016596539195
-67.39999999999999	0.30544338101343144
-67.3	0.3229611768246488
-67.19999999999999	0.341229235299498
-67.1	0.35917913990860273
-67.	0.37603428606809564
-66.89999999999999	0.39133779226173826
-66.8	0.40488583244839527
-66.69999999999999	0.4166406576732353
-66.6	0.4266579739952595
-66.5	0.43503676129917207
-66.39999999999999	0.44188832475431916
-66.3	0.4473187687920975
-66.19999999999999	0.45141984380273137
-66.1	0.4542646125724721
-66.	0.4559056851808456
-65.89999999999999	0.4563746910877376
-65.8	0.455682256443708
-65.69999999999999	0.4538181436975146
-65.6	0.4507514903728085
-65.5	0.4464313400610899
-65.39999999999999	0.44078797182238594
-65.3	0.4337359918763929
-65.19999999999999	0.4251808506554069
-65.1	0.41503146423325754
-65.	0.40322288242076315
-64.89999999999999	0.38975390803465976
-64.8	0.3747435029603021
-64.69999999999999	0.3585028335033985
-64.6	0.341601051182748
-64.5	0.3248704005889239
-64.39999999999999	0.3092689856388757
-64.3	0.29555322087260527
-64.19999999999999	0.2838563621099603
-64.1	0.27343942527135495
-64.	0.2628441446967855
-63.89999999999999	0.2503784982733645
-63.8	0.23462351261860434
-63.69999999999999	0.21472557496784278
-63.599999999999994	0.19047077918308555
-63.5	0.16226276257876282
-63.39999999999999	0.1311021439206354
-63.3	0.09858778974519952
-63.19999999999999	0.06689469804956225
-63.099999999999994	0.038650111646160404
-63.	0.016639155237104453
-62.89999999999999	0.0033362029755233014
-62.8	0.0003667811604599241
-62.69999999999999	0.008095423346822778
-62.599999999999994	0.02552344620260458
-62.5	0.05054565564880686
-62.39999999999999	0.08044432781417311
-62.3	0.11241526831180183
-62.19999999999999	0.14396497515462225
-62.099999999999994	0.17312945071770536
-62.	0.19856145861851934
-61.89999999999999	0.2195734493560819
-61.8	0.23620436194703887
-61.69999999999999	0.24930097600475537
-61.599999999999994	0.2604817574590494
-61.5	0.27178124355150196
-61.39999999999999	0.2849444610141859
-61.3	0.30073666515051695
-61.19999999999999	0.31877448392591046
-61.099999999999994	0.3379519194594687
-61.	0.3570472516510036
-60.89999999999999	0.37511701523037944
-60.8	0.3916013118222039
-60.69999999999999	0.406259679802168
-60.599999999999994	0.4190608020220035
-60.5	0.43008773616557394
-60.39999999999999	0.4394739081176512
-60.3	0.44736546994076776
-60.19999999999999	0.4539014265250293
-60.099999999999994	0.4592043310441635
-60.	0.46337673643195953
-59.89999999999999	0.4665005144179656
-59.8	0.4686374162852534
-59.69999999999999	0.46983000142215453
-59.599999999999994	0.4701024835330101
-59.5	0.469461276237614
-59.39999999999999	0.4678951482321201
-59.3	0.4653749798529777
-59.19999999999999	0.46185318852089174
-59.099999999999994	0.45726299870613824
-59.	0.45151792237451116
-58.89999999999999	0.4445121637608369
-58.8	0.4361232840457139
-58.69999999999999	0.42621951681727455
-58.599999999999994	0.4146757595956133
-58.5	0.4014043571941459
-58.39999999999999	0.3864081941731266
-58.3	0.3698605054021005
-58.19999999999999	0.35219964255409747
-58.099999999999994	0.33418702615652973
-58.	0.31682045656302465
-57.89999999999999	0.30099250887665047
-57.8	0.28695289499451637
-57.69999999999999	0.27392709080115984
-57.599999999999994	0.26027540009765265
-57.5	0.244131203558387
-57.39999999999999	0.2240529005521408
-57.3	0.19935935556539922
-57.19999999999999	0.17018917291371985
-57.099999999999994	0.13747201409201257
-57.	0.10291676346528159
-56.89999999999999	0.06898981924332699
-56.8	0.03877426483792424
-56.69999999999999	0.015595875897892441
-56.599999999999994	0.0023949566512131994
-56.5	0.0009972196556871779
-56.39999999999999	0.0115839535861909
-56.3	0.0326301823713864
-56.19999999999999	0.061343869326944626
-56.099999999999994	0.09437685571945924
-56.	0.12849600589303664
-55.89999999999999	0.1610242330961051
-55.8	0.19004694447629963
-55.69999999999999	0.21449896162425583
-55.599999999999994	0.2342538875922167
-55.5	0.2502255496005732
-55.39999999999999	0.2642850226397815
-55.3	0.2786938984970173
-55.19999999999999	0.2951083628738366
-55.099999999999994	0.3138414429874917
-55.	0.3340039086004319
-54.89999999999999	0.3542593688238779
-54.8	0.3734825175517941
-54.69999999999999	0.3910017042749119
-54.599999999999994	0.40654721967451946
-54.5	0.4201084942493861
-54.39999999999999	0.4318089593753907
-54.3	0.4418248749555559
-54.19999999999999	0.45034073373379324
-54.099999999999994	0.4575278975984433
-54.	0.46353610370950543
-53.89999999999999	0.4684914304212612
-53.8	0.4724971707521748
-53.69999999999999	0.47563577690681336
-53.599999999999994	0.477970979981541
-53.5	0.4795496758534957
-53.39999999999999	0.48040340787155866
-53.3	0.4805493873895109
-53.19999999999999	0.47999103826523803
-53.099999999999994	0.47871806506482273
-53.	0.4767060454318197
-52.89999999999999	0.47391554702332417
-52.8	0.4702907803898625
-52.69999999999999	0.46575783878785104
-52.599999999999994	0.4602226761602459
-52.5	0.45356919614886143
-52.39999999999999	0.44565828131543894
-52.3	0.43632948252382076
-52.19999999999999	0.42540872524214157
-52.099999999999994	0.4127281191059002
-52.	0.39816766460461894
-51.89999999999999	0.38173103051138496
-51.8	0.36365999502902735
-51.69999999999999	0.3445550060523377
-51.599999999999994	0.32538471810532743
-51.5	0.30718944295012846
-51.39999999999999	0.2904213525854724
-51.3	0.27433587254983083
-51.19999999999999	0.25709732775021377
-51.099999999999994	0.23662844761189117
-51.	0.21148893842627173
-50.89999999999999	0.18128217124968646
-50.8	0.14670690646285353
-50.69999999999999	0.10953494931246752
-50.599999999999994	0.07259091126774436
-50.5	0.03959854127882029
-50.39999999999999	0.01469282117999907
-50.3	0.0015286286228328573
-50.19999999999999	0.0022222092263139087
-50.099999999999994	0.01662973034580522
-50.	0.04238800691031257
-49.89999999999999	0.07569105937617478
-49.8	0.11235015130072894
-49.69999999999999	0.1486533050670465
-49.599999999999994	0.1818347494587009
-49.5	0.21026758360510983
-49.39999999999999	0.2335939790263601
-49.3	0.25284692909248585
-49.19999999999999	0.270250344791201
-49.099999999999994	0.2882582471908992
-49.	0.3081782468057181
-48.89999999999999	0.3296221211881565
-48.8	0.35122751644713696
-48.69999999999999	0.37167955352864096
-48.599999999999994	0.3901926208281764
-48.5	0.4064882416159585
-48.39999999999999	0.42060392321206574
-48.3	0.43272572205875937
-48.19999999999999	0.44308675267408965
-48.099999999999994	0.45191680611960605
-48.	0.45942159286015893
-47.89999999999999	0.4657767747588011
-47.8	0.4711285442905303
-47.69999999999999	0.47559665019196934
-47.599999999999994	0.4792779860777179
-47.5	0.4822499518454323
-47.39999999999999	0.4845733059862257
-47.3	0.4862944483910628
-47.19999999999999	0.4874471594714026
-47.099999999999994	0.4880538460422173
-47.	0.4881263421205435
-46.89999999999999	0.48766629936370676
-46.8	0.48666518415945204
-46.69999999999999	0.48510387916629355
-46.599999999999994	0.4829518675918041
-46.5	0.4801659598962974
-46.39999999999999	0.4766885077537397
-46.3	0.47244504613999616
-46.19999999999999	0.4673413282109219
-46.099999999999994	0.46125980701454694
-46.	0.45405585508164764
-45.89999999999999	0.4455545694837159
-45.8	0.43555022862003256
-45.69999999999999	0.4238129658604809
-45.599999999999994	0.41011187109528363
-45.5	0.39427075878200574
-45.39999999999999	0.3762778266269441
-45.3	0.3564531349759758
-45.19999999999999	0.33559065752139894
-45.099999999999994	0.31481483880844097
-45.	0.29486445966977276
-44.89999999999999	0.2751343584728973
-44.8	0.2535819552977177
-44.69999999999999	0.2278630922815622
-44.599999999999994	0.1965896996080396
-44.5	0.15986872340071254
-44.39999999999999	0.11937189703002515
-44.3	0.07832879431033556
-44.19999999999999	0.041378314084759296
-44.099999999999994	0.01392069866161964
-44.	0.0007643296485533729
-43.89999999999999	0.004451234559986162
-43.8	0.024206674141952524
-43.69999999999999	0.056251039036882784
-43.599999999999994	0.09524392439228445
-43.5	0.13591313525066728
-43.39999999999999	0.17412871787310533
-43.3	0.20736684815607442
-43.19999999999999	0.2349242565581466
-43.099999999999994	0.25804475828710327
-43.	0.279423419473342
-42.89999999999999	0.3015171322959636
-42.8	0.3248539362582782
-42.69999999999999	0.348228996785168
-42.599999999999994	0.37014712789432846
-42.5	0.3897196870888101
-42.39999999999999	0.4067025819390264
-42.3	0.42122827219410625
-42.19999999999999	0.43357932752450923
-42.099999999999994	0.4440654481637283
-42.	0.45297141376048555
-41.89999999999999	0.460540943814835
-41.8	0.4669759004254452
-41.69999999999999	0.472440958537459
-41.599999999999994	0.477069521231147
-41.5	0.4809692707184931
-41.39999999999999	0.4842268611114195
-41.3	0.4869116989911545
-41.19999999999999	0.4890789092499096
-41.099999999999994	0.49077161819038384
-41.	0.49202267674034117
-40.89999999999999	0.4928559239570912
-40.8	0.49328706631740105
-40.69999999999999	0.4933242253960316
-40.599999999999994	0.49296818605009163
-40.5	0.4922123585306558
-40.39999999999999	0.4910424499599715
-40.3	0.4894358220911703
-40.19999999999999	0.48736049189569597
-40.099999999999994	0.48477370804816067
-40.	0.48162000893251355
-39.89999999999999	0.4778286368209498
-39.8	0.4733101525341237
-39.69999999999999	0.4679520790311012
-39.599999999999994	0.4616134390988553
-39.5	0.4541182386454861
-39.39999999999999	0.44524851930416687
-39.3	0.4347391120868397
-39.19999999999999	0.4222798540301309
-39.099999999999994	0.40753892064752717
-39.	0.3902349924175652
-38.89999999999999	0.3702986214771616
-38.8	0.3481245978325461
-38.69999999999999	0.3247024390100401
-38.599999999999994	0.3010626674445886
-38.5	0.27690350515535617
-38.39999999999999	0.2499832077240785
-38.3	0.2176034904762004
-38.19999999999999	0.1785522771685747
-38.099999999999994	0.1339246721391971
-38.	0.08728025690913951
-37.89999999999999	0.04456669731471037
-37.8	0.013270771175927374
-37.69999999999999	0.00019579033091654088
-37.599999999999994	0.008510234026090446
-37.5	0.03609961454151149
-37.39999999999999	0.07664566800244907
-37.3	0.12247995154729172
-37.19999999999999	0.16710746746020028
-37.099999999999994	0.20643820365195675
-37.	0.23921079766160247
-36.89999999999999	0.2670442037174603
-36.8	0.29317198130036465
-36.69999999999999	0.3195328065153367
-36.599999999999994	0.34544502073842986
-36.5	0.3692870683628341
-36.39999999999999	0.39010881544520715
-36.3	0.40778681822697693
-36.19999999999999	0.4226267671463194
-36.099999999999994	0.4350572602845707
-36.	0.4454907217579141
-35.89999999999999	0.45427926339744124
-35.8	0.4617097972675332
-35.69999999999999	0.46801200261479836
-35.599999999999994	0.47336883341660313
-35.5	0.47792612287321623
-35.39999999999999	0.48180044361250307
-35.3	0.4850852650718407
-35.19999999999999	0.48785569029951736
-35.099999999999994	0.4901720739287082
-35.	0.49208277749086315
-34.89999999999999	0.4936262621623544
-34.8	0.4948326693509093
-34.69999999999999	0.4957249996887375
-34.599999999999994	0.49631997012799184
-34.5	0.4966286049680656
-34.39999999999999	0.4966565978116335
-34.3	0.4964044659423944
-34.19999999999999	0.4958675049988217
-34.099999999999994	0.49503553880774587
-34.	0.4938924456046867
-33.89999999999999	0.4924154262760694
-33.8	0.49057396113694285
-33.69999999999999	0.48832837711434807
-33.599999999999994	0.48562791445545983
-33.5	0.4824081379381215
-33.39999999999999	0.47858747827459525
-33.3	0.47406261207274253
-33.19999999999999	0.46870229599206176
-33.099999999999994	0.4623391851195713
-33.	0.45475917121800025
-32.89999999999999	0.4456881370211754
-32.8	0.4347775027054806
-32.69999999999999	0.4215946116017296
-32.599999999999994	0.4056368106636997
-32.5	0.38641700538287155
-32.39999999999999	0.36370472536197884
-32.3	0.33792048906062616
-32.19999999999999	0.310114808502004
-32.099999999999994	0.2804472832644785
-32.	0.246530649720926
-31.89999999999999	0.20517534564917378
-31.799999999999997	0.15568750802610343
-31.69999999999999	0.1013987243212052
-31.599999999999994	0.050031786059132013
-31.5	0.012735094133989608
-31.39999999999999	0.00009924402565389824
-31.299999999999997	0.016181444321216258
-31.19999999999999	0.05572549149939081
-31.099999999999994	0.10763139411560309
-31.	0.1609230236031694
-30.89999999999999	0.2084397239434395
-30.799999999999997	0.24792410954050054
-30.69999999999999	0.28165539845280657
-30.599999999999994	0.31316615214648075
-30.5	0.3429896534240881
-30.39999999999999	0.36955839456831113
-30.299999999999997	0.39198212572085
-30.19999999999999	0.4104341364851963
-30.099999999999994	0.4255258775087403
-30.	0.4379047823033064
-29.89999999999999	0.4481214196038924
-29.799999999999997	0.4566119969588545
-29.69999999999999	0.46371458531207643
-29.599999999999994	0.4696903624479484
-29.5	0.4747419737456964
-29.39999999999999	0.4790277635615922
-29.299999999999997	0.48267241373570235
-29.19999999999999	0.48577481664299205
-29.099999999999994	0.4884139053052864
-29.	0.49065299210791
-28.89999999999999	0.49254301789451815
-28.799999999999997	0.4941249993939484
-28.69999999999999	0.49543188058184845
-28.599999999999994	0.4964899349327628
-28.5	0.49731982376731754
-28.39999999999999	0.4979373859132112
-28.299999999999997	0.4983542120059669
-28.19999999999999	0.4985780403619825
-28.099999999999994	0.4986129986119654
-28.	0.49845970482453544
-27.89999999999999	0.4981152326130115
-27.799999999999997	0.4975729357906736
-27.69999999999999	0.4968221186375206
-27.599999999999994	0.49584752678867494
-27.5	0.4946286199430014
-27.39999999999999	0.4931385693963812
-27.299999999999997	0.49134289852549273
-27.19999999999999	0.4891976494145476
-27.099999999999994	0.48664690880133554
-27.	0.48361945386132765
-26.89999999999999	0.4800241717445375
-26.799999999999997	0.47574374979905826
-26.69999999999999	0.4706259041388682
-26.599999999999994	0.4644710908237557
-26.5	0.45701523469388555
-26.39999999999999	0.4479056751909519
-26.299999999999997	0.4366690241779369
-26.19999999999999	0.42267387994364114
-26.099999999999994	0.40510930199175144
-26.	0.3830580429742754
-25.89999999999999	0.35585431571964077
-25.799999999999997	0.3237178624546264
-25.69999999999999	0.28705716938531217
-25.599999999999994	0.2434245250143709
-25.5	0.18891654348686387
-25.39999999999999	0.12448838235300086
-25.299999999999997	0.059620502789446805
-25.19999999999999	0.012306699179329004
-25.099999999999994	0.0013120933216186272
-25.	0.031658785631514856
-24.89999999999999	0.0898438872227389
-24.799999999999997	0.15570073999205342
-24.69999999999999	0.21503300926672203
-24.599999999999994	0.26355048534615566
-24.5	0.30458340785418564
-24.39999999999999	0.34093129634309466
-24.299999999999997	0.37164670508865544
-24.19999999999999	0.3962582452005201
-24.099999999999994	0.41562200907652325
-24.	0.43089262326620875
-23.89999999999999	0.4430513934246904
-23.799999999999997	0.4528411614819695
-23.69999999999999	0.46080878624263366
-23.599999999999994	0.467356878885863
-23.5	0.47278460220538365
-23.39999999999999	0.47731690928700266
-23.299999999999997	0.48112502254761624
-23.19999999999999	0.4843407825088747
-23.099999999999994	0.4870667880330659
-23.	0.48938364404269996
-22.89999999999999	0.4913552036527944
-22.799999999999997	0.4930324033025076
-22.69999999999999	0.4944560981570511
-22.599999999999994	0.4956591778015009
-22.5	0.4966681568629591
-22.39999999999999	0.49750437722993623
-22.299999999999997	0.4981849186574061
-22.19999999999999	0.49872328670075633
-22.099999999999994	0.499129927146245
-22.	0.4994126017631054
-21.900000000000006	0.49957664950574965
-21.799999999999983	0.49962514899725113
-21.69999999999999	0.4995589913201438
-21.599999999999994	0.4993768661205672
-21.5	0.4990751581877776
-21.400000000000006	0.4986477454053145
-21.299999999999983	0.49808568161034206
-21.19999999999999	0.4973767385942305
-21.099999999999994	0.4965047690632871
-21.	0.49544883516051286
-20.900000000000006	0.4941820225805379
-20.799999999999983	0.4926698244599714
-20.69999999999999	0.490867925902327
-20.599999999999994	0.48871913926746713
-20.5	0.4861491160156167
-20.400000000000006	0.4830602660940937
-20.299999999999983	0.47932300550855556
-20.19999999999999	0.474762950572395
-20.099999999999994	0.4691418552728599
-20.	0.4621287407840601
-19.900000000000006	0.4532555202954773
-19.799999999999983	0.441848427617215
-19.69999999999999	0.42692478656176513
-19.599999999999994	0.4070585287467361
-19.5	0.38031822891349093
-19.400000000000006	0.344728809376321
-19.299999999999983	0.2992243228155665
-19.19999999999999	0.240832119310764
-19.099999999999994	0.16452817179774215
-19.	0.07788718058112723
-18.900000000000006	0.011979731763323025
-18.799999999999983	0.0067257238409479635
-18.69999999999999	0.06582763382254718
-18.599999999999994	0.1515401538604521
-18.5	0.22963803089379933
-18.400000000000006	0.29072237556296526
-18.299999999999983	0.33930844376453734
-18.19999999999999	0.37687382665428537
-18.099999999999994	0.40458724725465184
-18.	0.42495826724444724
-17.900000000000006	0.4401669571933925
-17.799999999999983	0.45173994871027734
-17.69999999999999	0.46070757844334786
-17.599999999999994	0.4677703687274427
-17.5	0.47341320483615124
-17.400000000000006	0.47797836760264845
-17.299999999999983	0.48171209148847827
-17.19999999999999	0.4847946553092165
-17.099999999999994	0.4873601866857523
-17.	0.48950994368899337
-16.900000000000006	0.4913213849647658
-16.799999999999983	0.4928544702050889
-16.69999999999999	0.49415610644074726
-16.599999999999994	0.4952633317934022
-16.5	0.4962056256201941
-16.400000000000006	0.4970066048794361
-16.299999999999983	0.49768528291738034
-16.19999999999999	0.49825701181386683
-16.099999999999994	0.4987341925927725
-16.	0.4991268125776085
-15.900000000000006	0.49944285189438853
-15.799999999999983	0.4996885889849214
-15.699999999999989	0.49986882628785145
-15.599999999999994	0.49998705083234796
-15.5	0.5000455395872629
-15.400000000000006	0.5000454154560805
-15.299999999999983	0.4999866563761331
-15.199999999999989	0.49986805670681655
-15.099999999999994	0.499687136625638
-15.	0.49943999120150057
-14.900000000000006	0.49912106568529857
-14.799999999999983	0.49872283665888895
-14.699999999999989	0.4982353689965513
-14.599999999999994	0.49764570455421486
-14.5	0.49693701763778
-14.400000000000006	0.4960874406068849
-14.299999999999983	0.495068413808716
-14.199999999999989	0.4938423361673059
-14.099999999999994	0.49235916668644114
-14.	0.4905514182173893
-13.900000000000006	0.4883266298809208
-13.799999999999983	0.48555578487247414
-13.699999999999989	0.48205502664681993
-13.599999999999994	0.47755596150095164
-13.5	0.4716558809256281
-13.400000000000006	0.4637314218057359
-13.299999999999983	0.4527833720701957
-13.199999999999989	0.4371486988302621
-13.099999999999994	0.4139635789395936
-13.	0.378300617101957
-12.900000000000006	0.3229351322041719
-12.799999999999983	0.2388853095593393
-12.699999999999989	0.11872417276978328
-12.599999999999994	0.011749550699023231
-12.5	0.029021080873600114
-12.400000000000006	0.14851637967711176
-12.299999999999983	0.26093397553808545
-12.199999999999989	0.33814101138709146
-12.099999999999994	0.38850885290555837
-12.	0.4204692455065862
-11.900000000000006	0.44133129681323036
-11.799999999999983	0.45550513164506745
-11.699999999999989	0.4654950060994224
-11.599999999999994	0.47276170796880673
-11.5	0.4781910765284
-11.400000000000006	0.4823409447707373
-11.299999999999983	0.4855748154534437
-11.199999999999989	0.48813687798654337
-11.099999999999994	0.49019565007100774
-11.	0.4918702350544733
-10.900000000000006	0.49324661277111126
-10.799999999999983	0.494388032103251
-10.699999999999989	0.495341809648002
-10.599999999999994	0.4961438795498213
-10.5	0.49682190161795886
-10.400000000000006	0.4973974244884869
-10.299999999999983	0.49788741675690207
-10.199999999999989	0.4983053674408171
-10.099999999999994	0.4986620878890542
-10.	0.4989663033776628
-9.900000000000006	0.4992250942908888
-9.799999999999983	0.4994442281434214
-9.699999999999989	0.4996284112271192
-9.599999999999994	0.49978148017925167
-9.5	0.4999065478968304
-9.400000000000006	0.5000061140821338
-9.299999999999983	0.5000821477216625
-9.199999999999989	0.5001361465882929
-9.099999999999994	0.5001691771468061
-9.	0.5001818968415421
-8.900000000000006	0.500174559498079
-8.799999999999983	0.5001470033421677
-8.699999999999989	0.5000986197879729
-8.599999999999994	0.5000282995054196
-8.5	0.49993435011541176
-8.400000000000006	0.49981437684808283
-8.299999999999983	0.4996651131167459
-8.199999999999989	0.49948218138013817
-8.099999999999994	0.4992597545178854
-8.	0.4989900719023608
-7.900000000000006	0.49866273835687874
-7.799999999999983	0.49826369096630657
-7.699999999999989	0.49777364478819386
-7.599999999999994	0.49716569814511624
-7.5	0.49640154021535654
-7.400000000000006	0.495425252157607
-7.299999999999983	0.49415279801702666
-7.199999999999989	0.492453436171487
-7.099999999999994	0.4901151617527179
-7.	0.48677655456095015
-6.900000000000006	0.48178250574242454
-6.799999999999983	0.4738513807682797
-6.699999999999989	0.4602223949026279
-6.599999999999994	0.43418354425894784
-6.5	0.37706791174991044
-6.400000000000006	0.23767906180735232
-6.299999999999983	0.011612797152263796
-6.199999999999989	0.14668165488503523
-6.099999999999994	0.33743820403098024
-6.	0.41767753820376996
-5.900000000000006	0.4522102432808721
-5.799999999999983	0.4693872716932446
-5.699999999999989	0.47900180488935495
-5.599999999999994	0.4848754586022979
-5.5	0.48870711851083826
-5.400000000000006	0.4913359449687044
-5.299999999999983	0.4932124956338455
-5.199999999999989	0.4945953746535067
-5.099999999999994	0.49564128877811187
-5.	0.49644955458422624
-4.900000000000006	0.49708553062007843
-4.799999999999983	0.49759362695101694
-4.699999999999989	0.498004861684746
-4.599999999999994	0.4983414238341355
-4.5	0.4986195229259718
-4.400000000000006	0.4988512219467124
-4.299999999999983	0.4990456474655592
-4.199999999999989	0.499209807291421
-4.099999999999994	0.4993491545218879
-4.	0.4994679839733593
-3.9000000000000057	0.4995697155477209
-3.799999999999983	0.49965709991434515
-3.6999999999999886	0.4997323699112026
-3.5999999999999943	0.49979735343069176
-3.5	0.49985355858842395
-3.4000000000000057	0.49990223868481803
-3.299999999999983	0.49994444225650825
-3.1999999999999886	0.49998105200280657
-3.0999999999999943	0.5000128153250898
-3.	0.5000403684818369
-2.9000000000000057	0.5000642558397669
-2.799999999999983	0.5000849453262451
-2.6999999999999886	0.5001028409156087
-2.5999999999999943	0.5001182927821702
-2.5	0.5001316056046984
-2.4000000000000057	0.5001430453966328
-2.299999999999983	0.5001528451530826
-2.1999999999999886	0.5001612095424595
-2.0999999999999943	0.5001683188223058
-2.	0.5001743321216583
-1.9000000000000057	0.5001793902034553
-1.799999999999983	0.5001836177979848
-1.6999999999999886	0.5001871255806982
-1.5999999999999943	0.50019001185377
-1.5	0.5001923639796966
-1.4000000000000057	0.5001942596063859
-1.299999999999983	0.5001957677160751
-1.1999999999999886	0.5001969495246994
-1.0999999999999943	0.5001978592536719
-1.	0.5001985447922499
-0.9000000000000057	0.5001990482655373
-0.799999999999983	0.5001994065206546
-0.6999999999999886	0.5001996515414208
-0.5999999999999943	0.5001998108001701
-0.5	0.5001999075537886
-0.4000000000000057	0.5001999610898378
-0.29999999999998295	0.5001999869274717
-0.19999999999998863	0.5001999969770691
-0.09999999999999432	0.5001999996612633
0.09999999999999432	0.5001999996612633
0.20000000000001705	0.5001999969770508
0.30000000000001137	0.5001999869274735
0.4000000000000057	0.5001999610898378
0.5	0.5001999075537886
0.5999999999999943	0.5001998108001701
0.700000000000017	0.5001996515414201
0.8000000000000114	0.5001994065206548
0.9000000000000057	0.5001990482655373
1.	0.5001985447922499
1.0999999999999943	0.5001978592536719
1.200000000000017	0.5001969495246986
1.3000000000000114	0.5001957677160754
1.4000000000000057	0.5001942596063859
1.5	0.5001923639796966
1.5999999999999943	0.50019001185377
1.700000000000017	0.5001871255806986
1.8000000000000114	0.5001836177979846
1.9000000000000057	0.5001793902034553
2.	0.5001743321216583
2.0999999999999943	0.5001683188223058
2.200000000000017	0.5001612095424592
2.3000000000000114	0.5001528451530826
2.4000000000000057	0.5001430453966328
2.5	0.5001316056046984
2.5999999999999943	0.5001182927821702
2.700000000000017	0.5001028409156087
2.8000000000000114	0.5000849453262453
2.9000000000000057	0.5000642558397669
3.	0.5000403684818369
3.0999999999999943	0.5000128153250898
3.200000000000017	0.49998105200280646
3.3000000000000114	0.49994444225650836
3.4000000000000057	0.49990223868481803
3.5	0.49985355858842395
3.6000000000000227	0.49979735343069165
3.700000000000017	0.4997323699112025
3.8000000000000114	0.49965709991434504
3.9000000000000057	0.4995697155477209
4.	0.4994679839733593
4.100000000000023	0.4993491545218879
4.200000000000017	0.49920980729142106
4.300000000000011	0.49904564746555924
4.400000000000006	0.4988512219467124
4.5	0.4986195229259718
4.600000000000023	0.4983414238341356
4.700000000000017	0.4980048616847458
4.800000000000011	0.49759362695101655
4.900000000000006	0.49708553062007843
5.	0.49644955458422624
5.100000000000023	0.4956412887781111
5.200000000000017	0.494595374653506
5.300000000000011	0.4932124956338457
5.400000000000006	0.4913359449687044
5.5	0.48870711851083826
5.600000000000023	0.484875458602298
5.700000000000017	0.47900180488935457
5.800000000000011	0.46938727169324207
5.900000000000006	0.4522102432808721
6.	0.41767753820376996
6.100000000000023	0.3374382040309585
6.200000000000017	0.1466816548849625
6.300000000000011	0.011612797152297027
6.400000000000006	0.23767906180735232
6.5	0.37706791174991044
6.600000000000023	0.4341835442589701
6.700000000000017	0.4602223949026421
6.800000000000011	0.4738513807682796
6.900000000000006	0.48178250574242454
7.	0.48677655456095015
7.100000000000023	0.4901151617527189
7.200000000000017	0.4924534361714883
7.300000000000011	0.49415279801702655
7.400000000000006	0.495425252157607
7.5	0.49640154021535654
7.600000000000023	0.4971656981451167
7.700000000000017	0.49777364478819464
7.800000000000011	0.49826369096630657
7.900000000000006	0.49866273835687874
8.	0.4989900719023608
8.100000000000023	0.4992597545178855
8.200000000000017	0.49948218138013845
8.300000000000011	0.49966511311674566
8.400000000000006	0.49981437684808283
8.5	0.49993435011541176
8.600000000000023	0.5000282995054195
8.700000000000017	0.500098619787973
8.800000000000011	0.5001470033421674
8.900000000000006	0.500174559498079
9.	0.5001818968415421
9.100000000000023	0.5001691771468062
9.200000000000017	0.5001361465882928
9.300000000000011	0.5000821477216625
9.400000000000006	0.5000061140821338
9.5	0.4999065478968304
9.600000000000023	0.4997814801792516
9.700000000000017	0.4996284112271194
9.800000000000011	0.49944422814342143
9.900000000000006	0.4992250942908888
10.	0.4989663033776628
10.100000000000023	0.4986620878890543
10.200000000000017	0.4983053674408171
10.300000000000011	0.49788741675690207
10.400000000000006	0.4973974244884869
10.5	0.49682190161795886
10.600000000000023	0.4961438795498213
10.700000000000017	0.49534180964800145
10.800000000000011	0.4943880321032509
10.900000000000006	0.49324661277111126
11.	0.4918702350544733
11.100000000000023	0.4901956500710079
11.200000000000017	0.4881368779865428
11.300000000000011	0.485574815453443
11.400000000000006	0.4823409447707373
11.5	0.4781910765284
11.600000000000023	0.4727617079688057
11.700000000000017	0.4654950060994193
11.800000000000011	0.45550513164506395
11.900000000000006	0.44133129681323036
12.	0.4204692455065862
12.100000000000023	0.3885088529055447
12.200000000000017	0.3381410113870726
12.300000000000011	0.26093397553805914
12.400000000000006	0.14851637967711176
12.5	0.029021080873600114
12.600000000000023	0.01174955069904013
12.700000000000017	0.11872417276982015
12.800000000000011	0.23888530955936788
12.900000000000006	0.3229351322041719
13.	0.378300617101957
13.100000000000023	0.4139635789395982
13.200000000000017	0.43714869883026625
13.300000000000011	0.45278337207020053
13.400000000000006	0.4637314218057359
13.5	0.4716558809256281
13.600000000000023	0.4775559615009539
13.700000000000017	0.4820550266468219
13.800000000000011	0.4855557848724751
13.900000000000006	0.4883266298809208
14.	0.4905514182173893
14.100000000000023	0.4923591666864414
14.200000000000017	0.4938423361673066
14.300000000000011	0.4950684138087164
14.400000000000006	0.4960874406068849
14.5	0.49693701763778
14.600000000000023	0.49764570455421486
14.700000000000017	0.4982353689965515
14.800000000000011	0.4987228366588893
14.900000000000006	0.49912106568529857
15.	0.49943999120150057
15.100000000000023	0.4996871366256379
15.200000000000017	0.4998680567068165
15.300000000000011	0.49998665637613315
15.400000000000006	0.5000454154560805
15.5	0.5000455395872629
15.600000000000023	0.49998705083234796
15.700000000000017	0.49986882628785145
15.800000000000011	0.49968858898492136
15.900000000000006	0.49944285189438853
16.	0.4991268125776085
16.100000000000023	0.4987341925927726
16.200000000000017	0.49825701181386683
16.30000000000001	0.4976852829173801
16.400000000000006	0.4970066048794361
16.5	0.4962056256201941
16.600000000000023	0.49526333179340176
16.700000000000017	0.49415610644074703
16.80000000000001	0.4928544702050882
16.900000000000006	0.4913213849647658
17.	0.48950994368899337
17.100000000000023	0.4873601866857511
17.200000000000017	0.48479465530921534
17.30000000000001	0.48171209148847716
17.400000000000006	0.47797836760264845
17.5	0.47341320483615124
17.600000000000023	0.4677703687274414
17.700000000000017	0.4607075784433437
17.80000000000001	0.45173994871027495
17.900000000000006	0.4401669571933925
18.	0.42495826724444724
18.100000000000023	0.404587247254646
18.200000000000017	0.37687382665427765
18.30000000000001	0.3393084437645274
18.400000000000006	0.29072237556296526
18.5	0.22963803089379933
18.600000000000023	0.1515401538604278
18.700000000000017	0.06582763382252468
18.80000000000001	0.006725723840939176
18.900000000000006	0.011979731763323025
19.	0.07788718058112723
19.100000000000023	0.16452817179776658
19.200000000000017	0.24083211931078297
19.30000000000001	0.29922432281558164
19.400000000000006	0.344728809376321
19.5	0.38031822891349093
19.600000000000023	0.40705852874674125
19.700000000000017	0.42692478656177085
19.80000000000001	0.44184842761721677
19.900000000000006	0.4532555202954773
20.	0.4621287407840601
20.100000000000023	0.46914185527286156
20.200000000000017	0.47476295057239637
20.30000000000001	0.47932300550855694
20.400000000000006	0.4830602660940937
20.5	0.4861491160156167
20.600000000000023	0.48871913926746746
20.700000000000017	0.4908679259023271
20.80000000000001	0.49266982445997204
20.900000000000006	0.4941820225805379
21.	0.49544883516051286
21.100000000000023	0.4965047690632874
21.200000000000017	0.4973767385942308
21.30000000000001	0.4980856816103422
21.400000000000006	0.4986477454053145
21.5	0.4990751581877776
21.600000000000023	0.4993768661205673
21.700000000000017	0.4995589913201436
21.80000000000001	0.49962514899725113
21.900000000000006	0.49957664950574965
22.	0.4994126017631054
22.100000000000023	0.49912992714624493
22.200000000000017	0.4987232867007564
22.30000000000001	0.4981849186574061
22.400000000000006	0.49750437722993623
22.5	0.4966681568629591
22.600000000000023	0.49565917780150065
22.700000000000017	0.4944560981570507
22.80000000000001	0.49303240330250725
22.900000000000006	0.49135520365279406
23.	0.48938364404269996
23.100000000000023	0.48706678803306536
23.200000000000017	0.4843407825088737
23.30000000000001	0.4811250225476159
23.400000000000006	0.4773169092870019
23.5	0.47278460220538365
23.600000000000023	0.4673568788858618
23.700000000000017	0.4608087862426329
23.80000000000001	0.4528411614819677
23.900000000000006	0.44305139342468897
24.	0.43089262326620875
24.100000000000023	0.4156220090765179
24.200000000000017	0.39625824520051456
24.30000000000001	0.3716467050886523
24.400000000000006	0.34093129634308983
24.5	0.30458340785418564
24.600000000000023	0.2635504853461432
24.700000000000017	0.2150330092667066
24.80000000000001	0.1557007399920443
24.900000000000006	0.08984388722272971
25.	0.031658785631514856
25.100000000000023	0.001312093321615612
25.200000000000017	0.012306699179337972
25.30000000000001	0.05962050278945534
25.400000000000006	0.12448838235301041
25.5	0.18891654348686387
25.600000000000023	0.2434245250143847
25.700000000000017	0.28705716938532344
25.80000000000001	0.32371786245463147
25.900000000000006	0.3558543157196439
26.	0.3830580429742754
26.100000000000023	0.40510930199175593
26.200000000000017	0.42267387994364536
26.30000000000001	0.43666902417793824
26.400000000000006	0.44790567519095326
26.5	0.45701523469388555
26.600000000000023	0.4644710908237586
26.700000000000017	0.47062590413887007
26.80000000000001	0.475743749799059
26.900000000000006	0.48002417174453793
27.	0.48361945386132765
27.100000000000023	0.48664690880133665
27.200000000000017	0.48919764941454824
27.30000000000001	0.4913428985254931
27.400000000000006	0.49313856939638123
27.5	0.4946286199430014
27.600000000000023	0.4958475267886754
27.700000000000017	0.496822118637521
27.80000000000001	0.49757293579067374
27.900000000000006	0.4981152326130119
28.	0.49845970482453544
28.100000000000023	0.4986129986119653
28.200000000000017	0.4985780403619826
28.30000000000001	0.49835421200596675
28.400000000000006	0.497937385913211
28.5	0.49731982376731754
28.600000000000023	0.4964899349327625
28.700000000000017	0.49543188058184806
28.80000000000001	0.49412499939394816
28.900000000000006	0.4925430178945176
29.	0.49065299210791
29.100000000000023	0.4884139053052853
29.200000000000017	0.48577481664299155
29.30000000000001	0.4826724137357016
29.400000000000006	0.4790277635615914
29.5	0.4747419737456964
29.600000000000023	0.469690362447947
29.700000000000017	0.4637145853120746
29.80000000000001	0.45661199695885374
29.900000000000006	0.44812141960389157
30.	0.4379047823033064
30.100000000000023	0.42552587750873594
30.200000000000017	0.41043413648519156
30.30000000000001	0.3919821257208481
30.400000000000006	0.3695583945683074
30.5	0.3429896534240881
30.600000000000023	0.313166152146472
30.700000000000017	0.28165539845279747
30.80000000000001	0.2479241095404954
30.900000000000006	0.20843972394343344
31.	0.1609230236031694
31.100000000000023	0.10763139411558757
31.200000000000017	0.05572549149937722
31.30000000000001	0.016181444321212084
31.400000000000006	0.00009924402565363911
31.5	0.012735094133989608
31.600000000000023	0.0500317860591452
31.700000000000017	0.10139872432122073
31.80000000000001	0.15568750802611078
31.900000000000006	0.20517534564918016
32.	0.246530649720926
32.10000000000002	0.2804472832644872
32.20000000000002	0.3101148085020126
32.30000000000001	0.33792048906063027
32.400000000000006	0.3637047253619824
32.5	0.38641700538287155
32.60000000000002	0.4056368106637055
32.70000000000002	0.4215946116017346
32.80000000000001	0.43477750270548254
32.900000000000006	0.44568813702117716
33.	0.45475917121800025
33.10000000000002	0.4623391851195735
33.20000000000002	0.4687022959920638
33.30000000000001	0.4740626120727435
33.400000000000006	0.4785874782745958
33.5	0.4824081379381215
33.60000000000002	0.48562791445546033
33.70000000000002	0.4883283771143485
33.80000000000001	0.4905739611369433
33.900000000000006	0.49241542627606966
34.	0.4938924456046867
34.10000000000002	0.4950355388077461
34.20000000000002	0.49586750499882204
34.30000000000001	0.4964044659423945
34.400000000000006	0.4966565978116336
34.5	0.4966286049680656
34.60000000000002	0.4963199701279918
34.70000000000002	0.4957249996887372
34.80000000000001	0.4948326693509091
34.900000000000006	0.49362626216235417
35.	0.49208277749086315
35.10000000000002	0.490172073928708
35.20000000000002	0.4878556902995168
35.30000000000001	0.48508526507184035
35.400000000000006	0.48180044361250257
35.5	0.47792612287321623
35.60000000000002	0.47336883341660174
35.70000000000002	0.4680120026147969
35.80000000000001	0.4617097972675318
35.900000000000006	0.45427926339743985
36.	0.4454907217579141
36.10000000000002	0.43505726028456715
36.20000000000002	0.4226267671463151
36.30000000000001	0.4077868182269746
36.400000000000006	0.3901088154452043
36.5	0.3692870683628341
36.60000000000002	0.34544502073842254
36.70000000000002	0.3195328065153294
36.80000000000001	0.29317198130036104
36.900000000000006	0.26704420371745663
37.	0.23921079766160247
37.10000000000002	0.20643820365194643
37.20000000000002	0.16710746746018826
37.30000000000001	0.12247995154728512
37.400000000000006	0.07664566800244275
37.5	0.03609961454151149
37.60000000000002	0.00851023402608512
37.70000000000002	0.00019579033091724537
37.80000000000001	0.013270771175930661
37.900000000000006	0.04456669731471584
38.	0.08728025690913951
38.10000000000002	0.13392467213921022
38.20000000000002	0.17855227716858663
38.30000000000001	0.21760349047620536
38.400000000000006	0.24998320772408245
38.5	0.27690350515535617
38.60000000000002	0.3010626674445953
38.70000000000002	0.3247024390100468
38.80000000000001	0.3481245978325491
38.900000000000006	0.3702986214771646
39.	0.3902349924175652
39.10000000000002	0.40753892064753183
39.20000000000002	0.4222798540301341
39.30000000000001	0.43473911208684096
39.400000000000006	0.44524851930416787
39.5	0.4541182386454861
39.60000000000002	0.4616134390988573
39.70000000000002	0.4679520790311024
39.80000000000001	0.47331015253412434
39.900000000000006	0.4778286368209501
40.	0.48162000893251355
40.10000000000002	0.48477370804816156
40.20000000000002	0.48736049189569686
40.30000000000001	0.4894358220911708
40.400000000000006	0.49104244995997165
40.5	0.4922123585306558
40.60000000000002	0.49296818605009185
40.70000000000002	0.4933242253960316
40.80000000000001	0.49328706631740094
40.900000000000006	0.49285592395709116
41.	0.49202267674034117
41.10000000000002	0.4907716181903834
41.20000000000002	0.4890789092499092
41.30000000000001	0.4869116989911542
41.400000000000006	0.4842268611114192
41.5	0.4809692707184931
41.60000000000002	0.4770695212311456
41.70000000000002	0.47244095853745793
41.80000000000001	0.4669759004254444
41.900000000000006	0.46054094381483424
42.	0.45297141376048555
42.10000000000002	0.4440654481637253
42.20000000000002	0.4335793275245061
42.30000000000001	0.4212282721941044
42.400000000000006	0.40670258193902414
42.5	0.3897196870888101
42.60000000000002	0.37014712789432275
42.70000000000002	0.34822899678516206
42.80000000000001	0.3248539362582747
42.900000000000006	0.3015171322959601
43.	0.279423419473342
43.10000000000002	0.25804475828709705
43.20000000000002	0.23492425655813948
43.30000000000001	0.20736684815607018
43.400000000000006	0.1741287178731002
43.5	0.13591313525066728
43.60000000000002	0.09524392439227294
43.70000000000002	0.05625103903687243
43.80000000000001	0.024206674141948714
43.900000000000006	0.004451234559984435
44.	0.0007643296485533729
44.10000000000002	0.013920698661625593
44.20000000000002	0.041378314084768705
44.30000000000001	0.0783287943103413
44.400000000000006	0.1193718970300311
44.5	0.15986872340071254
44.60000000000002	0.19658969960804928
44.70000000000002	0.22786309228157023
44.80000000000001	0.2535819552977211
44.900000000000006	0.27513435847290013
45.	0.29486445966977276
45.10000000000002	0.3148148388084468
45.20000000000002	0.33559065752140516
45.30000000000001	0.35645313497597847
45.400000000000006	0.3762778266269467
45.5	0.39427075878200574
45.60000000000002	0.4101118710952879
45.70000000000002	0.42381296586048456
45.80000000000001	0.4355502286200339
45.900000000000006	0.4455545694837171
46.	0.45405585508164764
46.10000000000002	0.461259807014549
46.20000000000002	0.4673413282109236
46.30000000000001	0.4724450461399972
46.400000000000006	0.4766885077537404
46.5	0.4801659598962974
46.60000000000002	0.482951867591805
46.70000000000002	0.48510387916629427
46.80000000000001	0.4866651841594519
46.900000000000006	0.487666299363707
47.	0.4881263421205435
47.10000000000002	0.48805384604221724
47.20000000000002	0.4874471594714025
47.30000000000001	0.48629444839106245
47.400000000000006	0.4845733059862255
47.5	0.4822499518454323
47.60000000000002	0.479277986077717
47.70000000000002	0.4755966501919683
47.80000000000001	0.47112854429052936
47.900000000000006	0.4657767747588
48.	0.45942159286015893
48.10000000000002	0.45191680611960405
48.20000000000002	0.4430867526740868
48.30000000000001	0.43272572205875803
48.400000000000006	0.4206039232120642
48.5	0.4064882416159585
48.60000000000002	0.3901926208281717
48.70000000000002	0.3716795535286348
48.80000000000001	0.35122751644713385
48.900000000000006	0.3296221211881537
49.	0.3081782468057181
49.10000000000002	0.28825824719089393
49.20000000000002	0.2702503447911961
49.30000000000001	0.25284692909248324
49.400000000000006	0.23359397902635703
49.5	0.21026758360510983
49.60000000000002	0.18183474945869205
49.70000000000002	0.1486533050670365
49.80000000000001	0.11235015130072364
49.900000000000006	0.07569105937616968
50.	0.04238800691031257
50.10000000000002	0.016629730345799357
50.20000000000002	0.002222209226311698
50.30000000000001	0.0015286286228337683
50.400000000000006	0.014692821180001847
50.5	0.03959854127882029
50.60000000000002	0.07259091126775451
50.70000000000002	0.10953494931247824
50.80000000000001	0.14670690646285875
50.900000000000006	0.1812821712496911
51.	0.21148893842627173
51.10000000000002	0.23662844761189766
51.20000000000002	0.257097327750219
51.30000000000001	0.27433587254983316
51.400000000000006	0.2904213525854747
51.5	0.30718944295012846
51.60000000000002	0.32538471810533276
51.70000000000002	0.34455500605234346
51.80000000000001	0.36365999502903035
51.900000000000006	0.3817310305113875
52.	0.39816766460461894
52.10000000000002	0.4127281191059045
52.20000000000002	0.42540872524214524
52.30000000000001	0.4363294825238222
52.400000000000006	0.4456582813154404
52.5	0.45356919614886143
52.60000000000002	0.4602226761602477
52.70000000000002	0.4657578387878527
52.80000000000001	0.47029078038986294
52.900000000000006	0.4739155470233246
53.	0.4767060454318197
53.10000000000002	0.4787180650648234
53.20000000000002	0.47999103826523837
53.30000000000001	0.48054938738951114
53.400000000000006	0.4804034078715587
53.5	0.4795496758534957
53.60000000000002	0.4779709799815405
53.70000000000002	0.4756357769068126
53.80000000000001	0.47249717075217446
53.900000000000006	0.4684914304212603
54.	0.46353610370950543
54.10000000000002	0.4575278975984417
54.20000000000002	0.45034073373379135
54.30000000000001	0.44182487495555456
54.400000000000006	0.43180895937538943
54.5	0.4201084942493861
54.60000000000002	0.4065472196745158
54.70000000000002	0.3910017042749072
54.80000000000001	0.37348251755179157
54.900000000000006	0.354259368823875
55.	0.3340039086004319
55.10000000000002	0.3138414429874861
55.20000000000002	0.2951083628738317
55.30000000000001	0.27869389849701515
55.400000000000006	0.26428502263977943
55.5	0.2502255496005732
55.60000000000002	0.2342538875922116
55.70000000000002	0.21449896162424947
55.80000000000001	0.19004694447629583
55.900000000000006	0.16102423309610067
56.	0.12849600589303664
56.10000000000002	0.09437685571944958
56.20000000000002	0.06134386932693568
56.30000000000001	0.032630182371382786
56.400000000000006	0.0115839535861886
56.5	0.0009972196556871779
56.60000000000002	0.0023949566512153236
56.70000000000002	0.015595875897897734
56.80000000000001	0.0387742648379281
56.900000000000006	0.0689898192433316
57.	0.10291676346528159
57.10000000000002	0.1374720140920222
57.20000000000002	0.1701891729137287
57.30000000000001	0.1993593555654031
57.400000000000006	0.22405290055214394
57.5	0.244131203558387
57.60000000000002	0.2602754000976568
57.70000000000002	0.2739270908011635
57.80000000000001	0.28695289499451826
57.900000000000006	0.3009925088766525
58.	0.31682045656302465
58.10000000000002	0.33418702615653484
58.20000000000002	0.35219964255410263
58.30000000000001	0.36986050540210325
58.400000000000006	0.38640819417312877
58.5	0.4014043571941459
58.60000000000002	0.41467575959561687
58.70000000000002	0.4262195168172779
58.80000000000001	0.436123284045715
58.900000000000006	0.4445121637608378
59.	0.45151792237451116
59.10000000000002	0.4572629987061398
59.20000000000002	0.46185318852089285
59.30000000000001	0.46537497985297827
59.400000000000006	0.4678951482321202
59.5	0.469461276237614
59.60000000000002	0.4701024835330102
59.70000000000002	0.46983000142215414
59.80000000000001	0.4686374162852533
59.900000000000006	0.46650051441796525
60.	0.46337673643195953
60.10000000000002	0.45920433104416203
60.20000000000002	0.4539014265250278
60.30000000000001	0.44736546994076687
60.400000000000006	0.4394739081176502
60.5	0.43008773616557394
60.60000000000002	0.4190608020220001
60.70000000000002	0.40625967980216393
60.80000000000001	0.39160131182220165
60.900000000000006	0.3751170152303769
61.	0.3570472516510036
61.10000000000002	0.33795191945946323
61.20000000000002	0.3187744839259053
61.30000000000001	0.30073666515051445
61.400000000000006	0.28494446101418375
61.5	0.27178124355150196
61.60000000000002	0.26048175745904634
61.70000000000002	0.24930097600475204
61.80000000000001	0.23620436194703673
61.900000000000006	0.21957344935607914
62.	0.19856145861851934
62.10000000000002	0.17312945071769764
62.20000000000002	0.14396497515461346
62.30000000000001	0.11241526831179727
62.400000000000006	0.0804443278141687
62.5	0.05054565564880686
62.60000000000002	0.02552344620259843
62.70000000000002	0.008095423346819125
62.80000000000001	0.0003667811604595781
62.900000000000006	0.003336202975524482
63.	0.016639155237104453
63.10000000000002	0.038650111646167676
63.20000000000002	0.06689469804957089
63.30000000000001	0.09858778974520416
63.400000000000006	0.13110214392063999
63.5	0.16226276257876282
63.60000000000002	0.19047077918309316
63.70000000000002	0.214725574967849
63.80000000000001	0.23462351261860687
63.900000000000006	0.2503784982733665
64.	0.2628441446967855
64.10000000000002	0.27343942527135784
64.20000000000002	0.2838563621099634
64.30000000000001	0.29555322087260694
64.4	0.30926898563887806
64.5	0.3248704005889239
64.60000000000002	0.3416010511827531
64.70000000000002	0.35850283350340334
64.80000000000001	0.37474350296030434
64.9	0.38975390803466187
65.	0.40322288242076315
65.10000000000002	0.4150314642332609
65.20000000000002	0.42518085065540967
65.30000000000001	0.433735991876394
65.4	0.4407879718223867
65.5	0.4464313400610899
65.60000000000002	0.4507514903728096
65.70000000000002	0.45381814369751516
65.80000000000001	0.45568225644370813
65.9	0.45637469108773776
66.	0.4559056851808456
66.10000000000002	0.4542646125724715
66.20000000000002	0.4514198438027305
66.30000000000001	0.44731876879209675
66.4	0.4418883247543183
66.5	0.43503676129917207
66.60000000000002	0.42665797399525685
66.70000000000002	0.4166406576732322
66.80000000000001	0.4048858324483934
66.9	0.3913377922617364
67.	0.37603428606809564
67.10000000000002	0.3591791399085976
67.20000000000002	0.34122923529949295
67.30000000000001	0.322961176824646
67.4	0.3054433810134294
67.5	0.28982016596539195
67.60000000000002	0.2768869291509086
67.70000000000002	0.2666271160250766
67.80000000000001	0.2580336225264091
67.9	0.2493989001112869
68.	0.23889500386499907
68.10000000000002	0.22508281962794924
68.20000000000002	0.2071521194596342
68.30000000000001	0.1849395980621501
68.4	0.15886415872880938
68.5	0.12987373159796578
68.60000000000002	0.09942101824790198
68.70000000000002	0.06943128296510201
68.80000000000001	0.04220170993625725
68.9	0.020179594426086366
69.	0.005610208067698724
69.10000000000002	0.00011793502599948193
69.20000000000002	0.004351385384600507
69.30000000000001	0.017832210368508458
69.4	0.039073515674661975
69.5	0.06591640495558587
69.60000000000002	0.09594992876482238
69.70000000000002	0.12687769841625307
69.80000000000001	0.15675595948113488
69.9	0.18410109064505817
70.	0.20791105001707294
70.10000000000002	0.22765715017244167
70.20000000000002	0.2432881085051912
70.30000000000001	0.2552552570212332
70.4	0.26452075315609386
70.5	0.27246720781965206
70.60000000000002	0.2806342939741306
70.70000000000002	0.2903110161784887
70.80000000000001	0.30216219255274207
70.9	0.31610305435475894
71.	0.33147602791282277
71.10000000000002	0.3473822506476688
71.20000000000002	0.36297262114602347
71.30000000000001	0.3776018542050643
71.4	0.390858124293081
71.5	0.40252435389688107
71.60000000000002	0.41251920085503924
71.70000000000002	0.4208432760270852
71.80000000000001	0.4275389251877272
71.9	0.4326633080035165
72.	0.4362716530317867
72.10000000000002	0.4384074083933002
72.20000000000002	0.4390967472628613
72.30000000000001	0.43834574469210635
72.4	0.43613927892384075
72.5	0.43244131984931766
72.60000000000002	0.42719682642974777
72.70000000000002	0.4203360843760827
72.80000000000001	0.41178307100136213
72.9	0.4014703824452355
73.	0.389364279700363
73.10000000000002	0.3755039478088612
73.20000000000002	0.36005763290093995
73.30000000000001	0.34339196885712897
73.4	0.3261355458244466
73.5	0.3091927322847394
73.60000000000002	0.29364174859067493
73.70000000000002	0.2804682896864969
73.80000000000001	0.2701809949045712
73.9	0.2624937375079788
74.	0.2562970443904499
74.10000000000002	0.24997238746032835
74.20000000000002	0.24186462352765692
74.30000000000001	0.23066278138036045
74.4	0.21557493890341672
74.5	0.19634040321803464
74.60000000000002	0.1731781949475777
74.70000000000002	0.1467426180548419
74.80000000000001	0.11810647446017514
74.9	0.08875366124212039
75.	0.06054112321732395
75.10000000000002	0.03558520754222894
75.20000000000002	0.016043349054357527
75.30000000000001	0.003802067030389579
75.4	0.00013687305238357486
75.5	0.005450033910413019
75.60000000000002	0.01918449424640819
75.70000000000002	0.039948906620068475
75.80000000000001	0.06580381796606333
75.9	0.09460464639158704
76.	0.12429996672728807
76.10000000000002	0.15312890697862008
76.20000000000002	0.1797141545643365
76.30000000000001	0.20308170489261798
76.4	0.2226493424328652
76.5	0.23821893234814695
76.60000000000002	0.24998932870716617
76.70000000000002	0.2585795497274743
76.80000000000001	0.26501958218139704
76.9	0.27064524982883426
77.	0.27685618750774776
77.10000000000002	0.28478007469076116
77.20000000000002	0.2949838309328918
77.30000000000001	0.30738163281081554
77.4	0.3213744169025213
77.5	0.33611712563729335
77.60000000000002	0.3507696640065933
77.70000000000002	0.36464823058867724
77.80000000000001	0.3772731855126651
77.9	0.3883505570232421
78.	0.39772630245851237
78.10000000000002	0.4053382144100029
78.20000000000002	0.4111763737148203
78.30000000000001	0.41525453984779603
78.4	0.4175911507265108
78.5	0.4181976635828919
78.60000000000002	0.41707227409984654
78.70000000000002	0.41419778924253337
78.80000000000001	0.40954327627791953
78.9	0.4030699892510131
79.	0.39474298439825384
79.10000000000002	0.38455071545451275
79.20000000000002	0.37253544593510224
79.30000000000001	0.35883671018423224
79.4	0.34374664558975293
79.5	0.32776737352424395
79.60000000000002	0.3116451280727041
79.70000000000002	0.29633759930625164
79.80000000000001	0.28286672098628746
79.9	0.27204648118705316
80.	0.2641633760941013
80.10000000000002	0.2587711981101936
80.20000000000002	0.25474113268044596
80.30000000000001	0.25055904358559206
80.4	0.24471035669492006
80.5	0.23597691983821759
80.60000000000002	0.22357411288595364
80.70000000000002	0.2071626383481274
80.80000000000001	0.18680750520111183
80.9	0.16293953831896102
81.	0.13634085062947238
81.10000000000002	0.10814731874418158
81.20000000000002	0.07984270669997548
81.30000000000001	0.05321002825968267
81.4	0.030208109695494305
81.5	0.012759798513764384
81.60000000000002	0.0024736966793815133
81.70000000000002	0.00036261700879064505
81.80000000000001	0.006645653019519749
81.9	0.02070494968037711
82.	0.041213728938845985
82.10000000000002	0.06638797347009835
82.20000000000002	0.09427707179086572
82.30000000000001	0.12301444090309027
82.4	0.1509847329542385
82.5	0.17690437061762557
82.60000000000002	0.1998388566973407
82.70000000000002	0.21918951589799263
82.80000000000001	0.2346785985505186
82.9	0.2463503965664229
83.	0.2545895352783245
83.10000000000002	0.2601365695480982
83.20000000000002	0.2640601321937508
83.30000000000001	0.2676390341142113
83.4	0.2721376891796344
83.5	0.2785259989845634
83.60000000000002	0.2872571769716746
83.70000000000002	0.29820909876109414
83.80000000000001	0.310806218080376
83.9	0.32424214142601016
84.	0.33769424781819657
84.10000000000002	0.3504628306108754
84.20000000000002	0.36202536134647473
84.30000000000001	0.3720308289551355
84.4	0.3802650706094993
84.5	0.3866093972298681
84.60000000000002	0.3910040969163395
84.70000000000002	0.3934208910380916
84.80000000000001	0.3938446132164061
84.9	0.3922631197221742
85.	0.3886645468979799
85.10000000000002	0.3830417483842896
85.20000000000002	0.3754046380652817
85.30000000000001	0.3658018916490764
85.4	0.35435350764618073
85.5	0.3412941543243916
85.60000000000002	0.32702255741746244
85.70000000000002	0.31214295484638566
85.80000000000001	0.2974715199083995
85.9	0.283970436710153
86.	0.2725806702542301
86.10000000000002	0.26396788030401375
86.20000000000002	0.258266260215557
86.30000000000001	0.25494969766439596
86.4	0.2529168808173221
86.5	0.2507579381449517
86.60000000000002	0.2470724421646518
86.70000000000002	0.24071080449224314
86.80000000000001	0.23088916101167822
86.9	0.21720335613819114
87.	0.19959651164958098
87.10000000000002	0.17832483563265378
87.20000000000002	0.15394290343645553
87.30000000000001	0.12730843137856973
87.4	0.0995914892601141
87.5	0.07226347808581272
87.60000000000002	0.04703761122023274
87.70000000000002	0.025738528970354366
87.80000000000001	0.010097869668478586
87.9	0.001503734600946945
88.	0.0007635547606815326
88.10000000000002	0.00795274382642112
88.20000000000002	0.02240155714475237
88.30000000000001	0.04282499416097045
88.4	0.06755032874763135
88.5	0.09477086655551792
88.60000000000002	0.12276207206743249
88.70000000000002	0.15002570810972513
88.80000000000001	0.17535965249453916
88.9	0.19787229803282178
89.	0.21696805560158466
89.10000000000002	0.23232812795924745
89.20000000000002	0.24390295533172368
89.30000000000001	0.2519218827642706
89.4	0.25691189093864775
89.5	0.2597015481417364
89.60000000000002	0.26137444598782333
89.70000000000002	0.2631408440375531
89.80000000000001	0.26612892116129006
89.9	0.2711505190231343
90.	0.278533642663632
90.10000000000002	0.2880950374672139
90.20000000000002	0.2992552626780719
90.30000000000001	0.3112300750860969
90.4	0.3232142435574974
90.5	0.33450490608767725
90.60000000000002	0.3445550027237807
90.70000000000002	0.3529746974889587
90.80000000000001	0.35950536161487606
90.9	0.3639854371358875
91.	0.3663194841483856
91.10000000000002	0.36645553375628837
91.20000000000002	0.3643724591489952
91.30000000000001	0.3600777873395954
91.4	0.3536162328695756
91.5	0.34508934461530166
91.60000000000002	0.3346861219112735
91.70000000000002	0.32272220749981323
91.80000000000001	0.3096801221236293
91.9	0.29623446398670683
92.	0.28323622865867076
92.10000000000002	0.27162690036167925
92.20000000000002	0.2622681400449043
92.30000000000001	0.2557143912885519
92.4	0.25200827094791145
92.5	0.2505992687892258
92.60000000000002	0.2504394711448822
92.70000000000002	0.2502177395750469
92.80000000000001	0.24862762107628938
92.9	0.2445715363713383
93.	0.23726266787682823
93.10000000000002	0.22624248984825301
93.20000000000002	0.21135567177544942
93.30000000000001	0.19271928540386463
93.4	0.17070683614146642
93.5	0.1459514954936355
93.60000000000002	0.11936065777782955
93.70000000000002	0.09212512415651279
93.80000000000001	0.06570052302274589
93.9	0.041737877792795655
94.	0.021948191581628106
94.10000000000002	0.007905106040492228
94.20000000000002	0.0008170851909681883
94.30000000000001	0.0013248519645198957
94.4	0.009385295675222725
94.5	0.02428086776245495
94.60000000000002	0.044751291036921076
94.70000000000002	0.0692039009279285
94.80000000000001	0.09594055100914212
94.9	0.12334789064223131
95.	0.15002333165965917
95.10000000000002	0.17483554525403755
95.20000000000002	0.196935671571453
95.30000000000001	0.2157416390958799
95.4	0.23091620441960198
95.5	0.24235343263274622
95.60000000000002	0.25018056746381917
95.70000000000002	0.2547729035915073
95.80000000000001	0.25676818551643776
95.9	0.2570560601756029
96.	0.25671350350002053
96.10000000000002	0.2568686598450224
96.20000000000002	0.25850795223095224
96.30000000000001	0.2622820351895239
96.4	0.26838505637118537
96.5	0.27655581723096284
96.60000000000002	0.2861915818263032
96.70000000000002	0.29651705418477564
96.80000000000001	0.30674260601529624
96.9	0.316171454347572
97.	0.3242487809634375
97.10000000000002	0.33056705072363857
97.20000000000002	0.3348476664247597
97.30000000000001	0.33691568259845195
97.4	0.33667827669369643
97.5	0.3341126643568346
97.60000000000002	0.3292659924396947
97.70000000000002	0.32226783829614025
97.80000000000001	0.313354134161245
97.9	0.30289834653522996
98.	0.29144054934654645
98.10000000000002	0.2796977360749932
98.20000000000002	0.2685321523614057
98.30000000000001	0.2588555253131597
98.4	0.25146478818431484
98.5	0.2468413318468484
98.60000000000002	0.24498437200145456
98.70000000000002	0.24535681378252347
98.80000000000001	0.2469786545211774
98.9	0.24863115684404982
99.	0.24908717136832947
99.10000000000002	0.24728998825664533
99.20000000000002	0.24244797185672615
99.30000000000001	0.23405647502920407
99.4	0.2218793530766625
99.5	0.20592117045497438
99.60000000000002	0.18640968770152228
99.70000000000002	0.16379573303435802
99.80000000000001	0.1387675662218758
99.9	0.1122692143343592
100.	0.08550631115766455
100.10000000000002	0.05991934079528119
100.20000000000002	0.03710537786645371
100.30000000000001	0.01867878238440779
100.4	0.006080217921251274
100.5	0.00036761106992797395
100.60000000000002	0.0020413169073098905
100.70000000000002	0.010955914345257554
100.80000000000001	0.026347557317228314
100.9	0.04696782374604665
101.	0.07128165304522527
101.10000000000002	0.09767409461838397
101.20000000000002	0.12462054117247864
101.30000000000001	0.15079791855620278
101.4	0.1751369365115498
101.5	0.19682994805400242
101.60000000000002	0.2153139822213082
101.70000000000002	0.23024690622908178
101.80000000000001	0.24148983862727857
101.9	0.24910293420608365
102.	0.25335492444363805
102.10000000000002	0.2547389289788785
102.20000000000002	0.2539783506685259
102.30000000000001	0.25199995599961383
102.4	0.24985267502810504
102.5	0.2485668006874436
102.60000000000002	0.24897833523788637
102.70000000000002	0.25157223971674764
102.80000000000001	0.25640316773798166
102.9	0.26312253797543406
103.	0.2710937008088749
103.10000000000002	0.2795441620333214
103.20000000000002	0.28770279162448936
103.30000000000001	0.29489242134081123
103.4	0.30057429988905204
103.5	0.3043570741830297
103.60000000000002	0.30598746155079753
103.70000000000002	0.3053371068633392
103.80000000000001	0.3023950977571418
103.9	0.297270762954333
104.	0.2902070692997689
104.10000000000002	0.2816003964718855
104.20000000000002	0.2720168901744774
104.30000000000001	0.26218930087187187
104.4	0.25297400748943233
104.5	0.24525160491288972
104.60000000000002	0.2397721545600906
104.70000000000002	0.23697709092024286
104.80000000000001	0.236858552354721
104.9	0.23891867760671628
105.	0.24225395916641032
105.10000000000002	0.2457328064395363
105.20000000000002	0.2481971993307532
105.30000000000001	0.24862401564813733
105.4	0.24621614288641028
105.5	0.2404294101425042
105.60000000000002	0.23096039447373573
105.70000000000002	0.21772159024626153
105.80000000000001	0.2008225114692412
105.9	0.18056553423865424
106.	0.15745704512977854
106.10000000000002	0.1322280013242188
106.19999999999999	0.10585259169790467
106.30000000000001	0.07954917848616677
106.40000000000003	0.05474540155857386
106.5	0.03299196560060548
106.60000000000002	0.01582006445396617
106.69999999999999	0.004555937775991568
106.80000000000001	0.00012762764907107567
106.90000000000003	0.0029131343913592154
107.	0.012675253379477041
107.10000000000002	0.0286040445814704
107.19999999999999	0.049453256711267976
107.30000000000001	0.0737291799382142
107.40000000000003	0.09988177517208617
107.5	0.12645881734100758
107.60000000000002	0.1522046813631207
107.69999999999999	0.17610515548022337
107.80000000000001	0.19739186827957966
107.90000000000003	0.21552390098597235
108.	0.2301625308441301
108.10000000000002	0.24115083603709034
108.19999999999999	0.24850496673541528
108.30000000000001	0.25241874009472226
108.40000000000003	0.25327747806945167
108.5	0.2516704082648378
108.60000000000002	0.24838458279431955
108.69999999999999	0.24436064070970845
108.80000000000001	0.2405971732806185
108.90000000000003	0.23800919619499605
109.	0.23727228180919008
109.10000000000002	0.2387020345652545
109.19999999999999	0.2422126880150102
109.30000000000001	0.24736755974620891
109.40000000000003	0.253496630970575
109.5	0.2598359282407133
109.60000000000002	0.2656480464386103
109.69999999999999	0.27030337185404146
109.80000000000001	0.2733220835201558
109.90000000000003	0.2743888685655944
110.	0.27335487258465174
110.10000000000002	0.27023817739908734
110.19999999999999	0.26522838426498885
110.30000000000001	0.258694343093501
110.40000000000003	0.25118724274447013
110.5	0.24342499761121855
110.60000000000002	0.2362406920632353
110.69999999999999	0.23048236412271325
110.80000000000001	0.22686772560678514
110.90000000000003	0.22582335132745315
111.	0.22736023462590316
111.10000000000002	0.2310372536393176
111.19999999999999	0.23603283411076256
111.30000000000001	0.2412988654580378
111.40000000000003	0.24573979660286643
111.5	0.24836157386312208
111.60000000000002	0.2483617149306965
111.69999999999999	0.24516180635472795
111.80000000000001	0.23840158932939867
111.90000000000003	0.22791732169682447
112.	0.21372194451999166
112.10000000000002	0.19599691195052743
112.19999999999999	0.17509865620656917
112.30000000000001	0.15157718461105577
112.40000000000003	0.1261996521059217
112.5	0.09996739844178362
112.60000000000002	0.07411127634179196
112.69999999999999	0.05004883192867473
112.80000000000001	0.02929076126705697
112.90000000000003	0.01329538002654897
113.	0.003287991113941389
113.10000000000002	0.0000812754727027232
113.19999999999999	0.003943187605979795
113.30000000000001	0.014551624952974677
113.40000000000003	0.03105021879938247
113.5	0.05218772540756593
113.60000000000002	0.0765000835971034
113.69999999999999	0.10248901567934408
113.80000000000001	0.12876279299912244
113.90000000000003	0.15412428462143324
114.	0.17760894092728974
114.10000000000002	0.19848576062975232
114.19999999999999	0.21623737177904429
114.30000000000001	0.2305336142068598
114.40000000000003	0.24120917034744083
114.5	0.24825155593902898
114.60000000000002	0.2518016499232513
114.69999999999999	0.25216460843338717
114.80000000000001	0.2498240246711801
114.90000000000003	0.24544683028216552
115.	0.2398625540090119
115.10000000000002	0.23400187429622943
115.19999999999999	0.2287898129433335
115.30000000000001	0.22500837393921813
115.40000000000003	0.22316404875394888
115.5	0.22340366684680912
115.60000000000002	0.22550829434515926
115.69999999999999	0.22896477856778819
115.80000000000001	0.2330861564175581
115.90000000000003	0.23714139004888146
116.	0.24046359042770496
116.10000000000002	0.24252385716446265
116.19999999999999	0.24297347688000684
116.30000000000001	0.24166475375854674
116.40000000000003	0.23866044905263928
116.5	0.23423651623712322
116.60000000000002	0.22887540462671796
116.69999999999999	0.2232401952040888
116.80000000000001	0.21811627504586112
116.90000000000003	0.21431105282365567
117.	0.21251621580482655
117.10000000000002	0.2131586880206229
117.19999999999999	0.21628468410892032
117.30000000000001	0.2215208333256291
117.40000000000003	0.22813083608804455
117.5	0.23514773976179978
117.60000000000002	0.2415343852275795
117.69999999999999	0.24632320388763104
117.80000000000001	0.24870688079782646
117.90000000000003	0.24807690274602945
118.	0.24402412802886056
118.10000000000002	0.23632076881348912
118.19999999999999	0.224900261345303
118.30000000000001	0.20984551674677665
118.40000000000003	0.19139021472647744
118.5	0.1699330942382402
118.60000000000002	0.14606126757192214
118.69999999999999	0.12057480394288507
118.80000000000001	0.09450101747312598
118.90000000000003	0.06908383669013475
119.	0.04573327065998452
119.10000000000002	0.02592495371588078
119.19999999999999	0.011051829872004421
119.30000000000001	0.0022477862020710017
119.40000000000003	0.00022018576565672733
119.5	0.0051353153398833225
119.60000000000002	0.01659075586637796
119.69999999999999	0.033683314656959396
119.80000000000001	0.05515165810376034
119.90000000000003	0.07955311363475331
120.	0.10543183153907966
120.10000000000002	0.13144803323197926
120.19999999999999	0.1564564994922042
120.30000000000001	0.1795381881074511
120.40000000000003	0.19999775720221308
120.5	0.2173420482695364
120.60000000000002	0.2312526722572411
120.69999999999999	0.24156223565148402
120.80000000000001	0.24823997767171913
120.90000000000003	0.2513891376693663
121.	0.25125498340009234
121.10000000000002	0.24823862506488953
121.19999999999999	0.2429073994115136
121.30000000000001	0.23598865889399728
121.40000000000003	0.22833267368301344
121.5	0.22083542880192814
121.60000000000002	0.21432530976812494
121.69999999999999	0.20943595640883478
121.80000000000001	0.2065015845512129
121.90000000000003	0.20551006696797147
122.	0.20613013704244226
122.10000000000002	0.20780192523297056
122.19999999999999	0.20986030063762817
122.30000000000001	0.21165743656375602
122.40000000000003	0.21266188716442047
122.5	0.21252641089724258
122.60000000000002	0.21112724492366688
122.69999999999999	0.20858037671658872
122.80000000000001	0.20523700474600642
122.90000000000003	0.20165446242940058
123.	0.19853478305948558
123.10000000000002	0.19662518325383205
123.19999999999999	0.19658573767213838
123.30000000000001	0.19884726656747206
123.40000000000003	0.20349782628126228
123.5	0.2102366209753212
123.60000000000002	0.2184137313310024
123.69999999999999	0.2271416414479825
123.80000000000001	0.23543915052346465
123.90000000000003	0.24236382316166843
124.	0.24710417929062597
124.10000000000002	0.2490246796730562
124.19999999999999	0.24767311929287888
124.30000000000001	0.2427667986158394
124.40000000000003	0.23417286310724927
124.5	0.22189366122939885
124.60000000000002	0.20606299569827463
124.69999999999999	0.18695500432785572
124.80000000000001	0.16500405742527735
124.90000000000003	0.1408309260311671
125.	0.11526709821406045
125.10000000000002	0.08936562482405924
125.19999999999999	0.0643843302763845
125.30000000000001	0.04172771177043348
125.40000000000003	0.022839854800811184
125.5	0.009053462243422756
125.60000000000002	0.0014174272125423504
125.69999999999999	0.0005405604530606846
125.80000000000001	0.006493165519149234
125.90000000000003	0.018795687467769905
126.	0.0364979580709686
126.10000000000002	0.05832519118799845
126.19999999999999	0.08285050542566713
126.30000000000001	0.10865402702326599
126.40000000000003	0.13444189000199408
126.5	0.15911600330111025
126.60000000000002	0.18179966994805982
126.69999999999999	0.20183172298646235
126.80000000000001	0.21874339425428863
126.90000000000003	0.23223003257663624
127.	0.24212633403748457
127.10000000000002	0.2483903203430431
127.19999999999999	0.25109833025522577
127.30000000000001	0.2504505589180305
127.40000000000003	0.24678372462369025
127.5	0.2405839750280197
127.60000000000002	0.23248955992995735
127.69999999999999	0.22327063507477812
127.80000000000001	0.21377545751302637
127.90000000000003	0.2048406434124922
128.	0.1971777159817842
128.10000000000002	0.19126338590009587
128.2	0.18726762366419847
128.3	0.18504490059135595
128.40000000000003	0.18419257766312763
128.5	0.18415783359359358
128.60000000000002	0.18436261550629723
128.7	0.1843183833965913
128.8	0.18371330504126776
128.90000000000003	0.18246547547123873
129.	0.18074132023655554
129.10000000000002	0.1789384190366957
129.2	0.17763020361381077
129.3	0.1774713540570544
129.40000000000003	0.17907086202977482
129.5	0.18285383227195004
129.60000000000002	0.1889461225957455
129.7	0.19711737607069607
129.8	0.20680194410226233
129.90000000000003	0.21718948367159424
130.	0.2273529338881153
130.10000000000002	0.2363741789232136
130.2	0.2434380518337215
130.3	0.2478839708291359
130.40000000000003	0.24922054585659462
130.5	0.24711659592325957
130.60000000000002	0.24138280407113738
130.7	0.23195501640274077
130.8	0.2188859567381935
130.90000000000003	0.2023484107281779
131.	0.1826499898499488
131.10000000000002	0.16025700444133706
131.2	0.13582221398276767
131.3	0.11020802010554409
131.40000000000003	0.08449339406141718
131.5	0.05995077029919606
131.60000000000002	0.03798046105642144
131.7	0.019997151680792816
131.8	0.007276435383344646
131.90000000000003	0.0007862261431988361
132.	0.0010411694135967267
132.10000000000002	0.008019463954315392
132.2	0.021166822982799854
132.3	0.03948638460007244
132.40000000000003	0.061688022508830445
132.5	0.08635713514314997
132.60000000000002	0.11210556224823473
132.7	0.1376811955969901
132.8	0.16202963621660144
132.90000000000003	0.1843141239666302
133.	0.20390638079207943
133.10000000000002	0.2203618984373769
133.2	0.23339090984593017
133.3	0.24283293619236104
133.40000000000003	0.24863963567262032
133.5	0.2508680684429752
133.60000000000002	0.2496842379037283
133.7	0.2453744340864955
133.8	0.2383591349966006
133.90000000000003	0.22920111539746066
134.	0.21859692182483245
134.10000000000002	0.20734096426960877
134.2	0.1962565120375407
134.3	0.18609882220571455
134.40000000000003	0.177449730166365
134.5	0.17063335234867055
134.60000000000002	0.16568149213997213
134.7	0.16236283110363003
134.8	0.16026863276086772
134.90000000000003	0.15893058480216557
135.	0.15794089738362987
135.10000000000002	0.15704995869982194
135.2	0.15622630282045474
135.3	0.15567147142473017
135.40000000000003	0.15578704276552713
135.5	0.1570953104105012
135.60000000000002	0.1601225532964194
135.7	0.16526541879945725
135.8	0.17267210775081393
135.90000000000003	0.18217239538261293
136.	0.19327811684641888
136.10000000000002	0.2052518510316757
136.2	0.21721830935823339
136.3	0.2282826609007684
136.40000000000003	0.2376259574056378
136.5	0.24456335744994373
136.60000000000002	0.24856629312439205
136.7	0.24925902616834733
136.8	0.2464025096073279
136.90000000000003	0.23987654094228683
137.	0.22966766261844668
137.10000000000002	0.21586687700101342
137.2	0.1986785538484
137.3	0.17843971833799024
137.40000000000003	0.15564672218797965
137.5	0.13098368167242733
137.60000000000002	0.10534393053171709
137.7	0.07983265481356847
137.8	0.05573730964907459
137.90000000000003	0.03445458414093631
138.	0.017370663687896075
138.10000000000002	0.005705507345011445
138.2	0.00034821944175784697
138.3	0.001721976413523075
138.40000000000003	0.009715594104119464
138.5	0.023702115809298735
138.60000000000002	0.04263880841993399
138.7	0.06521957218758212
138.8	0.09004021159798581
138.90000000000003	0.11574167602501326
139.	0.14111085879013976
139.10000000000002	0.16513460693276255
139.2	0.1870142399358034
139.3	0.20615323196467356
139.40000000000003	0.22213099644930834
139.5	0.2346732372507635
139.60000000000002	0.24362606654130348
139.7	0.24893813726047903
139.8	0.25065270934763445
139.90000000000003	0.24890967306539039
140.	0.2439556803873038
140.10000000000002	0.23615831126615233
140.2	0.22601756131610878
140.3	0.2141654531727929
140.40000000000003	0.20134368583092813
140.5	0.18835200562501536
140.60000000000002	0.17596792166588165
140.7	0.1648505127468806
140.8	0.1554526026381745
140.90000000000003	0.1479694722591772
141.	0.14234397001303067
141.10000000000002	0.13832977841730276
141.2	0.13559540627320338
141.3	0.13384008331920685
141.40000000000003	0.13289220142798275
141.5	0.13276806858913134
141.60000000000002	0.13367848022867287
141.7	0.13598043469141285
141.8	0.14008179778947522
141.90000000000003	0.1463186109429225
142.	0.1548355231721593
142.10000000000002	0.16550335125237498
142.2	0.1778985743877295
142.3	0.1913489407774595
142.40000000000003	0.2050267611456245
142.5	0.21805838845497102
142.60000000000002	0.22961995854830128
142.7	0.23900175333779358
142.8	0.2456381328204141
142.90000000000003	0.24911030194700645
143.	0.2491332857695389
143.10000000000002	0.24553788643645022
143.2	0.23825560339075966
143.3	0.22731140777167164
143.40000000000003	0.21282671681750925
143.5	0.19503295234006895
143.60000000000002	0.1742943152758132
143.7	0.1511363953199415
143.8	0.12627463607564934
143.90000000000003	0.10063356191363212
144.	0.07534478795679622
144.10000000000002	0.05171078690134151
144.2	0.03112441583778627
144.3	0.01494315117575036
144.40000000000003	0.004331447923841875
144.5	0.00010038781227173586
144.60000000000002	0.00258321844231679
144.7	0.011581417707633624
144.8	0.026397376911970253
144.90000000000003	0.045943898954876924
145.	0.06889933184565283
145.10000000000002	0.0938692860589769
145.2	0.1195224561111771
145.3	0.14468299966364942
145.40000000000003	0.16837727111403084
145.5	0.18984319817698608
145.60000000000002	0.2085149690386881
145.7	0.2239954296597932
145.8	0.23602595067893764
145.90000000000003	0.24446033332161085
146.	0.24924655668576215
146.10000000000002	0.25041807418437295
146.2	0.24809475157073616
146.3	0.24249201863812223
146.40000000000003	0.23393500808257894
146.5	0.22287222511975807
146.60000000000002	0.20988095751950273
146.7	0.1956552460338494
146.8	0.18096851274339035
146.90000000000003	0.16660855423314627
147.	0.15329261341342096
147.10000000000002	0.14158157883453837
147.2	0.1318190790442145
147.3	0.12411777812508536
147.40000000000003	0.11840091329713674
147.5	0.11448799976866039
147.60000000000002	0.11219854465685669
147.7	0.11144244647761473
147.8	0.11227064184306457
147.90000000000003	0.11487100845626494
148.	0.11950906927404825
148.10000000000002	0.1264283447625159
148.2	0.1357383793368758
148.3	0.14732466204920375
148.40000000000003	0.16080908214595457
148.5	0.17557221541173051
148.60000000000002	0.19082686368969182
148.7	0.2057165467436038
148.8	0.21940978936150712
148.90000000000003	0.23116971057976676
149.	0.2403916922607922
149.10000000000002	0.2466129509252058
149.2	0.24950352437172463
149.3	0.24884899532527777
149.40000000000003	0.2445333137477017
149.5	0.23652731562652604
149.60000000000002	0.2248860749955621
149.7	0.2097563572022254
149.8	0.19139395435080686
149.90000000000003	0.17018916088305708
150.	0.14669667532181663

==> data/FEzerovisc.dat <==
-150.	0.14593390721313435
-149.9	0.16937774025219354
-149.8	0.19057766623290157
-149.7	0.20898837048882168
-149.6	0.22422432672110498
-149.5	0.23602586058067873
-149.4	0.24422783160550648
-149.3	0.24873423376908824
-149.2	0.24950024561690862
-149.1	0.24652226727774912
-149.	0.23983604130013483
-148.9	0.2295228134376142
-148.8	0.21572340308887242
-148.7	0.19865978300433126
-148.6	0.1786630740605323
-148.5	0.15620551778472447
-148.4	0.13193186150428052
-148.3	0.10668279662225379
-148.2	0.08150024257180927
-148.1	0.0576026871843951
-148.	0.036320428070619665
-147.9	0.018987274738574197
-147.8	0.00679737938641913
-147.7	0.0006505227653757079
-147.6	0.0010201840252781107
-147.5	0.00787909160258067
-147.4	0.020703649730172892
-147.3	0.03855593152710234
-147.2	0.0602198197507526
-147.1	0.08435598050897222
-147.	0.10964212643552677
-146.9	0.13487677904330322
-146.8	0.15903937063632756
-146.7	0.18131112190119197
-146.6	0.20106724013593816
-146.5	0.21785216918964864
-146.4	0.2313478187968701
-146.3	0.24134180970747904
-146.2	0.24770003084577719
-146.1	0.25034576316280216
-146.	0.24924636244522438
-145.9	0.2444078595114783
-145.8	0.23587760235743777
-145.7	0.22375499192385095
-145.6	0.20821021359164937
-145.5	0.18951039344317785
-145.4	0.1680515555018832
-145.3	0.14439290328261317
-145.2	0.1192872408579078
-145.1	0.09369812867292696
-145.	0.06879166594975193
-144.9	0.04589045566508891
-144.8	0.02638162734007492
-144.7	0.011581236475212127
-144.6	0.002572666725964392
-144.5	0.00005156698844082793
-144.4	0.004216407644135149
-144.3	0.014735853321324538
-144.2	0.030802760661186656
-144.1	0.05125869999586547
-144.	0.07475434451294245
-143.9	0.099907083582982
-143.8	0.12542662834238372
-143.7	0.15019508890528763
-143.6	0.17330241946151168
-143.5	0.19404700373811015
-143.4	0.21191409579745474
-143.3	0.2265436837396207
-143.2	0.2376963656083327
-143.1	0.24522266951615365
-143.	0.2490387449515814
-142.9	0.2491097147798739
-142.8	0.24544109206692857
-142.7	0.23807829402696762
-142.6	0.2271141704599146
-142.5	0.21270436171380505
-142.4	0.195089974204659
-142.3	0.17462627279501183
-142.2	0.15181462632541212
-142.1	0.12733270589226198
-142.	0.10205511526545101
-141.9	0.07705395066751257
-141.8	0.053567672333362674
-141.7	0.03292909236261447
-141.6	0.01645091193608415
-141.5	0.005279914482922981
-141.4	0.0002452064223404326
-141.3	0.0017353108648771537
-141.2	0.009636960995452713
-141.1	0.02335325566550589
-141.	0.04189584801419322
-140.9	0.06402524747127349
-140.8	0.08840382994959366
-140.7	0.113729899535028
-140.6	0.13883364491842728
-140.5	0.16273004989006326
-140.4	0.18463443459234927
-140.3	0.2039514687598003
-140.2	0.220249082257201
-140.1	0.23322666026469366
-140.	0.24268403477243242
-139.9	0.24849517476371216
-139.8	0.2505885878198026
-139.7	0.2489353094778673
-139.6	0.24354480804783488
-139.5	0.23446894306906013
-139.4	0.22181404887749365
-139.3	0.20576103268104298
-139.2	0.18659282770863067
-139.1	0.16472736598540777
-139.	0.14075221916142167
-138.9	0.11545418181392444
-138.8	0.0898337715160546
-138.7	0.06509206644942989
-138.6	0.04257750078176678
-138.5	0.02368551973975762
-138.4	0.009715582726038945
-138.3	0.001706021561829042
-138.2	0.00028170787135297677
-138.1	0.005554120519801037
-138.	0.01710282727929467
-137.9	0.03404399702648269
-137.8	0.05516554966222244
-137.7	0.07909182663436017
-137.6	0.10443926347548861
-137.5	0.12993589137783956
-137.4	0.15449380547070787
-137.3	0.17723763522737046
-137.2	0.19749994203526258
-137.1	0.2147965194506068
-137.	0.2287928784512899
-136.9	0.23927001616672353
-136.8	0.24609442493104275
-136.7	0.24919490723163826
-136.6	0.24854725370220113
-136.5	0.24416705875996417
-136.4	0.23611063866851933
-136.3	0.22448392069357628
-136.2	0.20945904628557055
-136.1	0.19129804023597183
-136.	0.17038201000022798
-135.9	0.14724276057241742
-135.8	0.12259138489272331
-135.7	0.09733558813725801
-135.6	0.07257505763136092
-135.5	0.049563620160509796
-135.4	0.029630179344376277
-135.3	0.014058906791327017
-135.2	0.003942196670740223
-135.1	0.000033507519404424096
-135.	0.0026348078589787357
-134.9	0.011549078522553427
-134.8	0.026111588487176273
-134.7	0.04529084781405898
-134.6	0.0678313886073196
-134.5	0.09240344916444945
-134.4	0.11773010457437799
-134.3	0.14267532045003964
-134.2	0.166290006469523
-134.1	0.18782273904882602
-134.	0.20670610052519087
-133.9	0.22252965376478373
-133.8	0.2350083722606456
-133.7	0.24395252850077537
-133.6	0.2492425815183527
-133.5	0.2508108676963608
-133.4	0.24863088280432571
-133.3	0.24271447295840215
-133.2	0.23311710116800344
-133.1	0.21995129086286944
-133.	0.20340812842255193
-132.9	0.18378607549014706
-132.8	0.1615250324134419
-132.7	0.13724140053867645
-132.6	0.11175683594725411
-132.5	0.08610999936464274
-132.4	0.06153821748738656
-132.3	0.03941675405969003
-132.2	0.021149710954216194
-132.1	0.008019378611798312
-132.	0.001017585008587741
-131.9	0.0006964691241627211
-131.8	0.0070786458043052124
-131.7	0.0196533327706163
-131.6	0.03745963125940824
-131.5	0.05923221235235058
-131.4	0.08356994989857287
-131.3	0.10908929916867457
-131.2	0.1345374511168537
-131.1	0.1588571011227493
-131.	0.1812079723033004
-130.9	0.20095711046223755
-130.8	0.21765113791234203
-130.7	0.230981438517296
-130.6	0.24074987658121424
-130.5	0.24683953628328117
-130.4	0.24919269287084195
-130.3	0.247796844691205
-130.2	0.24267895038164028
-130.1	0.23390776151641235
-130.	0.22160405669243455
-129.9	0.20595842649015328
-129.8	0.1872557974560871
-129.7	0.1659048948051739
-129.6	0.14246915828252646
-129.5	0.11769324045817699
-129.4	0.09251648908844508
-129.3	0.06806268243324425
-129.2	0.045595336224064434
-129.1	0.026431997543442068
-129.	0.011820168323663852
-128.9	0.0027906483282226346
-128.8	0.00001671725564614511
-128.7	0.0037131588104618455
-128.6	0.013602673290785374
-128.5	0.028959347898248725
-128.4	0.04871670046245593
-128.3	0.07161115896445773
-128.2	0.09632709281869668
-128.1	0.12161639173836544
-128.	0.14637863850672084
-127.9	0.16970072993734805
-127.8	0.19086335015932215
-127.7	0.20932516668083567
-127.6	0.22469527301270892
-127.5	0.23670211364973853
-127.4	0.2451644073531051
-127.3	0.24996728372345364
-127.2	0.25104526327739357
-127.1	0.2483728093433293
-127.	0.24196278167364896
-126.9	0.2318730041648232
-126.8	0.2182210915430823
-126.7	0.2012074191759304
-126.6	0.18114539966134335
-126.5	0.1584967744789743
-126.4	0.1339072381030818
-126.3	0.10823445109447172
-126.2	0.0825570037635629
-126.1	0.058150671643592326
-126.	0.03641972130500433
-125.9	0.018778486429162144
-125.8	0.006492555624538945
-125.7	0.0005063960820792966
-125.6	0.0012974503245289576
-125.5	0.008796981766629144
-125.4	0.022401539139506862
-125.3	0.04107151439431436
-125.2	0.06348753788983612
-125.1	0.08822295155842301
-125.	0.11389463380272188
-124.9	0.13926955973725128
-124.8	0.1633217131288715
-124.7	0.18524659895955015
-124.6	0.20444643471153143
-124.5	0.22049938608969172
-124.4	0.2331234886729597
-124.3	0.24214235398769135
-124.2	0.24745667544074812
-124.1	0.24902339155281483
-124.	0.24684310606615817
-123.9	0.2409557732672585
-123.8	0.2314444528896574
-123.7	0.21844685962879032
-123.6	0.20217423795671324
-123.5	0.18293655647931434
-123.4	0.16117192891367466
-123.3	0.13747639332236744
-123.2	0.11262777554100993
-123.1	0.08759477569378035
-123.	0.0635206816095453
-122.9	0.041671847214047625
-122.8	0.023345999261194874
-122.7	0.00974525137593664
-122.6	0.001831667638740971
-122.5	0.00019455230656325234
-122.4	0.004962095008587825
-122.3	0.015781566553889976
-122.2	0.03187372221051527
-122.1	0.05214604526111765
-122.	0.0753350936381416
-121.9	0.10014563143576752
-121.8	0.12536217153232426
-121.7	0.14992141650694382
-121.6	0.17294595792026785
-121.5	0.19374711225876043
-121.4	0.21180751576817272
-121.3	0.2267534320648015
-121.2	0.23832441737681795
-121.1	0.24634540035549737
-121.	0.25070410370622803
-120.9	0.25133530000126036
-120.8	0.2482126001398879
-120.7	0.24134814070090796
-120.6	0.23080044880748357
-120.5	0.21669069112936934
-120.4	0.1992272087119789
-120.3	0.1787374223832839
-120.2	0.15570457638752427
-120.1	0.13080417184479728
-120.	0.10493143655753913
-119.9	0.07920753916480065
-119.8	0.05495019694848044
-119.7	0.03359643414840449
-119.6	0.01657398328464509
-119.5	0.005133438272476034
-119.4	0.0001716061857303657
-119.3	0.0020889762298133196
-119.2	0.010721899387602842
-119.1	0.02537036520946475
-119.	0.044912727986127304
-118.9	0.06797332778796474
-118.8	0.09309889496127914
-118.7	0.11890662116115784
-118.6	0.14418382001542712
-118.5	0.16793670530587854
-118.4	0.1893977000734619
-118.3	0.20800541641885736
-118.2	0.22337082876958128
-118.1	0.23523992882906622
-118.	0.2434594404714154
-117.9	0.24794912844908867
-117.8	0.24868219694263516
-117.69999999999999	0.24567413991846582
-117.6	0.2389799045419721
-117.5	0.22869906995525469
-117.4	0.21498866309292466
-117.3	0.19808299506943536
-117.19999999999999	0.1783192876846465
-117.1	0.156166680807308
-117.	0.13225437057781125
-116.9	0.10739225249361217
-116.8	0.08257507323600873
-116.69999999999999	0.058959841316738225
-116.6	0.03780770993522976
-116.5	0.020387238435645536
-116.4	0.007846129614332821
-116.3	0.001070993136741906
-116.19999999999999	0.0005644420508663962
-116.1	0.006370122614621923
-116.	0.018066185259649585
-115.9	0.03482903178658512
-115.8	0.05554970509270469
-115.69999999999999	0.07897328877708121
-115.6	0.10383102513524149
-115.5	0.12894349935325336
-115.4	0.15328562763100298
-115.3	0.17601502123055485
-115.19999999999999	0.19647182469434885
-115.1	0.2141602482169059
-115.	0.22872111942384069
-114.9	0.23990251206744515
-114.8	0.2475330823588424
-114.69999999999999	0.25150079237480355
-114.6	0.2517384116786742
-114.5	0.24821649657916237
-114.4	0.2409442761226806
-114.3	0.2299788145168878
-114.19999999999999	0.21544274324332705
-114.1	0.19755050572450797
-114.	0.1766421366050651
-113.9	0.1532217984899682
-113.8	0.1279954182301123
-113.69999999999999	0.10189795701963537
-113.6	0.07609700483823392
-113.5	0.051957467469575025
-113.4	0.030954978398482536
-113.3	0.014535868670293477
-113.19999999999999	0.00393890611569998
-113.1	0.000013398194165391608
-113.	0.0030799149379049555
-112.9	0.01287463926232351
-112.8	0.028594891829322146
-112.69999999999999	0.04903146367775714
-112.6	0.07274841617213937
-112.5	0.09826372488065106
-112.4	0.12419439852599164
-112.3	0.14934879645683355
-112.19999999999999	0.17276680710466893
-112.1	0.19371958630742558
-112.	0.21168408918498618
-111.9	0.2263060590958765
-111.8	0.23736137699340734
-111.69999999999999	0.2447217993602727
-111.6	0.24832811379265754
-111.5	0.2481718290427522
-111.4	0.24428550827486645
-111.3	0.23674144295655639
-111.19999999999999	0.22565824707311524
-111.1	0.2112148641711298
-111.	0.19367119361747148
-110.9	0.173393852260665
-110.8	0.15088433100644283
-110.69999999999999	0.12680493411785004
-110.6	0.10199560393935315
-110.5	0.07747266223529493
-110.4	0.054399801772928864
-110.3	0.03402386728444137
-110.19999999999999	0.01757431283262379
-110.1	0.006135526265793127
-110.	0.0005128193589854206
-109.9	0.0011208393745937432
-109.8	0.00792237313537313
-109.69999999999999	0.020434177612163717
-109.6	0.0377982004224093
-109.5	0.058898986731135736
-109.4	0.08249842129714437
-109.3	0.10735990869681614
-109.19999999999999	0.13234305917397027
-109.1	0.15646162594285692
-109.	0.17890717588131114
-108.9	0.199046574869897
-108.8	0.21640297446907023
-108.69999999999999	0.23062895542106682
-108.6	0.24147831141646875
-108.5	0.2487807139983725
-108.4	0.2524217306044432
-108.3	0.25232952204581405
-108.19999999999999	0.2484689513522758
-108.1	0.24084362528684788
-108.	0.2295063599112102
-107.9	0.21457848399132917
-107.8	0.19627799965185508
-107.69999999999999	0.174955587641684
-107.6	0.1511354368511938
-107.5	0.12555467636568918
-107.4	0.09919099005051712
-107.3	0.07326384603856316
-107.19999999999999	0.04919293595562516
-107.1	0.028501121891019447
-107.	0.01266113241182053
-106.9	0.0029048005257247124
-106.8	0.000034377781143834315
-106.69999999999999	0.00428624132757771
-106.6	0.015288607247908027
-106.5	0.03212695305161267
-106.4	0.05349616145826127
-106.3	0.07789399365109852
-106.19999999999999	0.10380647969312899
-106.1	0.12984979385537695
-106.	0.15485453353473078
-105.9	0.1778965514677441
-105.8	0.19828852641856778
-105.69999999999999	0.21554865989913663
-105.6	0.2293602808286817
-105.5	0.23953182471575452
-105.4	0.24596261402939296
-105.3	0.24861692345640327
-105.19999999999999	0.24750703766427679
-105.1	0.2426851334888388
-105.	0.23424349810034273
-104.9	0.22232251612291096
-104.8	0.20712576146428827
-104.69999999999999	0.18894119417709307
-104.6	0.1681667026338253
-104.5	0.1453369183170649
-104.4	0.12114637219888919
-104.3	0.09646193621719164
-104.19999999999999	0.07231580112785216
-104.1	0.04987015598537615
-104.	0.030347653222159685
-103.9	0.014928579582401284
-103.8	0.004625773032351096
-103.69999999999999	0.00015877688356417415
-103.6	0.0018547494125401823
-103.5	0.009600983738129242
-103.4	0.02286179030501955
-103.3	0.040755127315129265
-103.19999999999999	0.06216893570558404
-103.1	0.08588971151122181
-103.	0.11071806421129286
-102.9	0.13555495485894994
-102.8	0.1594530888305394
-102.69999999999999	0.1816365615502534
-102.6	0.20149661293863527
-102.5	0.21857254084808267
-102.4	0.23252573640741236
-102.3	0.2431127722812995
-102.19999999999999	0.2501614329668814
-102.1	0.2535519908475478
-102.	0.2532050244767644
-101.9	0.2490765754265095
-101.8	0.24116128998785824
-101.69999999999999	0.2295041969918968
-101.6	0.21422170246538874
-101.5	0.19553194936431656
-101.4	0.17379354107818576
-101.3	0.14954937741017035
-101.19999999999999	0.12356875119613848
-101.1	0.09687613466183588
-101.	0.07075047826247009
-100.9	0.04667699874256144
-100.8	0.026238081350020398
-100.69999999999999	0.01094401681646589
-100.6	0.0020266506695336066
-100.5	0.00024161937224300887
-100.4	0.00573465747488549
-100.3	0.01801448912807669
-100.19999999999999	0.03604138239508803
-100.1	0.05840237583465605
-100.	0.0835205811821719
-99.9	0.1098459697424631
-99.8	0.1359934643137003
-99.69999999999999	0.16081806733488022
-99.6	0.1834351978978744
-99.5	0.2032032032029194
-99.4	0.21968566251841892
-99.3	0.23260733697997577
-99.19999999999999	0.24181270710993968
-99.1	0.24723184000720855
-99.	0.24885546148999782
-98.9	0.24671948776135894
-98.8	0.24089854019207094
-98.69999999999999	0.23150774273896083
-98.6	0.2187120625549707
-98.5	0.20274234619183384
-98.4	0.1839168216155351
-98.3	0.16266601886782203
-98.19999999999999	0.1395577227073263
-98.1	0.115316777965389
-98.	0.09083267411198839
-97.9	0.06714659246603154
-97.8	0.045410149321185686
-97.69999999999999	0.02681162238192167
-97.6	0.012472559644568048
-97.5	0.0033273011325052767
-97.4	6.985494106834836e-6
-97.3	0.002753694257931329
-97.19999999999999	0.011386149316545822
-97.1	0.02532601376442123
-97.	0.043677802693287804
-96.9	0.06534222634312806
-96.8	0.08913736784388927
-96.69999999999999	0.11390521094721062
-96.6	0.13858966442011422
-96.5	0.16228199124181417
-96.4	0.18423708928836263
-96.3	0.20386808328712197
-96.19999999999999	0.22072756994170945
-96.1	0.23448278168250913
-96.	0.24489007563847284
-95.9	0.251772322786113
-95.8	0.2550013687376085
-95.69999999999999	0.2544868651184925
-95.6	0.2501723639809521
-95.5	0.2420394833412121
-95.4	0.2301210031707047
-95.3	0.21452370325717904
-95.19999999999999	0.19546129718483649
-95.1	0.17329654700350436
-95.	0.14858910910193784
-94.9	0.12214155251307261
-94.8	0.09503055772905476
-94.69999999999999	0.06860499634433753
-94.6	0.04443057404246989
-94.5	0.02416644805110179
-94.4	0.009376092563046641
-94.3	0.00130082777812362
-94.19999999999999	0.0006496609092625506
-94.1	0.0074677704506279086
-94.	0.021127440023508588
-93.9	0.04044462607352283
-93.8	0.06388202916776255
-93.69999999999999	0.08977717471996086
-93.6	0.11653925631345702
-93.5	0.14278240241580858
-93.4	0.16738988189505094
-93.3	0.1895222323115819
-93.19999999999999	0.20858945199753692
-93.1	0.22420617316621683
-93.	0.23614363896219714
-92.9	0.24428675458826715
-92.8	0.24860014171605727
-92.69999999999999	0.24910437214558698
-92.6	0.2458621236415795
-92.5	0.23897343531104437
-92.4	0.22857912224021296
-92.3	0.21487141343023203
-92.19999999999999	0.19811076037977615
-92.1	0.17864734197423957
-92.	0.15694493555022604
-91.9	0.13360349490035134
-91.8	0.1093751057300762
-91.69999999999999	0.08516639276608481
-91.6	0.06201970754283804
-91.5	0.04106659602952198
-91.4	0.023451108850697327
-91.3	0.010227662364833088
-91.19999999999999	0.0022470216053579323
-91.1	0.00005144635110196195
-91.	0.0038022808435723213
-90.9	0.01325783780585038
-90.8	0.027807273295928393
-90.69999999999999	0.0465517296448467
-90.6	0.06841305851857739
-90.5	0.09224673293755661
-90.4	0.11693922304595436
-90.3	0.14147820098245803
-90.19999999999999	0.16499262542702647
-90.1	0.18676627267250098
-90.	0.20623165203446614
-89.9	0.22295189931748888
-89.8	0.2365972276281165
-89.69999999999999	0.2469208496738852
-89.6	0.25373766700672634
-89.5	0.25690779623458576
-89.4	0.2563262616322503
-89.3	0.2519198733807374
-89.19999999999999	0.24365230268522434
-89.1	0.23153848221842135
-89.	0.2156694619839892
-88.9	0.19624839512927675
-88.8	0.17363694496673024
-88.69999999999999	0.14840853801276047
-88.6	0.12140011897989975
-88.5	0.09374762864433217
-88.4	0.0668840314607474
-88.3	0.0424762416870358
-88.19999999999999	0.02228427056597393
-88.1	0.007946481187449764
-88.	0.0007263131513940082
-87.9	0.0012849470993241126
-87.8	0.00955165317970032
-87.69999999999999	0.024737389078510242
-87.6	0.04548679615367244
-87.5	0.07011597620727757
-87.4	0.09686320893276748
-87.3	0.12409224914287137
-87.19999999999999	0.15041880349469497
-87.1	0.17476102236883384
-87.	0.19633292993293922
-86.9	0.2146045947023768
-86.8	0.2292492674384583
-86.69999999999999	0.2400910727006883
-86.6	0.24706061375418878
-86.5	0.25016141867724634
-86.4	0.24944758098872846
-86.3	0.2450117540237703
-86.19999999999999	0.2369822895410693
-86.1	0.22552831557616895
-86.	0.21087160330768914
-85.89999999999999	0.19330395339005638
-85.8	0.1732083828984299
-85.7	0.1510815243194778
-85.6	0.12755337047338167
-85.5	0.1033990063587365
-85.39999999999999	0.07953572359444704
-85.3	0.056998684423878385
-85.2	0.03689003406429306
-85.1	0.020300769294563318
-85.	0.008211606192140302
-84.89999999999999	0.0013869620955880534
-84.8	0.00028201384160095463
-84.7	0.004983403631047125
-84.6	0.015197953741899082
-84.5	0.030292207367999188
-84.39999999999999	0.04937298004854932
-84.3	0.07139021929936727
-84.2	0.09524116536210525
-84.1	0.11985872683109186
-84.	0.14427438470963305
-83.89999999999999	0.16765355099266357
-83.8	0.1893068899933628
-83.7	0.2086839386597663
-83.6	0.2253558619434475
-83.5	0.2389932610425066
-83.39999999999999	0.24934348937580983
-83.3	0.25621052159849195
-83.2	0.2594393676527642
-83.1	0.25890641343147797
-83.	0.2545168621670787
-82.89999999999999	0.2462105367404155
-82.8	0.23397751749451576
-82.7	0.21788518561945217
-82.6	0.19811783686310053
-82.5	0.1750285606102891
-82.39999999999999	0.14919983287446564
-82.3	0.12150364026114144
-82.2	0.09314408431038818
-82.1	0.06565731236708659
-82.	0.040840159117896235
-81.89999999999999	0.02058727465755738
-81.8	0.006642230353522152
-81.7	0.00030742140619638414
-81.6	0.002192598204198373
-81.5	0.012087181242522144
-81.39999999999999	0.029004136208453785
-81.3	0.051378792398654574
-81.2	0.07735116463846674
-81.1	0.1050441063320563
-81.	0.13277263029185446
-80.89999999999999	0.15916000215213533
-80.8	0.18317017896964952
-80.7	0.20408301502430373
-80.6	0.22144021966858632
-80.5	0.23498345777058735
-80.39999999999999	0.24459755294746077
-80.3	0.2502648682499415
-80.2	0.2520325248941024
-80.1	0.24999183292556038
-80.	0.24426842940635907
-79.89999999999999	0.2350214916312997
-79.8	0.2224505406828261
-79.7	0.20680846569753053
-79.6	0.18841928586809387
-79.5	0.1676987055577505
-79.39999999999999	0.1451746618211227
-79.3	0.12150387846453646
-79.2	0.09747917171713909
-79.1	0.07402138983793567
-79.	0.05215014052211699
-78.89999999999999	0.03292965655323862
-78.8	0.017390721445185425
-78.7	0.0064360835023582405
-78.6	0.0007435285508072358
-78.5	0.0006850630977405115
-78.39999999999999	0.006279924994785146
-78.3	0.01719254335634891
-78.2	0.03277592599050701
-78.1	0.05215013289033834
-78.	0.07429846161648358
-77.89999999999999	0.09816274847805287
-77.8	0.1227231314194115
-77.7	0.1470542544510443
-77.6	0.1703564859239204
-77.5	0.1919654738126147
-77.39999999999999	0.21134573673724494
-77.3	0.2280743857797054
-77.2	0.24182026789692454
-77.1	0.2523225581297751
-77.	0.25937161741124837
-76.89999999999999	0.2627940433686645
-76.8	0.26244336017075276
-76.7	0.2581976988153129
-76.6	0.24996602521473105
-76.5	0.23770483177533216
-76.39999999999999	0.2214474681338719
-76.3	0.20134801890512172
-76.2	0.1777401508498488
-76.1	0.15120769927929278
-76.	0.12265700869860754
-75.89999999999999	0.09337109576924192
-75.8	0.0650148570785383
-75.7	0.03955511357672329
-75.6	0.01906918888976853
-75.5	0.005448881235239109
-75.39999999999999	0.00005813121337151426
-75.3	0.003447084504347093
-75.2	0.015227544403796735
-75.1	0.034159978053540686
-75.	0.058416963606973224
-74.89999999999999	0.08592412447950233
-74.8	0.11467119612743229
-74.7	0.14292497379441435
-74.6	0.1693286153392863
-74.5	0.19290938001220087
-74.39999999999999	0.2130307701360957
-74.3	0.2293216385068077
-74.2	0.24160433011235388
-74.1	0.24983349804804636
-74.	0.2540498182914627
-73.89999999999999	0.25434864201731233
-73.8	0.25086179779999174
-73.7	0.24375030150167806
-73.6	0.23320589972345723
-73.5	0.21945968759643353
-73.39999999999999	0.20279622702881775
-73.3	0.18357149295413774
-73.19999999999999	0.16223251702702426
-73.1	0.1393357824636944
-73.	0.11556036596716371
-72.89999999999999	0.09171080898722676
-72.8	0.06870422579698236
-72.69999999999999	0.04753687824918439
-72.6	0.029227985568475265
-72.5	0.014743091279163132
-72.39999999999999	0.004905220697181648
-72.3	0.00030762550495355923
-72.19999999999999	0.0012447763084047268
-72.1	0.007676503149158026
-72.	0.019233540425031465
-71.89999999999999	0.035263159284152114
-71.8	0.05490447767985686
-71.69999999999999	0.07717758994494114
-71.6	0.10107023326640399
-71.5	0.12560950769618312
-71.39999999999999	0.14991202360220718
-71.3	0.1732115099533185
-71.19999999999999	0.19486694429107124
-71.1	0.2143562666514337
-71.	0.2312610682616917
-70.89999999999999	0.2452469588939324
-70.8	0.2560432397425293
-70.69999999999999	0.2634244815168975
-70.6	0.26719587059371686
-70.5	0.26718383180336136
-70.39999999999999	0.26323346680673604
-70.3	0.2552147067522666
-70.19999999999999	0.24303964646543116
-70.1	0.22669406145833795
-70.	0.20628613150282848
-69.89999999999999	0.18211405225608404
-69.8	0.15475020586895794
-69.69999999999999	0.1251313839947226
-69.6	0.09463156769820129
-69.5	0.06507842531813451
-69.39999999999999	0.03866536424303045
-69.3	0.017722140493662643
-69.19999999999999	0.004351354989388775
-69.1	9.301287711804582e-6
-69.	0.005169730097147924
-68.89999999999999	0.019206148950560623
-68.8	0.04054436502578016
-68.69999999999999	0.06701899026950249
-68.6	0.09629292903137338
-68.5	0.12620643609830123
-68.39999999999999	0.15498704077815934
-68.3	0.18132087242055625
-68.19999999999999	0.20432573807022886
-68.1	0.22347387245479816
-68.	0.2385013803444915
-67.89999999999999	0.24932596690195136
-67.8	0.25598210600630894
-67.69999999999999	0.2585752144916023
-67.6	0.2572528144692951
-67.5	0.25218955514983155
-67.39999999999999	0.24358307331193768
-67.3	0.23165819624087963
-67.19999999999999	0.21667749255649343
-67.1	0.19895643648128833
-67.	0.17888137194093753
-66.89999999999999	0.15692802065290076
-66.8	0.1336775241234997
-66.69999999999999	0.10982610320945313
-66.6	0.08618367311092613
-66.5	0.06365664414491708
-66.39999999999999	0.04321123709842641
-66.3	0.025816390540479905
-66.19999999999999	0.012369718863447673
-66.1	0.0036151932231258915
-66.	0.00006563718095800609
-65.89999999999999	0.0019447827497885229
-65.8	0.009161153419587054
-65.69999999999999	0.021319603335542833
-65.6	0.0377678963472163
-65.5	0.057668177926359726
-65.39999999999999	0.08007904958766614
-65.3	0.10403409044244864
-65.19999999999999	0.12860622810089467
-65.1	0.15295247928707292
-65.	0.17633841381652976
-64.89999999999999	0.19814510462074542
-64.8	0.21786301870064703
-64.69999999999999	0.2350775857511998
-64.6	0.24945060305828343
-64.5	0.26070072358617846
-64.39999999999999	0.2685854080772836
-64.3	0.2728861212701293
-64.19999999999999	0.2733983188551682
-64.1	0.2699279373356266
-64.	0.26229665095792015
-63.89999999999999	0.25035902579704244
-63.8	0.2340356721847661
-63.69999999999999	0.21336706906682587
-63.599999999999994	0.18859186524149313
-63.5	0.16024933875239195
-63.39999999999999	0.12929585559323026
-63.3	0.09720775616500353
-63.19999999999999	0.06602021923704635
-63.099999999999994	0.038234515479893254
-63.	0.01653708793493638
-62.89999999999999	0.0033354924312761357
-62.8	0.0002213514982929412
-62.69999999999999	0.00755862196785416
-62.599999999999994	0.02438246721912728
-62.5	0.04865797673603373
-62.39999999999999	0.0777761954800365
-62.3	0.10907967361172677
-62.19999999999999	0.14025096533773712
-62.099999999999994	0.16950408778579187
-62.	0.19560878260302975
-61.89999999999999	0.21781456042781613
-61.8	0.23573650423343265
-61.69999999999999	0.24924282405344148
-61.599999999999994	0.25836294014035505
-61.5	0.2632209139588768
-61.39999999999999	0.2639920837456999
-61.3	0.26087837701900796
-61.19999999999999	0.25409771917509133
-61.099999999999994	0.24388377954705168
-61.	0.23049322465221025
-60.89999999999999	0.21421833834313472
-60.8	0.19540319347739438
-60.69999999999999	0.17446149426808966
-60.599999999999994	0.15189378600653627
-60.5	0.1283010474919524
-60.39999999999999	0.10439093657523497
-60.3	0.08097247429290536
-60.19999999999999	0.05893517074957613
-60.099999999999994	0.039209982203673034
-60.	0.022712323753224392
-59.89999999999999	0.010271455717237366
-59.8	0.002555039769294139
-59.69999999999999	1.0355060523500584e-6
-59.599999999999994	0.0027697808266718034
-59.5	0.010726169387066765
-59.39999999999999	0.023455772646804755
-59.3	0.04031140582070464
-59.19999999999999	0.06048046215586962
-59.099999999999994	0.0830602398533815
-59.	0.10712899571717575
-58.89999999999999	0.13180372992523315
-58.8	0.15628015404650333
-58.69999999999999	0.179854415082362
-58.599999999999994	0.20192903575146423
-58.5	0.22200696632326986
-58.39999999999999	0.23967788786977814
-58.3	0.2546004199880287
-58.19999999999999	0.26648311122410223
-58.099999999999994	0.2750663561655838
-58.	0.2801068936552861
-57.89999999999999	0.2813664109831289
-57.8	0.27860607824430184
-57.69999999999999	0.27158961291777106
-57.599999999999994	0.2600987373560325
-57.5	0.24396652441010971
-57.39999999999999	0.2231356687920259
-57.3	0.19774897250308507
-57.19999999999999	0.16827580542777468
-57.099999999999994	0.1356669405531042
-57.	0.10150655634780151
-56.89999999999999	0.06809452329856377
-56.8	0.038358873470371625
-56.69999999999999	0.015504261775543655
-56.599999999999994	0.0023910769794487662
-56.5	0.0008078314239004611
-56.39999999999999	0.010941933980855271
-56.3	0.0313196042513342
-56.19999999999999	0.0592480801381531
-56.099999999999994	0.09152870795628763
-56.	0.12512354282552265
-55.89999999999999	0.15757247442903694
-55.8	0.1871332605143701
-55.69999999999999	0.21272731447159615
-55.599999999999994	0.23379549321174434
-55.5	0.250139641425525
-55.39999999999999	0.26178836462715743
-55.3	0.2688987335196192
-55.19999999999999	0.2716917983515787
-55.099999999999994	0.27041489801411717
-55.	0.26532342372426704
-54.89999999999999	0.25667608498813527
-54.8	0.24473937730165898
-54.69999999999999	0.22979828028467358
-54.599999999999994	0.21217105527199792
-54.5	0.19222636456814496
-54.39999999999999	0.17040086021701553
-54.3	0.14721497894078153
-54.19999999999999	0.1232840705203707
-54.099999999999994	0.09932139847339051
-54.	0.07612930434564585
-53.89999999999999	0.05457531464995931
-53.8	0.035551554762985375
-53.69999999999999	0.01991865286765075
-53.599999999999994	0.008439052464588707
-53.5	0.001708411829012986
-53.39999999999999	0.00009623395240424711
-53.3	0.003706783474165524
-53.19999999999999	0.01236817579323714
-53.099999999999994	0.02565191511412737
-53.	0.04291881726239794
-52.89999999999999	0.0633822174406631
-52.8	0.08617707885631808
-52.69999999999999	0.1104243686693714
-52.599999999999994	0.13528304422237275
-52.5	0.15998585448470612
-52.39999999999999	0.18385868053404997
-52.3	0.20632559062445505
-52.19999999999999	0.22690300428335564
-52.099999999999994	0.24518656817480516
-52.	0.26083392734206967
-51.89999999999999	0.2735459029826547
-51.8	0.2830479478532835
-51.69999999999999	0.28907333389546
-51.599999999999994	0.2913494634860537
-51.5	0.28958909826932705
-51.39999999999999	0.28348929657430394
-51.3	0.2727425866116549
-51.19999999999999	0.25706745741281556
-51.099999999999994	0.2362683789168791
-51.	0.2103381022776889
-50.89999999999999	0.17961377059011494
-50.8	0.14498690359442748
-50.69999999999999	0.10813604328630731
-50.599999999999994	0.07169362110681939
-50.5	0.039191382975282525
-50.39999999999999	0.014613591399597099
-50.3	0.0015184262669411144
-50.19999999999999	0.0019818723300380806
-50.099999999999994	0.0158772524889438
-50.	0.040918880842589565
-49.89999999999999	0.07344300956693721
-49.8	0.10946829906118449
-49.69999999999999	0.14553708430952103
-49.599999999999994	0.17911637325110286
-49.5	0.20862042055110425
-49.39999999999999	0.23322989853949969
-49.3	0.2526578287140067
-49.19999999999999	0.26694401020293573
-49.099999999999994	0.27630475760070333
-49.	0.28103587142997666
-48.89999999999999	0.28145674846970403
-48.8	0.2778829559221933
-48.69999999999999	0.2706173087622003
-48.599999999999994	0.2599525899367243
-48.5	0.24618150758188687
-48.39999999999999	0.22961110399915918
-48.3	0.2105797175628549
-48.19999999999999	0.18947490660166494
-48.099999999999994	0.16675061793817897
-48.	0.14294146122945614
-47.89999999999999	0.11867140057467769
-47.8	0.09465372645125451
-47.69999999999999	0.07167912711882254
-47.599999999999994	0.05058937757943039
-47.5	0.03223586971339199
-47.39999999999999	0.017424935550374665
-47.3	0.00685526402260146
-47.19999999999999	0.0010558092825886725
-47.099999999999994	0.0003342924132247358
-47.	0.004745744913904859
-46.89999999999999	0.014087279096739595
-46.8	0.027920142518275026
-46.69999999999999	0.04561465838637715
-46.599999999999994	0.06640955275454284
-46.5	0.0894755146137437
-46.39999999999999	0.11397373548842077
-46.3	0.1391028769726159
-46.19999999999999	0.1641312800305299
-46.099999999999994	0.18841424931175652
-46.	0.21139833600530353
-45.89999999999999	0.2326155775874914
-45.8	0.2516708209148951
-45.69999999999999	0.2682248770093384
-45.599999999999994	0.2819756471797462
-45.5	0.29263876803006583
-45.39999999999999	0.2999289236388403
-45.3	0.3035429061645356
-45.19999999999999	0.30314592518032374
-45.099999999999994	0.2983637950114011
-45.	0.28878580508230334
-44.89999999999999	0.2739867328379454
-44.8	0.2535819035267197
-44.69999999999999	0.22733588890056722
-44.599999999999994	0.19535012155471812
-44.5	0.15834800136183688
-44.39999999999999	0.11803896122024836
-44.3	0.07745180638349275
-44.19999999999999	0.04098746035369539
-44.099999999999994	0.013855100670880973
-44.	0.0007440652332541642
-43.89999999999999	0.004153776328622875
-43.8	0.023345086788811996
-43.69999999999999	0.05465725092772876
-43.599999999999994	0.09295763832592246
-43.5	0.13326111597032367
-43.39999999999999	0.17173679178529666
-43.3	0.20596365708376715
-43.19999999999999	0.23471410241802199
-43.099999999999994	0.2575838071105025
-43.	0.27465459815635124
-42.89999999999999	0.2862525388968532
-42.8	0.29279807724161755
-42.69999999999999	0.2947241949201761
-42.599999999999994	0.2924385376285147
-42.5	0.28631180470225803
-42.39999999999999	0.2766810240807593
-42.3	0.2638609901404476
-42.19999999999999	0.24816007615661775
-42.099999999999994	0.22989826930123924
-42.	0.20942602248156658
-41.89999999999999	0.18714266992354686
-41.8	0.16351291664751053
-41.69999999999999	0.13907945093922944
-41.599999999999994	0.11446922080387746
-41.5	0.09039058508471227
-41.39999999999999	0.06761867332141423
-41.3	0.04696714491519488
-41.19999999999999	0.029246302476894626
-41.099999999999994	0.01521010731991013
-41.	0.005497611120452409
-40.89999999999999	0.0005768310299571776
-40.8	0.000700179730390636
-40.69999999999999	0.005879497506490477
-40.599999999999994	0.01588547318144842
-40.5	0.030271573232956924
-40.39999999999999	0.04841789754008654
-40.3	0.06958703355599175
-40.19999999999999	0.09298281003334408
-40.099999999999994	0.11780384527738343
-40.	0.1432862460583827
-39.89999999999999	0.16873276847275548
-39.8	0.1935283631096839
-39.69999999999999	0.21714381932050972
-39.599999999999994	0.2391301004767417
-39.5	0.2591060849869698
-39.39999999999999	0.27674206533900936
-39.3	0.29174077426905104
-39.19999999999999	0.30381711223858004
-39.099999999999994	0.3126772967117842
-39.	0.31799797360820803
-38.89999999999999	0.3194060971875177
-38.8	0.31646139631829356
-38.69999999999999	0.30864555004740074
-38.599999999999994	0.2953667282649483
-38.5	0.27599627920018155
-38.39999999999999	0.24996736574435066
-38.3	0.21698222235226028
-38.19999999999999	0.17738537693880466
-38.099999999999994	0.13273225988522208
-38.	0.08645063756394065
-37.89999999999999	0.04420003936973587
-37.8	0.013219260404052023
-37.69999999999999	0.0001612755582666299
-37.599999999999994	0.008151411098898399
-37.5	0.03514273912591175
-37.39999999999999	0.07500421352652928
-37.3	0.12037639330418515
-37.19999999999999	0.16513544425074975
-37.099999999999994	0.20536582456041197
-37.	0.23915617560898444
-36.89999999999999	0.26595535975998597
-36.8	0.2859650578487534
-36.69999999999999	0.2997226200002791
-36.599999999999994	0.30786195812319384
-36.5	0.31099589007418477
-36.39999999999999	0.30966946662116296
-36.3	0.3043508067372106
-36.19999999999999	0.2954401574051377
-36.099999999999994	0.283287038151405
-36.	0.2682105221215658
-35.89999999999999	0.25052038368539975
-35.8	0.2305380496874414
-35.69999999999999	0.20861665708896834
-35.599999999999994	0.18515939818672011
-35.5	0.16063493414777713
-35.39999999999999	0.1355881343168148
-35.3	0.11064391823853122
-35.19999999999999	0.08650174620323951
-35.099999999999994	0.06391856380610712
-35.	0.04367897806706646
-34.89999999999999	0.026553224652339696
-34.8	0.013245925140357134
-34.69999999999999	0.004341245015920365
-34.599999999999994	0.0002520768375727094
-34.5	0.0011814619381586788
-34.39999999999999	0.007103104757700763
-34.3	0.01776462797394789
-34.19999999999999	0.032712963771906044
-34.099999999999994	0.05133720325578496
-34.	0.07292148348955313
-33.89999999999999	0.09669969608345516
-33.8	0.1219048573576179
-33.69999999999999	0.14780824194732595
-33.599999999999994	0.17374600630554887
-33.5	0.19913331088386768
-33.39999999999999	0.22346749936270974
-33.3	0.24632263649800354
-33.19999999999999	0.26733778226860117
-33.099999999999994	0.2862010152635475
-33.	0.3026306319659419
-32.89999999999999	0.31635430878513654
-32.8	0.32708643589427067
-32.69999999999999	0.3345034103482198
-32.599999999999994	0.3382165452072151
-32.5	0.33774269625295533
-32.39999999999999	0.3324743670784014
-32.3	0.32165529756163225
-32.19999999999999	0.30437710231472137
-32.099999999999994	0.2796322086034375
-32.	0.2464944007840568
-31.89999999999999	0.20455085363941045
-31.799999999999997	0.15474328008489205
-31.69999999999999	0.10065197962487944
-31.599999999999994	0.04969707506264404
-31.5	0.012697289996921836
-31.39999999999999	0.00004605211386627779
-31.299999999999997	0.015761327949630408
-31.19999999999999	0.054713588784420904
-31.099999999999994	0.1061094277331819
-31.	0.15941878344651533
-30.89999999999999	0.20774076858263402
-30.799999999999997	0.24791644411525668
-30.69999999999999	0.2792490441075111
-30.599999999999994	0.30226206662002836
-30.5	0.3179167433082401
-30.39999999999999	0.32722096520636085
-30.299999999999997	0.3310713343187153
-30.19999999999999	0.33021116048883
-30.099999999999994	0.3252386355865114
-30.	0.3166331932114544
-29.89999999999999	0.3047861374469567
-29.799999999999997	0.2900302818024309
-29.69999999999999	0.2726671159396632
-29.599999999999994	0.25299143703369065
-29.5	0.23131369760655993
-29.39999999999999	0.2079801155465273
-29.299999999999997	0.18339013113202093
-29.19999999999999	0.15801021870293785
-29.099999999999994	0.13238247826667154
-29.	0.10712598114416642
-28.89999999999999	0.08292870366236872
-28.799999999999997	0.060528258902982274
-28.69999999999999	0.04068069729878962
-28.599999999999994	0.02411842543565932
-28.5	0.011500580632818665
-28.39999999999999	0.003361497848646571
-28.299999999999997	0.00006450175914537419
-28.19999999999999	0.001768451812439725
-28.099999999999994	0.008412894285064866
-28.	0.01972454252692066
-27.89999999999999	0.03524390987229631
-27.799999999999997	0.05436735974620934
-27.69999999999999	0.07639757855265872
-27.599999999999994	0.10059497823157605
-27.5	0.12622364105508546
-27.39999999999999	0.15258752558299904
-27.299999999999997	0.17905501813295277
-27.19999999999999	0.20507193665810186
-27.099999999999994	0.23016444906307315
-27.	0.2539340015377846
-26.89999999999999	0.27604638803990306
-26.799999999999997	0.2962167221937768
-26.69999999999999	0.31419147777523876
-26.599999999999994	0.32972807017593997
-26.5	0.34257172445330797
-26.39999999999999	0.3524286372132304
-26.299999999999997	0.35893370657591817
-26.19999999999999	0.3616104742683132
-26.099999999999994	0.35982077744778357
-26.	0.352703118840589
-25.89999999999999	0.3391051544959208
-25.799999999999997	0.317535128120423
-25.69999999999999	0.286208201194885
-25.599999999999994	0.24338091757154434
-25.5	0.18837817377156693
-25.39999999999999	0.123878229713417
-25.299999999999997	0.05932602410569206
-25.19999999999999	0.012281404928357807
-25.099999999999994	0.0012359358024716545
-25.	0.031188318807033127
-24.89999999999999	0.08888282433977412
-24.799999999999997	0.15466366380303886
-24.69999999999999	0.21469553347932355
-24.599999999999994	0.2632606315431037
-24.5	0.29970396648678926
-24.39999999999999	0.3254248220632584
-24.299999999999997	0.3422668163032918
-24.19999999999999	0.3518948727652684
-24.099999999999994	0.35563725683112224
-24.	0.35450113125341365
-23.89999999999999	0.34923632156278117
-23.799999999999997	0.3404020018077465
-23.69999999999999	0.32842344191396206
-23.599999999999994	0.31363750556961373
-23.5	0.2963289581827646
-23.39999999999999	0.2767600885463118
-23.299999999999997	0.2551956589688035
-23.19999999999999	0.2319244702179487
-23.099999999999994	0.20727806865521048
-23.	0.18164638396651325
-22.89999999999999	0.15548939040846302
-22.799999999999997	0.1293432850164101
-22.69999999999999	0.10381927728990493
-22.599999999999994	0.07959304124544957
-22.5	0.057383365530396496
-22.39999999999999	0.03791967466030305
-22.299999999999997	0.021899865175477658
-22.19999999999999	0.009942054537790295
-22.099999999999994	0.002535873808946992
-22.	1.8668369356857045e-7
-21.900000000000006	0.002453995733939638
-21.799999999999983	0.009805558425152312
-21.69999999999999	0.021761671621442193
-21.599999999999994	0.0378554798554985
-21.5	0.057488017860055154
-21.400000000000006	0.07997682896319545
-21.299999999999983	0.10460474561338315
-21.19999999999999	0.13066307368618504
-21.099999999999994	0.15748541637598787
-21.	0.1844705423081897
-20.900000000000006	0.21109452413462532
-20.799999999999983	0.23691357703501784
-20.69999999999999	0.2615595755508205
-20.599999999999994	0.2847302370883382
-20.5	0.30617560083306805
-20.400000000000006	0.3256818535031541
-20.299999999999983	0.34305285255629203
-20.19999999999999	0.3580888943500047
-20.099999999999994	0.3705613126202661
-20.	0.38018023151360314
-19.900000000000006	0.3865510078435782
-19.799999999999983	0.38911228412507187
-19.69999999999999	0.3870449674588374
-19.599999999999994	0.37913767168909035
-19.5	0.36359534273432953
-19.400000000000006	0.33780496111484837
-19.299999999999983	0.2981987709974519
-19.19999999999999	0.240796090056659
-19.099999999999994	0.16415161499742034
-19.	0.07764436829216133
-18.900000000000006	0.011965010924830063
-18.799999999999983	0.006623504674119415
-18.69999999999999	0.06535229012039169
-18.599999999999994	0.15092293938131343
-18.5	0.22957508122233816
-18.400000000000006	0.2893553914152944
-18.299999999999983	0.3308227225727506
-18.19999999999999	0.35787574609930206
-18.099999999999994	0.37421192533892716
-18.	0.3825839950130138
-17.900000000000006	0.38489323063670106
-17.799999999999983	0.382424717661091
-17.69999999999999	0.37604777635905157
-17.599999999999994	0.36635856809806333
-17.5	0.3537768181573193
-17.400000000000006	0.3386115307560699
-17.299999999999983	0.3211069762236693
-17.19999999999999	0.3014764771135288
-17.099999999999994	0.27992874423601677
-17.	0.2566896043948122
-16.900000000000006	0.23202062341283966
-16.799999999999983	0.20623512228595656
-16.69999999999999	0.17971126469446094
-16.599999999999994	0.15290120098779075
-16.5	0.12633470645819386
-16.400000000000006	0.10061544018760422
-16.299999999999983	0.07640801651974659
-16.19999999999999	0.05441467536930851
-16.099999999999994	0.03534154989665066
-16.	0.019856300050520685
-15.900000000000006	0.008540925457298319
-15.799999999999983	0.0018453849499965329
-15.699999999999989	0.00004861665043135589
-15.599999999999994	0.0032331684494067664
-15.5	0.011277771066607815
-15.400000000000006	0.023869171119966746
-15.299999999999983	0.04053116926120369
-15.199999999999989	0.060665996828554954
-15.099999999999994	0.0836016153439592
-15.	0.10863847714294712
-14.900000000000006	0.1350904992933088
-14.799999999999983	0.16231692556805122
-14.699999999999989	0.18974377650063864
-14.599999999999994	0.21687525636527663
-14.5	0.24329657162686508
-14.400000000000006	0.26867010168078187
-14.299999999999983	0.2927268639418511
-14.199999999999989	0.31525489022348596
-14.099999999999994	0.3360856188582735
-14.	0.3550787905065425
-13.900000000000006	0.372105625150213
-13.799999999999983	0.3870291737371529
-13.699999999999989	0.39967947363031364
-13.599999999999994	0.40981906669021506
-13.5	0.4170907077574909
-13.400000000000006	0.420931960535331
-13.299999999999983	0.42042729889606056
-13.199999999999989	0.4140404176463972
-13.099999999999994	0.39911733341654304
-13.	0.37098028266819255
-12.900000000000006	0.32152815406880947
-12.799999999999983	0.23886502441407834
-12.699999999999989	0.11855874181814213
-12.599999999999994	0.011742848981027721
-12.5	0.028896333902637475
-12.400000000000006	0.14823099861680433
-12.299999999999983	0.2608850585795566
-12.199999999999989	0.3344446942422624
-12.099999999999994	0.3776734743220464
-12.	0.4018353547136479
-11.900000000000006	0.4141100327573171
-11.799999999999983	0.4185986341961494
-11.699999999999989	0.41763469218966964
-11.599999999999994	0.4125780694987722
-11.5	0.4042456003699385
-11.400000000000006	0.3931439162678989
-11.299999999999983	0.37959928812373644
-11.199999999999989	0.36383359669301873
-11.099999999999994	0.3460116489421351
-11.	0.32627303647805755
-10.900000000000006	0.30475560630945914
-10.799999999999983	0.28161436876452045
-10.699999999999989	0.2570378282879025
-10.599999999999994	0.2312625647401614
-10.5	0.20458605670563412
-10.400000000000006	0.17737705713607957
-10.299999999999983	0.15008225467450872
-10.199999999999989	0.12322751517459968
-10.099999999999994	0.09741179810434514
-10.	0.07329202483683706
-9.900000000000006	0.051557879821780374
-9.799999999999983	0.03289681571596051
-9.699999999999989	0.017951315790521817
-9.599999999999994	0.007272430873271493
-9.5	0.0012752440975277578
-9.400000000000006	0.00020264400064844777
-9.299999999999983	0.004103173420442961
-9.199999999999989	0.012826709448040041
-9.099999999999994	0.026038733088022396
-9.	0.043250746798327244
-8.900000000000006	0.06386185278208782
-8.799999999999983	0.08720522486904009
-8.699999999999989	0.1125933513330031
-8.599999999999994	0.13935721284407437
-8.5	0.16687644742910246
-8.400000000000006	0.19459947864924967
-8.299999999999983	0.22205413470390745
-8.199999999999989	0.2488502766970471
-8.099999999999994	0.27467638805251676
-8.	0.29929207398779006
-7.900000000000006	0.32251813727119555
-7.799999999999983	0.3442254733147181
-7.699999999999989	0.36432355687919993
-7.599999999999994	0.3827488114217378
-7.5	0.39945263698910277
-7.400000000000006	0.41438822224746186
-7.299999999999983	0.4274942434758182
-7.199999999999989	0.4386716212998643
-7.099999999999994	0.4477453772754977
-7.	0.45439396818062844
-6.900000000000006	0.4580038318140937
-6.799999999999983	0.45733784625593477
-6.699999999999989	0.449691211356082
-6.599999999999994	0.42845744760573407
-6.5	0.37525465266333874
-6.400000000000006	0.23767328699244028
-6.299999999999983	0.011611097597215639
-6.199999999999989	0.14660861876555553
-6.099999999999994	0.3365253835518229
-6.	0.41304963938030065
-5.900000000000006	0.4431019799993247
-5.799999999999983	0.4546659932673769
-5.699999999999989	0.457399675548164
-5.599999999999994	0.4550645291810269
-5.5	0.4493148294710875
-5.400000000000006	0.4409486310149395
-5.299999999999983	0.43037677772261296
-5.199999999999989	0.4178203986992895
-5.099999999999994	0.40340322388963107
-5.	0.38719940954379867
-4.900000000000006	0.3692613188772127
-4.799999999999983	0.34963797532586943
-4.699999999999989	0.32838922768715456
-4.599999999999994	0.3055981037899405
-4.5	0.2813825407508177
-4.400000000000006	0.2559069199582703
-4.299999999999983	0.22939328090160532
-4.199999999999989	0.20213159842095618
-4.099999999999994	0.17448803545150485
-4.	0.1469096454767002
-3.9000000000000057	0.11992367021020307
-3.799999999999983	0.09412948248394523
-3.6999999999999886	0.07018151382589662
-3.5999999999999943	0.04876231439030269
-3.5	0.030546263871947296
-3.4000000000000057	0.016156261973886876
-3.299999999999983	0.006117637726478827
-3.1999999999999886	0.0008150100866520239
-3.0999999999999943	0.00045835143402780536
-3.	0.005063677917270438
-2.9000000000000057	0.0144516318175537
-2.799999999999983	0.028264203598649305
-2.6999999999999886	0.04599675759957815
-2.5999999999999943	0.06704019327330718
-2.5	0.09072702913519658
-2.4000000000000057	0.11637552558820441
-2.299999999999983	0.14332734132879937
-2.1999999999999886	0.1709761029050048
-2.0999999999999943	0.1987861224998872
-2.	0.22630195506559497
-1.9000000000000057	0.25315038822075014
-1.799999999999983	0.2790368314713384
-1.6999999999999886	0.30373804286233286
-1.5999999999999943	0.32709285843276703
-1.5	0.3489922113054157
-1.4000000000000057	0.3693693411762709
-1.299999999999983	0.388190757945968
-1.1999999999999886	0.4054482587938766
-1.0999999999999943	0.4211521080886515
-1.	0.43532536457448184
-0.9000000000000057	0.4479992663021881
-0.799999999999983	0.4592095467173034
-0.6999999999999886	0.4689935431033266
-0.5999999999999943	0.4773879618338263
-0.5	0.48442717685902553
-0.4000000000000057	0.4901419539895582
-0.29999999999998295	0.4945585109808603
-0.19999999999998863	0.4976978405237304
-0.09999999999999432	0.49957523919988733
0.09999999999999432	0.49957523919988733
0.20000000000001705	0.49769784052373195
0.30000000000001137	0.4945585109808588
0.4000000000000057	0.4901419539895582
0.5	0.48442717685902553
0.5999999999999943	0.4773879618338263
0.700000000000017	0.4689935431033243
0.8000000000000114	0.4592095467173003
0.9000000000000057	0.4479992663021881
1.	0.43532536457448184
1.0999999999999943	0.4211521080886515
1.200000000000017	0.405448258793872
1.3000000000000114	0.3881907579459627
1.4000000000000057	0.3693693411762709
1.5	0.3489922113054157
1.5999999999999943	0.32709285843276703
1.700000000000017	0.30373804286232603
1.8000000000000114	0.2790368314713313
1.9000000000000057	0.25315038822075014
2.	0.22630195506559497
2.0999999999999943	0.1987861224998872
2.200000000000017	0.1709761029049969
2.3000000000000114	0.1433273413287916
2.4000000000000057	0.11637552558820441
2.5	0.09072702913519658
2.5999999999999943	0.06704019327330718
2.700000000000017	0.045996757599572606
2.8000000000000114	0.028264203598644805
2.9000000000000057	0.0144516318175537
3.	0.005063677917270438
3.0999999999999943	0.00045835143402780536
3.200000000000017	0.0008150100866528339
3.3000000000000114	0.006117637726481024
3.4000000000000057	0.016156261973886876
3.5	0.030546263871947296
3.6000000000000227	0.048762314390308356
3.700000000000017	0.07018151382590312
3.8000000000000114	0.09412948248395232
3.9000000000000057	0.11992367021020307
4.	0.1469096454767002
4.100000000000023	0.17448803545151276
4.200000000000017	0.20213159842096395
4.300000000000011	0.22939328090161293
4.400000000000006	0.2559069199582703
4.5	0.2813825407508177
4.600000000000023	0.305598103789947
4.700000000000017	0.3283892276871609
4.800000000000011	0.34963797532587526
4.900000000000006	0.3692613188772127
5.	0.38719940954379867
5.100000000000023	0.40340322388963545
5.200000000000017	0.4178203986992936
5.300000000000011	0.430376777722616
5.400000000000006	0.4409486310149395
5.5	0.4493148294710875
5.600000000000023	0.45506452918102785
5.700000000000017	0.4573996755481638
5.800000000000011	0.4546659932673754
5.900000000000006	0.4431019799993247
6.	0.41304963938030065
6.100000000000023	0.33652538355178846
6.200000000000017	0.14660861876548448
6.300000000000011	0.011611097597248871
6.400000000000006	0.23767328699244028
6.5	0.37525465266333874
6.600000000000023	0.42845744760574356
6.700000000000017	0.4496912113560858
6.800000000000011	0.4573378462559363
6.900000000000006	0.4580038318140937
7.	0.45439396818062844
7.100000000000023	0.4477453772754955
7.200000000000017	0.43867162129986126
7.300000000000011	0.42749424347581494
7.400000000000006	0.41438822224746186
7.5	0.39945263698910277
7.600000000000023	0.3827488114217327
7.700000000000017	0.36432355687919465
7.800000000000011	0.34422547331471204
7.900000000000006	0.32251813727119555
8.	0.29929207398779006
8.100000000000023	0.2746763880525096
8.200000000000017	0.24885027669703966
8.300000000000011	0.22205413470389967
8.400000000000006	0.19459947864924967
8.5	0.16687644742910246
8.600000000000023	0.13935721284406663
8.700000000000017	0.11259335133299564
8.800000000000011	0.08720522486903311
8.900000000000006	0.06386185278208782
9.	0.043250746798327244
9.100000000000023	0.02603873308801805
9.200000000000017	0.012826709448036907
9.300000000000011	0.004103173420441154
9.400000000000006	0.00020264400064844777
9.5	0.0012752440975277578
9.600000000000023	0.00727243087327388
9.700000000000017	0.017951315790525484
9.800000000000011	0.032896815715965304
9.900000000000006	0.051557879821780374
10.	0.07329202483683706
10.100000000000023	0.09741179810435226
10.200000000000017	0.12322751517460723
10.300000000000011	0.15008225467451647
10.400000000000006	0.17737705713607957
10.5	0.20458605670563412
10.600000000000023	0.23126256474016887
10.700000000000017	0.2570378282879097
10.800000000000011	0.2816143687645272
10.900000000000006	0.30475560630945914
11.	0.32627303647805755
11.100000000000023	0.3460116489421404
11.200000000000017	0.36383359669302356
11.300000000000011	0.3795992881237406
11.400000000000006	0.3931439162678989
11.5	0.4042456003699385
11.600000000000023	0.4125780694987741
11.700000000000017	0.41763469218967053
11.800000000000011	0.41859863419614857
11.900000000000006	0.4141100327573171
12.	0.4018353547136479
12.100000000000023	0.37767347432203696
12.200000000000017	0.3344446942422472
12.300000000000011	0.26088505857952976
12.400000000000006	0.14823099861680433
12.5	0.028896333902637475
12.600000000000023	0.011742848981044584
12.700000000000017	0.11855874181817931
12.800000000000011	0.23886502441410618
12.900000000000006	0.32152815406880947
13.	0.37098028266819255
13.100000000000023	0.39911733341654876
13.200000000000017	0.41404041764639976
13.300000000000011	0.4204272988960616
13.400000000000006	0.420931960535331
13.5	0.4170907077574909
13.600000000000023	0.4098190666902125
13.700000000000017	0.3996794736303104
13.800000000000011	0.3870291737371489
13.900000000000006	0.372105625150213
14.	0.3550787905065425
14.100000000000023	0.3360856188582678
14.200000000000017	0.31525489022347974
14.300000000000011	0.2927268639418444
14.400000000000006	0.26867010168078187
14.5	0.24329657162686508
14.600000000000023	0.21687525636526905
14.700000000000017	0.18974377650063087
14.800000000000011	0.16231692556804345
14.900000000000006	0.1350904992933088
15.	0.10863847714294712
15.100000000000023	0.08360161534395233
15.200000000000017	0.06066599682854879
15.300000000000011	0.04053116926119842
15.400000000000006	0.023869171119966746
15.5	0.011277771066607815
15.600000000000023	0.00323316844940516
15.700000000000017	0.00004861665043115774
15.800000000000011	0.0018453849499977483
15.900000000000006	0.008540925457298319
16.	0.019856300050520685
16.100000000000023	0.0353415498966556
16.200000000000017	0.05441467536931439
16.30000000000001	0.07640801651975317
16.400000000000006	0.10061544018760422
16.5	0.12633470645819386
16.600000000000023	0.15290120098779839
16.700000000000017	0.17971126469446858
16.80000000000001	0.206235122285964
16.900000000000006	0.23202062341283966
17.	0.2566896043948122
17.100000000000023	0.2799287442360231
17.200000000000017	0.30147647711353465
17.30000000000001	0.3211069762236746
17.400000000000006	0.3386115307560699
17.5	0.3537768181573193
17.600000000000023	0.3663585680980665
17.700000000000017	0.3760477763590539
17.80000000000001	0.38242471766109226
17.900000000000006	0.38489323063670106
18.	0.3825839950130138
18.100000000000023	0.37421192533892367
18.200000000000017	0.357875746099296
18.30000000000001	0.3308227225727412
18.400000000000006	0.2893553914152944
18.5	0.22957508122233816
18.600000000000023	0.15092293938128917
18.700000000000017	0.06535229012036918
18.80000000000001	0.006623504674110686
18.900000000000006	0.011965010924830063
19.	0.07764436829216133
19.100000000000023	0.1641516149974446
19.200000000000017	0.24079609005667782
19.30000000000001	0.29819877099746506
19.400000000000006	0.33780496111484837
19.5	0.36359534273432953
19.600000000000023	0.3791376716890937
19.700000000000017	0.38704496745883865
19.80000000000001	0.38911228412507165
19.900000000000006	0.3865510078435782
20.	0.38018023151360314
20.100000000000023	0.3705613126202628
20.200000000000017	0.35808889435000085
20.30000000000001	0.3430528525562874
20.400000000000006	0.3256818535031541
20.5	0.30617560083306805
20.600000000000023	0.28473023708833184
20.700000000000017	0.2615595755508137
20.80000000000001	0.23691357703501076
20.900000000000006	0.21109452413462532
21.	0.1844705423081897
21.100000000000023	0.1574854163759802
21.200000000000017	0.1306630736861775
21.30000000000001	0.10460474561337595
21.400000000000006	0.07997682896319545
21.5	0.057488017860055154
21.600000000000023	0.037855479855493396
21.700000000000017	0.02176167162143819
21.80000000000001	0.009805558425149553
21.900000000000006	0.002453995733939638
22.	1.8668369356857045e-7
22.100000000000023	0.0025358738089484153
22.200000000000017	0.009942054537793066
22.30000000000001	0.02189986517547966
22.400000000000006	0.037919674660305595
22.5	0.057383365530396496
22.600000000000023	0.07959304124545621
22.700000000000017	0.10381927728991204
22.80000000000001	0.12934328501641373
22.900000000000006	0.1554893904084667
23.	0.18164638396651325
23.100000000000023	0.20727806865521767
23.200000000000017	0.23192447021795545
23.30000000000001	0.25519565896880675
23.400000000000006	0.27676008854631473
23.5	0.2963289581827646
23.600000000000023	0.3136375055696181
23.700000000000017	0.328423441913966
23.80000000000001	0.340402001807748
23.900000000000006	0.34923632156278217
24.	0.35450113125341365
24.100000000000023	0.35563725683112185
24.200000000000017	0.3518948727652665
24.30000000000001	0.34226681630329003
24.400000000000006	0.3254248220632553
24.5	0.29970396648678926
24.600000000000023	0.2632606315430917
24.700000000000017	0.21469553347930792
24.80000000000001	0.15466366380302973
24.900000000000006	0.08888282433976492
25.	0.031188318807033127
25.100000000000023	0.0012359358024687226
25.200000000000017	0.012281404928366733
25.30000000000001	0.05932602410570055
25.400000000000006	0.12387822971342662
25.5	0.18837817377156693
25.600000000000023	0.24338091757155814
25.700000000000017	0.28620820119489543
25.80000000000001	0.31753512812042667
25.900000000000006	0.3391051544959232
26.	0.352703118840589
26.100000000000023	0.35982077744778485
26.200000000000017	0.36161047426831305
26.30000000000001	0.35893370657591733
26.400000000000006	0.3524286372132293
26.5	0.34257172445330797
26.600000000000023	0.3297280701759359
26.700000000000017	0.3141914777752339
26.80000000000001	0.29621672219377415
26.900000000000006	0.2760463880399001
27.	0.2539340015377846
27.100000000000023	0.23016444906306624
27.200000000000017	0.2050719366580945
27.30000000000001	0.17905501813294902
27.400000000000006	0.15258752558299524
27.5	0.12622364105508546
27.600000000000023	0.10059497823156893
27.700000000000017	0.07639757855265211
27.80000000000001	0.05436735974620642
27.900000000000006	0.03524390987229383
28.	0.01972454252692066
28.100000000000023	0.008412894285062297
28.200000000000017	0.001768451812438531
28.30000000000001	0.00006450175914548855
28.400000000000006	0.0033614978486473904
28.5	0.011500580632818665
28.600000000000023	0.024118425435663497
28.700000000000017	0.040680697298794824
28.80000000000001	0.06052825890298529
28.900000000000006	0.08292870366237207
29.	0.10712598114416642
29.100000000000023	0.13238247826667876
29.200000000000017	0.15801021870294515
29.30000000000001	0.18339013113202446
29.400000000000006	0.20798011554653076
29.5	0.23131369760655993
29.600000000000023	0.2529914370336964
29.700000000000017	0.27266711593966836
29.80000000000001	0.2900302818024331
29.900000000000006	0.30478613744695865
30.	0.3166331932114544
30.100000000000023	0.32523863558651334
30.200000000000017	0.33021116048883076
30.30000000000001	0.33107133431871516
30.400000000000006	0.3272209652063597
30.5	0.3179167433082401
30.600000000000023	0.30226206662002286
30.700000000000017	0.27924904410750345
30.80000000000001	0.24791644411525163
30.900000000000006	0.2077407685826277
31.	0.15941878344651533
31.100000000000023	0.1061094277331666
31.200000000000017	0.05471358878440747
31.30000000000001	0.015761327949626303
31.400000000000006	0.00004605211386604465
31.5	0.012697289996921836
31.600000000000023	0.049697075062657095
31.700000000000017	0.10065197962489492
31.80000000000001	0.1547432800848994
31.900000000000006	0.20455085363941697
32.	0.2464944007840568
32.10000000000002	0.2796322086034457
32.20000000000002	0.30437710231472714
32.30000000000001	0.3216552975616342
32.400000000000006	0.33247436707840244
32.5	0.33774269625295533
32.60000000000002	0.3382165452072148
32.70000000000002	0.3345034103482183
32.80000000000001	0.32708643589426944
32.900000000000006	0.316354308785135
33.	0.3026306319659419
33.10000000000002	0.2862010152635425
33.20000000000002	0.2673377822685955
33.30000000000001	0.24632263649800035
33.400000000000006	0.2234674993627063
33.5	0.19913331088386768
33.60000000000002	0.1737460063055416
33.70000000000002	0.14780824194731856
33.80000000000001	0.12190485735761426
33.900000000000006	0.09669969608345166
34.	0.07292148348955313
34.10000000000002	0.05133720325577921
34.20000000000002	0.03271296377190124
34.30000000000001	0.01776462797394606
34.400000000000006	0.007103104757699575
34.5	0.0011814619381586788
34.60000000000002	0.0002520768375731626
34.70000000000002	0.004341245015922228
34.80000000000001	0.013245925140358723
34.900000000000006	0.02655322465234187
35.	0.04367897806706646
35.10000000000002	0.06391856380611324
35.20000000000002	0.08650174620324619
35.30000000000001	0.11064391823853473
35.400000000000006	0.13558813431681838
35.5	0.16063493414777713
35.60000000000002	0.185159398186727
35.70000000000002	0.20861665708897487
35.80000000000001	0.23053804968744443
35.900000000000006	0.25052038368540247
36.	0.2682105221215658
36.10000000000002	0.2832870381514088
36.20000000000002	0.2954401574051406
36.30000000000001	0.30435080673721154
36.400000000000006	0.30966946662116346
36.5	0.31099589007418477
36.60000000000002	0.30786195812319234
36.70000000000002	0.29972262000027583
36.80000000000001	0.28596505784875087
36.900000000000006	0.2659553597599827
37.	0.23915617560898444
37.10000000000002	0.20536582456040128
37.20000000000002	0.16513544425073748
37.30000000000001	0.12037639330417862
37.400000000000006	0.075004213526523
37.5	0.03514273912591175
37.60000000000002	0.008151411098893209
37.70000000000002	0.00016127555826737905
37.80000000000001	0.013219260404055294
37.900000000000006	0.04420003936974126
38.	0.08645063756394065
38.10000000000002	0.1327322598852352
38.20000000000002	0.17738537693881676
38.30000000000001	0.2169822223522655
38.400000000000006	0.2499673657443547
38.5	0.27599627920018155
38.60000000000002	0.295366728264953
38.70000000000002	0.3086455500474037
38.80000000000001	0.3164613963182943
38.900000000000006	0.3194060971875178
39.	0.31799797360820803
39.10000000000002	0.3126772967117821
39.20000000000002	0.3038171122385771
39.30000000000001	0.29174077426904904
39.400000000000006	0.276742065339007
39.5	0.2591060849869698
39.60000000000002	0.2391301004767357
39.70000000000002	0.21714381932050336
39.80000000000001	0.19352836310968052
39.900000000000006	0.1687327684727519
40.	0.1432862460583827
40.10000000000002	0.11780384527737628
40.20000000000002	0.09298281003333717
40.30000000000001	0.06958703355598854
40.400000000000006	0.048417897540083715
40.5	0.030271573232956924
40.60000000000002	0.015885473181444933
40.70000000000002	0.005879497506488305
40.80000000000001	0.0007001797303902566
40.900000000000006	0.0005768310299575217
41.	0.005497611120452409
41.10000000000002	0.015210107319913535
41.20000000000002	0.029246302476899178
41.30000000000001	0.04696714491519763
41.400000000000006	0.06761867332141736
41.5	0.09039058508471227
41.60000000000002	0.11446922080388444
41.70000000000002	0.13907945093923646
41.80000000000001	0.16351291664751397
41.900000000000006	0.18714266992355005
42.	0.20942602248156658
42.10000000000002	0.22989826930124477
42.20000000000002	0.24816007615662247
42.30000000000001	0.26386099014044967
42.400000000000006	0.2766810240807609
42.5	0.28631180470225803
42.60000000000002	0.292438537628516
42.70000000000002	0.2947241949201762
42.80000000000001	0.29279807724161705
42.900000000000006	0.2862525388968518
43.	0.27465459815635124
43.10000000000002	0.2575838071104969
43.20000000000002	0.23471410241801463
43.30000000000001	0.20596365708376266
43.400000000000006	0.17173679178529144
43.5	0.13326111597032367
43.60000000000002	0.09295763832591106
43.70000000000002	0.054657250927718656
43.80000000000001	0.02334508678880829
43.900000000000006	0.004153776328621212
44.	0.0007440652332541642
44.10000000000002	0.013855100670886878
44.20000000000002	0.040987460353704666
44.30000000000001	0.07745180638349836
44.400000000000006	0.11803896122025413
44.5	0.15834800136183688
44.60000000000002	0.19535012155472786
44.70000000000002	0.22733588890057554
44.80000000000001	0.2535819035267231
44.900000000000006	0.2739867328379478
45.	0.28878580508230334
45.10000000000002	0.2983637950114031
45.20000000000002	0.30314592518032446
45.30000000000001	0.3035429061645353
45.400000000000006	0.29992892363883944
45.5	0.29263876803006583
45.60000000000002	0.28197564717974277
45.70000000000002	0.2682248770093341
45.80000000000001	0.25167082091489273
45.900000000000006	0.2326155775874885
46.	0.21139833600530353
46.10000000000002	0.18841424931174977
46.20000000000002	0.16413128003052285
46.30000000000001	0.1391028769726123
46.400000000000006	0.11397373548841719
46.5	0.0894755146137437
46.60000000000002	0.06640955275453655
46.70000000000002	0.045614658386371645
46.80000000000001	0.027920142518272767
46.900000000000006	0.014087279096737945
47.	0.004745744913904859
47.10000000000002	0.00033429241322420787
47.20000000000002	0.001055809282589608
47.30000000000001	0.006855264022602631
47.400000000000006	0.017424935550376493
47.5	0.03223586971339199
47.60000000000002	0.050589377579436004
47.70000000000002	0.07167912711882886
47.80000000000001	0.09465372645125786
47.900000000000006	0.11867140057468119
48.	0.14294146122945614
48.10000000000002	0.16675061793818569
48.20000000000002	0.1894749066016712
48.30000000000001	0.21057971756285776
48.400000000000006	0.2296111039991617
48.5	0.24618150758188687
48.60000000000002	0.2599525899367279
48.70000000000002	0.2706173087622031
48.80000000000001	0.27788295592219414
48.900000000000006	0.28145674846970425
49.	0.28103587142997666
49.10000000000002	0.27630475760070133
49.20000000000002	0.2669440102029324
49.30000000000001	0.2526578287140043
49.400000000000006	0.23322989853949655
49.5	0.20862042055110425
49.60000000000002	0.1791163732510938
49.70000000000002	0.145537084309511
49.80000000000001	0.10946829906117929
49.900000000000006	0.07344300956693225
50.	0.040918880842589565
50.10000000000002	0.01587725248893811
50.20000000000002	0.0019818723300359794
50.30000000000001	0.001518426266942037
50.400000000000006	0.014613591399599852
50.5	0.039191382975282525
50.60000000000002	0.07169362110682936
50.70000000000002	0.1081360432863179
50.80000000000001	0.14498690359443261
50.900000000000006	0.17961377059011963
51.	0.2103381022776889
51.10000000000002	0.2362683789168858
51.20000000000002	0.2570674574128207
51.30000000000001	0.2727425866116567
51.400000000000006	0.28348929657430516
51.5	0.28958909826932705
51.60000000000002	0.2913494634860536
51.70000000000002	0.28907333389545886
51.80000000000001	0.2830479478532824
51.900000000000006	0.2735459029826532
52.	0.26083392734206967
52.10000000000002	0.24518656817480028
52.20000000000002	0.22690300428335006
52.30000000000001	0.206325590624452
52.400000000000006	0.18385868053404655
52.5	0.15998585448470612
52.60000000000002	0.13528304422236567
52.70000000000002	0.1104243686693644
52.80000000000001	0.08617707885631468
52.900000000000006	0.06338221744066
53.	0.04291881726239794
53.10000000000002	0.025651915114122997
53.20000000000002	0.01236817579323399
53.30000000000001	0.0037067834741646454
53.400000000000006	0.00009623395240410431
53.5	0.001708411829012986
53.60000000000002	0.008439052464591316
53.70000000000002	0.019918652867654634
53.80000000000001	0.035551554762987866
53.900000000000006	0.05457531464996221
54.	0.07612930434564585
54.10000000000002	0.09932139847339724
54.20000000000002	0.1232840705203775
54.30000000000001	0.1472149789407849
54.400000000000006	0.17040086021701872
54.5	0.19222636456814496
54.60000000000002	0.2121710552720033
54.70000000000002	0.22979828028467827
54.80000000000001	0.2447393773016608
54.900000000000006	0.2566760849881368
55.	0.26532342372426704
55.10000000000002	0.27041489801411805
55.20000000000002	0.2716917983515786
55.30000000000001	0.26889873351961846
55.400000000000006	0.2617883646271561
55.5	0.250139641425525
55.60000000000002	0.23379549321173898
55.70000000000002	0.21272731447158938
55.80000000000001	0.18713326051436627
55.900000000000006	0.1575724744290325
56.	0.12512354282552265
56.10000000000002	0.0915287079562782
56.20000000000002	0.059248080138144366
56.30000000000001	0.031319604251330686
56.400000000000006	0.010941933980853042
56.5	0.0008078314239004611
56.60000000000002	0.0023910769794509047
56.70000000000002	0.015504261775548882
56.80000000000001	0.038358873470375435
56.900000000000006	0.06809452329856833
57.	0.10150655634780151
57.10000000000002	0.13566694055311376
57.20000000000002	0.16827580542778348
57.30000000000001	0.19774897250308904
57.400000000000006	0.2231356687920291
57.5	0.24396652441010971
57.60000000000002	0.26009873735603645
57.70000000000002	0.27158961291777367
57.80000000000001	0.2786060782443025
57.900000000000006	0.28136641098312887
58.	0.2801068936552861
58.10000000000002	0.2750663561655818
58.20000000000002	0.26648311122409923
58.30000000000001	0.25460041998802674
58.400000000000006	0.23967788786977579
58.5	0.22200696632326986
58.60000000000002	0.2019290357514582
58.70000000000002	0.1798544150823555
58.80000000000001	0.15628015404649995
58.900000000000006	0.13180372992522962
59.	0.10712899571717575
59.10000000000002	0.08306023985337482
59.20000000000002	0.0604804621558635
59.30000000000001	0.04031140582070201
59.400000000000006	0.02345577264680263
59.5	0.010726169387066765
59.60000000000002	0.002769780826670266
59.70000000000002	1.03550605232015e-6
59.80000000000001	0.0025550397692948755
59.900000000000006	0.010271455717238812
60.	0.022712323753224392
60.10000000000002	0.03920998220367822
60.20000000000002	0.05893517074958209
60.30000000000001	0.0809724742929086
60.400000000000006	0.10439093657523835
60.5	0.1283010474919524
60.60000000000002	0.15189378600654288
60.70000000000002	0.17446149426809587
60.80000000000001	0.19540319347739726
60.900000000000006	0.21421833834313733
61.	0.23049322465221025
61.10000000000002	0.2438837795470551
61.20000000000002	0.2540977191750937
61.30000000000001	0.2608783770190086
61.400000000000006	0.2639920837457001
61.5	0.2632209139588768
61.60000000000002	0.2583629401403532
61.70000000000002	0.24924282405343826
61.80000000000001	0.23573650423343037
61.900000000000006	0.21781456042781322
62.	0.19560878260302975
62.10000000000002	0.169504087785784
62.20000000000002	0.14025096533772838
62.30000000000001	0.10907967361172234
62.400000000000006	0.07777619548003217
62.5	0.04865797673603373
62.60000000000002	0.024382467219121323
62.70000000000002	0.007558621967850651
62.80000000000001	0.00022135149829263353
62.900000000000006	0.003335492431277319
63.	0.01653708793493638
63.10000000000002	0.03823451547990042
63.20000000000002	0.06602021923705483
63.30000000000001	0.09720775616500807
63.400000000000006	0.1292958555932348
63.5	0.16024933875239195
63.60000000000002	0.1885918652415008
63.70000000000002	0.21336706906683234
63.80000000000001	0.23403567218476873
63.900000000000006	0.2503590257970445
64.	0.26229665095792015
64.10000000000002	0.2699279373356281
64.20000000000002	0.2733983188551685
64.30000000000001	0.27288612127012885
64.4	0.2685854080772827
64.5	0.26070072358617846
64.60000000000002	0.2494506030582798
64.70000000000002	0.23507758575119533
64.80000000000001	0.2178630187006444
64.9	0.19814510462074242
65.	0.17633841381652976
65.10000000000002	0.15295247928706612
65.20000000000002	0.12860622810088768
65.30000000000001	0.10403409044244515
65.4	0.0800790495876628
65.5	0.057668177926359726
65.60000000000002	0.03776789634721108
65.70000000000002	0.02131960333553873
65.80000000000001	0.009161153419585663
65.9	0.0019447827497878708
66.	0.00006563718095800609
66.10000000000002	0.0036151932231276583
66.20000000000002	0.012369718863450856
66.30000000000001	0.025816390540482115
66.4	0.04321123709842913
66.5	0.06365664414491708
66.60000000000002	0.08618367311093272
66.70000000000002	0.10982610320945993
66.80000000000001	0.1336775241235031
66.9	0.156928020652904
67.	0.17888137194093753
67.10000000000002	0.19895643648129369
67.20000000000002	0.2166774925564981
67.30000000000001	0.23165819624088158
67.4	0.2435830733119392
67.5	0.25218955514983155
67.60000000000002	0.257252814469296
67.70000000000002	0.2585752144916022
67.80000000000001	0.2559821060063084
67.9	0.2493259669019502
68.	0.2385013803444915
68.10000000000002	0.22347387245479342
68.20000000000002	0.2043257380702228
68.30000000000001	0.18132087242055267
68.4	0.15498704077815537
68.5	0.12620643609830123
68.60000000000002	0.09629292903136487
68.70000000000002	0.06701899026949448
68.80000000000001	0.04054436502577672
68.9	0.019206148950558055
69.	0.005169730097147924
69.10000000000002	9.301287711684483e-6
69.20000000000002	0.0043513549893913405
69.30000000000001	0.01772214049366513
69.4	0.038665364243033865
69.5	0.06507842531813451
69.60000000000002	0.0946315676982099
69.70000000000002	0.1251313839947312
69.80000000000001	0.15475020586896202
69.9	0.18211405225608776
70.	0.20628613150282848
70.10000000000002	0.22669406145834314
70.20000000000002	0.24303964646543527
70.30000000000001	0.25521470675226804
70.4	0.2632334668067369
70.5	0.26718383180336136
70.60000000000002	0.2671958705937163
70.70000000000002	0.26342448151689596
70.80000000000001	0.25604323974252796
70.9	0.24524695889393053
71.	0.2312610682616917
71.10000000000002	0.21435626665142846
71.20000000000002	0.1948669442910654
71.30000000000001	0.17321150995331527
71.4	0.1499120236022038
71.5	0.12560950769618312
71.60000000000002	0.10107023326639705
71.70000000000002	0.07717758994493454
71.80000000000001	0.054904477679853854
71.9	0.035263159284149574
72.	0.019233540425031465
72.10000000000002	0.007676503149155444
72.20000000000002	0.0012447763084036702
72.30000000000001	0.0003076255049538225
72.4	0.004905220697182687
72.5	0.014743091279163132
72.60000000000002	0.02922798556847997
72.70000000000002	0.047536878249190055
72.80000000000001	0.06870422579698554
72.9	0.09171080898723011
73.	0.11556036596716371
73.10000000000002	0.139335782463701
73.20000000000002	0.16223251702703054
73.30000000000001	0.18357149295414066
73.4	0.2027962270288203
73.5	0.21945968759643353
73.60000000000002	0.2332058997234607
73.70000000000002	0.2437503015016794
73.80000000000001	0.25086179779999257
73.9	0.25434864201731255
74.	0.2540498182914627
74.10000000000002	0.2498334980480446
74.20000000000002	0.24160433011235238
74.30000000000001	0.22932163850680573
74.4	0.2130307701360931
74.5	0.19290938001220087
74.60000000000002	0.16932861533927918
74.70000000000002	0.1429249737944104
74.80000000000001	0.11467119612742821
74.9	0.08592412447949828
75.	0.058416963606973224
75.10000000000002	0.034159978053534455
75.20000000000002	0.015227544403794513
75.30000000000001	0.0034470845043459942
75.4	0.00005813121337165851
75.5	0.005448881235239109
75.60000000000002	0.01906918888977346
75.70000000000002	0.03955511357672659
75.80000000000001	0.06501485707854217
75.9	0.09337109576924607
76.	0.12265700869860754
76.10000000000002	0.1512076992793007
76.20000000000002	0.17774015084985242
76.30000000000001	0.2013480189051248
76.4	0.2214474681338745
76.5	0.23770483177533216
76.60000000000002	0.24996602521473385
76.70000000000002	0.25819769881531374
76.80000000000001	0.26244336017075304
76.9	0.2627940433686643
77.	0.25937161741124837
77.10000000000002	0.25232255812977267
77.20000000000002	0.24182026789692282
77.30000000000001	0.2280743857797032
77.4	0.2113457367372423
77.5	0.1919654738126147
77.60000000000002	0.170356485923914
77.70000000000002	0.14705425445104095
77.80000000000001	0.12272313141940805
77.9	0.09816274847804943
78.	0.07429846161648358
78.10000000000002	0.05215013289033238
78.20000000000002	0.0327759259905045
78.30000000000001	0.017192543356347012
78.4	0.006279924994783961
78.5	0.0006850630977405115
78.60000000000002	0.0007435285508080622
78.70000000000002	0.006436083502359438
78.80000000000001	0.017390721445187326
78.9	0.032929656553241114
79.	0.05215014052211699
79.10000000000002	0.07402138983794218
79.20000000000002	0.09747917171714252
79.30000000000001	0.12150387846453989
79.4	0.145174661821126
79.5	0.1676987055577505
79.60000000000002	0.1884192858680994
79.70000000000002	0.2068084656975329
79.80000000000001	0.2224505406828282
79.9	0.23502149163130132
80.	0.24426842940635907
80.10000000000002	0.24999183292556154
80.20000000000002	0.2520325248941024
80.30000000000001	0.250264868249941
80.4	0.24459755294745966
80.5	0.23498345777058735
80.60000000000002	0.221440219668582
80.70000000000002	0.20408301502430096
80.80000000000001	0.18317017896964627
80.9	0.15916000215213175
81.	0.13277263029185446
81.10000000000002	0.1050441063320483
81.20000000000002	0.0773511646384629
81.30000000000001	0.05137879239865108
81.4	0.029004136208450954
81.5	0.012087181242522144
81.60000000000002	0.00219259820419667
81.70000000000002	0.00030742140619670523
81.80000000000001	0.006642230353523618
81.9	0.02058727465755985
82.	0.040840159117896235
82.10000000000002	0.06565731236709411
82.20000000000002	0.09314408431039219
82.30000000000001	0.12150364026114542
82.4	0.14919983287446953
82.5	0.1750285606102891
82.60000000000002	0.1981178368631066
82.70000000000002	0.21788518561945472
82.80000000000001	0.2339775174945177
82.9	0.24621053674041699
83.	0.2545168621670787
83.10000000000002	0.25890641343147863
83.20000000000002	0.25943936765276415
83.30000000000001	0.2562105215984912
83.4	0.2493434893758087
83.5	0.2389932610425066
83.60000000000002	0.2253558619434432
83.70000000000002	0.20868393865976376
83.80000000000001	0.18930688999335987
83.9	0.1676535509926604
84.	0.14427438470963305
84.10000000000002	0.11985872683108485
84.20000000000002	0.09524116536210178
84.30000000000001	0.071390219299364
84.4	0.049372980048546386
84.5	0.030292207367999188
84.60000000000002	0.015197953741895451
84.70000000000002	0.004983403631046055
84.80000000000001	0.0002820138416006966
84.9	0.001386962095588623
85.	0.008211606192140302
85.10000000000002	0.020300769294567443
85.20000000000002	0.03689003406429569
85.30000000000001	0.056998684423881445
85.4	0.07953572359445034
85.5	0.1033990063587365
85.60000000000002	0.12755337047338844
85.70000000000002	0.15108152431948113
85.80000000000001	0.17320838289843293
85.9	0.193303953390059
86.	0.21087160330768914
86.10000000000002	0.22552831557617262
86.20000000000002	0.23698228954107206
86.30000000000001	0.2450117540237711
86.4	0.24944758098872846
86.5	0.25016141867724634
86.60000000000002	0.24706061375418736
86.70000000000002	0.24009107270068575
86.80000000000001	0.22924926743845653
86.9	0.2146045947023768
87.	0.19633292993293922
87.10000000000002	0.1747610223688273
87.20000000000002	0.15041880349468773
87.30000000000001	0.12409224914286753
87.4	0.09686320893276748
87.5	0.07011597620727757
87.60000000000002	0.04548679615366589
87.70000000000002	0.02473738907850507
87.80000000000001	0.009551653179698623
87.9	0.0012849470993241126
88.	0.0007263131513940082
88.10000000000002	0.007946481187452871
88.20000000000002	0.022284270565978898
88.30000000000001	0.042476241687039014
88.4	0.0668840314607474
88.5	0.09374762864433217
88.60000000000002	0.12140011897990753
88.70000000000002	0.14840853801276796
88.80000000000001	0.17363694496673368
88.9	0.19624839512927675
89.	0.2156694619839892
89.10000000000002	0.2315384822184254
89.20000000000002	0.24365230268522722
89.30000000000001	0.2519198733807383
89.4	0.2563262616322503
89.5	0.25690779623458576
89.60000000000002	0.25373766700672495
89.70000000000002	0.24692084967388278
89.80000000000001	0.2365972276281148
89.9	0.22295189931748888
90.	0.20623165203446614
90.10000000000002	0.18676627267249504
90.20000000000002	0.16499262542702003
90.30000000000001	0.1414782009824546
90.4	0.11693922304595436
90.5	0.09224673293755661
90.60000000000002	0.06841305851857085
90.70000000000002	0.046551729644840875
90.80000000000001	0.02780727329592601
90.9	0.01325783780585038
91.	0.0038022808435723213
91.10000000000002	0.000051446351101738966
91.20000000000002	0.0022470216053593955
91.30000000000001	0.010227662364834612
91.4	0.023451108850697327
91.5	0.04106659602952198
91.60000000000002	0.06201970754284436
91.70000000000002	0.08516639276609163
91.80000000000001	0.10937510573007966
91.9	0.13360349490035134
92.	0.15694493555022604
92.10000000000002	0.1786473419742454
92.20000000000002	0.19811076037978131
92.30000000000001	0.21487141343023422
92.4	0.22857912224021296
92.5	0.23897343531104437
92.60000000000002	0.24586212364158103
92.70000000000002	0.24910437214558728
92.80000000000001	0.24860014171605688
92.9	0.24428675458826715
93.	0.23614363896219714
93.10000000000002	0.2242061731662129
93.20000000000002	0.20858945199753198
93.30000000000001	0.18952223231157897
93.4	0.16738988189505094
93.5	0.14278240241580858
93.60000000000002	0.11653925631344939
93.70000000000002	0.08977717471995329
93.80000000000001	0.06388202916775897
93.9	0.04044462607352283
94.	0.021127440023508588
94.10000000000002	0.007467770450624952
94.20000000000002	0.0006496609092616594
94.30000000000001	0.0013008277781242502
94.4	0.009376092563046641
94.5	0.02416644805110179
94.60000000000002	0.044430574042476266
94.70000000000002	0.06860499634434478
94.80000000000001	0.09503055772905858
94.9	0.12214155251307261
95.	0.14858910910193784
95.10000000000002	0.17329654700351108
95.20000000000002	0.19546129718484237
95.30000000000001	0.21452370325718156
95.4	0.2301210031707047
95.5	0.2420394833412121
95.60000000000002	0.2501723639809539
95.70000000000002	0.25448686511849317
95.80000000000001	0.2550013687376083
95.9	0.251772322786113
96.	0.24489007563847284
96.10000000000002	0.2344827816825057
96.20000000000002	0.22072756994170514
96.30000000000001	0.20386808328711933
96.4	0.18423708928836263
96.5	0.16228199124181417
96.60000000000002	0.13858966442010728
96.70000000000002	0.11390521094720356
96.80000000000001	0.08913736784388575
96.9	0.06534222634312806
97.	0.043677802693287804
97.10000000000002	0.02532601376441659
97.20000000000002	0.011386149316542579
97.30000000000001	0.0027536942579305117
97.4	6.985494106834836e-6
97.5	0.0033273011325052767
97.60000000000002	0.01247255964457142
97.70000000000002	0.026811622381926404
97.80000000000001	0.04541014932118858
97.9	0.06714659246603154
98.	0.09083267411198839
98.10000000000002	0.11531677796539602
98.20000000000002	0.13955772270733305
98.30000000000001	0.16266601886782525
98.4	0.1839168216155351
98.5	0.20274234619183384
98.60000000000002	0.2187120625549748
98.70000000000002	0.231507742738964
98.80000000000001	0.240898540192072
98.9	0.24671948776135894
99.	0.24885546148999782
99.10000000000002	0.24723184000720758
99.20000000000002	0.24181270710993755
99.30000000000001	0.23260733697997416
99.4	0.21968566251841892
99.5	0.2032032032029194
99.60000000000002	0.1834351978978684
99.70000000000002	0.16081806733487342
99.80000000000001	0.13599346431369666
99.9	0.1098459697424631
100.	0.0835205811821719
100.10000000000002	0.05840237583464921
100.20000000000002	0.03604138239508222
100.30000000000001	0.01801448912807451
100.4	0.00573465747488549
100.5	0.00024161937224300887
100.60000000000002	0.002026650669535149
100.70000000000002	0.010944016816469383
100.80000000000001	0.02623808135002298
100.9	0.04667699874256144
101.	0.07075047826247009
101.10000000000002	0.09687613466184347
101.20000000000002	0.12356875119614599
101.30000000000001	0.149549377410174
101.4	0.17379354107818576
101.5	0.19553194936431656
101.60000000000002	0.21422170246539357
101.70000000000002	0.22950419699190058
101.80000000000001	0.24116128998785968
101.9	0.2490765754265095
102.	0.2532050244767644
102.10000000000002	0.2535519908475474
102.20000000000002	0.25016143296687987
102.30000000000001	0.24311277228129824
102.4	0.23252573640741236
102.5	0.21857254084808267
102.60000000000002	0.20149661293863008
102.70000000000002	0.1816365615502474
102.80000000000001	0.15945308883053616
102.9	0.13555495485894994
103.	0.11071806421129286
103.10000000000002	0.08588971151121486
103.20000000000002	0.062168935705577556
103.30000000000001	0.04075512731512646
103.4	0.02286179030501955
103.5	0.009600983738129242
103.60000000000002	0.0018547494125388242
103.70000000000002	0.00015877688356457316
103.80000000000001	0.004625773032352161
103.9	0.014928579582401284
104.	0.030347653222159685
104.10000000000002	0.049870155985382185
104.20000000000002	0.07231580112785882
104.30000000000001	0.09646193621719515
104.4	0.12114637219888919
104.5	0.1453369183170649
104.60000000000002	0.16816670263383152
104.70000000000002	0.1889411941770987
104.80000000000001	0.20712576146429076
104.9	0.22232251612291096
105.	0.23424349810034273
105.10000000000002	0.24268513348884072
105.20000000000002	0.2475070376642776
105.30000000000001	0.2486169234564032
105.4	0.24596261402939296
105.5	0.23953182471575452
105.60000000000002	0.22936028082867835
105.70000000000002	0.2155486598991321
105.80000000000001	0.19828852641856512
105.9	0.1778965514677441
106.	0.15485453353473078
106.10000000000002	0.1298497938553697
106.19999999999999	0.10380647969312899
106.30000000000001	0.07789399365109488
106.40000000000003	0.05349616145825469
106.5	0.03212695305161267
106.60000000000002	0.01528860724790401
106.69999999999999	0.00428624132757771
106.80000000000001	0.000034377781143734494
106.90000000000003	0.002904800525726531
107.	0.01266113241182053
107.10000000000002	0.028501121891024717
107.19999999999999	0.04919293595562516
107.30000000000001	0.07326384603856674
107.40000000000003	0.09919099005052463
107.5	0.12555467636568918
107.60000000000002	0.15113543685120084
107.69999999999999	0.174955587641684
107.80000000000001	0.1962779996518579
107.90000000000003	0.21457848399133392
108.	0.2295063599112102
108.10000000000002	0.24084362528685055
108.19999999999999	0.2484689513522758
108.30000000000001	0.2523295220458143
108.40000000000003	0.2524217306044426
108.5	0.2487807139983725
108.60000000000002	0.2414783114164662
108.69999999999999	0.23062895542106682
108.80000000000001	0.21640297446906798
108.90000000000003	0.1990465748698916
109.	0.17890717588131114
109.10000000000002	0.15646162594285032
109.19999999999999	0.13234305917397027
109.30000000000001	0.10735990869681254
109.40000000000003	0.08249842129713744
109.5	0.058898986731135736
109.60000000000002	0.03779820042240377
109.69999999999999	0.020434177612163717
109.80000000000001	0.00792237313537174
109.90000000000003	0.0011208393745926772
110.	0.0005128193589854206
110.10000000000002	0.0061355262657955805
110.19999999999999	0.01757431283262379
110.30000000000001	0.034023867284444
110.40000000000003	0.054399801772935116
110.5	0.07747266223529493
110.60000000000002	0.10199560393936019
110.69999999999999	0.12680493411785004
110.80000000000001	0.1508843310064462
110.90000000000003	0.17339385226067108
111.	0.19367119361747148
111.10000000000002	0.21121486417113441
111.19999999999999	0.22565824707311524
111.30000000000001	0.23674144295655775
111.40000000000003	0.24428550827486803
111.5	0.2481718290427522
111.60000000000002	0.24832811379265712
111.69999999999999	0.2447217993602727
111.80000000000001	0.23736137699340612
111.90000000000003	0.22630605909587292
112.	0.21168408918498618
112.10000000000002	0.19371958630742
112.19999999999999	0.17276680710466893
112.30000000000001	0.1493487964568301
112.40000000000003	0.12419439852598431
112.5	0.09826372488065106
112.60000000000002	0.0727484161721323
112.69999999999999	0.04903146367775714
112.80000000000001	0.028594891829319548
112.90000000000003	0.012874639262319836
113.	0.0030799149379049555
113.10000000000002	0.00001339819416551507
113.19999999999999	0.00393890611569998
113.30000000000001	0.014535868670295422
113.40000000000003	0.030954978398487917
113.5	0.051957467469575025
113.60000000000002	0.0760970048382411
113.69999999999999	0.10189795701963537
113.80000000000001	0.1279954182301159
113.90000000000003	0.1532217984899752
114.	0.1766421366050651
114.10000000000002	0.19755050572451358
114.19999999999999	0.21544274324332705
114.30000000000001	0.2299788145168896
114.40000000000003	0.24094427612268318
114.5	0.24821649657916237
114.60000000000002	0.25173841167867467
114.69999999999999	0.25150079237480355
114.80000000000001	0.24753308235884153
114.90000000000003	0.23990251206744245
115.	0.22872111942384069
115.10000000000002	0.21416024821690133
115.19999999999999	0.19647182469434885
115.30000000000001	0.17601502123055174
115.40000000000003	0.15328562763099626
115.5	0.12894349935325336
115.60000000000002	0.1038310251352343
115.69999999999999	0.07897328877708121
115.80000000000001	0.05554970509270151
115.90000000000003	0.03482903178657975
116.	0.018066185259649585
116.10000000000002	0.006370122614619406
116.19999999999999	0.0005644420508663962
116.30000000000001	0.00107099313674243
116.40000000000003	0.007846129614335602
116.5	0.020387238435645536
116.60000000000002	0.0378077099352353
116.69999999999999	0.058959841316738225
116.80000000000001	0.08257507323601217
116.90000000000003	0.10739225249361924
117.	0.13225437057781125
117.10000000000002	0.15616668080731455
117.19999999999999	0.1783192876846465
117.30000000000001	0.198082995069438
117.40000000000003	0.2149886630929291
117.5	0.22869906995525469
117.60000000000002	0.23897990454197457
117.69999999999999	0.24567413991846582
117.80000000000001	0.24868219694263533
117.90000000000003	0.247949128449088
118.	0.2434594404714154
118.10000000000002	0.23523992882906344
118.19999999999999	0.22337082876958325
118.30000000000001	0.20800541641885503
118.40000000000003	0.1893977000734562
118.5	0.16793670530587854
118.60000000000002	0.14418382001542013
118.69999999999999	0.11890662116116153
118.80000000000001	0.09309889496127549
118.90000000000003	0.06797332778795781
119.	0.044912727986127304
119.10000000000002	0.02537036520945983
119.19999999999999	0.010721899387604518
119.30000000000001	0.00208897622981256
119.40000000000003	0.0001716061857308041
119.5	0.005133438272476034
119.60000000000002	0.016573983284649194
119.69999999999999	0.03359643414840172
119.80000000000001	0.05495019694848373
119.90000000000003	0.0792075391648078
120.	0.10493143655753913
120.10000000000002	0.13080417184480458
120.19999999999999	0.15570457638752086
120.30000000000001	0.17873742238328702
120.40000000000003	0.19922720871198432
120.5	0.21669069112936934
120.60000000000002	0.23080044880748707
120.69999999999999	0.24134814070090657
120.80000000000001	0.2482126001398886
120.90000000000003	0.2513353000012607
121.	0.25070410370622803
121.10000000000002	0.24634540035549557
121.19999999999999	0.23832441737681928
121.30000000000001	0.22675343206479961
121.40000000000003	0.21180751576816803
121.5	0.19374711225876043
121.60000000000002	0.1729459579202616
121.69999999999999	0.14992141650694724
121.80000000000001	0.12536217153232068
121.90000000000003	0.10014563143576034
122.	0.0753350936381416
122.10000000000002	0.052146045261111426
122.19999999999999	0.03187372221051788
122.30000000000001	0.015781566553888043
122.40000000000003	0.004962095008585581
122.5	0.00019455230656325234
122.60000000000002	0.0018316676387423458
122.69999999999999	0.00974525137593509
122.80000000000001	0.023345999261197164
122.90000000000003	0.041671847214053384
123.	0.0635206816095453
123.10000000000002	0.08759477569378737
123.19999999999999	0.11262777554100634
123.30000000000001	0.13747639332237088
123.40000000000003	0.16117192891368118
123.5	0.18293655647931434
123.60000000000002	0.20217423795671835
123.69999999999999	0.2184468596287882
123.80000000000001	0.23144445288965904
123.90000000000003	0.2409557732672607
124.	0.24684310606615817
124.10000000000002	0.249023391552815
124.19999999999999	0.24745667544074856
124.30000000000001	0.24214235398769038
124.40000000000003	0.2331234886729567
124.5	0.22049938608969172
124.60000000000002	0.20444643471152643
124.69999999999999	0.18524659895955303
124.80000000000001	0.16332171312886812
124.90000000000003	0.13926955973724417
125.	0.11389463380272188
125.10000000000002	0.08822295155841578
125.19999999999999	0.0634875378898395
125.30000000000001	0.0410715143943114
125.40000000000003	0.02240153913950222
125.5	0.008796981766629144
125.60000000000002	0.0012974503245277633
125.69999999999999	0.0005063960820789224
125.80000000000001	0.006492555624540262
125.90000000000003	0.018778486429166446
126.	0.03641972130500433
126.10000000000002	0.05815067164359895
126.19999999999999	0.08255700376355933
126.30000000000001	0.10823445109447538
126.40000000000003	0.13390723810308897
126.5	0.1584967744789743
126.60000000000002	0.18114539966134954
126.69999999999999	0.20120741917592772
126.80000000000001	0.21822109154308444
126.90000000000003	0.23187300416482662
127.	0.24196278167364896
127.10000000000002	0.2483728093433306
127.19999999999999	0.2510452632773934
127.30000000000001	0.2499672837234532
127.40000000000003	0.24516440735310321
127.5	0.23670211364973853
127.60000000000002	0.2246952730127051
127.69999999999999	0.20932516668083806
127.80000000000001	0.1908633501593193
127.90000000000003	0.1697007299373417
128.	0.14637863850672084
128.10000000000002	0.12161639173835825
128.2	0.09632709281869668
128.3	0.07161115896445773
128.40000000000003	0.04871670046244981
128.5	0.028959347898248725
128.60000000000002	0.013602673290781743
128.7	0.0037131588104618455
128.8	0.00001671725564614511
128.90000000000003	0.002790648328224334
129.	0.011820168323663852
129.10000000000002	0.02643199754344691
129.2	0.045595336224064434
129.3	0.06806268243324425
129.40000000000003	0.09251648908845217
129.5	0.11769324045817699
129.60000000000002	0.14246915828253334
129.7	0.1659048948051739
129.8	0.1872557974560871
129.90000000000003	0.20595842649015814
130.	0.22160405669243455
130.10000000000002	0.23390776151641532
130.2	0.24267895038164028
130.3	0.247796844691205
130.40000000000003	0.2491926928708418
130.5	0.24683953628328117
130.60000000000002	0.24074987658121197
130.7	0.230981438517296
130.8	0.21765113791234203
130.90000000000003	0.2009571104622324
131.	0.1812079723033004
131.10000000000002	0.15885710112274265
131.2	0.1345374511168537
131.3	0.10908929916867457
131.40000000000003	0.08356994989856571
131.5	0.05923221235235058
131.60000000000002	0.03745963125940256
131.7	0.0196533327706163
131.8	0.0070786458043052124
131.90000000000003	0.0006964691241618477
132.	0.001017585008587741
132.10000000000002	0.008019378611801213
132.2	0.021149710954216194
132.3	0.03941675405969003
132.40000000000003	0.06153821748739327
132.5	0.08610999936464274
132.60000000000002	0.11175683594726142
132.7	0.13724140053867645
132.8	0.1615250324134419
132.90000000000003	0.18378607549015305
133.	0.20340812842255193
133.10000000000002	0.2199512908628736
133.2	0.23311710116800344
133.3	0.24271447295840215
133.40000000000003	0.24863088280432682
133.5	0.2508108676963608
133.60000000000002	0.24924258151835169
133.7	0.24395252850077537
133.8	0.2350083722606456
133.90000000000003	0.22252965376477973
134.	0.20670610052519087
134.10000000000002	0.18782273904882024
134.2	0.166290006469523
134.3	0.14267532045003964
134.40000000000003	0.11773010457437078
134.5	0.09240344916444945
134.60000000000002	0.06783138860731285
134.7	0.04529084781405898
134.8	0.026111588487176273
134.90000000000003	0.011549078522550047
135.	0.0026348078589787357
135.10000000000002	0.000033507519404612436
135.2	0.003942196670740223
135.3	0.014058906791327017
135.40000000000003	0.029630179344381388
135.5	0.049563620160509796
135.60000000000002	0.07257505763136779
135.7	0.09733558813725801
135.8	0.12259138489272331
135.90000000000003	0.14724276057242416
136.	0.17038201000022798
136.10000000000002	0.1912980402359774
136.2	0.20945904628557055
136.3	0.22448392069357628
136.40000000000003	0.23611063866852214
136.5	0.24416705875996417
136.60000000000002	0.24854725370220182
136.7	0.24919490723163826
136.8	0.24609442493104275
136.90000000000003	0.23927001616672103
137.	0.2287928784512899
137.10000000000002	0.21479651945060232
137.2	0.19749994203526258
137.3	0.17723763522737046
137.40000000000003	0.1544938054707011
137.5	0.12993589137783956
137.60000000000002	0.10443926347548133
137.7	0.07909182663436017
137.8	0.05516554966222244
137.90000000000003	0.03404399702647723
138.	0.01710282727929467
138.10000000000002	0.005554120519798613
138.2	0.00028170787135297677
138.3	0.001706021561829042
138.40000000000003	0.009715582726042107
138.5	0.02368551973975762
138.60000000000002	0.042577500781772706
138.7	0.06509206644942989
138.8	0.0898337715160546
138.90000000000003	0.11545418181393179
139.	0.14075221916142167
139.10000000000002	0.16472736598541435
139.2	0.18659282770863067
139.3	0.20576103268104298
139.40000000000003	0.22181404887749775
139.5	0.23446894306906013
139.60000000000002	0.24354480804783696
139.7	0.2489353094778673
139.8	0.2505885878198026
139.90000000000003	0.24849517476371105
140.	0.24268403477243242
140.10000000000002	0.2332266602646905
140.2	0.220249082257201
140.3	0.2039514687598003
140.40000000000003	0.1846344345923435
140.5	0.16273004989006326
140.60000000000002	0.1388336449184202
140.7	0.113729899535028
140.8	0.08840382994959366
140.90000000000003	0.06402524747126681
141.	0.04189584801419322
141.10000000000002	0.023353255665501244
141.2	0.009636960995452713
141.3	0.0017353108648771537
141.40000000000003	0.00024520642234094307
141.5	0.005279914482922981
141.60000000000002	0.016450911936088126
141.7	0.03292909236261447
141.8	0.053567672333362674
141.90000000000003	0.07705395066751951
142.	0.10205511526545101
142.10000000000002	0.12733270589226914
142.2	0.15181462632541212
142.3	0.17462627279501183
142.40000000000003	0.1950899742046644
142.5	0.21270436171380505
142.60000000000002	0.2271141704599182
142.7	0.23807829402696762
142.8	0.24544109206692857
142.90000000000003	0.24910971477987437
143.	0.2490387449515814
143.10000000000002	0.2452226695161521
143.2	0.2376963656083327
143.3	0.2265436837396207
143.40000000000003	0.21191409579745016
143.5	0.19404700373811015
143.60000000000002	0.1733024194615054
143.7	0.15019508890528763
143.8	0.12542662834238372
143.90000000000003	0.0999070835829747
144.	0.07475434451294245
144.10000000000002	0.05125869999585916
144.2	0.030802760661186656
144.3	0.014735853321324538
144.40000000000003	0.004216407644133035
144.5	0.00005156698844082793
144.60000000000002	0.0025726667259660524
144.7	0.011581236475212127
144.8	0.02638162734007492
144.90000000000003	0.04589045566509501
145.	0.06879166594975193
145.10000000000002	0.09369812867293419
145.2	0.1192872408579078
145.3	0.14439290328261317
145.40000000000003	0.16805155550188963
145.5	0.18951039344317785
145.60000000000002	0.20821021359165426
145.7	0.22375499192385095
145.8	0.23587760235743777
145.90000000000003	0.24440785951148025
146.	0.24924636244522438
146.10000000000002	0.250345763162802
146.2	0.24770003084577719
146.3	0.24134180970747904
146.40000000000003	0.23134781879686686
146.5	0.21785216918964864
146.60000000000002	0.20106724013593294
146.7	0.18131112190119197
146.8	0.15903937063632756
146.90000000000003	0.1348767790432962
147.	0.10964212643552677
147.10000000000002	0.08435598050896513
147.2	0.0602198197507526
147.3	0.03855593152710234
147.40000000000003	0.02070364973016849
147.5	0.00787909160258067
147.60000000000002	0.0010201840252770699
147.7	0.0006505227653757079
147.8	0.00679737938641913
147.90000000000003	0.018987274738578436
148.	0.036320428070619665
148.10000000000002	0.05760268718440159
148.2	0.08150024257180927
148.3	0.10668279662225379
148.40000000000003	0.13193186150428762
148.5	0.15620551778472447
148.60000000000002	0.1786630740605383
148.7	0.19865978300433126
148.8	0.21572340308887242
148.90000000000003	0.22952281343761766
149.	0.23983604130013483
149.10000000000002	0.24652226727775048
149.2	0.24950024561690862
149.3	0.24873423376908824
149.40000000000003	0.24422783160550463
149.5	0.23602586058067873
149.60000000000002	0.2242243267211012
149.7	0.20898837048882168
149.8	0.19057766623290157
149.90000000000003	0.16937774025218716
150.	0.14593390721313435

==> data/FEzerovisinsetb.dat <==
175.	0.17664873498750233
175.02	0.17226259406142502
175.04	0.16778321450079395
175.06	0.16321567171141077
175.08	0.1585653498087978
175.1	0.15383794937535314
175.12	0.14903949429512953
175.14	0.1441763375134108
175.16	0.13925516556153283
175.18	0.13428300168234691
175.2	0.12926720738723624
175.22	0.12421548227329608
175.24	0.1191358619285952
175.26	0.11403671375466749
175.28	0.1089267305394021
175.3	0.10381492161999127
175.32	0.09871060148481058
175.34	0.09362337567585446
175.36	0.0885631238692479
175.38	0.08353998003054267
175.4	0.07856430956466931
175.42	0.07364668340699669
175.44	0.06879784903183371
175.46	0.06402869838864991
175.48	0.05935023281264093
175.5	0.05477352499610249
175.52	0.05030967814905547
175.54	0.04596978252124235
175.56	0.041764869502850716
175.58	0.03770586356680691
175.6	0.03380353236041351
175.62	0.030068435298043848
175.64	0.026510871048059787
175.66	0.023140824345073564
175.68	0.019967912592766146
175.7	0.017001332750635544
175.72	0.01424980902039514
175.74	0.011721541862719375
175.76	0.009424158882029915
175.78	0.007364668115748398
175.8	0.005549414254122238
175.82	0.003984038297230137
175.84	0.0026734411273358115
175.86	0.0016217514373204295
175.88	0.0008322984100527993
175.9	0.00030758949010198806
175.92	0.0000492935288633937
175.94	0.000058229518169270994
175.96	0.0003343610571338174
175.98	0.0008767966236040258
176.	0.0016837956468007888
176.02	0.002752780302961416
176.04	0.004080352882694094
176.06	0.00566231850872181
176.08	0.007493712917157143
176.1	0.00956883495577803
176.12	0.011881283399877495
176.14	0.014423997641154408
176.16	0.017189301768612022
176.18	0.020168951532544884
176.2	0.023354183664294852
176.22	0.0267357670148721
176.24	0.030304054974923774
176.26	0.03404903864651284
176.28	0.03796040025274029
176.3	0.04202756629399186
176.32	0.046239759988717336
176.34	0.05058605257074291
176.36	0.0550554130535829
176.38	0.05963675611409351
176.4	0.06431898779157601
176.42	0.06909104874357994
176.44	0.07394195484537514
176.46	0.07886083496466262
176.48	0.0838369657871621
176.5	0.08885980361026936
176.52	0.09391901306131042
176.54	0.0990044927335625
176.56	0.10410639776625796
176.58	0.10921515942458357
176.6	0.11432150176211926
176.62	0.11941645547058724
176.64	0.12449136904082325
176.66	0.12953791737470524
176.68	0.1345481079996184
176.7	0.1395142850465517
176.72	0.14442913115888542
176.74	0.14928566750251626
176.76	0.15407725204936012
176.78	0.1587975763051862
176.8	0.1634406606500267
176.82	0.1680008484553255
176.84	0.17247279913624633
176.86	0.17685148029097109
176.88	0.18113215907157693
176.9	0.18531039292288573
176.92	0.18938201981724545
176.94	0.19334314810473457
176.96	0.19719014608917076
176.98	0.20091963143188774
177.	0.20452846047642517
177.02	0.20801371757891995
177.04	0.2113727045210516
177.06	0.21460293007453968
177.08	0.21770209977889315
177.1	0.22066810598737197
177.12	0.22349901822956833
177.14	0.2261930739330792
177.16	0.2287486695413944
177.18	0.23116435205988153
177.2	0.23343881105738873
177.22	0.23557087114669983
177.24	0.23755948496335572
177.26	0.23940372665908188
177.28	0.24110278592296958
177.3	0.2426559625408966
177.32	0.2440626615013587
177.34	0.24532238865368167
177.36	0.24643474692271045
177.38	0.24739943308241744
177.4	0.2482162350892747
177.42	0.24888502997483658
177.44	0.2494057822956962
177.46	0.2497785431376523
177.48	0.2500034496697519
177.5	0.2500807252425872
177.52	0.25001068002396687
177.54	0.24979371216373566
177.56	0.2494303094780594
177.58	0.24892105164193543
177.6	0.24826661287695023
177.62	0.24746776511940477
177.64	0.2465253816518403
177.66	0.24544044117862301
177.68	0.24421403232373995
177.7	0.24284735852606879
177.72	0.2413417433043279
177.74	0.23969863586057094
177.76	0.23791961698739345
177.78	0.23600640524017247
177.8	0.23396086333152333
177.82	0.23178500470070101
177.84	0.22948100020615925
177.86	0.2270511848847464
177.88	0.22449806471607758
177.9	0.2218243233257956
177.92	0.21903282855656844
177.94	0.2161266388307632
177.96	0.21310900922437517
177.98	0.20998339716732858
178.	0.20675346768157732
178.02	0.2034230980651983
178.04	0.19999638192799823
178.06	0.1964776324825953
178.08	0.19287138499426792
178.1	0.18918239829321892
178.12	0.1854156552548351
178.14	0.1815763621567966
178.16	0.17766994682655504
178.18	0.1737020554995452
178.2	0.1696785483165473
178.22	0.1656054933990036
178.24	0.16148915945316325
178.26	0.15733600686769605
178.28	0.153152677285274
178.3	0.14894598164598022
178.32	0.14472288671907813
178.34	0.14049050015989112
178.36	0.1362560541495305
178.38	0.13202688769658866
178.4	0.1278104277017592
178.42	0.1236141689076958
178.44	0.11944565287671971
178.46	0.11531244615843175
178.48	0.11122211782614187
178.5	0.10718221657593073
178.52	0.10320024759382776
178.54	0.09928364940460187
178.56	0.09543977092005507
178.58	0.09167584890465967
178.6	0.0879989860716598
178.62	0.08441613001369097
178.64	0.08093405315809461
178.66	0.0775593339185546
178.68	0.07429833919237283
178.7	0.0711572083260583
178.72	0.06814183864251888
178.74	0.06525787259106826
178.76	0.06251068654760633
178.78	0.05990538125794488
178.8	0.057446773882920306
178.82	0.05513939157070658
178.84	0.052987466450910986
178.86	0.050994931917222076
178.88	0.0491654200415291
178.9	0.0475022599435726
178.92	0.04600847692667976
178.94	0.044686792182521695
178.96	0.043539622866684446
178.98	0.04256908235182016
179.	0.04177698047662229
179.02	0.04116482362623817
179.04	0.04073381450260395
179.06	0.04048485147097012
179.08	0.04041852740061519
179.1	0.04053512795250944
179.12	0.04083462930344005
179.14	0.04131669533361375
179.16	0.04198067434190213
179.18	0.042825595388432385
179.2	0.04385016439709499
179.22	0.04505276017960028
179.24	0.046431430567052914
179.26	0.04798388885391371
179.28	0.049707510771910574
179.3	0.05159933221762982
179.32	0.05365604795701113
179.34	0.0558740115225912
179.36	0.058249236505463826
179.38	0.060777399424032263
179.4	0.06345384432607724
179.42	0.06627358925043135
179.44	0.06923133464065181
179.46	0.07232147376603222
179.48	0.07553810516692251
179.5	0.07887504710198469
179.52	0.08232585393624636
179.54	0.08588383437169674
179.56	0.08954207138726726
179.58	0.09329344372356799
179.6	0.0971306487204723
179.62	0.10104622629269734
179.64	0.10503258381071792
179.66	0.1090820216420085
179.68	0.11318675910009524
179.7	0.11733896054725176
179.72	0.12153076139955543
179.74	0.12575429379077577
179.76	0.13000171166371985
179.78	0.13426521507318587
179.8	0.138537073503463
179.82	0.14280964802474808
179.84	0.14707541213579178
179.86	0.15132697116439733
179.88	0.15555708012246877
179.9	0.1597586599370927
179.92	0.1639248120036003
179.94	0.16804883103032195
179.96	0.17212421616666337
179.98	0.1761446804270985
180.	0.1801041584422541
180.02	0.1839968125850461
180.04	0.18781703753462986
180.06	0.19155946335326332
180.08	0.19521895716152152
180.1	0.19879062350568086
180.12	0.20226980351717624
180.14	0.2056520729683814
180.16	0.20893323933175495
180.18	0.21210933795016143
180.2	0.21517662742609625
180.22	0.21813158433579902
180.24	0.22097089737164205
180.26	0.2236914610128182
180.28	0.22629036882005324
180.3	0.22876490644535835
180.32	0.2311125444428122
180.34	0.2333309309608677
180.36	0.23541788439114172
180.38	0.23737138604313524
180.4	0.2391895729086835
180.42	0.24087073057449288
180.44	0.24241328633594056
180.46	0.24381580256011548
180.48	0.24507697034142345
180.5	0.24619560348848205
180.52	0.24717063287684343
180.54	0.24800110119823515
180.56	0.24868615813338374
180.58	0.24922505597223404
180.6	0.24961714570244672
180.62	0.24986187358434286
180.64	0.24995877822807805
180.66	0.24990748818668218
180.68	0.24970772007664932
180.7	0.24935927723604717
180.72	0.24886204892853567
180.74	0.24821601010028158
180.76	0.2474212216954168
180.78	0.24647783153446978
180.8	0.24538607575901494
180.82	0.244146280844578
180.84	0.24275886618265763
180.86	0.2412243472314834
180.88	0.23954333923373528
180.9	0.23771656149802076
180.92	0.23574484223929715
180.94	0.23362912397151375
180.96	0.2313704694438416
180.98	0.2289700681094049
181.	0.22642924311291657
181.02	0.22374945878070723
181.04	0.22093232859325404
181.06	0.21797962361674222
181.08	0.21489328136613306
181.1	0.21167541506759002
181.12	0.20832832328327677
181.14	0.2048544998561362
181.16	0.20125664412622118
181.18	0.1975376713640557
181.2	0.19370072335944244
181.22	0.18974917909705483
181.24	0.185686665442511
181.26	0.18151706775446033
181.28	0.17724454033003426
181.3	0.17287351658246555
181.32	0.16840871884081066
181.34	0.1638551676531237
181.36	0.15921819046578442
181.38	0.15450342954308763
181.4	0.1497168489833534
181.42	0.14486474068040717
181.44	0.1399537290724125
181.46	0.13499077451481506
181.48	0.1299831751094527
181.5	0.1249385668193274
181.52	0.11986492169753592
181.54	0.11477054405973933
181.56	0.10966406443316906
181.58	0.10455443112121972
181.6	0.09945089923140242
181.62	0.09436301702665674
181.64	0.08930060947536014
181.66	0.08427375889391459
181.68	0.07929278259854333
181.7	0.07436820750849188
181.72	0.06951074167259716
181.74	0.06473124272413437
181.76	0.060040683304835946
181.78	0.055450113538246755
181.8	0.05097062067412204
181.82	0.04661328606889307
181.84	0.04238913971220977
181.86	0.03830911255492391
181.88	0.03438398693881257
181.9	0.030624345472437628
181.92	0.027040518739306345
181.94	0.023642532262936593
181.96	0.020440053188178157
181.98	0.01744233716712291
182.	0.014658175961268014
182.02	0.012095846287703152
182.04	0.009763060445347416
182.06	0.007666919257359936
182.08	0.005813867856970958
182.1	0.004209654825965391
182.12	0.00285929516810966
182.14	0.001767037563843271
182.16	0.000936336308072559
182.18	0.00036982828078431745
182.2	0.0000693152409407923
182.22	0.000035751669190897625
182.24	0.000269238315316124
182.26	0.0007690215335387637
182.28	0.0015334984143369186
182.3	0.002560227646701735
182.32	0.0038459459714823094
182.34	0.005386590016000326
182.36	0.007177323233917581
182.38	0.009212567613793434
182.4	0.011486039765816547
182.42	0.013990790949878339
182.44	0.016719250570324383
182.46	0.019663272633425013
182.48	0.022814184643747785
182.5	0.02616283840456836
182.52	0.02969966218540755
182.54	0.03341471372638682
182.56	0.037297733563380675
182.58	0.04133819817952243
182.6	0.04552537251670685
182.62	0.04984836141393821
182.64	0.054296159577098414
182.66	0.058857699726065124
182.68	0.06352189860828594
182.7	0.06827770061316084
182.72	0.07311411876674603
182.74	0.07802027293128312
182.76	0.08298542507809255
182.78	0.08799901154423587
182.8	0.09305067222302449
182.82	0.09813027667551366
182.84	0.1032279471836454
182.86	0.1083340787960135
182.88	0.11343935644419768
182.9	0.1185347692305938
182.92	0.12361162200825845
182.94	0.12866154438964764
182.96	0.13367649733349385
182.98	0.13864877746907045
183.	0.14357101932351116
183.02	0.1484361956218605
183.04	0.15323761583129744
183.06	0.1579689231202253
183.08	0.16262408990049954
183.1	0.16719741211723563
183.12	0.1716835024451026
183.14	0.17607728254358046
183.16	0.1803739745166015
183.18	0.1845690917137233
183.2	0.18865842900196356
183.22	0.19263805262856662
183.24	0.19650428978622514
183.26	0.20025371798368571
183.28	0.20388315431587925
183.3	0.20738964471931506
183.32	0.2107704532905036
183.34	0.21402305173725275
183.36	0.21714510902533712
183.38	0.22013448127622504
183.4	0.22298920196494046
183.42	0.225707472461132
183.44	0.22828765295101924
183.46	0.23072825377258496
183.48	0.23302792719198004
183.5	0.23518545964477833
183.52	0.23719976446197358
183.54	0.23906987509731992
183.56	0.2407949388695239
183.58	0.2423742112301482
183.6	0.2438070505657992
183.62	0.24509291354102572
183.64	0.24623135098654106
183.66	0.24722200433583374
183.68	0.2480646026117052
183.7	0.24875895996309372
183.72	0.24930497375132404
183.74	0.24970262318386713
183.76	0.24995196849270326
183.78	0.2500531506533595
183.8	0.250006391639713
183.82	0.24981199520862254
183.84	0.2494703482073409
183.86	0.2489819223954856
183.88	0.2483472767720214
183.9	0.24756706039625426
183.92	0.2466420156902239
183.94	0.24557298220801563
183.96	0.24436090085553525
183.98	0.24300681854194944
184.	0.24151189324150973
184.02	0.23987739944169945
184.04	0.238104733950528
184.06	0.23619542203250204
184.08	0.2341511238392076
184.1	0.23197364109647695
184.12	0.22966492400604235
184.14	0.2272270783152217
184.16	0.22466237250348786
184.18	0.22197324503021196
184.2	0.21916231158282767
184.22	0.21623237225986475
184.24	0.21318641861840487
184.26	0.21002764051059886
184.28	0.20675943262937121
184.3	0.20338540067912764
184.32	0.19990936708325158
184.34	0.19633537613691487
184.36	0.1926676985110417
184.38	0.18891083501123596
184.4	0.18506951949467987
184.42	0.18114872084819608
184.44	0.1771536439318848
184.46	0.17308972939584152
184.48	0.16896265228145446
184.5	0.16477831932487438
184.52	0.1605428648878515
184.54	0.1562626454503087
184.56	0.15194423261028817
184.58	0.1475944045497553
184.6	0.14322013593910465
184.62	0.13882858626945055
184.64	0.1344270866192618
184.66	0.1300231248803021
184.68	0.12562432948768054
184.7	0.12123845171851369
184.72	0.11687334664411358
184.74	0.11253695284052938
184.76	0.10823727098128572
184.78	0.10398234145429039
184.8	0.0997802211611255
184.82	0.09563895967081107
184.84	0.09156657491167161
184.86	0.08757102859321603
184.88	0.08366020155462535
184.9	0.07984186923771906
184.92	0.07612367747947493
184.94	0.07251311881220955
184.96	0.06901750944911345
184.98	0.06564396711806277
185.	0.06239938988889121
185.02	0.05929043611833763
185.04	0.05632350561333614
185.06	0.05350472208821545
185.08	0.05083991696505897
185.1	0.04833461453980115
185.12	0.04599401851076967
185.14	0.043822999841808374
185.16	0.04182608590968007
185.18	0.04000745086631155
185.2	0.038370907130600984
185.22	0.03691989791317617
185.24	0.035657490670620864
185.26	0.034586371383625504
185.28	0.03370883955647553
185.3	0.03302680384292991
185.32	0.032541778215623124
185.34	0.03225487861225625
185.36	0.032166820011239314
185.38	0.03227791391139603
185.4	0.03258806621399306
185.42	0.03309677552966454
185.44	0.03380313195685582
185.46	0.03470581640114055
185.48	0.03580310052530476
185.5	0.037092847437479814
185.52	0.038572513238114704
185.54	0.0402391495556638
185.56	0.04208940720492253
185.58	0.044119541100802843
185.6	0.04632541655400049
185.62	0.048702517063364925
185.64	0.05124595370331117
185.66	0.0539504761838982
185.68	0.05681048563642509
185.7	0.05982004914999781
185.72	0.06297291605467903
185.74	0.066262535915868
185.76	0.06968207817344638
185.78	0.0732244533285247
185.8	0.0768823355515611
185.82	0.08064818655905509
185.84	0.08451428058225223
185.86	0.08847273023129816
185.88	0.09251551304255462
185.9	0.09663449848519659
185.92	0.10082147519632809
185.94	0.10506817821179842
185.96	0.10936631596180556
185.98	0.11370759680717007
186.	0.11808375490233321
186.02	0.12248657518497606
186.04	0.12690791730914164
186.06	0.13133973835781143
186.08	0.13577411419198693
186.1	0.14020325931587935
186.12	0.1446195451607567
186.14	0.1490155167133051
186.16	0.15338390743761127
186.18	0.15771765246183977
186.2	0.16200990002223858
186.22	0.16625402117669866
186.24	0.17044361781826212
186.26	0.17457252903545784
186.28	0.17863483588054815
186.3	0.18262486461911714
186.32	0.1865371885449062
186.34	0.19036662845195224
186.36	0.19410825186248015
186.38	0.19775737111371122
186.4	0.20130954040946655
186.42	0.20476055194376508
186.44	0.20810643120373112
186.46	0.21134343155755156
186.48	0.21446802823116237
186.5	0.2174769117739318
186.52	0.22036698110967
186.54	0.22313533626487575
186.56	0.2257792708610454
186.58	0.22829626445260942
186.6	0.23068397478671265
186.62	0.23294023005540343
186.64	0.23506302120527905
186.66	0.23705049436430087
186.68	0.23890094344001767
186.7	0.24061280293851764
186.72	0.2421846410484642
186.74	0.24361515303001258
186.76	0.24490315494418036
186.78	0.24604757775420782
186.8	0.24704746182679682
186.82	0.24790195185782204
186.84	0.24861029224401981
186.86	0.24917182291943993
186.88	0.24958597567302074
186.9	0.2498522709614247
186.92	0.249970315229343
186.94	0.24993979874776984
186.96	0.24976049397919592
186.98	0.2494322544773369
187.	0.24895501432778272
187.02	0.24832878813486375
187.04	0.24755367155899877
187.06	0.24662984240782654
187.08	0.2455575622834938
187.1	0.24433717878748487
187.12	0.24296912828340353
187.14	0.24145393921706765
187.16	0.23979223599202848
187.18	0.23798474339741982
187.2	0.2360322915834425
187.22	0.23393582157817105
187.24	0.23169639133745024
187.26	0.22931518231737627
187.28	0.22679350655643185
187.3	0.22413281425152984
187.32	0.22133470180894008
187.34	0.2184009203475876
187.36	0.21533338462823887
187.38	0.21213418237756532
187.4	0.2088055839713077
187.42	0.205350052435454
187.44	0.20177025371837617
187.46	0.19806906718085807
187.48	0.19424959624395777
187.5	0.19031517912763415
187.52	0.18626939960548955
187.54	0.18211609769286546
187.56	0.17785938017739256
187.58	0.17350363089257814
187.6	0.1690535206261623
187.62	0.16451401654638168
187.64	0.15989039102062244
187.66	0.15518822969224477
187.68	0.15041343867362725
187.7	0.14557225070559224
187.72	0.14067123012683377
187.74	0.13571727649119586
187.76	0.13071762666591927
187.78	0.12567985524110117
187.8	0.1206118730793205
187.82	0.11552192383491558
187.84	0.11041857827562834
187.86	0.10531072624494044
187.88	0.10020756611167535
187.9	0.09511859156514185
187.92	0.09005357562888844
187.94	0.08502255178409497
187.96	0.08003579211579245
187.98	0.0751037824200542
188.	0.0702371942394779
188.02	0.06544685382664334
188.04	0.06074370807067403
188.06	0.05613878746080604
188.08	0.0516431662019888
188.1	0.047267919640522536
188.12	0.0430240792024882
188.14	0.03892258509297477
188.16	0.03497423704902074
188.18	0.031189643483615904
188.2	0.027579169399888727
188.22	0.02415288349393902
188.24	0.0209205048998663
188.26	0.017891350060512286
188.28	0.015074280231705893
188.3	0.012477650145039728
188.32	0.01010925836371318
188.34	0.007976299867431157
188.36	0.006085321394898571
188.38	0.004442180055903756
188.4	0.0030520056995197676
188.42	0.001919167490427686
188.44	0.001047245102255537
188.46	0.00043900488597867297
188.48	0.00009638131329519003
188.5	0.000020463930918303398
188.52	0.00021148999286253658
188.54	0.0006688428655358202
188.56	0.0013910562262566992
188.58	0.0023758240011481353
188.6	0.0036200159148608558
188.62	0.00511969845366909
188.64	0.0068701609766038535
188.66	0.008865946647879416
188.68	0.011100887808778737
188.7	0.013568145359781916
188.72	0.0162602516843724
188.74	0.01916915661540425
188.76	0.02228627592352766
188.78	0.025602541794691555
188.8	0.02910845476026664
188.82	0.03279413654857249
188.84	0.03664938333961035
188.86	0.040663718925224204
188.88	0.04482644730397897
188.9	0.049126704272376795
188.92	0.05355350761104486
188.94	0.05809580550532642
188.96	0.06274252288249244
188.98	0.06748260539279557
189.	0.07230506080666
189.02	0.07719899764533175
189.04	0.08215366090651505
189.06	0.0871584647886526
189.08	0.09220302235754065
189.1	0.09727717213645896
189.12	0.10237100163500516
189.14	0.10747486786264965
189.16	0.11257941490060516
189.18	0.11767558862893993
189.2	0.12275464872641512
189.22	0.12780817807692368
189.24	0.13282808972969848
189.26	0.13780663157074768
189.28	0.1427363888699137
189.3	0.14761028487236297
189.32	0.15242157960546326
189.34	0.15716386707158098
189.36	0.161831070995208
189.38	0.1664174392892361
189.4	0.17091753739987314
189.42	0.1753262406834316
189.44	0.1796387259612926
189.46	0.1838504623911724
189.48	0.1879572017848704
189.5	0.19195496849385227
189.52	0.19584004897529286
189.54	0.1996089811426044
189.56	0.20325854359566264
189.58	0.20678574481750753
189.6	0.21018781241626822
189.62	0.21346218248309218
189.64	0.2166064891294348
189.66	0.2196185542602303
189.68	0.22249637763265762
189.7	0.2252381272443908
189.72	0.227842130089448
189.74	0.23030686331463537
189.76	0.2326309458050001
189.78	0.23481313022236536
189.8	0.23685229551722597
189.82	0.2387474399309657
189.84	0.24049767450224152
189.86	0.24210221708872254
189.88	0.24356038691309567
189.9	0.24487159964011823
189.92	0.24603536298972156
189.94	0.24705127288968237
189.96	0.24791901016991258
189.98	0.24863833779934358
190.	0.2492090986652636
190.02	0.2496312138940533
190.04	0.24990468171143176
190.06	0.25002957683948346
190.08	0.2500060504269662
190.1	0.2498343305086119
190.12	0.24951472298827737
190.14	0.24904761313992574
190.16	0.24843346761940313
190.18	0.247672836978894
190.2	0.24676635867465158
190.22	0.24571476055719782
190.24	0.2445188648315781
190.26	0.2431795924733972
190.28	0.2416979680843261
190.3	0.2400751251684761
190.32	0.2383123118084038
190.34	0.2364108967167063
190.36	0.23437237563604454
190.38	0.23219837805693982
190.4	0.22989067421904252
190.42	0.22745118235761055
190.44	0.22488197615256744
190.46	0.22218529233321002
190.48	0.21936353838675246
190.5	0.21641930031414544
190.52	0.2133553503716305
190.54	0.2101746547313297
190.56	0.206880380989234
190.58	0.2034759054440155
190.6	0.19996482006519592
190.62	0.19635093906483927
190.64	0.1926383049828699
190.66	0.18883119419237726
190.68	0.1849341217286406
190.7	0.18095184534321213
190.72	0.1768893686833839
190.74	0.1727519434972603
190.76	0.16854507076559166
190.78	0.16427450066411375
190.8	0.1599462312640331
190.82	0.15556650588358703
190.84	0.15114180901085367
190.86	0.14667886072676867
190.88	0.14218460956762274
190.9	0.13766622377864557
190.92	0.13313108092409023
190.94	0.12858675583430995
190.96	0.124041006887335
190.98	0.11950176063990482
191.	0.1149770948418258
191.02	0.11047521988677736
191.04	0.10600445877199889
191.06	0.1015732256587805
191.08	0.09719000314440765
191.1	0.09286331837374961
191.12	0.08860171813510706
191.14	0.0844137430992975
191.16	0.08030790137282359
191.18	0.07629264154572797
191.2	0.07237632542088697
191.22	0.06856720061501177
191.24	0.06487337322160384
191.26	0.06130278072260306
191.28	0.05786316532897824
191.3	0.0545620479207465
191.32	0.05140670274420469
191.34	0.048404133009297905
191.36	0.045561047513091646
191.38	0.04288383839686748
191.4	0.04037856012539503
191.42000000000002	0.03805090975770754
191.44	0.0359062085599526
191.46	0.03394938499352287
191.48	0.03218495909596475
191.5	0.030617028258668022
191.52	0.02924925439480701
191.54	0.028084852483173606
191.56	0.027126580469126284
191.58	0.026376730502518007
191.6	0.02583712149412985
191.62	0.025509092976650306
191.64	0.025393500263020244
191.66	0.02549071090356106
191.68	0.02580060245312061
191.7	0.026322561569730007
191.72	0.02705548447632372
191.74	0.02799777882613454
191.76	0.02914736701982566
191.78	0.030501691027556857
191.8	0.03205771877149739
191.82	0.033811952123470684
191.84	0.03576043656801567
191.86	0.037898772573166845
191.88	0.04022212869981119
191.9	0.0427252564655453
191.92000000000002	0.04540250696105494
191.94	0.048247849196722675
191.96	0.0512548901347327
191.98	0.05441689633830065
192.	0.057726817145645794
192.02	0.06117730925214499
192.04	0.06476076256135276
192.06	0.06846932714410256
192.08	0.07229494112588414
192.1	0.0762293593067011
192.12	0.08026418230467042
192.14	0.0843908860054734
192.16	0.08860085109471351
192.18	0.09288539244863568
192.2	0.09723578816162692
192.22	0.10164330799514638
192.24	0.10609924104268972
192.26	0.110594922418706
192.28	0.11512175879513842
192.3	0.11967125262748277
192.32	0.12423502493247075
192.34	0.12880483650065486
192.36	0.13337260744929813
192.38	0.13793043504357932
192.4	0.1424706097362196
192.42000000000002	0.14698562939732776
192.44	0.15146821172718244
192.46	0.1559113048639827
192.48	0.16030809621656475
192.5	0.16465201956857917
192.52	0.16893676051469025
192.54	0.17315626030221
192.56	0.1773047181618945
192.58	0.18137659222023986
192.6	0.1853665990924856
192.62	0.18926971226026734
192.64	0.19308115934108375
192.66	0.19679641835858597
192.68	0.20041121312264631
192.7	0.20392150782746005
192.72	0.20732350097364616
192.74	0.2106136187173073
192.76	0.21378850774534458
192.78	0.21684502777177145
192.8	0.21978024374488886
192.82	0.22259141785006042
192.84	0.22527600138723528
192.86	0.22783162659678763
192.88	0.2302560985017332
192.9	0.23254738682871284
192.92000000000002	0.2347036180647078
192.94	0.23672306770129325
192.96	0.23860415271310828
192.98	0.2403454243124734
193.	0.2419455610177055
193.02	0.24340336206836477
193.04	0.24471774121696854
193.06	0.24588772092308223
193.08	0.2469124269725063
193.1	0.24779108354142723
193.12	0.2485230087227463
193.14	0.24910761052949837
193.16	0.24954438338826038
193.18	0.2498329051335865
193.2	0.24997283451298302
193.22	0.2499639092105123
193.24	0.24980594439592754
193.26	0.2494988318051739
193.28	0.24904253935713833
193.3	0.24843711131069368
193.32	0.24768266896527538
193.34	0.24677941190747596
193.36	0.24572761980540914
193.38	0.244527654751775
193.4	0.24317996415575094
193.42000000000002	0.24168508418292073
193.44	0.24004364374136267
193.46	0.23825636901086827
193.48	0.23632408851090853
193.5	0.2342477387012932
193.52	0.23202837010777588
193.54	0.22966715396262333
193.56	0.22716538934784367
193.58	0.22452451082604719
193.6	0.2217460965407154
193.62	0.2188318767642531
193.64	0.21578374286831353
193.66	0.21260375668640552
193.68	0.2092941602342303
193.7	0.2058573857477147
193.72	0.2022960659931277
193.74	0.19861304479748096
193.76	0.19481138774061957
193.78	0.19089439294342633
193.8	0.18686560187905057
193.82	0.18272881012601006
193.84	0.17848807797392086
193.86	0.17414774078412384
193.88	0.16971241899863812
193.9	0.16518702768228188
193.92000000000002	0.16057678547410964
193.94	0.1558872228156279
193.96	0.15112418931525742
193.98	0.14629386010088763
194.	0.1414027410052356
194.02	0.13645767242314044
194.04	0.1314658316747985
194.06	0.12643473370587083
194.08	0.1213722299537961
194.1	0.116286505209836
194.12	0.1111860723092182
194.14	0.10607976448693192
194.16	0.10097672524444776
194.18	0.09588639558402838
194.2	0.09081849848114065
194.22	0.08578302048337814
194.24	0.08079019034547234
194.26	0.0758504546345365
194.28	0.07097445026821632
194.3	0.06617297398022737
194.32	0.06145694874266915
194.34	0.056837387212799385
194.36	0.05232535231265982
194.38	0.04793191509259575
194.4	0.04366811007423892
194.42000000000002	0.03954488831365902
194.44	0.035573068470375856
194.46	0.03176328621236849
194.48	0.028125942329649087
194.5	0.02467114996839719
194.52	0.021408681433723695
194.54	0.018347915039761565
194.56	0.0154977825110757
194.58	0.012866717457738885
194.6	0.010462605457168843
194.62	0.008292736278621069
194.64	0.006363758780202259
194.66	0.004681638993158169
194.68	0.003251621884262365
194.7	0.002078197253896652
194.72	0.0011650701858455514
194.74	0.000515136415097329
194.76	0.00013046292299859083
194.78	0.000012274006064245365
194.8	0.0001609429966270796
194.82	0.0005759897417675349
194.84	0.001256083873058192
194.86	0.0021990538250290692
194.88	0.003401901486552156
194.9	0.004860822297987297
194.92000000000002	0.0065712305393820876
194.94	0.008527789492705289
194.96	0.010724446105018617
194.98	0.013154469730750452
195.	0.015810494490744273
195.02	0.0186845647536528
195.04	0.021768183222487848
195.06	0.025052361095187513
195.08	0.028527669763168034
195.1	0.03218429351570951
195.12	0.03601208272977551
195.14	0.0400006070441307
195.16	0.04413920804271363
195.18	0.04841705100352462
195.2	0.052823175305911935
195.22	0.05734654312898252
195.24	0.06197608611658291
195.26	0.06670074972890322
195.28	0.07150953504578615
195.3	0.07639153783189707
195.32	0.08133598471827613
195.34	0.08633226639720287
195.36	0.09136996776769493
195.38	0.0964388950068881
195.4	0.10152909957704
195.42000000000002	0.10663089920926432
195.44	0.11173489593317082
195.46	0.11683199124568618
195.48	0.12191339853303523
195.5	0.12697065287731044
195.52	0.13199561839246618
195.54	0.13698049324556105
195.56	0.1419178125264097
195.58	0.1468004491336443
195.6	0.15162161284771203
195.62	0.1563748477612471
195.64	0.1610540282354141
195.66	0.16565335354753283
195.68	0.1701673413899913
195.7	0.17459082037472626
195.72	0.1789189216902951
195.74	0.18314707005085262
195.76	0.18727097406827858
195.78	0.19128661616997222
195.8	0.19519024217610728
195.82	0.19897835064153763
195.84	0.20264768205870748
195.86	0.20619520800944752
195.88	0.2096181203454612
195.9	0.21291382046927718
195.92000000000002	0.21607990877996208
195.94	0.21911417434094516
195.96	0.22201458482055275
195.98	0.22477927674970843
196.	0.2274065461357172
196.02	0.22989483946561895
196.04	0.23224274512807863
196.06	0.23444898527834243
196.08	0.23651240816695282
196.1	0.23843198094955542
196.12	0.24020678299197856
196.14	0.24183599968209096
196.16	0.24331891675766387
196.18	0.24465491515728077
196.2	0.24584346639969157
196.22	0.246884128495397
196.24	0.24777654239294966
196.26	0.24852042896137858
196.28	0.2491155865091213
196.3	0.2495618888390264
196.32	0.2498592838382654
196.34	0.25000779260128914
196.36	0.2500075090833442
196.38	0.2498586002814489
196.4	0.24956130693908152
196.42000000000002	0.24911594477016358
196.44	0.24852290619716766
196.46	0.2477826625973398
196.48	0.24689576705007443
196.5	0.24586285757733922
196.52	0.24468466086782276
196.54	0.24336199647394943
196.56	0.24189578146925736
196.58	0.2402870355517285
196.6	0.2385368865764377
196.62	0.23664657649848608
196.64	0.23461746770448608
196.66	0.23245104970774866
196.68	0.2301489461791589
196.7	0.22771292228195825
196.72	0.22514489227483814
196.74	0.22244692734355467
196.76	0.21962126361671086
196.78	0.21667031031671924
196.8	0.21359665799203875
196.82	0.2104030867715555
196.84	0.2070925745768488
196.86	0.20366830522280072
196.88	0.20013367633159307
196.9	0.19649230698005907
196.92000000000002	0.19274804499536272
196.94	0.1889049738091186
196.96	0.18496741877588857
196.98	0.18093995285822467
197.	0.17682740157710908
197.02	0.1726348471246289
197.04	0.168367631534028
197.06	0.16403135880217037
197.08	0.15963189586036194
197.1	0.1551753722915686
197.12	0.15066817869594587
197.14	0.14611696361189394
197.16	0.1415286289065481
197.18	0.13691032355858687
197.2	0.13226943576621858
197.22	0.12761358332546563
197.24	0.12295060223752997
197.26	0.11828853351905785
197.28	0.11363560820590007
197.3	0.1090002305587632
197.32	0.1043909594977215
197.34	0.09981648831216147
197.36	0.09528562271249963
197.38	0.09080725730959424
197.4	0.08639035062731741
197.42000000000002	0.0820438987723259
197.44	0.07777690790229463
197.46	0.073598365649873
197.48	0.06951721167351882
197.5	0.06554230751779885
197.52	0.061682405975199965
197.54	0.05794612014757246
197.56	0.054341892409099014
197.58	0.05087796347333435
197.6	0.047562341764555295
197.62	0.044402773288934924
197.64	0.04140671219369161
197.66	0.0385812921926751
197.68	0.03593329902575611
197.7	0.03346914410640878
197.72	0.03119483949836654
197.74	0.029115974348076265
197.76	0.02723769288544275
197.78	0.025564674091735164
197.8	0.024101113120577385
197.82	0.022850704546047592
197.84	0.021816627501474152
197.86	0.021001532763410075
197.88	0.020407531827591835
197.9	0.020036188017469096
197.92000000000002	0.01988850966076833
197.94	0.019964945365337036
197.96	0.02026538142190341
197.98	0.020789141357882176
198.	0.021534987662641586
198.02	0.02250112570021711
198.04	0.023685209820005975
198.06	0.025084351669076847
198.08	0.026695130701134592
198.1	0.028513606866799726
198.12	0.030535335457450463
198.14	0.03275538406057573
198.16	0.03516835156866259
198.18	0.03776838916596348
198.2	0.040549223198991735
198.22	0.043504179817143294
198.24	0.04662621125028601
198.26	0.049907923571091015
198.28	0.05334160577152293
198.3	0.056919259966110046
198.32	0.060632632519977483
198.34	0.06447324588720336
198.36	0.06843243093561766
198.38	0.07250135952806315
198.4	0.07667107712714144
198.42000000000002	0.08093253519109585
198.44	0.08527662313278014
198.46	0.08969419962104266
198.48	0.09417612301457484
198.5	0.09871328073215073
198.52	0.10329661737907289
198.54	0.10791716146838277
198.56	0.11256605059530961
198.58	0.11723455494482335
198.6	0.12191409903453414
198.62	0.12659628161753148
198.64	0.1312728936921806
198.66	0.13593593458805392
198.68	0.14057762611787167
198.7	0.14519042480557903
198.72	0.14976703221889445
198.74	0.15430040345148177
198.76	0.15878375381507792
198.78	0.16321056381485055
198.8	0.16757458249243895
198.82	0.17186982923053867
198.84	0.1760905941200454
198.86	0.1802314369962788
198.88	0.18428718525473592
198.9	0.18825293055881165
198.92000000000002	0.19212402455262387
198.94	0.19589607369160023
198.96	0.19956493330154002
198.98	0.20312670097407642
199.	0.20657770940301745
199.02	0.20991451876143338
199.04	0.21313390871478022
199.06	0.216232870159892
199.08	0.21920859677413648
199.1	0.22205847645342225
199.12	0.22478008271182442
199.14	0.227371166109827
199.16	0.22982964577263215
199.18	0.23215360105425092
199.2	0.23434126339798328
199.22	0.2363910084386989
199.24	0.2383013483875681
199.26	0.24007092473549907
199.28	0.24169850130729653
199.3	0.24318295769474985
199.32	0.24452328309342675
199.34	0.2457185705647111
199.36	0.24676801174178753
199.38	0.24767089199577927
199.4	0.24842658607593565
199.42000000000002	0.2490345542357959
199.44	0.24949433885555664
199.46	0.2498055615693254
199.48	0.2499679209046608
199.5	0.24998119044069408
199.52	0.24984521749014027
199.54	0.24955992230969165
199.56	0.24912529784253945
199.58	0.2485414099961229
199.6	0.24780839845757957
199.62	0.24692647804878315
199.64	0.2458959406222652
199.66	0.24471715749863465
199.68	0.2433905824454614
199.7	0.24191675519671965
199.72	0.24029630551099004
199.74	0.2385299577655501
199.76	0.23661853608214345
199.78	0.23456296997877707
199.8	0.23236430054017593
199.82	0.2300236870974248
199.84	0.22754241440507864
199.86	0.22492190030137738
199.88	0.22216370383408465
199.9	0.21926953383114814
199.92000000000002	0.21624125789156823
199.94	0.2130809117674932
199.96	0.20979070910395337
199.98	0.20637305149748836
200.	0.20283053882910987
200.02	0.1991659798211771
200.04	0.19538240276091245
200.06	0.19148306632640807
200.08	0.18747147044351448
200.1	0.1833513670939949
200.12	0.17912677098728025
200.14	0.1748019699997072
200.16	0.17038153527625877
200.18	0.16587033088140407
200.2	0.16127352287658428
200.22	0.15659658769354579
200.24	0.15184531966448944
200.26	0.14702583756209364
200.28	0.14214458999560808
200.3	0.13720835950310725
200.32	0.13222426517484018
200.34	0.1271997636392393
200.36	0.12214264824126504
200.38	0.11706104624262306
200.4	0.11196341387584496
200.42000000000002	0.10685852908898577
200.44	0.10175548182499596
200.46	0.09666366169052037
200.48	0.0915927428825854
200.5	0.0865526662584695
200.52	0.0815536184550469
200.54	0.07660600798767181
200.56	0.07172043828667964
200.58	0.06690767766081637
200.6	0.06217862621129046
200.62	0.057544279757957374
200.64	0.053015690879448234
200.66	0.048603927211328
200.68	0.04432002719084713
200.7	0.040174953481528934
200.72	0.03617954435624256
200.74	0.03234446336183259
200.76	0.028680147630986422
200.78	0.02519675524728725
200.8	0.021904112105808338
200.82	0.018811658743204583
200.84	0.015928397637472853
200.86	0.013262841497021298
200.88	0.010822963070666549
200.9	0.008616147014311421
200.92000000000002	0.00664914434543025
200.94	0.004928030002846448
200.96	0.003458164006745648
200.98	0.00224415668220442
201.	0.0012898383691263425
201.02	0.0005982339931530707
201.04	0.00017154281621796426
201.06	0.00001112362333731391
201.08	0.00011748553486608861
201.1	0.0004902845622317091
201.12	0.0011283259515507578
201.14	0.0020295722849547723
201.16	0.003191157235558674
201.18	0.004609404800174509
201.2	0.006279853765741284
201.22	0.008197287102175637
201.24	0.010355765917235454
201.26	0.012748667559147352
201.28	0.015368727410771596
201.3	0.018208083885721045
201.32	0.021258326112573146
201.34	0.024510543777938383
201.36	0.027955378592830798
201.38	0.03158307684930636
201.4	0.03538354254481715
201.42000000000002	0.03934639056984154
201.44	0.04346099947937402
201.46	0.04771656339944813
201.48	0.052102142655447325
201.5	0.05660671274864826
201.52	0.061219211349441804
201.54	0.06592858302020362
201.56	0.0707238214256776
201.58	0.07559400883385645
201.6	0.08052835275487394
201.62	0.08551621960810243
201.64	0.09054716534839552
201.66	0.09561096302082951
201.68	0.10069762724808348
201.7	0.10579743568688267
201.72	0.11090094751810918
201.74	0.11599901906004573
201.76	0.12108281661568826
201.78	0.1261438266826124
201.8	0.1311738636682101
201.82	0.13616507526439747
201.84	0.14110994564375084
201.86	0.14600129664428532
201.88	0.1508322871129958
201.9	0.1555964105785338
201.92000000000002	0.16028749142184934
201.94	0.16489967971054392
201.96	0.1694274448577677
201.98	0.17386556826057165
202.	0.17820913506596447
202.02	0.18245352520494199
202.04	0.18659440382694772
202.06	0.19062771125847755
202.08	0.19454965260084472
202.1	0.1983566870735151
202.12	0.20204551720056194
202.14	0.20561307792927735
202.16	0.20905652576189065
202.18	0.21237322797311795
202.2	0.21556075197899566
202.22	0.21861685491512314
202.24	0.22153947347577052
202.26	0.22432671405919852
202.28	0.22697684325865963
202.3	0.2294882787332856
202.32	0.23185958048836058
202.34	0.2340894425900135
202.36	0.23617668533546451
202.38	0.23812024789655245
202.4	0.23991918145107777
202.42000000000002	0.24157264281378232
202.44	0.24307988857647622
202.46	0.24444026976467806
202.48	0.24565322701636633
202.5	0.24671828628699177
202.52	0.2476350550834966
202.54	0.24840321922910402
202.56	0.2490225401596507
202.58	0.24949285275147468
202.6	0.24981406368023013
202.62	0.24998615030938925
202.64	0.25000916010668295
202.66	0.24988321058624816
202.68	0.24960848977374828
202.7	0.24918525719123347
202.72	0.2486138453579365
202.74	0.24789466180258135
202.76	0.24702819158202702
202.78	0.2460150003002147
202.8	0.24485573762039625
202.82	0.24355114126239485
202.84	0.24210204147529696
202.86	0.24050936597439043
202.88	0.23877414532926494
202.9	0.23689751878794002
202.92000000000002	0.2348807405195224
202.94	0.2327251862551557
202.96	0.23043236030411615
202.98	0.2280039029186406
203.	0.22544159797735724
203.02	0.2227473809534465
203.04	0.21992334712924816
203.06	0.21697176001461208
203.08	0.21389505992148816
203.1	0.21069587264206707
203.12	0.2073770181726049
203.14	0.2039415194196135
203.16	0.20039261081935272
203.18	0.19673374679617683
203.2	0.1929686099794112
203.22	0.18910111909308808
203.24	0.18513543642758037
203.26	0.1810759747970361
203.28	0.1769274038821163
203.3	0.17269465585356708
203.32	0.16838293016872397
203.34	0.1639976974307663
203.36	0.1595447021991087
203.38	0.15502996463884028
203.4	0.1504597808982546
203.42000000000002	0.1458407221058982
203.44	0.1411796318822949
203.46	0.13648362226721822
203.48	0.1317600679706511
203.5	0.12701659886436736
203.52	0.12226109064226048
203.54	0.1175016535897852
203.56	0.11274661941745293
203.58	0.10800452612929132
203.6	0.10328410091447124
203.62	0.09859424106927274
203.64	0.09394399297643702
203.66	0.08934252918939961
203.68	0.08479912369045048
203.7	0.08032312541284888
203.72	0.07592393013830474
203.74	0.07161095090179415
203.76	0.06739358705512356
203.78	0.06328119215911737
203.8	0.05928304089090321
203.82	0.05540829516722216
203.84	0.05166596969720112
203.86	0.048064897187868175
203.88	0.04461369343276067
203.9	0.041320722518609784
203.92000000000002	0.03819406238680711
203.94	0.035241470985272076
203.96	0.03247035324294866
203.98	0.029887729093228052
204.	0.027500202764384276
204.02	0.02531393354536593
204.04	0.023334608223518627
204.06	0.021567415378106157
204.08	0.02001702169962694
204.1	0.018687550490279706
204.12	0.01758256248594759
204.14	0.016705039124679494
204.16	0.0160573683710572
204.18	0.01564133319030166
204.2	0.015458102750203668
204.22	0.015508226413249775
204.24	0.01579163056536731
204.26	0.01630761831154346
204.28	0.01705487205206579
204.3	0.01803145893612289
204.32	0.01923483917199684
204.34	0.020661877154926043
204.36	0.02230885535493925
204.38	0.024171490887695192
204.4	0.026244954671552023
204.42000000000002	0.028523893054025452
204.44	0.031002451770805517
204.46	0.033674302080647305
204.48	0.03653266890027008
204.5	0.03957036074539804
204.52	0.042779801267161334
204.54	0.0461530621584145
204.56	0.04968189719174958
204.58	0.05335777714090144
204.6	0.05717192533019058
204.62	0.061115353552461074
204.64	0.06517889809515975
204.66	0.06935325561697062
204.68	0.07362901862301928
204.7	0.07799671029612557
204.72	0.08244681845360145
204.74	0.08696982841410533
204.76	0.09155625457673915
204.78	0.0961966705340176
204.8	0.10088173756163785
204.82	0.10560223135071502
204.84	0.11034906687134448
204.86	0.11511332128007455
204.88	0.11988625480772429
204.9	0.1246593295869955
204.92000000000002	0.1294242264016989
204.94	0.1341728593608111
204.96	0.13889738852019828
204.98	0.14359023049298664
205.	0.14824406710614962
205.02	0.15285185217493413
205.04	0.15740681647956162
205.06	0.16190247103883892
205.08	0.16633260878377787
205.1	0.1706913047410293
205.12	0.17497291484045926
205.14	0.17917207346417868
205.16	0.18328368985595123
205.18	0.18730294350953725
205.2	0.1912252786535577
205.22	0.19504639794782622
205.24	0.19876225550274104
205.26	0.20236904932930974
205.28	0.20586321332241983
205.3	0.2092414088746765
205.32	0.2125005162125981
205.34	0.2156376255409128
205.36	0.21865002807467432
205.38	0.22153520703297014
205.4	0.22429082866184805
205.42000000000002	0.22691473334820825
205.44	0.22940492688081002
205.46	0.23175957190895322
205.48	0.2339769796442117
205.5	0.23605560184581015
205.52	0.23799402312548668
205.54	0.2397909536036273
205.56	0.2414452219444483
205.58	0.24295576879447683
205.6	0.2443216406454272
205.62	0.24554198413962156
205.64	0.24661604083354718
205.66	0.24754314243293785
205.68	0.2483227065106818
205.7	0.24895423271723305
205.72	0.24943729949164833
205.74	0.24977156128012554
205.76	0.24995674626785344
205.78	0.24999265462904466
205.8	0.24987915729926383
205.82	0.24961619527350887
205.84	0.2492037794329202
205.86	0.2486419909025021
205.88	0.24793098194175
205.9	0.2470709773696211
205.92000000000002	0.2460622765248142
205.94	0.24490525576176092
205.96	0.24360037148214791
205.98	0.2421481637010947
206.	0.24054926014620423
206.02	0.23880438088680087
206.04	0.23691434348937057
206.06	0.23488006869387235
206.08	0.23270258660393803
206.1	0.23038304338196136
206.12	0.22792270843789728
206.14	0.2253229820980274
206.16	0.22258540373687635
206.18	0.21971166035232176
206.2	0.2167035955599954
206.22	0.21356321897901515
206.24	0.21029271597646293
206.26	0.20689445773280662
206.28	0.20337101158500076
206.3	0.19972515159796922
206.32	0.19595986930851678
206.34	0.19207838457887416
206.36	0.1880841564896808
206.38	0.18398089419426844
206.4	0.17977256764809285
206.42000000000002	0.17546341811874733
206.44	0.17105796837318857
206.46	0.16656103243022033
206.48	0.16197772475755534
206.5	0.1573134687839588
206.52	0.15257400458902481
206.54	0.147765395624958
206.56	0.1428940343177912
206.58	0.13796664638919456
206.6	0.13299029373467336
206.62	0.12797237569033793
206.64	0.12292062851826252
206.66	0.11784312293992108
206.68	0.11274825954947368
206.7	0.10764476194262085
206.72	0.10254166740404165
206.74	0.09744831500642318
206.76	0.09237433098707067
206.78	0.0873296112848113
206.8	0.08232430113993061
206.82	0.0773687716832797
206.84	0.07247359346806453
206.86	0.06764950692851315
206.88	0.06290738978347163
206.9	0.058258221440315755
206.92000000000002	0.05371304449444861
206.94	0.049282923461645194
206.96	0.04497890092457478
206.98	0.04081195131974883
207.	0.03679293263611897
207.02	0.03293253634148458
207.04	0.029241235895611763
207.06	0.025729234249755803
207.07999999999998	0.022406410769319943
207.1	0.019282268048741967
207.12	0.016365879114995156
207.14	0.01366583553639946
207.16	0.01119019696692536
207.18	0.00894644266147528
207.2	0.006941425494324411
207.22	0.005181329000900389
207.24	0.003671627941868121
207.26	0.002417052858203831
207.28	0.0014215590470752475
207.3	0.0006883003411432846
207.32	0.00021960801920292768
207.34	0.000016975114952679014
207.36	0.00008104632408473305
207.38	0.00041161363922343316
207.4	0.0010076177689486905
207.42000000000002	0.001867155322636164
207.44	0.002987491668766634
207.46	0.004365079302154928
207.48000000000002	0.005995581486695391
207.5	0.00787390087618497
207.52	0.009994212757628865
207.54	0.012350002510302962
207.56	0.014934106830726606
207.57999999999998	0.01773875823880814
207.6	0.020755632354810327
207.62	0.023975897419824442
207.64	0.027390265524929472
207.66	0.030989045015116137
207.68	0.0347621935433528
207.7	0.03869937126727437
207.72	0.04278999370469107
207.74	0.04702328379393445
207.76	0.05138832274008683
207.78	0.05587409926689915
207.8	0.06046955693611077
207.82	0.06516363923999682
207.84	0.06994533221780254
207.86	0.0748037043918717
207.88	0.07972794386396267
207.9	0.08470739245518832
207.92000000000002	0.08973157681412496
207.94	0.09479023645642164
207.96	0.09987334873471376
207.98000000000002	0.10497115077006575
208.	0.11007415840534183
208.02	0.11517318226613445
208.04	0.12025934103670777
208.06	0.12532407207696575
208.07999999999998	0.1303591395209102
208.1	0.13535664000910216
208.12	0.1403090062157047
208.14	0.14520900833677097
208.16	0.1500497537092919
208.18	0.15482468473131722
208.2	0.15952757525240366
208.22	0.16415252560044125
208.24	0.1686939564064062
208.26	0.1731466013830193
208.28	0.1775054992063563
208.3	0.18176598464194382
208.32	0.18592367904895085
208.34	0.18997448038743833
208.36	0.19391455284494633
208.38	0.19774031619008825
208.4	0.20144843495194453
208.42000000000002	0.2050358075155011
208.44	0.20849955521520913
208.46	0.21183701150059422
208.48000000000002	0.21504571124023303
208.5	0.21812338022333477
208.52	0.2210679249112626
208.54	0.2238774224850407
208.56	0.22655011122921112
208.57999999999998	0.22908438128681993
208.6	0.23147876581568827
208.62	0.23373193257146163
208.64	0.23584267593916405
208.66	0.23780990943130417
208.68	0.23963265866744912
208.7	0.24131005484749382
208.72	0.24284132872835087
208.74	0.24422580511171116
208.76	0.24546289784879188
208.78	0.2465521053663944
208.8	0.24749300671732455
208.82	0.24828525815719282
208.84	0.24892859024867314
208.86	0.24942280549356927
208.88	0.24976777649245563
208.9	0.24996344463111092
208.92000000000002	0.2500098192925341
208.94	0.24990697759294775
208.96	0.24965506463979592
208.98000000000002	0.24925429430937532
209.	0.24870495054131286
209.02	0.24800738914662293
209.04	0.24716204012553872
209.06	0.24616941049060392
209.07999999999998	0.24503008758976544
209.1	0.2437447429231804
209.12	0.24231413644638947
209.14	0.24073912135108533
209.16	0.23902064931318232
209.18	0.2371597761960833
209.2	0.2351576681948902
209.22	0.23301560840497987
209.24	0.2307350037957055
209.26	0.22831739256690348
209.28	0.22576445186263083
209.3	0.22307800581291518
209.32	0.22026003387019966
209.34	0.21731267940292148
209.36	0.2142382585040134
209.38	0.2110392689670336
209.4	0.20771839937746833
209.42000000000002	0.20427853826124842
209.44	0.2007227832266538
209.46	0.19705445002999647
209.48000000000002	0.19327708148947673
209.5	0.18939445616542538
209.52	0.1854105967192888
209.54	0.18132977785788917
209.56	0.1771565337637108
209.57999999999998	0.17289566490706515
209.6	0.1685522441309273
209.62	0.16413162189553843
209.64	0.1596394305662714
209.66	0.15508158762612767
209.68	0.15046429769300956
209.7	0.14579405322174882
209.72	0.1410776337724592
209.74	0.136322103729745
209.76	0.13153480836173587
209.78	0.1267233681144979
209.8	0.12189567104564128
209.82	0.11705986331094548
209.84	0.11222433763014518
209.86	0.10739771967209864
209.88	0.10258885231533715
209.9	0.09780677775793542
209.92000000000002	0.09306071747004643
209.94	0.0883600500031276
209.96	0.08371428669216638
209.98000000000002	0.07913304531025905
210.	0.07462602175840423
210.02	0.07020295989753111
210.04	0.06587361965367457
210.06	0.06164774355040773
210.07999999999998	0.05753502184554005
210.1	0.05354505646997621
210.12	0.049687323986646714
210.14	0.045971137804715866
210.16	0.04240560989979631
210.18	0.03899961230359553
210.2	0.035761738636180415
210.22	0.032700265961111225
210.24	0.029823117247509575
210.26	0.027137824723703238
210.28	0.024651494404803295
210.3	0.022370772071083192
210.32	0.020301810965537154
210.34	0.01845024146793568
210.36	0.016821142988924554
210.38	0.015419018311515343
210.4	0.01424777058912804
210.42000000000002	0.013310683189125426
210.44	0.012610402548835928
210.46	0.012148924187743526
210.48000000000002	0.011927581994844342
210.5	0.011947040884414553
210.52	0.012207292886839038
210.54	0.012707656713783922
210.56	0.013446780809140711
210.57999999999998	0.01442264986893875
210.6	0.015632594785108058
210.62	0.01707330593964978
210.64	0.018740849747885757
210.66	0.020630688322069067
210.68	0.022737702100144457
210.7	0.02505621525924978
210.72	0.027580023709759205
210.74	0.030302425443792406
210.76	0.03321625299257856
210.78	0.03631390772990691
210.8	0.03958739574466522
210.82	0.04302836499451345
210.84	0.046628143444923095
210.86	0.05037777789360971
210.88	0.054268073179962864
210.9	0.05828963148203495
210.92000000000002	0.0624328914103109
210.94	0.06668816661777155
210.96	0.07104568365900701
210.98000000000002	0.07549561884749142
211.	0.0800281338793086
211.02	0.08463341001272529
211.04	0.0893016806160947
211.06	0.09402326192129146
211.07999999999998	0.09878858184492881
211.1	0.10358820676590424
211.12	0.10841286617330938
211.14	0.113253475124621
211.16	0.11810115447858544
211.18	0.12294724889080899
211.2	0.12778334258243468
211.22	0.1326012729126036
211.24	0.13739314180405063
211.26	0.14215132508801473
211.28	0.1468684798490181
211.3	0.15153754986250326
211.32	0.15615176922880744
211.34	0.1607046643150048
211.36	0.16519005412238402
211.38	0.169602049201852
211.4	0.17393504924195863
211.42000000000002	0.17818373945522067
211.44	0.1823430858881132
211.46	0.18640832977816404
211.48000000000002	0.1903749810787213
211.5	0.194238811268299
211.52	0.19799584555663957
211.54	0.20164235459440663
211.56	0.20517484578789813
211.57999999999998	0.20859005431381591
211.6	0.21188493392318597
211.62	0.21505664761681764
211.64	0.21810255826857805
211.66	0.22102021926625687
211.68	0.22380736523364242
211.7	0.22646190289157186
211.72	0.228981902109882
211.74	0.2313655871967807
211.76	0.23361132846715252
211.78	0.23571763412645186
211.8	0.23768314250244066
211.82	0.23950661465306766
211.84	0.2411869273750044
211.86	0.24272306663403725
211.88	0.24411412143558586
211.9	0.24535927815088426
211.92000000000002	0.24645781531202915
211.94	0.24740909888709478
211.96	0.2482125780446772
211.98000000000002	0.2488677814157223
212.	0.24937431385922415
212.02	0.2497318537372489
212.04	0.24994015070384262
212.06	0.24999902401164298
212.07999999999998	0.24990836133935673
212.1	0.2496681181427724
212.12	0.24927831753151763
212.14	0.24873905067338886
212.16	0.24805047772770722
212.18	0.24721282930881447
212.2	0.24622640848040017
212.22	0.24509159328092872
212.24	0.24380883977992682
212.26	0.24237868566421533
212.28	0.24080175435243964
212.3	0.2390787596353336
212.32	0.23721051083797406
212.34	0.23519791849898497
212.36	0.23304200056007657
212.38	0.230743889057352
212.4	0.22830483730370738
212.42000000000002	0.22572622754914806
212.44	0.22300957910287814
212.46	0.22015655689783867
212.48000000000002	0.21716898047471236
212.5	0.2140488333581923
212.52	0.21079827279385815
212.54	0.2074196398089944
212.56	0.20391546955502765
212.57999999999998	0.20028850188354294
212.6	0.19654169210109484
212.62	0.19267822184143218
212.64	0.1887015099861316
212.66	0.1846152235570645
212.68	0.180423288496028
212.7	0.17612990023831834
212.72	0.17173953397856062
212.74	0.16725695451838135
212.76	0.16268722557659102
212.78	0.15803571843407538
212.8	0.15330811977723952
212.82	0.14851043859575366
212.84	0.14364901198323554
212.86	0.1387305096830736
212.88	0.1337619372160471
212.9	0.1287506374225404
212.92000000000002	0.12370429024970148
212.94	0.11863091061309852
212.96	0.11353884416414466
212.98000000000002	0.10843676079849214
213.	0.10333364574699636
213.02	0.09823878810055468
213.04	0.09316176663278629
213.06	0.0881124328002451
213.07999999999998	0.08310089081972084
213.1	0.07813747474474414
213.12	0.07323272249046837
213.14	0.06839734678582876
213.16	0.06364220306564532
213.18	0.05897825435198712
213.2	0.054416533213400134
213.22	0.049968100932622335
213.24	0.04564400405704168
213.26	0.041455228550774
213.28	0.03741265181260673
213.3	0.03352699286878051
213.32	0.029808761092795684
213.34	0.026268203845622413
213.36	0.02291525346735322
213.38	0.01975947408450643
213.4	0.016810008725290447
213.42000000000002	0.014075527256775272
213.44	0.01156417567231564
213.46	0.009283527264335007
213.48000000000002	0.007240536215739467
213.5	0.005441494132463165
213.52	0.0038919900200126496
213.54	0.0025968741780722586
213.56	0.0015602264495770486
213.57999999999998	0.0007853292148849978
213.6	0.0002746454680427903
213.62	0.000029802252042418407
213.64	0.00005157966410497721
213.66	0.0003399055720026238
213.68	0.0008938561094258007
213.7	0.0017116619440346046
213.72	0.0027907202375946584
213.74	0.004127612144986158
213.76	0.0057181256294720016
213.78	0.007557283306672957
213.8	0.009639374970536298
213.82	0.011957994402381239
213.84	0.014506080019526735
213.86	0.017275958883875044
213.88	0.020259393563670527
213.9	0.02344763132338317
213.92000000000002	0.026831455107497154
213.94	0.030401235783764198
213.96	0.034146985119398655
213.98000000000002	0.0380584089794572
214.	0.042124960259583115
214.02	0.04633589109409516
214.04	0.050680303914502074
214.06	0.05514720097205362
214.07999999999998	0.0597255319791008
214.1	0.06440423956809246
214.12	0.06917230231152005
214.14	0.07401877509165679
214.16	0.07893282665336142
214.18	0.08390377421658923
214.2	0.08892111506690441
214.22	0.09397455508112261
214.24	0.0990540341813499
214.26	0.10414974874382754
214.28	0.10925217101833556
214.3	0.11435206563989204
214.32	0.11944050333708742
214.34	0.12450887196004781
214.36	0.12954888496642197
214.38	0.13455258751607785
214.4	0.13951236033399284
214.42000000000002	0.144420921506941
214.44	0.14927132638326818
214.46	0.15405696574598896
214.48000000000002	0.15877156242850496
214.5	0.16340916653967583
214.52	0.16796414946050114
214.54	0.17243119676910013
214.56	0.17680530024429947
214.57999999999998	0.18108174909036204
214.6	0.18525612051777596
214.62	0.189324269806205
214.64	0.19328231996737477
214.66	0.19712665111668987
214.68	0.20085388965365814
214.7	0.20446089734275877
214.72	0.20794476037787485
214.74	0.21130277850537163
214.76	0.2145324542733469
214.78	0.21763148246716124
214.8	0.22059773978452696
214.82	0.22342927479718597
214.84	0.2261242982401697
214.86	0.22868117366423152
214.88	0.23109840848218663
214.9	0.23337464543530387
214.92000000000002	0.2355086545018596
214.94	0.23749932526645007
214.96	0.23934565976536026
214.98000000000002	0.2410467658204863
215.	0.2426018508719266
215.02	0.24401021631715286
215.04	0.2452712523628669
215.06	0.24638443339417782
215.07999999999998	0.24734931386432812
215.1	0.2481655247072422
215.12	0.24883277027418643
215.14	0.24935082579519785
215.16	0.24971953536530683
215.18	0.249938810455124
215.2	0.2500086289449948
215.22	0.24992903468156843
215.24	0.2497001375553527
215.26	0.2493221140975267
215.28	0.24879520859397236
215.3	0.2481197347141413
215.32	0.2472960776519345
215.34	0.2463246967752611
215.36	0.24520612878032172
215.38	0.2439409913458457
215.4	0.24252998728158903
215.42000000000002	0.24097390916427586
215.44	0.23927364445275945
215.46	0.23743018107262778
215.48000000000002	0.23544461345864176
215.5	0.23331814904119075
215.52	0.2310521151605758
215.54	0.22864796639019608
215.56	0.22610729224651513
215.57999999999998	0.22343182526042984
215.6	0.22062344938067263
215.62	0.21768420867595017
215.64	0.21461631629781958
215.66	0.21142216366157218
215.68	0.208104329797214
215.7	0.20466559081699864
215.72	0.2011089294402839
215.74	0.19743754451044618
215.76	0.19365486043220237
215.78	0.18976453645142327
215.8	0.18577047569307797
215.82	0.1816768338663477
215.84	0.17748802753976106
215.86	0.17320874188309227
215.88	0.16884393776683476
215.9	0.16439885810491733
215.92000000000002	0.1598790333216603
215.94	0.1552902858198961
215.96	0.15063873332436936
215.98000000000002	0.14593079097267228
216.	0.14117317202518487
216.02	0.13637288706649853
216.04	0.13153724157323327
216.06	0.12667383172709312
216.07999999999998	0.12179053835842565
216.1	0.11689551891316403
216.12	0.11199719734658059
216.14	0.10710425185915147
216.16	0.10222560040449331
216.18	0.09737038391588007
216.2	0.0925479472162957
216.22	0.08776781759775981
216.24	0.08303968107806026
216.26	0.07837335636682603
216.28	0.07377876659837658
216.3	0.06926590891510656
216.32	0.06484482201198598
216.34	0.060525551780209144
216.36	0.056318115215145764
216.38	0.0522324627801227
216.4	0.04827843944324313
216.42000000000002	0.04446574462844659
216.44	0.040803891343934515
216.46	0.037302164770955853
216.48000000000002	0.033969580612889266
216.5	0.030814843518271233
216.52	0.027846305902006985
216.54	0.025071927495775064
216.56	0.02249923596144053
216.57999999999998	0.020135288900521336
216.6	0.01798663758748052
216.62	0.01605929274584131
216.64	0.014358692672980157
216.66	0.01288967400285554
216.68	0.01165644537557486
216.7	0.010662564258951592
216.72	0.009910917140504544
216.74	0.009403703278790268
216.76	0.009142422170981131
216.78	0.009127864859668607
216.8	0.00936010916623788
216.82	0.009838518901344406
216.84	0.010561747065462406
216.86	0.011527743014558866
216.88	0.012733763528234054
216.9	0.014176387680542427
216.92000000000002	0.015851535377660146
216.94	0.01775448939216156
216.96	0.019879920691191672
216.98000000000002	0.022221916825828695
217.	0.024774013121921876
217.02	0.027529226388799878
217.04	0.030480090841995378
217.06	0.03361869591993426
217.07999999999998	0.03693672566209183
217.1	0.04042549930840699
217.12	0.044076012775845226
217.14	0.04787898066895841
217.16	0.05182487848609358
217.18	0.05590398469193874
217.2	0.0601064223401415
217.22	0.06442219994603081
217.24	0.06884125132906105
217.26	0.073353474167108
217.28	0.07794876702921333
217.3	0.0826170646797745
217.32	0.08734837147504944
217.34	0.09213279270114647
217.36	0.09696056373141805
217.38	0.10182207690992932
217.4	0.1067079060954364
217.42000000000002	0.11160882882722667
217.44	0.11651584609991936
217.46	0.12142019975802977
217.48000000000002	0.12631338754309585
217.5	0.13118717584626127
217.52	0.13603361023672597
217.54	0.14084502385188605
217.56	0.1456140437483407
217.57999999999998	0.15033359532338533
217.6	0.15499690492565005
217.62	0.15959750077958834
217.64	0.16412921235337657
217.66	0.16858616830216092
217.68	0.17296279311952006
217.7	0.17725380262958323
217.72	0.1814541984501125
217.74	0.18555926155376196
217.76	0.18956454505078296
217.78	0.19346586631137402
217.8	0.19725929854031626
217.82	0.20094116191063593
217.84	0.20450801435646718
217.86	0.2079566421186652
217.88	0.21128405013011592
217.9	0.21448745232079086
217.92000000000002	0.21756426191593814
217.94	0.22051208179440884
217.96	0.22332869496768615
217.98000000000002	0.2260120552341704
218.	0.22856027805765575
218.02	0.2309716317134335
218.04	0.23324452874043897
218.06	0.23537751773331936
218.07999999999998	0.23736927550382853
218.1	0.2392185996372559
218.12	0.2409244014658684
218.14	0.24248569947833598
218.16	0.24390161318118037
218.18	0.2451713574258095
218.2	0.246294237212571
218.22	0.24726964298130283
218.24	0.2480970463962534
218.26	0.24877599663190172
218.28	0.24930611716501128
218.3	0.24968710307730557
218.32	0.2499187188723945
218.34	0.25000079680991055
218.36	0.24993323575931847
218.38	0.249716000575448
218.4	0.24934912199743958
218.42000000000002	0.2488326970725145
218.44	0.24816689010568327
218.46	0.24735193413623185
218.48000000000002	0.24638813294152553
218.5	0.24527586356826692
218.52	0.24401557939091373
218.54	0.24260781369641335
218.56	0.24105318379364252
218.57999999999998	0.23935239564517655
218.6	0.2375062490178289
218.62	0.23551564314725293
218.64	0.23338158291024408
218.66	0.23110518549664635
218.68	0.22868768757066715
218.7	0.22613045290887157
218.72	0.22343498049939337
218.74	0.2206029130837268
218.76	0.21763604611874973
218.78	0.21453633713269601
218.8	0.21130591544431732
218.82	0.20794709220941393
218.84	0.20446237075359727
218.86	0.20085445714426323
218.88	0.19712627094824864
218.9	0.19328095611492893
218.92000000000002	0.18932189191725363
218.94	0.18525270387537954
218.96	0.18107727457965142
218.98000000000002	0.17679975432133327
219.	0.17242457143074605
219.02	0.16795644221389128
219.04	0.1634003803698975
219.06	0.1587617057627366
219.07999999999998	0.15404605241259783
219.1	0.1492593755638933
219.12	0.14440795767987993
219.14	0.13949841320692136
219.16	0.13453769194608942
219.18	0.1295330808655384
219.2	0.1244922041841636
219.22	0.11942302155632835
219.24	0.11433382418861097
219.26	0.10923322872285589
219.28	0.10413016872615412
219.3	0.09903388363740918
219.32	0.09395390503208345
219.34	0.08890004008235099
219.36	0.08388235210877501
219.38	0.07891113814187657
219.4	0.07399690343818321
219.42000000000002	0.06915033292491654
219.44	0.06438225958026642
219.46	0.059703629792572877
219.48000000000002	0.05512546578076896
219.5	0.05065882519974188
219.52	0.04631475809784348
219.54	0.042104261438425994
219.56	0.03803823144223709
219.57999999999998	0.034127414052717436
219.6	0.03038235386950628
219.62	0.02681334193729147
219.64	0.023430362815086564
219.66	0.020243041385286993
219.68	0.017260589890696034
219.7	0.014491755710300406
219.72	0.01194477040041035
219.74	0.009627300535689923
219.76	0.00754640088406174
219.78	0.005708470440336598
219.8	0.004119211825105827
219.82	0.0027835945280119665
219.84	0.0017058224384003554
219.86	0.0008893060617188211
219.88	0.00033663976764086256
219.9	0.00004958435674903105
219.92000000000002	0.00002905516762456511
219.94	0.00027511587670030755
219.96	0.0007869780706624351
219.98000000000002	0.0015630065969136498
220.	0.0026007306232687095
220.02	0.003896860265112063
220.04	0.005447308568188377
220.06	0.007247218569548794
220.07999999999998	0.009290995098948467
220.1	0.011572340929694863
220.12	0.014084296841993514
220.14	0.016819285124501586
220.16	0.01976915601103211
220.18	0.02292523652969381
220.2	0.02627838123128616
220.22	0.02981902426194666
220.24	0.03353723225175123
220.26	0.037422757505695355
220.28	0.04146509100508629
220.3	0.045653514755367317
220.32	0.049977153049905784
220.34	0.05442502225684066
220.36	0.05898607877712077
220.38	0.06364926486541697
220.4	0.06840355205017087
220.42000000000002	0.07323798193420909
220.44	0.07814170420231355
220.46	0.08310401170557453
220.48000000000002	0.08811437253414817
220.5	0.09316245902966161
220.52	0.0982381737249455
220.54	0.10333167223223073
220.56	0.10843338313128514
220.57999999999998	0.11353402493511776
220.6	0.11862462023430455
220.62	0.12369650713994479
220.64	0.12874134816160043
220.66	0.13375113666892663
220.68	0.13871820109518257
220.7	0.14363520704756322
220.72	0.14849515749299036
220.74	0.15329139118950333
220.76	0.15801757953294318
220.78	0.16266772198595733
220.8	0.1672361402522925
220.82	0.17171747135414267
220.84	0.17610665976367762
220.86	0.18039894873258416
220.88	0.18458987095569
220.9	0.1886752386961887
220.92000000000002	0.19265113349135315
220.94	0.19651389554902207
220.96	0.2002601129362319
220.98000000000002	0.20388661065275718
221.	0.20739043967406307
221.02	0.2107688660399159
221.04	0.21401936005715305
221.06	0.21713958567793357
221.07999999999998	0.22012739010761223
221.1	0.22298079369022186
221.12	0.22569798011329117
221.14	0.22827728696846905
221.16	0.23071719669924765
221.18	0.23301632796253638
221.2	0.23517342742682892
221.22	0.23718736202593044
221.24	0.2390571116839719
221.26	0.24078176252464878
221.28	0.24236050057503625
221.3	0.24379260597218536
221.32	0.24507744767891793
221.34	0.24621447871360191
221.36	0.24720323189739535
221.38	0.24804331612141062
221.4	0.24873441313531822
221.42000000000002	0.24927627485821668
221.44	0.24966872121206243
221.46	0.24991163847747688
221.48000000000002	0.25000497817141326
221.5	0.24994875644590037
221.52	0.24974305400681696
221.54	0.24938801655145168
221.56	0.24888385572335847
221.57999999999998	0.24823085058277214
221.6	0.24742934959050378
221.62	0.2464797731028726
221.64	0.24538261637467823
221.66	0.24413845306660584
221.68	0.24274793925267216
221.7	0.24121181792230006
221.72	0.23953092397046538
221.74	0.23770618966796936
221.76	0.23573865060216215
221.78	0.23362945207656793
221.8	0.23137985595564386
221.82	0.22899124793827996
221.84	0.22646514524083788
221.86	0.22380320466730919
221.88	0.22100723104048292
221.9	0.21807918596413056
221.92000000000002	0.2150211968818834
221.94	0.21183556639363782
221.96	0.20852478178532824
221.98000000000002	0.20509152472245565
222.	0.20153868105183315
222.02	0.1978693506500097
222.04	0.1940868572504642
222.06	0.19019475817486237
222.07999999999998	0.18619685388718443
222.1	0.1820971972823303
222.12	0.17790010261428074
222.14	0.1736101539618103
222.16	0.16923221312337075
222.18	0.16477142682654888
222.2	0.1602332331315761
222.22	0.1556233669034131
222.24	0.15094786422261225
222.26	0.1462130656016209
222.28	0.14142561787114355
222.3	0.1365924746002974
222.32	0.13172089491473296
222.34	0.12681844057938083
222.36	0.12189297121666012
222.38	0.11695263753697879
222.4	0.11200587246688146
222.42000000000002	0.10706138007079978
222.44	0.10212812217511677
222.46	0.09721530261877404
222.48000000000002	0.09233234907237156
222.5	0.08748889238757862
222.52	0.08269474346116581
222.54	0.0779598676223669
222.56	0.07329435657830921
222.57999999999998	0.06870839798051881
222.6	0.06421224270425578
222.62	0.05981616996294167
222.64	0.055530450410147016
222.66	0.05136530741243738
222.68	0.047330876706476066
222.7	0.04343716468273334
222.72	0.03969400556589055
222.74	0.036111017787501316
222.76	0.03269755986920555
222.78	0.029462686154710368
222.8	0.02641510274492165
222.82	0.023563124002672745
222.84	0.02091463000146816
222.86	0.01847702529583511
222.88	0.016257199389114307
222.9	0.014261489268001996
222.92000000000002	0.012495644361482745
222.94	0.01096479426509683
222.96	0.009673419550137664
222.98000000000002	0.008625325951313411
223.	0.007823622196033365
223.02	0.007270701704329493
223.04	0.0069682283507503965
223.06	0.0069171264389834945
223.07999999999998	0.007117574997123537
223.1	0.007569006456882112
223.12	0.0082701097344186
223.14	0.009218837684473988
223.16	0.01041241885382423
223.18	0.011847373415389462
223.2	0.013519533121415853
223.22	0.015424065073494081
223.24	0.017555499069476288
223.26	0.019907758253254693
223.28	0.02247419276313539
223.3	0.025247616048766734
223.32	0.02822034350568635
223.34	0.03138423306048074
223.36	0.034730727328703165
223.38	0.03825089696220248
223.4	0.04193548480196059
223.42000000000002	0.045774950457097674
223.44	0.04975951494021538
223.46	0.05387920500296016
223.48000000000002	0.05812389683359021
223.5	0.06248335880002306
223.52	0.06694729294633055
223.54	0.07150537497782783
223.56	0.0761472924993132
223.57999999999998	0.08086278130125622
223.6	0.08564165952057129
223.62	0.09047385953392062
223.64	0.09534945747334578
223.66	0.10025870028456133
223.68	0.10519203027786923
223.7	0.11014010714993655
223.72	0.11509382748075814
223.74	0.12004434173429274
223.76	0.12498306881334162
223.78	0.12990170823852523
223.8	0.13479225003820294
223.82	0.13964698245085422
223.84	0.1444584975532514
223.86	0.1492196949373536
223.88	0.15392378356632647
223.9	0.15856428194502825
223.92000000000002	0.16313501674342173
223.94	0.16763012001282934
223.96	0.17204402513439715
223.98000000000002	0.17637146163731665
224.	0.18060744902143744
224.02	0.18474728971457194
224.04	0.18878656128975246
224.06	0.1927211080621511
224.07999999999998	0.19654703217874459
224.1	0.20026068430747201
224.12	0.20385865402532727
224.14	0.20733775999804938
224.16	0.21069504003677042
224.18	0.21392774110995288
224.2	0.21703330938219
224.22	0.22000938034462927
224.24	0.22285376909539287
224.26	0.22556446082239553
224.28	0.22813960153510093
224.3	0.2305774890864033
224.32	0.2328765645209402
224.34	0.235035403781445
224.36	0.2370527098005694
224.38	0.23892730500188414
224.4	0.24065812423024907
224.42000000000002	0.24224420812870223
224.44	0.24368469697637576
224.46	0.2449788249994984
224.48000000000002	0.2461259151654933
224.5	0.24712537446845842
224.52	0.24797668971274878
224.54	0.248679423800127
224.56	0.24923321252494146
224.57999999999998	0.24963776188086678
224.6	0.24989284588212055
224.62	0.24999830490146813
224.64	0.2499540445269402
224.66	0.24976003493882132
224.68	0.24941631080821738
224.7	0.2489229717182695
224.72	0.24828018310887562
224.74	0.24748817774557041
224.76	0.24654725771294161
224.78	0.24545779693266
224.8	0.24422024420582217
224.82	0.24283512677875005
224.84	0.24130305443077982
224.86	0.23962472408177474
224.88	0.2378009249160327
224.9	0.2358325440180847
224.92000000000002	0.23372057251442344
224.94	0.2314661122133733
224.96	0.22907038273333363
224.98000000000002	0.2265347291072498
225.	0.22386062984833946

==> data/FEzerovisinsetc.dat <==
175.	0.17629491730948596
175.02	0.17191042617486815
175.04	0.16743343932156204
175.06	0.16286899695708343
175.08	0.15822244700219992
175.1	0.15349945307964244
175.12	0.14870600155961278
175.14	0.14384840751076444
175.16	0.1389333193985228
175.18	0.13396772236747642
175.2	0.12895893994001206
175.22	0.1239146339609829
175.24	0.11884280261743749
175.26	0.11375177636359761
175.28	0.10865021158522441
175.3	0.10354708184394128
175.32	0.09845166655123533
175.34	0.09337353693455161
175.36	0.08832253917373606
175.38	0.08330877460522107
175.4	0.07834257691446057
175.42	0.07343448626365695
175.44	0.06859522033166224
175.46	0.06383564227683651
175.48	0.05916672566995946
175.5	0.05459951648409083
175.52	0.05014509227022386
175.54	0.04581451869121892
175.56	0.041618803631713636
175.58	0.037568849147163956
175.6	0.03367540156007587
175.62	0.029949000055404015
175.64	0.026399924168522125
175.66	0.023038140597106124
175.68	0.0198732498023406
175.7	0.016914432893003373
175.72	0.01417039930831187
175.74	0.011649335830375718
175.76	0.009358857464081398
175.78	0.007305960720952865
175.8	0.005496979833199099
175.82	0.003937546404647265
175.84	0.0026325529768097605
175.86	0.0015861209508838082
175.88	0.0008015732606003333
175.9	0.00028141213737355495
175.92	0.0000273022488591699
175.94	0.000040059426019340306
175.96	0.0003196451234619837
175.98	0.0008651666844339923
176.	0.0016748834070518933
176.02	0.0027462183335710817
176.04	0.004075775611385185
176.06	0.005659363204404836
176.08	0.007492020667919895
176.1	0.009568051640368494
176.12	0.011881060652529606
176.14	0.014423993809539943
176.16	0.017189182864625733
176.18	0.02016839217554289
176.2	0.02335286801630852
176.22	0.026733389707209995
176.24	0.030300322025452745
176.26	0.034043668366774915
176.28	0.03795312414391402
176.3	0.04201812993054493
176.32	0.04622792388841961
176.34	0.050571593049516084
176.36	0.055038123063452585
176.38	0.059616446062280955
176.4	0.06429548633851949
176.42	0.06906420357740703
176.44	0.07391163343005808
176.46	0.07882692525877544
176.48	0.08379937692982084
176.5	0.0888184665704732
176.52	0.09387388124650972
176.54	0.09895554255286024
176.56	0.10405362914319735
176.58	0.10915859625399146
176.6	0.1142611923049549
176.62	0.1193524726801886
176.64	0.12442381081334968
176.66	0.12946690671593772
176.68	0.1344737930996005
176.7	0.1394368392528315
176.72	0.1443487528383467
176.74	0.14920257978096893
176.76	0.15399170241718946
176.78	0.15870983607643702
176.8	0.16335102426132153
176.82	0.16790963258998262
176.84	0.1723803416578723
176.86	0.17675813896965342
176.88	0.18103831008459503
176.9	0.18521642911058855
176.92	0.18928834867341995
176.94	0.1932501894794007
176.96	0.19709832958029788
176.98	0.20082939344102846
177.	0.20444024090171392
177.02	0.20792795611728554
177.04	0.21128983654985534
177.06	0.21452338208117452
177.08	0.2176262843051804
177.1	0.22059641605387273
177.12	0.22343182120320718
177.14	0.22613070479976577
177.16	0.2286914235436481
177.18	0.23111247665782772
177.2	0.2333924971699338
177.22	0.2355302436282301
177.24	0.23752459226996878
177.26	0.23937452965719058
177.28	0.24107914579215484
177.3	0.24263762772216987
177.32	0.24404925364158028
177.34	0.24531338749682194
177.36	0.2464294740990028
177.38	0.24739703474729896
177.4	0.2482156633654254
177.42	0.2488850231526866
177.44	0.24940484375057118
177.46	0.2497749189253629
177.48	0.2499951047670117
177.5	0.2500653184042803
177.52	0.24998553723609773
177.54	0.24975579867901143
177.56	0.2493762004306082
177.58	0.2488469012487931
177.6	0.2481681222467963
177.62	0.2473401487037293
177.64	0.24636333239043587
177.66	0.24523809441014038
177.68	0.24396492855317145
177.7	0.2425444051645401
177.72	0.24097717552260303
177.74	0.2392639767262897
177.76	0.23740563708732582
177.78	0.23540308202272503
177.8	0.23325734044135468
177.82	0.23096955161653585
177.84	0.2285409725346221
177.86	0.22597298570709082
177.88	0.22326710743078743
177.9	0.2204249964778724
177.92	0.21744846319342165
177.94	0.21433947897446748
177.96	0.2111001860999879
177.98	0.20773290787617923
178.	0.20424015905605616
178.02	0.20062465648652775
178.04	0.19688932992958358
178.06	0.19303733299751255
178.08	0.1890720541348101
178.1	0.18499712757160033
178.12	0.18081644416549808
178.14	0.17653416204051045
178.16	0.17215471692280393
178.18	0.16768283206478643
178.2	0.16312352763990498
178.22	0.1584821294821479
178.24	0.15376427703587986
178.26	0.1489759303735185
178.28	0.14412337613140552
178.3	0.13921323220772075
178.32	0.13425245106064065
178.34	0.1292483214409519
178.36	0.12420846839071462
178.38	0.11914085133856685
178.4	0.11405376012373374
178.42	0.10895580878445234
178.44	0.10385592695253452
178.46	0.0987633487053245
178.48	0.09368759873814679
178.5	0.08863847573612388
178.52	0.08362603284320012
178.54	0.07866055514851973
178.56	0.0737525341365638
178.58	0.06891263907703
178.6	0.06415168536321125
178.62	0.05948059984394482
178.64	0.05491038323315584
178.66	0.05045206972214121
178.68	0.04611668396332452
178.7	0.041915195638289035
178.72	0.037858471868053745
178.74	0.033957227768112296
178.76	0.03022197549392036
178.78	0.026662972163788625
178.8	0.023290167084015573
178.82	0.02011314873462557
178.84	0.017141092002686938
178.86	0.014382706172477826
178.88	0.011846184196957817
178.9	0.00953915378269474
178.92	0.0074686308195974155
178.94	0.005640975677149303
178.96	0.004061852870488044
178.98	0.0027361945719656007
179.	0.0016681684076251286
179.02	0.0008611499333488665
179.04	0.0003177001330734485
179.06	0.00003954822244054973
179.08	0.000027579976446325442
179.1	0.0002818317304225867
179.12	0.0008014901314348483
179.14	0.0015848976432901024
179.16	0.002629563734445894
179.18	0.003932181605600745
179.2	0.005488650244250435
179.22	0.007294101528257628
179.24	0.009342932040830455
179.26	0.011628839206434476
179.28	0.014144861311764682
179.3	0.01688342093882061
179.32	0.019836371308918736
179.34	0.02299504501708119
179.36	0.026350304625902616
179.38	0.02989259458659371
179.4	0.03361199396165506
179.42	0.03749826943827333
179.44	0.0415409281434585
179.46	0.04572926979961634
179.48	0.05005243779280159
179.5	0.05449946876328094
179.52	0.05905934036889377
179.54	0.06372101691503962
179.56	0.068473492589463
179.58	0.07330583208492367
179.6	0.07820720843753595
179.62	0.08316693795173814
179.64	0.08817451212437456
179.66	0.09321962651980403
179.68	0.09829220658394092
179.7	0.10338243041877268
179.72	0.10848074856853067
179.74	0.11357790089506567
179.76	0.11866493064298893
179.78	0.12373319581421438
179.8	0.12877437798735855
179.82	0.13378048873016551
179.84	0.13874387376232583
179.86	0.1436572150325619
179.88	0.14851353087790153
179.9	0.15330617443433955
179.92	0.15802883046744595
179.94	0.16267551078924308
179.96	0.16724054842324643
179.98	0.17171859067458012
180.	0.1761045912554077
180.02	0.1803938016086668
180.04	0.18458176156536815
180.06	0.18866428946221195
180.08	0.19263747183767757
180.1	0.19649765281618473
180.12	0.2002414232810507
180.14	0.2038656099283944
180.16	0.20736726428595487
180.18	0.21074365177243182
180.2	0.21399224086552862
180.22	0.21711069243937514
180.24	0.22009684932515144
180.26	0.2229487261424298
180.28	0.22566449944267858
180.3	0.2282424982009142
180.32	0.2306811946865956
180.34	0.2329791957402125
180.36	0.23513523447796045
180.38	0.23714816244334225
180.4	0.23901694222121733
180.42	0.24074064052700514
180.44	0.2423184217813799
180.46	0.24374954217853678
180.48	0.24503334425445297
180.5	0.2461692519599759
180.52	0.24715676624234173
180.54	0.2479954611377787
180.56	0.24868498037700043
180.58	0.24922503450480918
180.6	0.24961539851461412
180.62	0.2498559099983189
180.64	0.24994646781185478
180.66	0.24988703125653142
180.68	0.24967761977630099
180.7	0.24931831317104344
180.72	0.24880925232595827
180.74	0.24815064045716131
180.76	0.24734274487351984
180.78	0.2463858992546707
180.8	0.2452805064449984
180.82	0.2440270417630306
180.84	0.24262605682531332
180.86	0.2410781838832735
180.88	0.23938414067076866
180.9	0.2375447357591029
180.92	0.23556087441511317
180.94	0.23343356495637577
180.96	0.23116392559598353
180.98	0.2287531917671347
181.	0.22620272391546398
181.02	0.22351401574429022
181.04	0.22068870289469214
181.06	0.21772857203883692
181.08	0.21463557036098224
181.1	0.2114118153959954
181.12	0.2080596051903922
181.14	0.20458142874550597
181.16	0.2009799766963272
181.18	0.19725815217343665
181.2	0.19341908178834907
181.22	0.18946612667545543
181.24	0.18540289351605474
181.26	0.18123324546174083
181.28	0.1769613128661596
181.3	0.17259150372554244
181.32	0.16812851371947957
181.34	0.16357733573473904
181.36	0.15894326874622594
181.38	0.15423192592050397
181.4	0.14944924179939212
181.42	0.14460147841366366
181.44	0.13969523016994964
181.46	0.13473742734865357
181.48	0.12973533804592538
181.5	0.12469656839011754
181.52	0.11962906086209484
181.54	0.11454109054959415
181.56	0.1094412591693983
181.58	0.1043384866970894
181.6	0.09924200045282233
181.62	0.09416132150374085
181.64	0.0891062482589539
181.66	0.0840868371514922
181.68	0.07911338032438035
181.7	0.07419638026348291
181.72	0.06934652134952271
181.74	0.06457463833457859
181.76	0.059891681784329444
181.78	0.055308680566550465
181.8	0.050836701507883976
181.82	0.046486806384201884
181.84	0.04227000645483719
181.86	0.03819721479629544
181.88	0.034279196735972225
181.9	0.030526518730480783
181.92	0.02694949607494454
181.94	0.02355813986803242
181.96	0.020362103692245895
181.98	0.017370630497935063
182.	0.014592500202837467
182.02	0.012035978535028486
182.04	0.009708767655414244
182.06	0.007617959095985432
182.08	0.005769989541162314
182.1	0.004170599961536579
182.12	0.002824798582365014
182.14	0.0017368281331913416
182.16	0.0009101377804803639
182.18	0.00034736009302007863
182.2	0.0000502933305837053
182.22	0.000019889281408959404
182.24	0.0002562468044281195
182.26	0.0007586111593843893
182.28	0.0015253791334795643
182.3	0.002554109898481894
182.32	0.0038415414589260326
182.34	0.005383612481566325
182.36	0.0071754892300386845
182.38	0.009211597268132836
182.4	0.011485657541116662
182.42	0.013990726398229635
182.44	0.01671923908162343
182.46	0.01966305617772437
182.48	0.022813512507125586
182.5	0.026161467918061225
182.52	0.029697359446457454
182.54	0.03341125431214912
182.56	0.03729290323512705
182.58	0.04133179357724805
182.6	0.04551720184291443
182.62	0.04983824510542363
182.64	0.054283930963400506
182.66	0.05884320567306674
182.68	0.06350500014526324
182.7	0.06825827354137112
182.72	0.07309205424742267
182.74	0.07799547805066417
182.76	0.08295782338685156
182.78	0.08796854356840293
182.8	0.09301729594318524
182.82	0.09809396797075078
182.84	0.10318870023633943
182.86	0.10829190645324767
182.88	0.11339429053111189
182.9	0.11848686081060518
182.92	0.12356094158460916
182.94	0.12860818204225072
182.96	0.13362056278452758
182.98	0.1385904000702141
183.	0.14351034795712342
183.02	0.14837339850777148
183.04	0.15317288023021614
183.06	0.1579024549240527
183.08	0.16255611309908755
183.1	0.16712816813033438
183.12	0.17161324930739852
183.14	0.1760062939298438
183.16	0.1803025385930265
183.18	0.18449750980056814
183.2	0.188587014031572
183.22	0.1925671273817797
183.24	0.1964341848890771
183.26	0.2001847696451149
183.28	0.2038157017859836
183.3	0.2073240274464403
183.32	0.21070700775417261
183.34	0.2139621079326428
183.36	0.21708698657367415
183.38	0.2200794851341217
183.4	0.2229376177043444
183.42	0.2256595610901996
183.44	0.2282436452448923
183.46	0.23068834408173822
183.48	0.2329922666945481
183.5	0.23515414900807605
183.52	0.23717284587731938
183.54	0.23904732365128326
183.56	0.24077665321387456
183.58	0.2423600035121183
183.6	0.2437966355798232
183.62	0.24508589706292694
183.64	0.24622721725125044
183.66	0.24722010262019412
183.68	0.2480641328847985
183.7	0.2487589575678886
183.72	0.24930429308334595
183.74	0.24969992033512123
183.76	0.24994568283230612
183.78	0.25004148532035253
183.8	0.24998729292842783
183.82	0.24978313083284728
183.84	0.24942908443649747
183.86	0.24892530006418345
183.88	0.2482719861738139
183.9	0.24746941508330397
183.92	0.24651792521299748
183.94	0.24541792384319808
183.96	0.24416989038617953
183.98	0.24277438017157824
184.	0.24123202874354502
184.02	0.23954355666731267
184.04	0.2377097748418297
184.06	0.23573159031398216
184.08	0.23361001258850778
184.1	0.2313461604259083
184.12	0.22894126911870097
184.14	0.2263966982339956
184.16	0.22371393980753
184.18	0.2208946269713553
184.2	0.21794054299364143
184.22	0.21485363070521837
184.24	0.21163600228306442
184.26	0.20828994935594786
184.28	0.20481795339218212
184.3	0.2012226963236274
184.32	0.19750707135363305
184.34	0.1936741938899588
184.36	0.1897274125365083
184.38	0.18567032006993167
184.4	0.18150676431928975
184.42	0.17724085885867785
184.44	0.1728769934139509
184.46	0.16841984387630887
184.48	0.16387438180643335
184.5	0.1592458833044073
184.52	0.15453993711221892
184.54	0.14976245180742975
184.56	0.1449196619392983
184.58	0.14001813295197924
184.6	0.13506476473356496
184.62	0.13006679362550422
184.64	0.12503179272403278
184.66	0.11996767030387233
184.68	0.1148826661957511
184.7	0.10978534595214237
184.72	0.10468459264168484
184.74	0.0995895961213992
184.76	0.09450983964735078
184.78	0.08945508369960026
184.8	0.08443534691570989
184.82	0.0794608840488328
184.84	0.07454216089213332
184.86	0.06968982614034734
184.88	0.06491468019158107
184.9	0.060227640928332216
184.92	0.05563970655530648
184.94	0.051161915612443126
184.96	0.04680530432496938
184.98	0.04258086149631432
185.	0.038499481194933974
185.02	0.03457191353086043
185.04	0.03080871386130631
185.06	0.02722019080643741
185.08	0.023816353494971076
185.1	0.02060685849360729
185.12	0.017600956903877495
185.14	0.014807442133392705
185.16	0.012234598864848432
185.18	0.009890153755252325
185.2	0.0077812283982054645
185.22	0.00591429507408979
185.24	0.004295135795867667
185.26	0.002928805131974751
185.28	0.0018195972528709237
185.3	0.0009710176043421036
185.32	0.00038575955935216577
185.34	0.00006568634211289064
185.36	0.000011818453933835456
185.38	0.0002243267616620005
185.4	0.0007025313375218264
185.42	0.0014449060652794595
185.44	0.00244908895351549
185.46	0.003711898023810231
185.48	0.0052293525714530754
185.5	0.006996699530157064
185.52	0.00900844461153626
185.54	0.011258387836013885
185.56	0.013739663025104537
185.58	0.016444780786526184
185.6	0.01936567449394538
185.62	0.0224937487423216
185.64	0.025819929748063734
185.66	0.02933471716050121
185.68	0.033028236756540506
185.7	0.03689029350415544
185.72	0.040910424500947506
185.74	0.04507795132111657
185.76	0.04938203133690952
185.78	0.05381170761751503
185.8	0.058355957048865856
185.82	0.0630037363609459
185.84	0.06774402579348698
185.86	0.07256587017593465
185.88	0.07745841724246104
185.9	0.08241095304628335
185.92	0.08741293437946594
185.94	0.09245401814427592
185.96	0.09752408765867589
185.98	0.10261327591273013
186.	0.10771198582290888
186.02	0.11281090755823715
186.04	0.11790103303582228
186.06	0.12297366770293239
186.08	0.12802043973915944
186.1	0.13303330682541922
186.12	0.1380045606362083
186.14	0.14292682921846822
186.16	0.14779307742489112
186.18	0.15259660557092616
186.2	0.15733104648478943
186.22	0.16199036111730192
186.24	0.1665688328745552
186.26	0.17106106083138695
186.28	0.17546195197716705
186.3	0.1797667126382289
186.32	0.18397083921361793
186.34	0.1880701083523543
186.36	0.19206056669182753
186.38	0.19593852026836792
186.4	0.19970052370214422
186.42	0.20334336924991495
186.44	0.20686407581093402
186.46	0.2102598779628766
186.48	0.21352821509716174
186.5	0.21666672071546858
186.52	0.21967321194230288
186.54	0.2225456793020943
186.56	0.22528227680314408
186.58	0.22788131236520795
186.6	0.23034123862252862
186.62	0.23266064412941506
186.64	0.23483824499132655
186.66	0.2368728769408274
186.68	0.23876348787430657
186.7	0.24050913086264902
186.72	0.24210895764641027
186.74	0.2435622126239033
186.76	0.24486822733882063
186.78	0.24602641547239898
186.8	0.24703626834386663
186.82	0.24789735092192947
186.84	0.2486092983491704
186.86	0.24917181298062502
186.88	0.2495846619373587
186.9	0.24984767517550438
186.92	0.24996074407102048
186.94	0.2499238205203196
186.96	0.2497369165568327
186.98	0.24940010448357833
187.	0.24891351752179175
187.02	0.24827735097567433
187.04	0.24749186391327904
187.06	0.24655738136345645
187.08	0.24547429702864465
187.1	0.24424307651297514
187.12	0.24286426106480213
187.14	0.24133847183223153
187.16	0.2396664146294322
187.18	0.23784888521069128
187.2	0.2358867750479074
187.22	0.2337810776058707
187.24	0.23153289510799233
187.26	0.22914344578305773
187.28	0.22661407158130725
187.3	0.22394624634544602
187.32	0.2211415844189998
187.34	0.21820184967100553
187.36	0.21512896491210243
187.38	0.21192502167258
187.4	0.20859229030818704
187.42	0.2051332303941849
187.44	0.20155050136214644
187.46	0.19784697332796322
187.48	0.19402573805249648
187.5	0.19009011996926095
187.52	0.18604368720589726
187.54	0.1818902625180362
187.56	0.17763393404596028
187.58	0.17327906579590416
187.6	0.1688303077389232
187.62	0.16429260541161594
187.64	0.15967120889426956
187.66	0.15497168103324713
187.68	0.15019990476664405
187.7	0.1453620894043022
187.72	0.14046477570667945
187.74	0.1355148396012469
187.76	0.1305194943703086
187.78	0.12548629114121868
187.8	0.12042311750863328
187.82	0.11533819411892578
187.84	0.1102400690500806
187.86	0.10513760982595355
187.88	0.1000399929119957
187.9	0.09495669055120796
187.92	0.08989745481384953
187.94	0.08487229875235301
187.96	0.07989147457503017
187.98	0.07496544877707885
188.	0.07010487419655045
188.02	0.06532055899527786
188.04	0.06062343260018368
188.06	0.0560245086791422
188.08	0.05153484526666849
188.1	0.0471655021976699
188.12	0.04292749605222689
188.14	0.03883175285960381
188.16	0.03488905885458464
188.18	0.031110009623644505
188.2	0.027504958020232756
188.22	0.024083961267764267
188.24	0.020856727703994823
188.26	0.01783256365041296
188.28	0.015020320914539581
188.3	0.012428345450257686
188.32	0.010064427710791017
188.34	0.007935755230395716
188.36	0.0060488679633714185
188.38	0.004409616892444044
188.4	0.003023126393100174
188.42	0.0018937608059214437
188.44	0.0010250956258499877
188.46	0.0004198936664615679
188.48	0.00008008649918476345
188.5	6.76140342676934e-6
188.52	0.00020015399469541903
188.54	0.000659646625536703
188.56	0.001383772579908404
188.58	0.0023702260069372225
188.6	0.003615877466502771
188.62	0.0051167948881760805
188.64	0.00686826967815698
188.66	0.008864847647439635
188.68	0.011100364379339745
188.7	0.013567984607129348
188.72	0.01626024513316966
188.74	0.01916910079037473
188.76	0.022285972925445846
188.78	0.02560179987083146
188.8	0.02910708886888466
188.82	0.03279196891692301
188.84	0.0366462440149053
188.86	0.04065944631785276
188.88	0.04482088872219884
188.9	0.04911971644757524
188.92	0.05354495721254351
188.94	0.05808556964356954
188.96	0.06273048959931234
188.98	0.06746867413729123
189.	0.07228914289505421
189.02	0.07718101670298777
189.04	0.08213355329009482
189.06	0.08713617998618513
189.08	0.09217852336393792
189.1	0.09725043580177001
189.12	0.10234201898243216
189.14	0.10744364437306507
189.16	0.11254597076000285
189.18	0.11763995893492565
189.2	0.12271688364949163
189.22	0.12776834297195114
189.24	0.13278626519251086
189.26	0.13776291343448088
189.28	0.14269088813514458
189.3	0.14756312756467926
189.32	0.15237290655356694
189.34	0.15711383359848677
189.36	0.16177984651451915
189.38	0.1663652067978701
189.4	0.1708644928579649
189.42	0.175272592271461
189.44	0.17958469320376766
189.46	0.1837962751354464
189.48	0.18790309902288263
189.5	0.1919011970137581
189.52	0.19578686182908575
189.54	0.19955663591493944
189.56	0.20320730045816018
189.58	0.20673586435185676
189.6	0.21013955318846042
189.62	0.2134157983500992
189.64	0.2165622262586142
189.66	0.2195766478406866
189.68	0.22245704825673024
189.7	0.22520157693637616
189.72	0.22780853795761222
189.74	0.23027638080153645
189.76	0.23260369151013569
189.78	0.23478918427020298
189.8	0.23683169344277577
189.82	0.23873016605424266
189.84	0.24048365476224995
189.86	0.24209131130701436
189.88	0.2435523804565246
189.9	0.24486619445217206
189.92	0.2460321679597961
189.94	0.24704979352990294
189.96	0.247918637569656
189.98	0.2486383368285106
190.	0.2492085953986538
190.02	0.24962918223095681
190.04	0.2498999291668331
190.06	0.250020729486147
190.08	0.2499915369712039
190.1	0.24981236548679778
190.12	0.24948328907625963
190.14	0.24900444257347004
190.16	0.24837602273077053
190.18	0.24759828986271268
190.2	0.24667157000546125
190.22	0.24559625759153458
190.24	0.24437281863931104
190.26	0.24300179445631612
190.28	0.24148380585479282
190.3	0.23981955787737097
190.32	0.23800984502967812
190.34	0.23605555701564757
190.36	0.23395768496990227
190.38	0.23171732817984061
190.4	0.22933570128814185
190.42	0.22681414196410246
190.44	0.22415411902942595
190.46	0.22135724102120719
190.48	0.2184252651711957
190.5	0.21536010677664089
190.52	0.21216384893368156
190.54	0.2088387525993169
190.56	0.20538726694281476
190.58	0.20181203994166702
190.6	0.19811592917082357
190.62	0.19430201272735723
190.64	0.19037360022557018
190.66	0.18633424378978708
190.68	0.18218774896442227
190.7	0.17793818545233656
190.72	0.17358989758415508
190.74	0.16914751441253092
190.76	0.16461595931641373
190.78	0.16000045899184465
190.8	0.1553065516973135
190.82	0.1505400946134047
190.84	0.1457072701690513
190.86	0.14081459117988812
190.88	0.13586890463815451
190.9	0.13087739398913079
190.92	0.1258475797259257
190.94	0.12078731813273659
190.96	0.11570479800764769
190.98	0.11060853519847728
191.	0.10550736479081554
191.02	0.10041043079557362
191.04	0.09532717319439397
191.06	0.09026731221593702
191.08	0.08524082973393567
191.1	0.08025794769911535
191.12	0.07532910354224713
191.14	0.07046492251413251
191.16	0.06567618696004962
191.18	0.060973802561807976
191.2	0.0563687616183665
191.22	0.051872103476970764
191.24	0.04749487226956457
191.26	0.043248072153317565
191.28	0.039142620299290616
191.3	0.03518929791817787
191.32	0.0313986996558795
191.34	0.027781181733896203
191.36	0.02434680924869059
191.38	0.021105303079279557
191.4	0.018065986882819515
191.42000000000002	0.01523773468239907
191.44	0.012628919568842887
191.46	0.010247364048620498
191.48	0.008100292571896251
191.5	0.006194286767921453
191.52	0.004535243899466367
191.54	0.003128339023060701
191.56	0.001977991308276364
191.58	0.0010878349270654882
191.6	0.00046069487399868976
191.62	0.00009856802108473312
191.64	2.6096475238730187e-6
191.66	0.00017312561655865729
191.68	0.0006095702999220241
191.7	0.0013105502765942399
191.72	0.0022738337582867527
191.74	0.00349636562071007
191.76	0.004974287848870501
191.78	0.0067029651376879305
191.8	0.008677015327492304
191.82	0.010890344298697825
191.84	0.013336184901939456
191.86	0.016007139460088676
191.88	0.018895225347480792
191.9	0.021991923129404352
191.92000000000002	0.0252882267317303
191.94	0.02877469510643718
191.96	0.03244150486300834
191.98	0.036278503348004615
192.	0.040275261674996135
192.02	0.04442112723297029
192.04	0.04870527523344903
192.06	0.053116758892830115
192.08	0.05764455788654252
192.1	0.0622776247544825
192.12	0.06700492898137046
192.14	0.07181549852068767
192.16	0.07669845857595697
192.18	0.08164306749668729
192.2	0.08663874968896337
192.22	0.09167512548050852
192.24	0.09674203791744464
192.26	0.10182957650450729
192.28	0.10692809793130732
192.3	0.11202824385476044
192.32	0.11712095583197164
192.34	0.1221974875180664
192.36	0.1272494142603678
192.38	0.13226864023404927
192.4	0.13724740327454663
192.42000000000002	0.14217827756938672
192.44	0.1470541743769188
192.46	0.15186834094141072
192.48	0.1566143577739293
192.5	0.16128613446670761
192.52	0.16587790420469983
192.54	0.1703842171333924
192.56	0.1747999327355405
192.58	0.17912021136245163
192.6	0.1833405050578507
192.62	0.1874565478039333
192.64	0.19146434531065346
192.66	0.1953601644607613
192.68	0.19914052251403802
192.7	0.20280217616583157
192.72	0.20634211054633037
192.74	0.2097575282388326
192.76	0.21304583838756005
192.78	0.21620464595795238
192.8	0.21923174120536407
192.82	0.222125089401625
192.84	0.2248828208626905
192.86	0.22750322131498932
192.88	0.2299847226330336
192.9	0.23232589397605885
192.92000000000002	0.2345254333472551
192.94	0.2365821595954638
192.96	0.23849500487576214
192.98	0.24026300758241848
193.	0.24188530576522108
193.02	0.2433611310378155
193.04	0.2446898029849392
193.06	0.24587072407375266
193.08	0.24690337507316754
193.1	0.2477873109840463
193.12	0.24852215748223783
193.14	0.24910760787577493
193.16	0.24954342057709938
193.18	0.24982941709077905
193.2	0.24996548051700326
193.22	0.24995155457097232
193.24	0.24978764311824417
193.26	0.24947381022608014
193.28	0.24901018073082035
193.3	0.24839694132133378
193.32	0.24763434213853838
193.34	0.24672269889091838
193.36	0.2456623954858277
193.38	0.2444538871760841
193.4	0.24309770422100793
193.42000000000002	0.24159445606055868
193.44	0.2399448360004716
193.46	0.2381496264054489
193.48	0.23620970439635822
193.5	0.23412604804592743
193.52	0.23189974306591418
193.54	0.2295319899766316
193.56	0.2270241117475042
193.58	0.22437756189470023
193.6	0.22159393301874888
193.62	0.21867496576170542
193.64	0.2156225581595686
193.66	0.21243877536119335
193.68	0.20912585968038652
193.7	0.20568624094238194
193.72	0.2021225470803047
193.74	0.1984376149310202
193.76	0.19463450117294515
193.78	0.19071649334138327
193.8	0.18668712084939823
193.82	0.18255016593413656
193.84	0.17830967444037973
193.86	0.17396996634457448
193.88	0.16953564591371084
193.9	0.1650116113847822
193.92000000000002	0.16040306404182983
193.94	0.1557155165588411
193.96	0.1509548004687361
193.98	0.1461270726110144
194.	0.14123882040345734
194.02	0.13629686577766223
194.04	0.13130836761302261
194.06	0.12628082250065475
194.08	0.12122206366714129
194.1	0.11614025788812042
194.12	0.11104390022455617
194.14	0.10594180641968463
194.16	0.10084310280231833
194.18	0.0957572135535592
194.2	0.09069384520778685
194.22	0.08566296827666511
194.24	0.080674795906052
194.26	0.07573975950024736
194.28	0.07086848127651635
194.3	0.0660717437446174
194.32	0.06136045614095253
194.34	0.05674561788523619
194.36	0.05223827916826863
194.38	0.047849498822037484
194.4	0.04359029966788259
194.42000000000002	0.03947162158358357
194.44	0.03550427257520219
194.46	0.03169887818394524
194.48	0.028065829600734192
194.5	0.024615230900585348
194.52	0.0213568458449683
194.54	0.018300044730929832
194.56	0.015453751791056855
194.58	0.012826393666698797
194.6	0.01042584948761099
194.62	0.008259403093972727
194.64	0.006333697930697688
194.66	0.004654695128837217
194.68	0.0032276352649435523
194.7	0.002057004256019111
194.72	0.001146503806104072
194.74	0.0004990267708196281
194.76	0.000116637749233933
194.78	5.591493678445072e-7
194.8	0.0001511629055354093
194.82	0.0005679679539660134
194.84	0.0012496434992445877
194.86	0.0021940180294735393
194.88	0.003398093964348172
194.9	0.0048580677489766634
194.92000000000002	0.00656935513872195
194.94	0.008526621358025274
194.96	0.01072381576009218
194.98	0.013154210565575511
195.	0.015810443217895057
195.02	0.018684561860726267
195.04	0.021768073420424645
195.06	0.025051993762198833
195.08	0.028526899383945464
195.1	0.03218298011553484
195.12	0.03601009230308119
195.14	0.03999781197698956
195.16	0.04413548752865585
195.18	0.0484122914519946
195.2	0.05281727074258202
195.22	0.05733939558703898
195.24	0.06196760601798762
195.26	0.06669085625451433
195.28	0.07149815649309132
195.3	0.07637861195897126
195.32	0.08132145907242541
195.34	0.08631609862659173
195.36	0.09135212591407907
195.38	0.09641935777738568
195.4	0.10150785659267186
195.42000000000002	0.10660795122777532
195.44	0.11171025504341163
195.46	0.11680568103058499
195.48	0.12188545419792125
195.5	0.12694112134006572
195.52	0.13196455833167733
195.54	0.13694797510251697
195.56	0.14188391845644496
195.58	0.14676527290195995
195.6	0.15158525966441228
195.62	0.15633743404991615
195.64	0.16101568132911562
195.66	0.1656142113056482
195.68	0.17012755172881996
195.7	0.17455054070425163
195.72	0.17887831824897082
195.74	0.18310631712968917
195.76	0.18723025311490551
195.78	0.1912461147627194
195.8	0.19515015285748816
195.82	0.19893886959983073
195.84	0.20260900764561818
195.86	0.20615753908109336
195.88	0.20958165441316284
195.9	0.21287875164585543
195.92000000000002	0.21604642550644015
195.94	0.21908245687774375
195.96	0.22198480248644226
195.98	0.2247515848909571
196.	0.22738108280705205
196.02	0.2298717218038048
196.04	0.23222206539813017
196.06	0.2344308065716235
196.08	0.23649675972970297
196.1	0.23841885311972277
196.12	0.24019612172165525
196.14	0.2418277006223514
196.16	0.24331281888223144
196.18	0.24465079390119746
196.2	0.24584102628909046
196.22	0.24688299524458043
196.24	0.24777625444531445
196.26	0.24852042845131828
196.28	0.2491152096229267
196.3	0.24956035555403827
196.32	0.2498556870211512
196.34	0.25000108644837366
196.36	0.24999649688847425
196.38	0.2498419215199745
196.4	0.24953742366024564
196.42000000000002	0.24908312729458854
196.44	0.24847921812125978
196.46	0.24772594511238996
196.48	0.24682362259067345
196.5	0.24577263282153566
196.52	0.2445734291202886
196.54	0.24322653947337247
196.56	0.24173257067230136
196.58	0.24009221295826919
196.6	0.2383062451744409
196.62	0.23637554042189582
196.64	0.23430107221386245
196.66	0.23208392112115853
196.68	0.2297252818999662
196.7	0.22722647109066196
196.72	0.22458893507389607
196.74	0.2218142585671294
196.76	0.21890417354133213
196.78	0.2158605685338051
196.8	0.21268549832882733
196.82	0.2093811939729727
196.84	0.20595007308683644
196.86	0.2023947504292375
196.88	0.19871804866365914
196.9	0.19492300927017892
196.92000000000002	0.19101290353905861
196.94	0.18699124357450478
196.96	0.18286179322934693
196.98	0.17862857888316355
197.	0.17429589996767922
197.02	0.16986833913489685
197.04	0.16535077195434045
197.06	0.16074837601726585
197.08	0.15606663931715245
197.1	0.15131136776740622
197.12	0.14648869170967926
197.14	0.1416050712592557
197.16	0.13666730032767213
197.18	0.13168250915825117
197.2	0.12665816520641238
197.22	0.12160207219511163
197.24	0.11652236717597232
197.26	0.11142751542892126
197.28	0.1063263030382929
197.3	0.10122782699108156
197.32	0.09614148265355621
197.34	0.0910769484965847
197.36	0.08604416795734735
197.38	0.08105332834576465
197.4	0.07611483672857504
197.42000000000002	0.07123929275197567
197.44	0.06643745839500396
197.46	0.06172022468078211
197.48	0.05709857541051601
197.5	0.05258354802531131
197.52	0.04818619174379472
197.54	0.04391752316726948
197.56	0.03978847958934169
197.58	0.03580987029196761
197.6	0.031992326153941014
197.62	0.02834624794048267
197.64	0.024881753682320096
197.66	0.02160862558844958
197.68	0.01853625696828511
197.7	0.015673599664111505
197.72	0.01302911251380563
197.74	0.010610711375186667
197.76	0.008425721246564877
197.78	0.00648083101286473
197.8	0.004782051332415729
197.82	0.003334676156104516
197.84	0.002143248338392959
197.86	0.0012115297587828092
197.88	0.0005424763233111855
197.9	0.00013821815952014819
197.92000000000002	4.525585403693695e-8
197.94	0.00012839872888008303
197.96	0.0005228678304734774
197.98	0.0011821927334850894
198.	0.002104273060042746
198.02	0.0032861820429592884
198.04	0.004724186139357237
198.06	0.0064137698479034885
198.08	0.00834966541835382
198.1	0.010525887085721906
198.12	0.01293576941211581
198.14	0.01557200927805575
198.16	0.018426711032612245
198.18	0.021491434287869083
198.2	0.02475724382882229
198.22	0.02821476110407942
198.24	0.031854216765715315
198.26	0.03566550373791495
198.28	0.039638230312522955
198.3	0.043761772794872485
198.32	0.04802532725445632
198.34	0.05241795997069073
198.36	0.056928656203627234
198.38	0.061546366962030086
198.4	0.06626005348525878
198.42000000000002	0.07105872920040403
198.44	0.07593149896129336
198.46	0.08086759541996105
198.48	0.08585641242378424
198.5	0.0908875353722258
198.52	0.09595076850461166
198.54	0.10103615912562065
198.56	0.10613401880649882
198.58	0.11123494162811857
198.6	0.11632981955674525
198.62	0.12140985506414656
198.64	0.12646657112112764
198.66	0.13149181870788934
198.68	0.1364777819950462
198.7	0.14141698135736164
198.72	0.1463022743870542
198.74	0.1511268550760701
198.76	0.15588425133719608
198.78	0.16056832103200824
198.8	0.16517324667027605
198.82	0.16969352894080367
198.84	0.1741239792275042
198.86	0.17845971125756618
198.88	0.18269613202107168
198.9	0.18682893209305743
198.92000000000002	0.19085407548048003
198.94	0.19476778910798576
198.96	0.19856655204745785
198.98	0.2022470845876295
199.	0.20580633723173444
199.02	0.2092414797026197
199.04	0.21254989002713032
199.06	0.21572914376385263
199.08	0.21877700343121423
199.1	0.22169140818640828
199.12	0.22447046379929358
199.14	0.22711243295971995
199.16	0.22961572595164273
199.18	0.2319788917224101
199.2	0.23420060937153264
199.22	0.23627968007925415
199.24	0.23821501949184642
199.26	0.24000565057761233
199.28	0.2416506969648659
199.3	0.24314937677089582
199.32	0.24450099692904137
199.34	0.2457049480193001
199.36	0.24676069960653899
199.38	0.24766779608932135
199.4	0.24842585306142018
199.42000000000002	0.24903455418741652
199.44	0.24949364859329748
199.46	0.24980294877256157
199.48	0.24996232900810922
199.5	0.24997172431005651
199.52	0.2498311298695153
199.54	0.2495406010283721
199.56	0.24910025376508052
199.58	0.2485102656964985
199.6	0.24777087759576183
199.62	0.2468823954261211
199.64	0.2458451928905491
199.66	0.244659714496646
199.68	0.24332647913608543
199.7	0.2418460841772782
199.72	0.24021921006930722
199.74	0.23844662545434392
199.76	0.23652919278461088
199.78	0.23446787443867886
199.8	0.23226373933030114
199.82	0.22991797000099476
199.84	0.2274318701854238
199.86	0.22480687283605508
199.88	0.22204454859049907
199.9	0.21914661466165827
199.92000000000002	0.21611494412701876
199.94	0.21295157558906816
199.96	0.2096587231742159
199.98	0.2062387868324322
200.	0.20269436289399817
200.02	0.19902825483387576
200.04	0.19524348418733792
200.06	0.19134330155359516
200.08	0.18733119761666797
200.1	0.18321091410471732
200.12	0.17898645460096477
200.14	0.17466209511084893
200.16	0.1702423942811656
200.18	0.165732203158489
200.2	0.16113667436507942
200.22	0.15646127056211181
200.24	0.15171177206178763
200.26	0.14689428344195382
200.28	0.14201523900995836
200.3	0.13708140695633328
200.32	0.1320998920337152
200.34	0.12707813659301126
200.36	0.12202391980690316
200.38	0.11694535491061905
200.4	0.11185088429233002
200.42000000000002	0.10674927227026651
200.44	0.10164959540093416
200.46	0.09656123017347859
200.48	0.09149383795894014
200.5	0.08645734709995273
200.52	0.0814619320474176
200.54	0.076517989474444
200.56	0.07163611132584093
200.58	0.06682705479266432
200.6	0.06210170923569287
200.62	0.057471060119507755
200.64	0.052946150059140794
200.66	0.04853803712351771
200.68	0.04425775058439013
200.7	0.04011624434411879
200.72	0.03612434832106794
200.74	0.032292718115783034
200.76	0.028631783323725277
200.78	0.02515169490059616
200.8	0.021862272022684554
200.82	0.018772948916263025
200.84	0.0158927221562685
200.86	0.013230098953965612
200.88	0.010793046965263377
200.9	0.008588946155484724
200.92000000000002	0.006624543251757365
200.94	0.004905909300547566
200.96	0.003438400825312275
200.98	0.0022266250475775655
201.	0.0012744095943590021
201.02	0.0005847770665113212
201.04	0.0001599247866912089
201.06	1.2099835405637977e-6
201.08	0.00010914060132606917
201.1	0.00048337185305406425
201.12	0.001122708561467659
201.14	0.0020251132577509432
201.16	0.003187719933869291
201.18	0.0046068532726404685
201.2	0.0062780531114961305
201.22	0.008196103832623808
201.24	0.010355068315063437
201.26	0.012748326034487821
201.28	0.01536861485441539
201.3	0.01820807601924304
201.32	0.021258301835205117
201.34	0.024510385509985296
201.36	0.027954972615385928
201.38	0.03158231363997496
201.4	0.0353823171091085
201.42000000000002	0.039344602767833886
201.44	0.043458554347196796
201.46	0.047713371465059926
201.48	0.05209812024811665
201.5	0.05660178230146594
201.52	0.06121330169410981
201.54	0.06592162967325348
201.56	0.07071576686517307
201.58	0.0755848027655278
201.6	0.08051795236651677
201.62	0.08550458981094981
201.64	0.09053427900403833
201.66	0.09559680115211747
201.68	0.10068217923228424
201.7	0.10578069942921191
201.72	0.11088292960356685
201.74	0.11597973488130486
201.76	0.12106229047457863
201.78	0.12612209186252507
201.8	0.13115096247451782
201.82	0.13614105902973767
201.84	0.14108487469475584
201.86	0.1459752402260639
201.88	0.15080532326737273
201.9	0.15556862597173787
201.92000000000002	0.1602589811170052
201.94	0.1648705468799691
201.96	0.16939780042970004
201.98	0.17383553049455816
202.	0.1781788290507241
202.02	0.1824230822720776
202.04	0.18656396087342272
202.06	0.190597409970288
202.08	0.19451963856981946
202.1	0.19832710879864499
202.12	0.20201652496472158
202.14	0.2055848225416311
202.16	0.20902915715569695
202.18	0.21234689364804388
202.2	0.21553559527644087
202.22	0.21859301311442636
202.24	0.22151707569854032
202.26	0.22430587896837093
202.28	0.22695767653824978
202.3	0.22947087033417052
202.32	0.23184400162481408
202.34	0.23407574247111843
202.36	0.23616488761496368
202.38	0.23811034682417498
202.4	0.23991113770790562
202.42000000000002	0.24156637901381833
202.44	0.24307528441625054
202.46	0.24443715680250477
202.48	0.2456513830627595
202.5	0.24671742938777905
202.52	0.247634837077373
202.54	0.24840321886175223
202.56	0.24902225573716816
202.58	0.24949169431670762
202.6	0.2498113446967652
202.62	0.2499810788394277
202.64	0.2500008294708669
202.66	0.24987058949576044
202.68	0.24959041192771816
202.7	0.24916041033570327
202.72	0.24858075980642017
202.74	0.24785169842264562
202.76	0.24697352925738852
202.78	0.24594662288364452
202.8	0.24477142039930308
202.82	0.24344843696638374
202.84	0.24197826586332422
202.86	0.2403615830484085
202.88	0.2385991522315221
202.9	0.23669183045040812
202.92000000000002	0.2346405741463006
202.94	0.23244644573216297
202.96	0.2301106206449354
202.98	0.22763439487101308
203.	0.225019192931495
203.02	0.22226657631099006
203.04	0.2193782523102424
203.06	0.21635608329919223
203.08	0.21320209634289003
203.1	0.20991849316790503
203.12	0.20650766043183652
203.14	0.20297218025293806
203.16	0.19931484095060378
203.18	0.19553864794115983
203.2	0.1916468347261165
203.22	0.18764287390275197
203.24	0.18353048811905898
203.26	0.17931366088674372
203.28	0.17499664715764757
203.3	0.17058398356030655
203.32	0.16608049818443976
203.34	0.1614913197925691
203.36	0.15682188632939487
203.38	0.15207795259109497
203.4	0.14726559690909186
203.42000000000002	0.14239122669573398
203.44	0.13746158269294093
203.46	0.1324837417599711
203.48	0.1274651180327925
203.5	0.12241346228524713
203.52	0.11733685932246488
203.54	0.1122437232386601
203.56	0.10714279037622862
203.58	0.10204310983031575
203.6	0.0969540313530631
203.62	0.0918851905253533
203.64	0.08684649108066206
203.66	0.08184808428565632
203.68	0.07690034530642309
203.7	0.072013846516242
203.72	0.06719932773199125
203.74	0.06246766340051721
203.76	0.0578298267934402
203.78	0.05329685130909085
203.8	0.04887978902253281
203.82	0.044589666668379414
203.84	0.04043743928619866
203.86	0.03643394180339352
203.88	0.03258983887472467
203.9	0.028915573340655407
203.92000000000002	0.02542131370694708
203.94	0.02211690108446105
203.96	0.019011796060346833
203.98	0.016115025998270624
204.	0.013435133285174011
204.02	0.010980125054965196
204.04	0.008757424923953065
204.06	0.006773827269081717
204.08	0.0050354545671706784
204.1	0.003547718291397342
204.12	0.0023152838304664612
204.14	0.0013420398563092645
204.16	0.0006310725183574739
204.18	0.000184644787396838
204.2	4.18121033803893e-6
204.22	0.00009025827045432278
204.24	0.0004426004767830189
204.26	0.001060082233024266
204.28	0.0019407354618818141
204.3	0.00308176288685641
204.32	0.004479556801644518
204.34	0.006129723088866301
204.36	0.008027110186239257
204.38	0.010165842640840183
204.4	0.012539358841598635
204.42000000000002	0.015140452477602833
204.44	0.017961317235883175
204.46	0.020993594227172493
204.48	0.024228421612089497
204.5	0.02765648589331357
204.52	0.03126807434075905
204.54	0.035053128026900054
204.56	0.03900129496673554
204.58	0.043101982881160614
204.6	0.047344411132866804
204.62	0.05171766141891275
204.64	0.056210726843192824
204.66	0.06081255903429784
204.68	0.06551211301790605
204.7	0.07029838959815948
204.72	0.07516047504733285
204.74	0.08008757794745332
204.76	0.08506906307064578
204.78	0.09009448222567797
204.8	0.09515360203650436
204.82	0.10023642865417823
204.84	0.10533322943543494
204.86	0.11043455164992047
204.88	0.11553123830335478
204.9	0.1206144411852599
204.92000000000002	0.12567563126789463
204.94	0.13070660659781738
204.96	0.1356994978326429
204.98	0.140646771583833
205.	0.14554123173208305
205.02	0.15037601888438099
205.04	0.15514460814282988
205.06	0.15984080535367698
205.08	0.16445874200187066
205.1	0.16899286891203122
205.12	0.17343794891070322
205.14	0.17778904859794223
205.16	0.18204152936893273
205.18	0.18619103781785995
205.2	0.19023349564810216
205.22	0.1941650892038847
205.24	0.19798225872977995
205.26	0.2016816874558818
205.28	0.20526029059777726
205.3	0.2087152043521528
205.32	0.21204377496103954
205.34	0.2152435479099579
205.36	0.21831225731805434
205.38	0.22124781557172105
205.4	0.22404830324679112
205.42000000000002	0.22671195935863062
205.44	0.22923717197425542
205.46	0.23162246921564533
205.48	0.2338665106790796
205.5	0.23596807929151195
205.52	0.23792607362133275
205.54	0.2397395006579714
205.56	0.2414074690719832
205.58	0.24292918296495625
205.6	0.24430393611664017
205.62	0.24553110673494807
205.64	0.24661015271308653
205.66	0.2475406073969879
205.68	0.24832207586519922
205.7	0.2489542317227622
205.72	0.24943681441001583
205.74	0.24976962702688243
205.76	0.24995253467295242
205.78	0.24998546330349247
205.8	0.24986839910142997
205.82	0.24960138836533868
205.84	0.24918453791342782
205.86	0.24861801600356012
205.88	0.2479020537692868
205.9	0.24703694717183225
205.92000000000002	0.2460230594678538
205.94	0.2448608241925512
205.96	0.24355074865738954
205.98	0.24209341796125053
206.	0.24048949951312096
206.02	0.2387397480637
206.04	0.23684501124216217
206.06	0.2348062355930857
206.08	0.23262447310701248
206.1	0.2303008882361702
206.12	0.22783676538477698
206.14	0.22523351686083648
206.16	0.22249269127329707
206.18	0.21961598235533664
206.2	0.21660523819060704
206.22	0.21346247081522396
206.24	0.21018986616366445
206.26	0.20678979432151567
206.28	0.20326482004254479
206.3	0.19961771348151464
206.32	0.19585146108750034
206.34	0.19196927659559282
206.36	0.18797461204746513
206.38	0.18387116876329787
206.4	0.17966290817953515
206.42000000000002	0.17535406245849072
206.44	0.17094914476700354
206.46	0.16645295911272612
206.48	0.16187060961788027
206.5	0.15720750910147044
206.52	0.15246938683296868
206.54	0.1476622953122806
206.56	0.1427926159238354
206.58	0.13786706330634577
206.6	0.1328926882744005
206.62	0.12787687912441872
206.64	0.12282736115530563
206.66	0.11775219423360092
206.68	0.11265976823517869
206.7	0.10755879619948117
206.72	0.10245830503955085
206.74	0.09736762366110024
206.76	0.09229636835682475
206.78	0.08725442535887357
206.8	0.0822519304524035
206.82	0.07729924557652967
206.84	0.07240693236634434
206.86	0.06758572262035116
206.88	0.0628464857115032
206.9	0.058200192997361254
206.92000000000002	0.05365787932476104
206.94	0.049230601766360224
206.96	0.044929395770497066
206.98	0.040765228950702066
207.	0.03674895278617256
207.02	0.03289125254944866
207.04	0.029202595820264455
207.06	0.025693179985332708
207.07999999999998	0.02237287916085601
207.1	0.01925119100691106
207.12	0.01633718393014215
207.14	0.013639445191505251
207.16	0.011166030449285463
207.18	0.00892441527290945
207.2	0.00692144915976721
207.22	0.005163312575251458
207.24	0.0036554775150062432
207.26	0.0024026720580908874
207.28	0.00140884934089494
207.3	0.0006771613344352411
207.32	0.0002099377529656759
207.34	8.670360698989154e-6
207.36	0.0000740028768400887
207.38	0.00040572660846306826
207.4	0.001002781867470631
207.42000000000002	0.0018632651533671625
207.44	0.002984442009494821
207.46	0.004362765388177362
207.48000000000002	0.005993899291360494
207.5	0.007872747389299089
207.52	0.009993486261682808
207.54	0.01234960285445831
207.56	0.01493393570248273
207.57999999999998	0.017738719433249287
207.6	0.02075563204130744
207.62	0.02397584440603886
207.64	0.027390071517934385
207.66	0.03098862487941801
207.68	0.03476146555555671
207.7	0.03869825736709571
207.72	0.04278841974197091
207.74	0.04702117977126603
207.76	0.05138562305060637
207.78	0.05587074292673578
207.8	0.06046548781092669
207.82	0.06515880626497926
207.84	0.06993968961039515
207.86	0.0747972118564523
207.88	0.07972056678758677
207.9	0.08469910209342522
207.92000000000002	0.0897223504659118
207.94	0.09478005762675291
207.96	0.09986220728386666
207.98000000000002	0.10495904304793854
208.	0.11006108736934686
208.02	0.11515915758094539
208.04	0.12024437915400706
208.06	0.1253081962931742
208.07999999999998	0.13034238001070605
208.1	0.13533903383235005
208.12	0.14029059729521653
208.14	0.145189847404109
208.16	0.15002989821559892
208.18	0.15480419871992043
208.2	0.15950652918968547
208.22	0.16413099616120164
208.24	0.16867202620965827
208.26	0.17312435867385986
208.28	0.1774830374792375
208.3	0.18174340220034102
208.32	0.18590107849607185
208.34	0.18995196804225548
208.36	0.19389223807744957
208.38	0.1977183106692609
208.4	0.20142685179954822
208.42000000000002	0.2050147603583282
208.44	0.20847915712801687
208.46	0.21181737383147933
208.48000000000002	0.21502694230973673
208.5	0.2181055838880923
208.52	0.22105119898252554
208.54	0.22386185699191438
208.56	0.22653578651595926
208.57999999999998	0.22907136593310434
208.6	0.23146711436813636
208.62	0.23372168307449093
208.64	0.23583384725255577
208.66	0.23780249832160308
208.68	0.2396266366598962
208.7	0.24130536482487033
208.72	0.2428378812628461
208.74	0.24422347451573242
208.76	0.24546151793052473
208.78	0.246551464875918
208.8	0.247492844469197
208.82	0.248285257815683
208.84	0.24892837476222449
208.86	0.24942193116569175
208.88	0.24976572667705335
208.9	0.24995962304131322
208.92000000000002	0.2500035429134266
208.94	0.24989746919023534
208.96	0.2496414448584081
208.98000000000002	0.24923557335837856
209.	0.24868001946427123
209.02	0.2479750106797835
209.04	0.2471208391499593
209.06	0.2461178640886278
209.07999999999998	0.2449665147211305
209.1	0.2436672937415683
209.12	0.24222078128342134
209.14	0.24062763940169332
209.16	0.23888861706396983
209.18	0.23700455564676626
209.2	0.2349763949322095
209.22	0.23280517959861685
209.24	0.23049206619671966
209.26	0.22803833060104373
209.28	0.22544537592352928
209.3	0.22271474087361443
209.32	0.21984810854562942
209.34	0.21684731561075102
209.36	0.21371436188663887
209.38	0.2104514202531744
209.4	0.20706084687776433
209.42000000000002	0.2035451917081437
209.44	0.19990720918446683
209.46	0.19614986911610022
209.48000000000002	0.19227636766159326
209.5	0.1882901383427698
209.52	0.18419486301623106
209.54	0.17999448271743837
209.56	0.17569320828391022
209.57999999999998	0.17129553065575032
209.6	0.16680623074259754
209.62	0.1622303887377084
209.64	0.15757339275091362
209.66	0.15284094662405628
209.68	0.14803907678464018
209.7	0.14317413798599743
209.72	0.13825281777608886
209.74	0.1332821395317874
209.76	0.12826946389136967
209.78	0.12322248841580473
209.8	0.1181492453089814
209.82	0.11305809702851924
209.84	0.1079577296231245
209.86	0.10285714363925952
209.88	0.09776564244944203
209.9	0.0926928178675825
209.92000000000002	0.08764853293300598
209.94	0.08264290176432935
209.96	0.07768626640784468
209.98000000000002	0.07278917063192016
210.	0.06796233064911741
210.02	0.063216602781667
210.04	0.05856294812281101
210.06	0.0540123942859269
210.07999999999998	0.049575994375686265
210.1	0.045264783358800936
210.12	0.04108973205713307
210.14	0.03706169903072869
210.16	0.03319138066318351
210.18	0.02948925980490713
210.2	0.02596555337045747
210.22	0.022630159323601184
210.24	0.019492603516622214
210.26	0.016561986877720817
210.28	0.013846933461579659
210.3	0.011355539892042986
210.32	0.00909532673171889
210.34	0.007073192310917526
210.36	0.005295369536923962
210.38	0.0037673861840738817
210.4	0.0024940291357199297
210.42000000000002	0.0014793130109160076
210.44	0.0007264535620975343
210.46	0.0002378461760647198
210.48000000000002	0.000015049749908379922
210.5	0.00005877614737972894
210.52	0.00036888537093670117
210.54	0.0009443865115880109
210.56	0.0017834444643097778
210.57999999999998	0.0028833923226744026
210.6	0.0042407492940393764
210.62	0.005851243907500718
210.64	0.007709842222429997
210.66	0.009810780686786277
210.68	0.012147603242713623
210.7	0.014713202233160227
210.72	0.01749986262778896
210.74	0.020499309059895398
210.76	0.023702755148686735
210.78	0.02710095457273672
210.8	0.030684253360731863
210.82	0.03444264287439552
210.84	0.03836581297470004
210.86	0.0424432048857361
210.88	0.0466640633000992
210.9	0.05101748730396626
210.92000000000002	0.05549247973858233
210.94	0.06007799465670652
210.96	0.06476298257616472
210.98000000000002	0.06953643327753731
211.	0.07438741593831287
211.02	0.07930511644020065
211.04	0.08427887172948681
211.06	0.0892982011518222
211.07999999999998	0.09435283472121438
211.1	0.09943273831931393
211.12	0.10452813585330527
211.14	0.10962952843034558
211.16	0.11472771063193908
211.18	0.11981378399374526
211.2	0.1248791678150826
211.22	0.1299156074373138
211.24	0.1349151801421415
211.26	0.1398702988297865
211.28	0.1447737136427265
211.3	0.14961851170397034
211.32	0.154398115139994
211.34	0.15910627755717965
211.36	0.16373707913771865
211.38	0.16828492051672292
211.4	0.17274451559644105
211.42000000000002	0.17711088344680506
211.44	0.18137933943423207
211.46	0.18554548571237292
211.48000000000002	0.18960520120005184
211.5	0.19355463116311716
211.52	0.19739017650798266
211.54	0.2011084828859161
211.56	0.20470642969873934
211.57999999999998	0.20818111908795583
211.6	0.21152986498162882
211.62	0.21475018226534281
211.64	0.21783977613661804
211.66	0.22079653169516367
211.68	0.2236185038150345
211.7	0.22630390733900835
211.72	0.22885110762999708
211.74	0.2312586115094093
211.76	0.23352505860804226
211.78	0.23564921315098558
211.8	0.2376299561944786
211.82	0.23946627832960685
211.84	0.24115727286487837
211.86	0.2427021294973566
211.88	0.24410012848004067
211.9	0.2453506352913835
211.92000000000002	0.24645309581140432
211.94	0.24740703200771752
211.96	0.24821203813378806
211.98000000000002	0.24886777744099298
212.	0.24937397940553457
212.02	0.24973043747079846
212.04	0.24993700730548132
212.06	0.24999360557765662
212.07999999999998	0.2499002092448154
212.1	0.24965685535990853
212.12	0.24926364139339327
212.14	0.24872072607129433
212.16	0.24802833072926933
212.18	0.24718674118263625
212.2	0.2461963101121767
212.22	0.24505745996534686
212.24	0.24377068637223162
212.26	0.24233656207508678
212.28	0.24075574136974
212.3	0.23902896505634025
212.32	0.23715706589587976
212.34	0.23514097456771435
212.36	0.23298172612180829
212.38	0.23068046691754884
212.4	0.22823846203891326
212.42000000000002	0.2256571031733154
212.44	0.22293791693851672
212.46	0.22008257363883318
212.48000000000002	0.21709289642821927
212.5	0.21397087085360267
212.52	0.21071865474738707
212.54	0.2073385884330313
212.56	0.2038332052019482
212.57999999999998	0.20020524201423767
212.6	0.19645765036901386
212.62	0.19259360728347327
212.64	0.18861652631220985
212.66	0.18453006853069615
212.68	0.18033815339873588
212.7	0.1760449694111211
212.72	0.17165498443424348
212.74	0.16717295561866224
212.76	0.1626039387686908
212.78	0.1579532970415761
212.8	0.1532267088404716
212.82	0.14843017475728873
212.84	0.14357002341438058
212.86	0.13865291604756186
212.88	0.13368584966740357
212.9	0.12867615863186574
212.92000000000002	0.12363151446086755
212.94	0.11855992372258266
212.96	0.11346972382294944
212.98000000000002	0.10836957653380162
213.	0.10326845910141202
213.02	0.09817565278693353
213.04	0.09310072870286927
213.06	0.08805353082542054
213.07999999999998	0.08304415608241139
213.1	0.07808293143904073
213.12	0.0731803879307592
213.14	0.06834723162228701
213.16	0.0635943115055471
213.18	0.058932584385929895
213.2	0.0543730768455843
213.22	0.04992684441444305
213.24	0.045604928123316624
213.26	0.04141830865800463
213.28	0.03737785837873709
213.3	0.033494291513978536
213.32	0.02977811288083789
213.34	0.026239565525513927
213.36	0.022888577714861892
213.38	0.0197347097433324
213.4	0.01678710104763106
213.42000000000002	0.014054418143080439
213.44	0.011544803910060224
213.46	0.009265828765663328
213.48000000000002	0.007224444253862163
213.5	0.0054269395767093664
213.52	0.003878901569460022
213.54	0.0025851785936947206
213.56	0.0015498487848647365
213.57999999999998	0.0007761930449034355
213.6	0.0002666731169084094
213.62	0.00002291501879954903
213.64	0.00004569804699537887
213.66	0.00033494949112248255
213.68	0.0008897451277669915
213.7	0.0017083154869069654
213.72	0.002788057810423977
213.74	0.004125553549478608
213.76	0.005716591178129883
213.78	0.007556194035638683
213.8	0.009638652850731766
213.82	0.011957562548897802
213.84	0.014505862899206993
213.86	0.017275882521011622
213.88	0.02025938574372855
213.9	0.0234476217946325
213.92000000000002	0.026831375780417503
213.94	0.030401020928060254
213.96	0.03414657155843439
213.98000000000002	0.03805773628188735
214.	0.0421239709279254
214.02	0.046334530749950094
214.04	0.050678521480086315
214.06	0.055144948847668844
214.07999999999998	0.059722766216112395
214.1	0.06440092003694003
214.12	0.06916839286422687
214.14	0.07401424371824328
214.16	0.07892764563150431
214.18	0.08389792025379579
214.2	0.08891456943439781
214.22	0.09396730373855099
214.24	0.09904606789134582
214.26	0.10414106317535046
214.28	0.1092427668376295
214.3	0.11434194858778256
214.32	0.11942968429122792
214.34	0.12449736698060149
214.36	0.1295367153235344
214.38	0.13453977969735545
214.4	0.13949894603005253
214.42000000000002	0.14440693757293793
214.44	0.1492568147741394
214.46	0.1540419734229708
214.48000000000002	0.158756141234292
214.5	0.1633933730393882
214.52	0.1679480447454123
214.54	0.17241484621985356
214.56	0.17678877325010417
214.57999999999998	0.18106511872040792
214.6	0.18523946314084672
214.62	0.1893076646541918
214.64	0.19326584863810647
214.66	0.19711039701119445
214.68	0.200837937342659
214.7	0.20444533185688432
214.72	0.20792966641572636
214.74	0.21128823955324766
214.76	0.21451855163006972
214.78	0.21761829416708875
214.8	0.22058533941146552
214.82	0.22341773018155014
214.84	0.22611367003136068
214.86	0.22867151376983882
214.88	0.23108975836525034
214.9	0.2333670342605233
214.92000000000002	0.2355020971212917
214.94	0.23749382003492495
214.96	0.2393411861755455
214.98000000000002	0.24104328194727745
215.	0.24259929061562285
215.02	0.24400848643471623
215.04	0.24527022927646205
215.06	0.2463839597661646
215.07999999999998	0.2473491949279417
215.1	0.24816552434236128
215.12	0.2488326068178743
215.14	0.24935016757712483
215.16	0.24971799595873823
215.18	0.24993594363491742
215.2	0.2500039233450067
215.22	0.2499219081450564
215.24	0.24968993117339497
215.26	0.24930808593220172
215.28	0.2487765270850711
215.3	0.2480954717705598
215.32	0.24726520143164463
215.34	0.24628606416091758
215.36	0.24515847756116985
215.38	0.2438829321206759
215.4	0.24245999510208321
215.42000000000002	0.24089031494323
215.44	0.23917462616738627
215.46	0.23731375479946132
215.48000000000002	0.23530862428351434
215.5	0.23316026189533795
215.52	0.23086980564216822
215.54	0.22843851163948695
215.56	0.22586776195232866
215.57999999999998	0.22315907288586437
215.6	0.22031410370662172
215.62	0.21733466577228872
215.64	0.21422273204378856
215.66	0.21098044694891338
215.68	0.20761013656183333
215.7	0.2041143190572065
215.72	0.20049571539178834
215.74	0.1967572601600329
215.76	0.19290211256315642
215.78	0.18893366742394568
215.8	0.18485556617187418
215.82	0.18067170771484745
215.84	0.17638625910565933
215.86	0.17200366590262806
215.88	0.16752866211497977
215.9	0.16296627961492968
215.92000000000002	0.1583218568897638
215.94	0.15360104699864488
215.96	0.1488098245910646
215.98000000000002	0.1439544918365145
216.	0.13904168310823972
216.02	0.1340783682586519
216.04	0.12907185431982565
216.06	0.12402978545965519
216.07999999999998	0.11896014102387271
216.1	0.1138712314950194
216.12	0.10877169220362667
216.14	0.10367047463282583
216.16	0.09857683516711384
216.18	0.09350032114837804
216.2	0.08845075411778287
216.22	0.08343821014147834
216.24	0.07847299714080162
216.26	0.07356562917374959
216.28	0.06872679764452626
216.3	0.06396733945119312
216.32	0.0592982021176608
216.34	0.05473040599568491
216.36	0.050275003664153314
216.38	0.04594303669626458
216.4	0.04174549001007475
216.42000000000002	0.037693244063033135
216.44	0.03379702519573743
216.46	0.03006735447379216
216.48000000000002	0.02651449541785547
216.5	0.02314840104976246
216.52	0.01997866071643283
216.54	0.01701444718164448
216.56	0.014264464497766886
216.57999999999998	0.011736897184894577
216.6	0.009439361251824539
216.62	0.007378857592444181
216.64	0.005561728280918231
216.66	0.003993616270195185
216.68	0.002679428970270765
216.7	0.0016233061457092356
216.72	0.0008285925267675665
216.74	0.00029781547553651267
216.76	0.0000326679888082177
216.78	0.00003399725408836081
216.8	0.000301798905399177
216.82	0.0008352170527643098
216.84	0.0016325500850080457
216.86	0.002691262171204962
216.88	0.004008000313414663
216.9	0.0055786167336174175
216.92000000000002	0.007398196312450676
216.94	0.009461088737797092
216.96	0.01176094496840098
216.98000000000002	0.014290757572512573
217.	0.017042904464860568
217.02	0.020009195537217857
217.04	0.02318092165888248
217.06	0.026548905513676585
217.07999999999998	0.030103553738785545
217.1	0.03383490983839462
217.12	0.0377327073599581
217.14	0.04178642284344153
217.16	0.04598532808215746
217.18	0.050318541267516004
217.2	0.054775076628158066
217.22	0.059343892215033486
217.24	0.0640139355274712
217.26	0.06877418672024678
217.28	0.07361369917663763
217.3	0.07852163727713284
217.32	0.08348731123712372
217.34	0.0885002089283313
217.36	0.09355002463792693
217.38	0.09862668475586062
217.4	0.10372037041391953
217.42000000000002	0.1088215371298287
217.44	0.11392093153616678
217.46	0.11900960529635095
217.48000000000002	0.1240789263290708
217.5	0.12912058747840602
217.52	0.13412661277901616
217.54	0.1390893614750159
217.56	0.14400152995772575
217.57999999999998	0.14885615179078923
217.6	0.15364659599289857
217.62	0.15836656374714686
217.64	0.16301008370378892
217.66	0.16757150603877755
217.68	0.172045495424968
217.7	0.17642702306653227
217.72	0.18071135793957427
217.74	0.18489405737397108
217.76	0.1889709571032254
217.78	0.19293816090027727
217.8	0.19679202990846836
217.82	0.20052917176825696
217.84	0.20414642963151036
217.86	0.2076408711468253
217.88	0.2110097774913798
217.9	0.21425063251695092
217.92000000000002	0.21736111207042344
217.94	0.22033907354236731
217.96	0.22318254569070933
217.98000000000002	0.22588971878060232
218.	0.228458935076245
218.02	0.2308886797153036
218.04	0.23317757199208483
218.06	0.23532435707166877
218.07999999999998	0.237327898153397
218.1	0.2391871690991116
218.12	0.24090124753853903
218.14	0.24246930846193185
218.16	0.24389061830788705
218.18	0.24516452955248694
218.2	0.2462904758044869
218.22	0.24726796740997448
218.24	0.24809658756895925
218.26	0.24877598896560923
218.28	0.24930589091321223
218.3	0.24968607701451917
218.32	0.24991639333784962
218.34	0.249996747109114
218.36	0.24992710591981987
218.38	0.24970749745107856
218.4	0.2493380097136135
218.42000000000002	0.24881879180377825
218.44	0.24815005517557986
218.46	0.24733207542865301
218.48000000000002	0.24636519461205175
218.5	0.24524982404350376
218.52	0.24398644764350488
218.54	0.24257562578322298
218.56	0.24101799964453632
218.57999999999998	0.23931429608986587
218.6	0.23746533303837267
218.62	0.23547202534400852
218.64	0.2333353911693234
218.66	0.2310565588472415
218.68	0.22863677422096362
218.7	0.22607740844964552
218.72	0.22337996626479883
218.74	0.2205460946591966
218.76	0.21757759198636928
218.78	0.21447641744484536
218.8	0.21124470091681766
218.82	0.2078847531258527
218.84	0.20439907607293764
218.86	0.2007903737042695
218.88	0.197061562757674
218.9	0.1932157837278156
218.92000000000002	0.1892564118830879
218.94	0.1851870682592202
218.96	0.1810116305467151
218.98000000000002	0.17673424378086713
219.	0.17235933073435258
219.02	0.16789160190378855
219.04	0.16333606497289807
219.06	0.15869803362602047
219.07999999999998	0.15398313557762247
219.1	0.14919731967504626
219.12	0.14434686192472015
219.14	0.13943837028508635
219.16	0.13447878806416275
219.18	0.12947539575537387
219.2	0.12443581114235557
219.22	0.1193679875026959
219.24	0.11428020974173131
219.26	0.10918108829084158
219.28	0.10407955061101319
219.3	0.09898483015146645
219.32	0.09390645262506823
219.34	0.08885421947787615
219.36	0.08383818844904278
219.38	0.07886865113955024
219.4	0.07395610753445976
219.42000000000002	0.06911123745292316
219.44	0.06434486893298781
219.46	0.0596679435945912
219.48000000000002	0.05509147906316953
219.5	0.05062652857760319
219.52	0.046284137949789333
219.54	0.04207530008777386
219.56	0.0380109073393278
219.57999999999998	0.034101701958057125
219.6	0.03035822503739622
219.62	0.02679076429965925
219.64	0.023409301165268875
219.66	0.020223457561546997
219.68	0.0172424429592878
219.7	0.014475002147920272
219.72	0.011929364275899232
219.74	0.009613193690872567
219.76	0.0075335431136285495
219.78	0.00569680967069107
219.8	0.004108694292115869
219.82	0.0027741649536168413
219.84	0.0016974242060364287
219.86	0.0008818813905369772
219.88	0.0003301298854964813
219.9	0.0000439296719517396
219.92000000000002	0.00002419543943971366
219.94	0.0002709903845973382
219.96	0.0007835257823069798
219.98000000000002	0.0015601663349003737
220.	0.0025984412305906533
220.02	0.0038950607693594643
220.04	0.005445938344465726
220.06	0.007246217502093203
220.07999999999998	0.009290303741425154
220.1	0.011571900664136934
220.12	0.014084050036342714
220.14	0.01681917528869503
220.16	0.01976912795156611
220.18	0.022925236502580805
220.2	0.026278357093303478
220.22	0.02981892562005669
220.24	0.03353701061055177
220.26	0.03742236641273547
220.28	0.0414644861938577
220.3	0.04565265428575379
220.32	0.049975997445842295
220.34	0.05442353464090194
220.36	0.05898422500172248
220.38	0.06364701364027472
220.4	0.06840087506562001
220.42000000000002	0.0732348539799438
220.44	0.07813810328105411
220.46	0.08309991914112057
220.48000000000002	0.0881097730732176
220.5	0.09315734093685632
220.52	0.09823252887011764
220.54	0.10332549616945531
220.56	0.10842667516856822
220.57999999999998	0.11352678819389109
220.6	0.11861686169766912
220.62	0.12368823768853664
220.64	0.12873258259585174
220.66	0.1337418937163925
220.68	0.1387085034014903
220.7	0.14362508114942427
220.72	0.14848463377158772
220.74	0.1532805038024333
220.76	0.1580063663227485
220.78	0.16265622436313762
220.8	0.16722440305051917
220.82	0.17170554265523677
220.84	0.1760945906897318
220.86	0.18038679320242282
220.88	0.18457768540266592
220.9	0.18866308174410779
220.92000000000002	0.19263906558510482
220.94	0.1965019785362661
220.96	0.20024840959626122
220.98000000000002	0.20387518416840983
221.	0.2073793530423091
221.02	0.21075818141648137
221.04	0.21400913803028168
221.06	0.21712988446611137
221.07999999999998	0.22011826467580428
221.1	0.22297229477889235
221.12	0.2256901531741942
221.14	0.2282701710009191
221.16	0.2307108229803022
221.18	0.23301071866425357
221.2	0.23516859411350274
221.22	0.2371833040239618
221.24	0.23905381431680825
221.26	0.24077919520502447
221.28	0.24235861474657275
221.3	0.2437913328922827
221.32	0.24507669603477558
221.34	0.24621413206318032
221.36	0.2472031459271578
221.38	0.24804331571279212
221.4	0.24873428923206228
221.42000000000002	0.249275781127016
221.44	0.24966757048934668
221.46	0.249909498995732
221.48000000000002	0.25000146955910635
221.5	0.2499434454959354
221.52	0.24973545020949342
221.54	0.2493775673891426
221.56	0.24886994172560822
221.57999999999998	0.2482127801422484
221.6	0.24740635354225116
221.62	0.24645099907163343
221.64	0.24534712289769808
221.66	0.24409520350234357
221.68	0.2426957954892273
221.7	0.24114953390316438
221.72	0.23945713905943997
221.74	0.23761942187976423
221.76	0.23563728973035866
221.78	0.23351175275625777
221.8	0.23124393070420318
221.82	0.22883506022436556
221.84	0.22628650263882474
221.86	0.22359975216199077
221.88	0.22077644455491335
221.9	0.21781836619195116
221.92000000000002	0.21472746351429925
221.94	0.21150585284030943
221.96	0.20815583049773637
221.98000000000002	0.20467988323766154
222.	0.2010806988838571
222.02	0.19736117716512125
222.04	0.19352444067133168
222.06	0.18957384586651654
222.07999999999998	0.18551299408487423
222.1	0.18134574242729748
222.12	0.1770762144679568
222.14	0.17270881067159938
222.16	0.16824821841367912
222.18	0.16369942148666858
222.2	0.15906770896703823
222.22	0.15435868330910488
222.24	0.14957826752389877
222.26	0.14473271129355417
222.28	0.13982859586522592
222.3	0.1348728375628927
222.32	0.12987268975082467
222.34	0.1248357430798126
222.36	0.11976992384617757
222.38	0.11468349029436983
222.4	0.10958502669747398
222.42000000000002	0.10448343505586478
222.44	0.09938792426284151
222.46	0.09430799659813469
222.48000000000002	0.08925343142533707
222.5	0.08423426598771575
222.52	0.07926077321920454
222.54	0.07434343651311201
222.56	0.06949292142010922
222.57999999999998	0.0647200442801605
222.6	0.060035737828535725
222.62	0.05545101385528868
222.64	0.05097692303849182
222.66	0.04662451211499716
222.68	0.04240477859703267
222.7	0.038328623287913983
222.72	0.034406800895226776
222.74	0.030649869083577707
222.76	0.027068136350509104
222.78	0.023671609147875403
222.8	0.020469938705381618
222.82	0.017472368042148727
222.84	0.01468767967553666
222.86	0.012124144552712194
222.88	0.009789472738906313
222.9	0.00769076639666758
222.92000000000002	0.0058344755818596486
222.94	0.004226357364506293
222.96	0.0028714387560589763
222.98000000000002	0.0017739838891388366
223.	0.0009374658518031003
223.02	0.0003645435267115466
223.04	0.0000570437268726139
223.06	0.000015948855096616867
223.07999999999998	0.00024139024518868448
223.1	0.0007326472704957003
223.12	0.001488152231293672
223.14	0.0025055009581181915
223.16	0.0037814689950607244
223.18	0.005312033156733808
223.2	0.007092398186567963
223.22	0.009117028183475033
223.24	0.011379682409905651
223.26	0.013873455047974756
223.28	0.01659081843211023
223.3	0.019523669257264648
223.32	0.022663377241471733
223.34	0.026000835710140488
223.36	0.02952651356703215
223.38	0.03323050812305222
223.4	0.03710259826785028
223.42000000000002	0.04113229749037181
223.44	0.045308906282178305
223.46	0.04962156349015953
223.48000000000002	0.05405929622262547
223.5	0.05861106795372983
223.52	0.06326582451423392
223.54	0.06801253770124423
223.56	0.07284024628495055
223.57999999999998	0.07773809423483818
223.6	0.08269536603198605
223.62	0.08770151897558551
223.64	0.09274621243182408
223.66	0.09781933400988299
223.68	0.1029110226835215
223.7	0.10801168890726585
223.72	0.11311203180285827
223.74	0.1182030535148702
223.76	0.123276070854266
223.78	0.12832272436470965
223.8	0.13333498495927498
223.82	0.1383051582851204
223.84	0.14322588698027378
223.86	0.1480901509907671
223.88	0.15289126611822643
223.9	0.15762288096734955
223.92000000000002	0.16227897246037162
223.94	0.16685384008184184
223.96	0.171342099011566
223.98000000000002	0.17573867229718712
224.	0.18003878221080385
224.02	0.18423794092595666
224.04	0.18833194064295725
224.06	0.19231684328211776
224.07999999999998	0.1961889698553373
224.1	0.19994488961811402
224.12	0.20358140909505068
224.14	0.20709556106380478
224.16	0.2104845935740986
224.18	0.2137459590706361
224.2	0.2168773036815169
224.22	0.21987645672665287
224.24	0.22274142049421192
224.26	0.22547036032721765
224.28	0.2280615950567737
224.3	0.23051358781333128
224.32	0.2328249372429415
224.34	0.23499436915118274
224.36	0.2370207285937879
224.38	0.23890297242980213
224.4	0.24064016235014402
224.42000000000002	0.24223145839195445
224.44	0.24367611294703792
224.46	0.2449734652707947
224.48000000000002	0.246122936496526
224.5	0.24712402515877657
224.52	0.2479763032283002
224.54	0.24867941266043356
224.56	0.24923306245808946
224.57999999999998	0.2496370262500505
224.6	0.2498911403849952
224.62	0.249995302541423
224.64	0.24994947085356942
224.66	0.24975366355331644
224.68	0.24940795912810784
224.7	0.24891249699486884
224.72	0.248267478689926
224.74	0.247473169574897
224.76	0.24652990105840866
224.78	0.24543807333333975
224.8	0.24419815862903615
224.82	0.242810704977493
224.84	0.2412763404919843
224.86	0.23959577815589903
224.88	0.23776982111854839
224.9	0.2357993684935898
224.92000000000002	0.2336854216543009
224.94	0.23142909101815345
224.96	0.2290316033111787
224.98000000000002	0.2264943093002715
225.	0.22381869197876592

==> data/MZ1compb.dat <==
-150.	0.007507021804074048
-149.9	0.00954754667495285
-149.8	0.011773118783052379
-149.7	0.014158784993706451
-149.6	0.016678211920007027
-149.5	0.019304115868252175
-149.4	0.0220086768219118
-149.3	0.024763926817650175
-149.2	0.02754210521644061
-149.1	0.030315975603069856
-149.	0.033059101220978895
-148.9	0.03574607785585796
-148.8	0.03835272484094857
-148.7	0.04085623632040085
-148.6	0.04323529605333022
-148.5	0.04547015987284174
-148.4	0.04754271045151312
-148.3	0.04943648930016868
-148.2	0.051136710979283226
-148.1	0.05263026437337022
-148.	0.053905705607997054
-147.9	0.054953246812304415
-147.8	0.055764744477122374
-147.7	0.05633369065336482
-147.6	0.05665520969416819
-147.5	0.056726062677692896
-147.4	0.056544661060580606
-147.3	0.056111090505227196
-147.2	0.05542714519447346
-147.1	0.05449637229039617
-147.	0.05332412550464038
-146.9	0.05191762602262862
-146.8	0.050286028262640683
-146.7	0.04844048715798696
-146.6	0.04639422283816239
-146.5	0.04416257777383123
-146.4	0.04176306067233458
-146.3	0.03921537070844043
-146.2	0.03654139510493569
-146.1	0.03376517270635991
-146.	0.0309128160927263
-145.9	0.02801238503921117
-145.8	0.025093704821216617
-145.7	0.022188124060097514
-145.6	0.019328208549806214
-145.5	0.016547369812143973
-145.4	0.01387942996671195
-145.3	0.011358127784589403
-145.2	0.009016574375466373
-145.1	0.006886670629359149
-145.	0.004998502037407312
-144.9	0.0033797295584981524
-144.8	0.0020549974778793613
-144.7	0.0010453804429670986
-144.6	0.00036789184196970415
-144.5	0.000035074287247067485
-144.4	0.000054690170386971764
-144.3	0.00042952619382907557
-144.2	0.001157320706347471
-144.1	0.002230816935575291
-144.	0.003637939249757769
-143.9	0.005362083847174155
-143.8	0.007382510193658068
-143.7	0.009674815462947002
-143.6	0.012211471430492532
-143.5	0.014962401850761899
-143.4	0.017895578302551184
-143.3	0.0209776136911752
-143.2	0.024174334833999223
-143.1	0.02745131855209955
-143.	0.03077437914824928
-142.9	0.03410999878109479
-142.8	0.037425695792914423
-142.7	0.04069032931019825
-142.6	0.0438743412682599
-142.5	0.04694993932832653
-142.4	0.04989122592675701
-142.3	0.05267427993408187
-142.2	0.05527719815155091
-142.1	0.057680104200966795
-142.	0.059865132346183646
-141.9	0.06181639349978475
-141.8	0.06351993018947238
-141.7	0.06496366664954036
-141.6	0.06613735951582743
-141.5	0.06703255387738158
-141.4	0.06764254870173411
-141.3	0.06796237491871387
-141.2	0.06798878872532163
-141.1	0.06772028195811533
-141.	0.06715711065986321
-140.9	0.06630134222915676
-140.8	0.06515692076771014
-140.7	0.0637297494119828
-140.6	0.062027787537006676
-140.5	0.0600611597385841
-140.4	0.057842272430333644
-140.3	0.055385932739813674
-140.2	0.05270946317270254
-140.1	0.04983280427285594
-140.	0.04677859629695406
-139.9	0.043572229826599904
-139.8	0.04024185436312701
-139.7	0.03681833341830123
-139.6	0.033335134571578204
-139.5	0.029828143562974942
-139.4	0.026335392874249818
-139.3	0.022896697537741047
-139.2	0.019553194170519567
-139.1	0.01634678345578521
-139.	0.013319481380912882
-138.9	0.01051269027549875
-138.8	0.007966406736506027
-138.7	0.005718389435171075
-138.6	0.003803315045130225
-138.5	0.002251954554949169
-138.4	0.0010904045052029677
-138.3	0.0003394078000264983
-138.2	0.000013796440670236373
-138.1	0.0001220837986260227
-138.	0.0006662271294453938
-137.9	0.001641572414104148
-137.8	0.0030369839922842067
-137.7	0.004835151633011784
-137.6	0.007013058507546039
-137.5	0.009542585742461248
-137.4	0.01239122342369867
-137.3	0.015522854450823742
-137.2	0.018898576604678703
-137.1	0.02247752944702523
-137.	0.02621769587286783
-136.9	0.030076652803554243
-136.8	0.03401225109608608
-136.7	0.03798321071004538
-136.6	0.04194962303694487
-136.5	0.04587335767371475
-136.4	0.04971837554393547
-136.3	0.05345095398541891
-136.2	0.05703983218282081
-136.1	0.06045628716505204
-136.	0.06367415160490567
-135.9	0.06666978498407863
-135.8	0.06942200946769546
-135.7	0.0719120212142445
-135.6	0.07412328696271936
-135.5	0.07604143470192382
-135.4	0.07765414612725195
-135.3	0.07895105749390789
-135.2	0.07992367442587477
-135.1	0.08056530526040775
-135.	0.08087101660461135
-134.9	0.0808376139459126
-134.8	0.08046364937293846
-134.7	0.07974945769983649
-134.6	0.07869722151174101
-134.5	0.07731106482432598
-134.4	0.07559717413723399
-134.3	0.07356394462191135
-134.2	0.07122214798588726
-134.1	0.06858511717328561
-134.	0.06566894148445176
-133.9	0.06249266393484664
-133.8	0.059078470759990176
-133.7	0.055451860978263934
-133.6	0.05164178195620684
-133.5	0.047680715136454666
-133.4	0.04360469468877097
-133.3	0.03945324107461935
-133.2	0.03526919165184912
-133.1	0.031098411774073957
-133.	0.02698937262202535
-132.9	0.022992586438489584
-132.8	0.01915989600484636
-132.7	0.01554362300864549
-132.6	0.012195589109166474
-132.5	0.009166033476415907
-132.4	0.0065024605934644476
-132.3	0.004248461223497781
-132.2	0.00244255660925791
-132.1	0.001117120186220228
-132.	0.00029743153078907916
-131.9	9.134454421921987e-7
-131.8	0.00023659497126648466
-131.7	0.0010048311916014741
-131.6	0.0022972959120393247
-131.5	0.004097247015791117
-131.4	0.006380048048599374
-131.3	0.009113914925236787
-131.2	0.01226084489202943
-131.1	0.01577767695908027
-131.	0.019617229375073694
-130.9	0.023729460294421495
-130.8	0.028062602075696226
-130.7	0.032564226822903546
-130.6	0.037182209834340715
-130.5	0.04186556752946584
-130.4	0.04656515625359055
-130.3	0.05123422737019671
-130.2	0.055828841726059966
-130.1	0.06030815263215928
-130.	0.06463457086664783
-129.9	0.0687738279602863
-129.8	0.07269495536691115
-129.7	0.07637019731123551
-129.6	0.07977487442442288
-129.5	0.0828872139949334
-129.4	0.08568816101755627
-129.3	0.08816118241470028
-129.2	0.09029207498197428
-129.1	0.09206878588154388
-129.	0.09348125293834544
-128.9	0.09452127061890234
-128.8	0.09518238639602142
-128.7	0.09545983120949617
-128.6	0.09535048689153715
-128.5	0.09485289269224596
-128.4	0.09396729236223064
-128.3	0.09269572256683598
-128.2	0.09104214265486986
-128.1	0.08901260491651869
-128.	0.08661546337193032
-127.9	0.08386161776790194
-127.8	0.08076478776672291
-127.7	0.07734181024443748
-127.6	0.07361295015501784
-127.5	0.06960221257722457
-127.4	0.06533764040677449
-127.3	0.06085157881753868
-127.2	0.05618088430112858
-127.1	0.05136705310483228
-127.	0.04645624161818733
-126.9	0.04149915018805228
-126.8	0.03655074250759399
-126.7	0.03166977566865574
-126.6	0.02691812166245384
-126.5	0.022359869865392637
-126.4	0.018060211881110518
-126.3	0.014084124668311084
-126.2	0.010494884346717954
-126.1	0.007352460141626988
-126.	0.004711853888180094
-125.9	0.0026214634072940475
-125.8	0.0011215559316532515
-125.7	0.00024293897401724858
-125.6	5.9096135769735435e-6
-125.5	0.0004195490597468255
-125.4	0.001481408498127698
-125.3	0.0031776065638352137
-125.2	0.005483330980829319
-125.1	0.008363709939350986
-125.	0.011774995509060915
-124.9	0.015665984085130896
-124.8	0.01997958893453361
-124.7	0.0246544777213253
-124.6	0.029626692838763007
-124.5	0.034831183090916165
-124.4	0.040203189910722095
-124.3	0.04567944790014784
-124.2	0.05119917620367313
-124.1	0.05670485260167528
-124.	0.06214277521494818
-123.9	0.06746342679631223
-123.8	0.07262166361776017
-123.7	0.07757675513202385
-123.6	0.08229230229862189
-123.5	0.08673606222881308
-123.4	0.09087970515886981
-123.3	0.09469852720818332
-123.2	0.09817113934704871
-123.1	0.101279149828023
-123.	0.104006854272869
-122.9	0.10634094481928
-122.8	0.1082702473122927
-122.7	0.10978549351342637
-122.6	0.11087913369314184
-122.5	0.11154519373652662
-122.4	0.11177917997517113
-122.3	0.11157803429326796
-122.2	0.11094014156701272
-122.1	0.10986539110017321
-122.	0.1083552933257538
-121.9	0.10641315255816622
-121.8	0.1040442958999526
-121.7	0.10125635742351335
-121.6	0.09805961534907727
-121.5	0.09446737801328427
-121.4	0.09049641186460264
-121.3	0.08616740145015706
-121.2	0.08150542733078955
-121.1	0.0765404430992945
-121.	0.07130772729747331
-120.9	0.06584828027622538
-120.8	0.06020913032663315
-120.7	0.054443508322868164
-120.6	0.04861084644758443
-120.5	0.04277655527433794
-120.4	0.03701153561657953
-120.3	0.031391388152125034
-120.2	0.02599529572219983
-120.1	0.02090457077699165
-120.	0.016200883407736
-119.9	0.011964212593980578
-119.8	0.008270592537417071
-119.7	0.005189754159836619
-119.6	0.002782785287791252
-119.5	0.001099947887065255
-119.4	0.00017879366410272974
-119.3	0.00004270841517384985
-119.2	0.0006999905306266995
-119.1	0.0021435320319453054
-119.	0.0043511253874464785
-118.9	0.007286371457850968
-118.8	0.010900119082422652
-118.7	0.015132330303349786
-118.6	0.019914240880511323
-118.5	0.0251706754198152
-118.4	0.030822379862529996
-118.3	0.03678824917943434
-118.2	0.042987351575316864
-118.1	0.049340678517102554
-118.	0.05577257878769026
-117.9	0.062211861523513975
-117.8	0.0685925757252451
-117.69999999999999	0.07485449092389831
-117.6	0.0809433152903114
-117.5	0.08681069390305002
-117.4	0.09241403196320672
-117.3	0.09771618648307762
-117.19999999999999	0.10268506641585788
-117.1	0.10729317627069096
-117.	0.11151713274032207
-116.9	0.1153371783371849
-116.8	0.11873671088654741
-116.69999999999999	0.12170184320452981
-116.6	0.12422100351255125
-116.5	0.12628458413488886
-116.4	0.12788464375732417
-116.3	0.12901466691829783
-116.19999999999999	0.1296693833641097
-116.1	0.12984464932091339
-116.	0.12953739250933854
-115.9	0.12874562274210694
-115.8	0.1274685100888462
-115.69999999999999	0.1257065327488936
-115.6	0.12346169681738092
-115.5	0.1207378299248317
-115.4	0.11754095012207422
-115.3	0.11387971019835513
-115.19999999999999	0.10976591567217428
-115.1	0.10521511178240042
-115.	0.10024723073706805
-114.9	0.09488728508365091
-114.8	0.08916608624992506
-114.69999999999999	0.08312095909135771
-114.6	0.07679641387884416
-114.5	0.070244727042548
-114.4	0.06352637196541971
-114.3	0.056710232401076796
-114.19999999999999	0.04987352528937854
-114.1	0.04310135881277938
-114.	0.036485857590772865
-113.9	0.030124801905315485
-113.8	0.024119753137492254
-113.69999999999999	0.01857367337987597
-113.6	0.013588092002350787
-113.5	0.00925992228957836
-113.4	0.0056780815821479
-113.3	0.002920111515788199
-113.19999999999999	0.001049023297807752
-113.1	0.00011059975100815198
-113.	0.00013136690360504534
-112.9	0.0011174029000560145
-112.8	0.003054085130347598
-112.69999999999999	0.005906795980957265
-112.6	0.009622524406377156
-112.5	0.014132226037546698
-112.4	0.019353748475316346
-112.3	0.025195096919962558
-112.19999999999999	0.03155781009819529
-112.1	0.03834023505324889
-112.	0.04544052604709789
-111.9	0.052759240208223146
-111.8	0.060201453173246045
-111.69999999999999	0.06767836549810066
-111.6	0.07510841061428256
-111.5	0.08241790520939368
-111.4	0.08954130259853235
-111.3	0.09642111978607701
-111.19999999999999	0.1030076111989033
-111.1	0.10925825855360694
-111.	0.11513713902717448
-110.9	0.1206142245945562
-110.8	0.12566465546157318
-110.69999999999999	0.1302680209421896
-110.6	0.13440767252892516
-110.5	0.13807008661402098
-110.4	0.14124428844941025
-110.3	0.1439213444511578
-110.19999999999999	0.14609392673583727
-110.1	0.14775595165484806
-110.	0.14890229288601806
-109.9	0.14952856917223759
-109.8	0.14963100689989667
-109.69999999999999	0.14920637823684624
-109.6	0.14825201636498467
-109.5	0.14676591031803798
-109.4	0.14474688294114355
-109.3	0.14219485638469126
-109.19999999999999	0.13911121016777245
-109.1	0.13549923700074112
-109.	0.13136470100348896
-108.9	0.1267165014086798
-108.8	0.12156744196078295
-108.69999999999999	0.11593510163685758
-108.6	0.10984279563587465
-108.5	0.1033206064595645
-108.4	0.09640645310597397
-108.3	0.08914715191593423
-108.19999999999999	0.08159940583407262
-108.1	0.07383064071028252
-108.	0.06591958945012
-107.9	0.05795650986193222
-107.8	0.05004291335608481
-107.69999999999999	0.04229068331450116
-107.6	0.03482047823819308
-107.5	0.027759349318554113
-107.4	0.021237556698803284
-107.3	0.015384642172442429
-107.19999999999999	0.010324903060548434
-107.1	0.00617250263931465
-107.	0.0030265330301687855
-106.9	0.0009664013892601859
-106.8	0.00004792543419566425
-106.69999999999999	0.0003004908700151417
-106.6	0.0017255404710739674
-106.5	0.004296541488679582
-106.4	0.007960432328394945
-106.3	0.012640403751850047
-106.19999999999999	0.018239746844234902
-106.1	0.02464641719833396
-106.	0.031737931139625
-105.9	0.03938622463165341
-105.8	0.047462159801536605
-105.69999999999999	0.055839443775746
-105.6	0.06439781430761372
-105.5	0.07302543291657514
-105.4	0.08162049917019196
-105.3	0.09009215403638784
-105.19999999999999	0.09836077469926072
-105.1	0.10635777966627298
-105.	0.11402506495906266
-104.9	0.12131418387804141
-104.8	0.1281853682875701
-104.69999999999999	0.13460647194797737
-104.6	0.140551898631955
-104.5	0.14600156126814878
-104.4	0.15093990409518665
-104.3	0.15535500817686732
-104.19999999999999	0.15923779163933588
-104.1	0.16258130943096327
-104.	0.16538015294730446
-103.9	0.16762994714272322
-103.8	0.16932694141594626
-103.69999999999999	0.1704676902976398
-103.6	0.1710488205232431
-103.5	0.1710668822330076
-103.4	0.17051828363603777
-103.3	0.16939931037077244
-103.19999999999999	0.16770623287388425
-103.1	0.16543550721886707
-103.	0.16258407697581678
-102.9	0.15914978551235637
-102.8	0.15513190958466577
-102.69999999999999	0.15053182576253946
-102.6	0.14535382080025944
-102.5	0.1396060549971897
-102.4	0.13330168325718383
-102.3	0.1264601312137297
-102.19999999999999	0.11910851263575517
-102.1	0.11128315860123612
-102.	0.1030312080630037
-101.9	0.09441218333851958
-101.8	0.08549944345215892
-101.69999999999999	0.07638137509729927
-101.6	0.06716214887245704
-101.5	0.05796184293235255
-101.4	0.04891572474067189
-101.3	0.04017249297394125
-101.19999999999999	0.03189132445453079
-101.1	0.02423765154799112
-101.	0.01737771470213908
-100.9	0.011472085487613921
-100.8	0.006668520403695182
-100.69999999999999	0.0030946582721415113
-100.6	0.0008511822819145889
-100.5	6.101452942705608e-6
-100.4	0.0005907458316970224
-100.3	0.002597913736199819
-100.19999999999999	0.005982378011159914
-100.1	0.010663690201192556
-100.	0.01653096482437201
-99.9	0.023449125566558975
-99.8	0.03126598197976887
-99.69999999999999	0.03981948919225044
-99.6	0.04894461362370007
-99.5	0.058479359217548196
-99.4	0.0682696693725317
-99.3	0.0781730796241846
-99.19999999999999	0.0880611328670004
-99.1	0.09782067011547832
-99.	0.10735417234829772
-98.9	0.11657935658276714
-98.8	0.12542822956769878
-98.69999999999999	0.13384578416459045
-98.6	0.14178849477920302
-98.5	0.14922273564225022
-98.4	0.15612321390628653
-98.3	0.16247148120534294
-98.19999999999999	0.16825456384970883
-98.1	0.173463733515558
-98.	0.17809342681803847
-97.9	0.18214031287588817
-97.8	0.185602502116205
-97.69999999999999	0.18847888637586266
-97.6	0.19076859916596794
-97.5	0.19247058523153227
-97.4	0.19358326983724955
-97.3	0.1941043202312564
-97.19999999999999	0.19403049426513647
-97.1	0.19335757403630807
-97.	0.19208038557538265
-96.9	0.19019290896273958
-96.8	0.1876884867691229
-96.69999999999999	0.18456014230136256
-96.6	0.18080102267873147
-96.5	0.17640498507339403
-96.4	0.17136734720963298
-96.3	0.16568582496007372
-96.19999999999999	0.1593616799226337
-96.1	0.15240109727331974
-96.	0.1448168077449296
-95.9	0.1366299557784233
-95.8	0.12787219702969166
-95.69999999999999	0.11858798078357294
-95.6	0.10883693509033418
-95.5	0.09869622422255457
-95.4	0.08826269078423041
-95.3	0.07765453276218907
-95.19999999999999	0.06701220714361518
-95.1	0.05649820911757572
-95.	0.04629536623975473
-94.9	0.036603329412369504
-94.8	0.02763305428462444
-94.69999999999999	0.01959925650504179
-94.6	0.012711085126003123
-94.5	0.007161561569475358
-94.4	0.0031166253956390164
-94.3	0.0007048456745146936
-94.19999999999999	8.93166495759946e-6
-94.1	0.0010600644798403744
-94.	0.0038357695457111414
-93.9	0.008261604463417976
-93.8	0.014216435501328135
-93.69999999999999	0.021540622053524895
-93.6	0.030046111458659132
-93.5	0.0395273169199997
-93.4	0.04977170995951523
-93.3	0.06056926457993235
-93.19999999999999	0.07172017806212003
-93.1	0.08304059583152627
-93.	0.09436633221036969
-92.9	0.10555477453456313
-92.8	0.11648527636110369
-92.69999999999999	0.12705839390189885
-92.6	0.1371943148887823
-92.5	0.14683078973347818
-92.4	0.15592081810330094
-92.3	0.1644302828371559
-92.19999999999999	0.17233566593842178
-92.1	0.17962193276064764
-92.	0.1862806321080314
-91.9	0.1923082315927098
-91.8	0.19770468799051027
-91.69999999999999	0.202472239869711
-91.6	0.20661440276083667
-91.5	0.21013514409952447
-91.4	0.21303821489029362
-91.3	0.21532661657316415
-91.19999999999999	0.21700218425390005
-91.1	0.2180652708263061
-91.	0.21851452028756613
-90.9	0.21834672257107876
-90.8	0.21755674643526124
-90.69999999999999	0.21613755135431423
-90.6	0.21408028399799767
-90.5	0.21137446981449415
-90.4	0.2080083154818842
-90.3	0.20396914356209817
-90.19999999999999	0.19924398648120797
-90.1	0.19382037273230512
-90.	0.1876873434940107
-89.9	0.1808367419062927
-89.8	0.17326481884357775
-89.69999999999999	0.16497419641811728
-89.6	0.15597622122021237
-89.5	0.14629372034585233
-89.4	0.13596414088487113
-89.3	0.12504300386549472
-89.19999999999999	0.11360753344352928
-89.1	0.1017602302412329
-89.	0.08963204724702167
-88.9	0.07738470752635614
-88.8	0.06521159463173562
-88.69999999999999	0.0533365794440957
-88.6	0.04201016094169477
-88.5	0.031502435317756636
-88.4	0.02209269957168817
-88.3	0.014055944911859209
-88.19999999999999	0.007647057863754058
-88.1	0.0030841234746813357
-88.	0.0005326724794722822
-87.9	0.00009288268970488786
-87.8	0.0017915309454229298
-87.69999999999999	0.005579889593840771
-87.6	0.011337881951164391
-87.5	0.018883857246542547
-87.4	0.02798854506774624
-87.3	0.038391277916560704
-87.19999999999999	0.049816497576129846
-87.1	0.06198884134446627
-87.	0.07464561178075343
-86.9	0.08754601610510034
-86.8	0.10047708923597595
-86.69999999999999	0.113256608316198
-86.6	0.1257335407872499
-86.5	0.13778665762167652
-86.4	0.14932192506042688
-86.3	0.1602692041714528
-86.19999999999999	0.17057867424976703
-86.1	0.18021727979212238
-86.	0.189165397230735
-85.89999999999999	0.19741383398386775
-85.8	0.20496121002551587
-85.7	0.2118117290848763
-85.6	0.217973319253333
-85.5	0.22345610739397184
-85.39999999999999	0.22827118485886821
-85.3	0.23242962079617027
-85.2	0.23594168162923349
-85.1	0.23881621958859992
-85.	0.24106019845617904
-84.89999999999999	0.24267833030986616
-84.8	0.2436728026908545
-84.7	0.24404308111081086
-84.6	0.2437857771656518
-84.5	0.24289457781392404
-84.39999999999999	0.24136023675952428
-84.3	0.23917063453850232
-84.2	0.23631092005598894
-84.1	0.23276375315989178
-84.	0.22850967555318605
-83.89999999999999	0.2235276460466298
-83.8	0.2177957858122782
-83.7	0.2112923896506521
-83.6	0.20399726967861703
-83.5	0.19589350703151076
-83.39999999999999	0.18696969303195518
-83.3	0.1772227404930008
-83.2	0.16666133355406618
-83.1	0.15531005411297566
-83.	0.1432141663030407
-82.89999999999999	0.13044494851316796
-82.8	0.11710532720658605
-82.7	0.10333538504642487
-82.6	0.08931709475995733
-82.5	0.07527739458131816
-82.39999999999999	0.06148852043604379
-82.3	0.048264420997965476
-82.2	0.03595220067294349
-82.1	0.024917954058626707
-82.	0.015527117957950054
-81.89999999999999	0.008120519648880005
-81.8	0.002988454480325393
-81.7	0.00034607130835545064
-81.6	0.00031373048123339853
-81.5	0.0029055758737984395
-81.39999999999999	0.008028317219543883
-81.3	0.015490429716711072
-81.2	0.025020132474318436
-81.1	0.03628911554100221
-81.	0.048938379221777226
-80.89999999999999	0.06260277641739796
-80.8	0.07693169899706703
-80.7	0.09160448207701821
-80.6	0.10634018894859879
-80.5	0.12090226831222448
-80.39999999999999	0.13509906451928955
-80.3	0.14878133825548734
-80.2	0.16183790438832202
-80.1	0.17419031259753764
-80.	0.18578726616557453
-79.89999999999999	0.19659924973030934
-79.8	0.2066136472604972
-79.7	0.21583048732796328
-79.6	0.22425885251403976
-79.5	0.23191392635306568
-79.39999999999999	0.23881461570112963
-79.3	0.24498167045348207
-79.2	0.25043621924663095
-79.1	0.2551986440207615
-79.	0.2592877244965531
-78.89999999999999	0.26271999340229124
-78.8	0.26550925326582964
-78.7	0.2676662150029159
-78.6	0.2691982270603663
-78.5	0.2701090714551788
-78.39999999999999	0.27039880980249054
-78.3	0.2700636685613953
-78.2	0.2690959585258357
-78.1	0.26748402936888965
-78.	0.2652122661687494
-77.89999999999999	0.26226114169241416
-77.8	0.2586073462079663
-77.7	0.2542240261785008
-77.6	0.24908117479538125
-77.5	0.24314623130866858
-77.39999999999999	0.23638496271330917
-77.3	0.2287627204028631
-77.2	0.2202461851076699
-77.1	0.21080573388241453
-77.	0.20041857943083544
-76.89999999999999	0.18907283837556754
-76.8	0.17677267133980118
-76.7	0.1635445896196762
-76.6	0.14944492192218517
-76.5	0.1345682581970435
-76.39999999999999	0.11905641576547955
-76.3	0.10310709696176248
-76.2	0.08698094602154093
-76.1	0.07100523298926113
-76.	0.055572028355796936
-75.89999999999999	0.041128688096960096
-75.8	0.02815898299127019
-75.7	0.01715445977431277
-75.6	0.008577600350057541
-75.5	0.002820708434753315
-75.39999999999999	0.0001665142566099924
-75.3	0.0007573988736929932
-75.2	0.004579266625154673
-75.1	0.011463412525865302
-75.	0.021105970248225962
-74.89999999999999	0.033100905486871335
-74.8	0.046980192313233776
-74.7	0.0622543477756825
-74.6	0.07844771995996161
-74.5	0.09512511159605459
-74.39999999999999	0.11190863831765725
-74.3	0.1284855517864178
-74.2	0.14460884179600592
-74.1	0.16009280811881715
-74.	0.17480566464999817
-73.89999999999999	0.18866083995170446
-73.8	0.2016081585980417
-73.7	0.21362564480551205
-73.6	0.22471233830192328
-73.5	0.2348822635394302
-73.39999999999999	0.2441595351564796
-73.3	0.2525744941567798
-73.19999999999999	0.26016072934520135
-73.1	0.2669528293937295
-73.	0.27298471933259794
-72.89999999999999	0.2782884523181208
-72.8	0.28289334759857243
-72.69999999999999	0.28682538545064906
-72.6	0.2901067878503675
-72.5	0.2927557291242564
-72.39999999999999	0.29478613372750573
-72.3	0.29620752885374413
-72.19999999999999	0.2970249281828247
-72.1	0.2972387301639251
-72.	0.2968446202731637
-71.89999999999999	0.29583347214340183
-71.8	0.29419124781445
-71.69999999999999	0.2918989030973333
-71.6	0.28893231074111514
-71.5	0.28526222236794463
-71.39999999999999	0.2808543007375517
-71.3	0.275669267669239
-71.19999999999999	0.26966323084580734
-71.1	0.2627882757510184
-71.	0.2549934380377339
-70.89999999999999	0.2462262071441031
-70.8	0.2364347534139303
-70.69999999999999	0.22557111578682246
-70.6	0.21359562922758532
-70.5	0.200482898642024
-70.39999999999999	0.1862296186710772
-70.3	0.17086446451486179
-70.19999999999999	0.1544600926890149
-70.1	0.13714693678736745
-70.	0.11912790805207871
-69.89999999999999	0.10069228981392375
-69.8	0.08222610334710861
-69.69999999999999	0.06421521826119059
-69.6	0.04723687690547719
-69.5	0.03193567026926727
-69.39999999999999	0.0189819227881516
-69.3	0.009014151091737624
-69.19999999999999	0.0025722134561729313
-69.1	0.0000324280687763863
-69.	0.0015581677170458984
-68.89999999999999	0.007077545040793078
-68.8	0.016293745546414072
-68.69999999999999	0.028725368503566776
-68.6	0.04376697632021673
-68.5	0.06075653879589452
-68.39999999999999	0.07903731264474989
-68.3	0.0980057093124414
-68.19999999999999	0.11714175575352673
-68.1	0.1360230126319406
-68.	0.154325383336059
-67.89999999999999	0.17181512439467805
-67.8	0.18833605431545175
-67.69999999999999	0.20379505306009194
-67.6	0.2181479118282071
-67.5	0.2313866963697033
-67.39999999999999	0.24352912567788637
-67.3	0.25461004010775834
-67.19999999999999	0.2646747921925202
-67.1	0.2737742833166058
-67.	0.28196134080997914
-66.89999999999999	0.2892881465307062
-66.8	0.29580446544016836
-66.69999999999999	0.3015564664926258
-66.6	0.3065859704703432
-66.5	0.31092999653798836
-66.39999999999999	0.31462051007639
-66.3	0.31768429891157046
-66.19999999999999	0.32014292411508055
-66.1	0.32201270606145427
-66.	0.3233047173383802
-65.89999999999999	0.32402476228012655
-65.8	0.32417332909049723
-65.69999999999999	0.323745505395059
-65.6	0.3227308522016431
-65.5	0.32111323521240986
-65.39999999999999	0.31887061679802076
-65.3	0.3159748173656037
-65.19999999999999	0.3123912621136268
-65.1	0.30807873926131346
-65.	0.30298921004481194
-64.89999999999999	0.297067730724672
-64.8	0.2902525746018768
-64.69999999999999	0.28247568004797374
-64.6	0.27366360151092295
-64.5	0.2637392068151287
-64.39999999999999	0.25262444699634523
-64.3	0.24024462224027882
-64.19999999999999	0.22653467015377016
-64.1	0.21144808881187696
-64.	0.19496913396073415
-63.89999999999999	0.1771288234169736
-63.8	0.15802492880196167
-63.69999999999999	0.1378453860876526
-63.599999999999994	0.11689325993046057
-63.5	0.09560948586560947
-63.39999999999999	0.07458727154493508
-63.3	0.05456990944165444
-63.19999999999999	0.036423087838995984
-63.099999999999994	0.02107523819269036
-63.	0.009426265560272514
-62.89999999999999	0.0022356268262498933
-62.8	0.00001172131536493965
-62.69999999999999	0.002930276924028272
-62.599999999999994	0.010805052570961126
-62.5	0.023119712228772685
-62.39999999999999	0.0391111491292158
-62.3	0.05788049510844779
-62.19999999999999	0.07850425385820457
-62.099999999999994	0.1001241037667805
-62.	0.122004987352415
-61.89999999999999	0.14356155241360705
-61.8	0.1643595731830068
-61.69999999999999	0.18410123771620862
-61.599999999999994	0.20260242517449106
-61.5	0.21976795110285668
-61.39999999999999	0.23556844274082225
-61.3	0.25002063509818745
-61.19999999999999	0.26317161714333726
-61.099999999999994	0.2750868334312155
-61.	0.28584130805732033
-60.89999999999999	0.29551345840632637
-60.8	0.3041808953065232
-60.69999999999999	0.31191769208577547
-60.599999999999994	0.3187927062332921
-60.5	0.3248686329274133
-60.39999999999999	0.3302015509087872
-60.3	0.3348407860486212
-60.19999999999999	0.3388289676648645
-60.099999999999994	0.3422021895850957
-60.	0.34499021476856007
-59.89999999999999	0.34721668136342587
-59.8	0.3488992813696541
-59.69999999999999	0.35004989217104887
-59.599999999999994	0.3506746473012624
-59.5	0.35077393684342906
-59.39999999999999	0.3503423305516698
-59.3	0.3493684187134829
-59.19999999999999	0.34783456747249275
-59.099999999999994	0.34571658733866817
-59.	0.3429833165532503
-58.89999999999999	0.3395961256542527
-58.8	0.33550835710960436
-58.69999999999999	0.33066472580318707
-58.599999999999994	0.32500072467511254
-58.5	0.31844210802087064
-58.39999999999999	0.3109045670941779
-58.3	0.3022937743861607
-58.19999999999999	0.2925060613805077
-58.099999999999994	0.2814301178325458
-58.	0.26895026621587037
-57.89999999999999	0.25495207592150654
-57.8	0.23933132837258614
-57.69999999999999	0.22200758887604022
-57.599999999999994	0.2029437934412005
-57.5	0.18217314088973552
-57.39999999999999	0.15983389072034046
-57.3	0.13621097499265947
-57.19999999999999	0.11178017508434676
-57.099999999999994	0.08724580533664072
-57.	0.06355708589255092
-56.89999999999999	0.04188403832446807
-56.8	0.023535087771634836
-56.69999999999999	0.009810315606470183
-56.599999999999994	0.0018075243078077435
-56.5	0.00022554809118885476
-56.39999999999999	0.005224796100001924
-56.3	0.016394195667810134
-56.19999999999999	0.03283680871922802
-56.099999999999994	0.053342562813183475
-56.	0.07659029987158138
-55.89999999999999	0.10132379714399418
-55.8	0.1264695201964371
-55.69999999999999	0.15119076241280338
-55.599999999999994	0.1748910500459885
-55.5	0.19718618864879806
-55.39999999999999	0.2178624596914644
-55.3	0.23683309118145748
-55.19999999999999	0.25409965661966144
-55.099999999999994	0.2697210078870374
-55.	0.2837899200921248
-54.89999999999999	0.296416453921859
-54.8	0.3077166566993649
-54.69999999999999	0.3178052546718964
-54.599999999999994	0.32679119595463324
-54.5	0.33477515348135534
-54.39999999999999	0.34184832796606246
-54.3	0.34809207978263235
-54.19999999999999	0.3535780631435853
-54.099999999999994	0.3583686416123909
-54.	0.3625174387924445
-53.89999999999999	0.36606992966487556
-53.8	0.3690640128757543
-53.69999999999999	0.3715305272247087
-53.599999999999994	0.37349369031186797
-53.5	0.3749714463551441
-53.39999999999999	0.3759757154139
-53.3	0.3765125389050622
-53.19999999999999	0.37658211723871765
-53.099999999999994	0.376178735235551
-53.	0.37529057016077505
-52.89999999999999	0.37389937608339235
-52.8	0.37198003720991457
-52.69999999999999	0.3694999822943138
-52.599999999999994	0.3664184528234592
-52.5	0.3626856203813309
-52.39999999999999	0.3582415549051944
-52.3	0.35301505780547116
-52.19999999999999	0.3469223957628901
-52.099999999999994	0.33986600800741684
-52.	0.3317333203922245
-51.89999999999999	0.32239589586754025
-51.8	0.31170930033937805
-51.69999999999999	0.2995142883556411
-51.599999999999994	0.28564024200079896
-51.5	0.26991225434663085
-51.39999999999999	0.25216384210266984
-51.3	0.23225794868196864
-51.19999999999999	0.21011947247042462
-51.099999999999994	0.18578258017791333
-51.	0.15945467967818802
-50.89999999999999	0.1315947723800668
-50.8	0.10299543249888024
-50.69999999999999	0.07484436669574479
-50.599999999999994	0.04872653438007739
-50.5	0.026520932475553656
-50.39999999999999	0.010162978456189735
-50.3	0.001294596617137486
-50.19999999999999	0.000895678241392001
-50.099999999999994	0.009036089139173432
-50.	0.02485800570158273
-49.89999999999999	0.0467966638363045
-49.8	0.07294032105835646
-49.69999999999999	0.10138932644014831
-49.599999999999994	0.1305117599764311
-49.5	0.15906427701084308
-49.39999999999999	0.18620218542884223
-49.3	0.211423946484726
-49.19999999999999	0.23449070682973921
-49.099999999999994	0.25534692559942473
-49.	0.27405439014046656
-48.89999999999999	0.2907427963917888
-48.8	0.30557542168127627
-48.69999999999999	0.31872674114377453
-48.599999999999994	0.33036872556846475
-48.5	0.340663083279369
-48.39999999999999	0.34975738029325043
-48.3	0.35778357855084364
-48.19999999999999	0.3648580062426339
-48.099999999999994	0.3710821179756842
-48.	0.3765436396477124
-47.89999999999999	0.38131785080216585
-47.8	0.38546885947183906
-47.69999999999999	0.3890507890186826
-47.599999999999994	0.392108836051899
-47.5	0.3946801819337371
-47.39999999999999	0.3967947535125864
-47.3	0.3984758353727282
-47.19999999999999	0.3997405385037116
-47.099999999999994	0.40060013040626025
-47.	0.40106023021016524
-46.89999999999999	0.40112086994560425
-46.8	0.4007764200047158
-46.69999999999999	0.40001537323112096
-46.599999999999994	0.39881997808103165
-46.5	0.39716570699231274
-46.39999999999999	0.39502054160399425
-46.3	0.39234405204323136
-46.19999999999999	0.38908624365078615
-46.099999999999994	0.3851861422240089
-46.	0.3805700898965242
-45.89999999999999	0.3751497312922244
-45.8	0.36881968902059603
-45.69999999999999	0.3614549681197523
-45.599999999999994	0.35290820598485906
-45.5	0.3430070224903314
-45.39999999999999	0.3315519637078099
-45.3	0.3183159314472235
-45.19999999999999	0.30304663441868507
-45.099999999999994	0.2854745911597938
-45.	0.265330657617906
-44.89999999999999	0.24237893719734604
-44.8	0.21647291459362894
-44.69999999999999	0.18764358706282974
-44.599999999999994	0.1562255651086336
-44.5	0.12301577382571546
-44.39999999999999	0.08943365462711138
-44.3	0.05761064010545144
-44.19999999999999	0.030296937924145714
-44.099999999999994	0.01048125661962254
-44.	0.0007289949946104615
-43.89999999999999	0.002444618852507434
-43.8	0.015409733576004832
-43.69999999999999	0.0378588751466062
-43.599999999999994	0.06704784156208085
-43.5	0.10000168974392465
-43.39999999999999	0.1341127326617396
-43.3	0.16743892404405986
-43.19999999999999	0.19873748577699074
-43.099999999999994	0.2273479130755147
-43.	0.2530277398721078
-42.89999999999999	0.27580127060258636
-42.8	0.2958439338523199
-42.69999999999999	0.3134035125576769
-42.599999999999994	0.32875100652788386
-42.5	0.3421524313598181
-42.39999999999999	0.35385423389452386
-42.3	0.3640770153673964
-42.19999999999999	0.3730140257043078
-42.099999999999994	0.3808322049446455
-42.	0.38767443585044864
-41.89999999999999	0.39366223977680576
-41.8	0.3988984968373452
-41.69999999999999	0.40346997868595885
-41.599999999999994	0.40744960127486446
-41.5	0.4108983705340724
-41.39999999999999	0.4138670278894694
-41.3	0.4163974182543601
-41.19999999999999	0.4185236085929419
-41.099999999999994	0.42027278506024923
-41.	0.42166595376404026
-40.89999999999999	0.4227184658615256
-40.8	0.4234403827765245
-40.69999999999999	0.4238366921578797
-40.599999999999994	0.42390737990550553
-40.5	0.42364735812358323
-40.39999999999999	0.4230462430841384
-40.3	0.4220879709990183
-40.19999999999999	0.4207502323620258
-40.099999999999994	0.41900369757043293
-40.	0.4168109972088406
-39.89999999999999	0.4141254095899468
-39.8	0.41088919590021505
-39.69999999999999	0.40703151003235083
-39.599999999999994	0.40246579723871045
-39.5	0.3970865862199936
-39.39999999999999	0.3907655796677604
-39.3	0.38334697143066304
-39.19999999999999	0.37464198879150734
-39.099999999999994	0.3644228210579377
-39.	0.3524164323859124
-38.89999999999999	0.33829941010210407
-38.8	0.3216962079618488
-38.69999999999999	0.3021852754251394
-38.599999999999994	0.27932110999891424
-38.5	0.2526856568295453
-38.39999999999999	0.22198937177721756
-38.3	0.18724770659695428
-38.19999999999999	0.1490535211158385
-38.099999999999994	0.10893027165594077
-38.	0.06965900311991503
-37.89999999999999	0.03532757736622191
-37.8	0.010762491698514356
-37.69999999999999	0.0002086929852126843
-37.599999999999994	0.005722485240290493
-37.5	0.02626592153664943
-37.39999999999999	0.058176333871613285
-37.3	0.09665226216762826
-37.19999999999999	0.1372574600953422
-37.099999999999994	0.1767513183206761
-37.	0.21321284159968734
-36.89999999999999	0.24577319305611195
-36.8	0.2742539020646756
-36.69999999999999	0.2988628806796934
-36.599999999999994	0.3199871749221879
-36.5	0.3380694250353891
-36.39999999999999	0.3535422338780561
-36.3	0.36679791412636603
-36.19999999999999	0.37817800015869163
-36.099999999999994	0.3879728980883477
-36.	0.3964261722566328
-35.89999999999999	0.40374051265114363
-35.8	0.4100838980317794
-35.69999999999999	0.4155952777935276
-35.599999999999994	0.4203895199125729
-35.5	0.4245615829388183
-35.39999999999999	0.4281899656816713
-35.3	0.4313395243153476
-35.19999999999999	0.4340637532625281
-35.099999999999994	0.43640661941089676
-35.	0.43840402720724325
-34.89999999999999	0.4400849789935819
-34.8	0.4414724824160501
-34.69999999999999	0.4425842455229235
-34.599999999999994	0.44343319037531975
-34.5	0.44402780745445614
-34.39999999999999	0.44437236557257664
-34.3	0.4444669850382093
-34.19999999999999	0.4443075751193754
-34.099999999999994	0.4438856299914566
-34.	0.4431878699067602
-33.89999999999999	0.44219570576868894
-33.8	0.4408844950210119
-33.69999999999999	0.4392225440174231
-33.599999999999994	0.43716979588275423
-33.5	0.43467612216889656
-33.39999999999999	0.43167910999914305
-33.3	0.4281012024497646
-33.19999999999999	0.42384600747138645
-33.099999999999994	0.41879353970626193
-33.	0.41279410334429884
-32.89999999999999	0.40566047367258723
-32.8	0.3971580185844903
-32.69999999999999	0.38699248478025616
-32.599999999999994	0.374795500419039
-32.5	0.36010871787358906
-32.39999999999999	0.3423695437779306
-32.3	0.32090573702353437
-32.19999999999999	0.2949548175034493
-32.099999999999994	0.2637401140481062
-32.	0.22666043807387218
-31.89999999999999	0.18367839271156736
-31.799999999999997	0.13598726923108193
-31.69999999999999	0.0868998536383376
-31.599999999999994	0.04249680211391572
-31.5	0.011004373306938793
-31.39999999999999	0.000013665486395822553
-31.299999999999997	0.012565134047613988
-31.19999999999999	0.04528928190602942
-31.099999999999994	0.09046318559144526
-31.	0.13993434898000115
-30.89999999999999	0.1877802712645001
-30.799999999999997	0.23082828157671498
-30.69999999999999	0.2679729205502981
-30.599999999999994	0.2992942215478319
-30.5	0.325408078987481
-30.39999999999999	0.347091839045225
-30.299999999999997	0.36510296597444086
-30.19999999999999	0.38010723712548333
-30.099999999999994	0.3926612069284713
-30.	0.40321828073226473
-29.89999999999999	0.4121431095994983
-29.799999999999997	0.4197273546573388
-29.69999999999999	0.4262040269085109
-29.599999999999994	0.4317595439800501
-29.5	0.4365434758976001
-29.39999999999999	0.44067626087120115
-29.299999999999997	0.4442552483613309
-29.19999999999999	0.44735940805690544
-29.099999999999994	0.4500529927431865
-29.	0.4523883874382614
-28.89999999999999	0.45440832705752754
-28.799999999999997	0.456147623235241
-28.69999999999999	0.45763450771932934
-28.599999999999994	0.45889167378609363
-28.5	0.45993707697593
-28.39999999999999	0.4607845408037377
-28.299999999999997	0.46144420082007354
-28.19999999999999	0.4619228105660983
-28.099999999999994	0.46222392482121744
-28.	0.462347968455219
-27.89999999999999	0.46229219261052285
-27.799999999999997	0.4620505133255715
-27.69999999999999	0.46161322051329035
-27.599999999999994	0.46096653679077876
-27.5	0.46009199522238453
-27.39999999999999	0.45896559153808403
-27.299999999999997	0.4575566483842782
-27.19999999999999	0.45582630464110585
-27.099999999999994	0.453725508947999
-27.	0.4511923492707205
-26.89999999999999	0.4481484839126748
-26.799999999999997	0.4444943459308434
-26.69999999999999	0.44010266200340636
-26.599999999999994	0.43480964577682835
-26.5	0.4284029827181123
-26.39999999999999	0.4206054175016881
-26.299999999999997	0.4110524248604332
-26.19999999999999	0.39926224659801085
-26.099999999999994	0.3845969802243301
-26.	0.36621566988036147
-25.89999999999999	0.3430276417381372
-25.799999999999997	0.313674029912741
-25.69999999999999	0.2766128707975759
-25.599999999999994	0.23048214884273763
-25.5	0.17506929728360804
-25.39999999999999	0.11326531489326686
-25.299999999999997	0.05367709104932622
-25.19999999999999	0.011204944267698235
-25.099999999999994	0.0009865486348038797
-25.	0.02730119503979833
-24.89999999999999	0.07977938697739374
-24.799999999999997	0.14213462293494727
-24.69999999999999	0.20202921928443054
-24.599999999999994	0.25370937478156963
-24.5	0.2959796618305387
-24.39999999999999	0.3297391642707392
-24.299999999999997	0.3565013224502794
-24.19999999999999	0.3777467300180414
-24.099999999999994	0.3947149239977103
-24.	0.40837953017300604
-23.89999999999999	0.4194847192850487
-23.799999999999997	0.42859368103842044
-23.69999999999999	0.4361322605067236
-23.599999999999994	0.4424237190106917
-23.5	0.44771503776103877
-23.39999999999999	0.45219637746363645
-23.299999999999997	0.45601535181270003
-23.19999999999999	0.4592874853344805
-23.099999999999994	0.46210389867986695
-23.	0.4645369862786509
-22.89999999999999	0.4666446378236119
-22.799999999999997	0.4684733985567915
-22.69999999999999	0.4700608509959386
-22.599999999999994	0.47143742081454165
-22.5	0.4726277528254107
-22.39999999999999	0.4736517625952545
-22.299999999999997	0.4745254402592804
-22.19999999999999	0.4752614621710273
-22.099999999999994	0.4758696506966386
-22.	0.4763573110394483
-21.900000000000006	0.4767294652420605
-21.799999999999983	0.4769889965682801
-21.69999999999999	0.47713671163727184
-21.599999999999994	0.47717132241382226
-21.5	0.4770893449540622
-21.400000000000006	0.47688490616041257
-21.299999999999983	0.47654944313246317
-21.19999999999999	0.47607127127289983
-21.099999999999994	0.4754349861064655
-21.	0.4746206483381865
-20.900000000000006	0.4736026798509827
-20.799999999999983	0.47234836683662285
-20.69999999999999	0.4708158199921261
-20.599999999999994	0.4689511727428922
-20.5	0.4666846941597651
-20.400000000000006	0.4639253334125667
-20.299999999999983	0.46055296465924733
-20.19999999999999	0.45640721259415185
-20.099999999999994	0.45127112531889646
-20.	0.44484699223488483
-19.900000000000006	0.43672009370486664
-19.799999999999983	0.4263039081912924
-19.69999999999999	0.41275728863252986
-19.599999999999994	0.394861493110837
-19.5	0.37084837760643985
-19.400000000000006	0.33820192895401535
-19.299999999999983	0.29358398199380664
-19.19999999999999	0.2334533803607844
-19.099999999999994	0.156955492281396
-19.	0.07347315492192334
-18.900000000000006	0.011362603143132137
-18.799999999999983	0.006035781500414435
-18.69999999999999	0.061186693088852565
-18.599999999999994	0.1438518188428603
-18.5	0.22276278017982318
-18.400000000000006	0.2858780648556099
-18.299999999999983	0.3330421338672592
-18.19999999999999	0.3676467010487675
-18.099999999999994	0.3931354145381937
-18.	0.4121591051722914
-17.900000000000006	0.42659365006364236
-17.799999999999983	0.43773413221985924
-17.69999999999999	0.4464738410411356
-17.599999999999994	0.4534347345938973
-17.5	0.4590558515359308
-17.400000000000006	0.4636518905509478
-17.299999999999983	0.4674519464491007
-17.19999999999999	0.4706253142099179
-17.099999999999994	0.47329888092971845
-17.	0.4755690084308324
-16.900000000000006	0.4775097676828574
-16.799999999999983	0.4791787259313305
-16.69999999999999	0.4806210694101887
-16.599999999999994	0.48187257824078733
-16.5	0.48296179882879847
-16.400000000000006	0.48391164757692334
-16.299999999999983	0.4847406062336965
-16.19999999999999	0.48546362010814
-16.099999999999994	0.48609277714934696
-16.	0.4866378230834521
-15.900000000000006	0.4871065519174564
-15.799999999999983	0.4875050998752687
-15.699999999999989	0.487838162710928
-15.599999999999994	0.48810915032300023
-15.5	0.48832028796080984
-15.400000000000006	0.4884726695519876
-15.299999999999983	0.4885662653927586
-15.199999999999989	0.4885998832859775
-15.099999999999994	0.48857107885332707
-15.	0.4884760068112337
-14.900000000000006	0.4883092000054531
-14.799999999999983	0.48806325627975855
-14.699999999999989	0.4877284038249603
-14.599999999999994	0.48729190200555067
-14.5	0.4867372144098925
-14.400000000000006	0.48604286016788945
-14.299999999999983	0.4851808020752041
-14.199999999999989	0.4841141550400564
-14.099999999999994	0.4827938773428559
-14.	0.4811539075240232
-13.900000000000006	0.4791038722865859
-13.799999999999983	0.47651790579946385
-13.699999999999989	0.4732170786599805
-13.599999999999994	0.46894102497675416
-13.5	0.46330075494072254
-13.400000000000006	0.45569766881550233
-13.299999999999983	0.44518003839449005
-13.199999999999989	0.4301811950331213
-13.099999999999994	0.40803414465316734
-13.	0.37409447668984697
-12.900000000000006	0.32041940208904257
-12.799999999999983	0.23557455962524856
-12.699999999999989	0.1159028295801045
-12.599999999999994	0.011476105022863923
-12.5	0.02793408707587081
-12.400000000000006	0.14508136187911402
-12.299999999999983	0.25841343304291114
-12.199999999999989	0.33536595204825653
-12.099999999999994	0.38384212405795354
-12.	0.4147379476348094
-11.900000000000006	0.43513036516222825
-11.799999999999983	0.449113152474085
-11.699999999999989	0.4590450353510523
-11.599999999999994	0.46632184380295644
-11.5	0.47179852031159897
-11.400000000000006	0.4760171277450095
-11.299999999999983	0.4793325935384998
-11.199999999999989	0.48198418308164315
-11.099999999999994	0.4841374519879865
-11.	0.4859096492652865
-10.900000000000006	0.48738555332003874
-10.799999999999983	0.4886276111029542
-10.699999999999989	0.4896825898565951
-10.599999999999994	0.49058603873492346
-10.5	0.49136534228759243
-10.400000000000006	0.49204184883925084
-10.299999999999983	0.49263237892462264
-10.199999999999989	0.4931503106088195
-10.099999999999994	0.4936063710917028
-10.	0.4940092211649728
-9.900000000000006	0.49436589136765874
-9.799999999999983	0.4946821104200035
-9.699999999999989	0.49496255427604313
-9.599999999999994	0.49521103579689574
-9.5	0.4954306492699023
-9.400000000000006	0.49562387992217105
-9.299999999999983	0.4957926856364431
-9.199999999999989	0.4959385558935835
-9.099999999999994	0.4960625512766932
-9.	0.49616532548508785
-8.900000000000006	0.49624713057070513
-8.799999999999983	0.49630780488994436
-8.699999999999989	0.49634674192101824
-8.599999999999994	0.4963628364630678
-8.5	0.49635440258208263
-8.400000000000006	0.49631905466781767
-8.299999999999983	0.49625353860134824
-8.199999999999989	0.4961534934796679
-8.099999999999994	0.49601311423780925
-8.	0.4958246695346812
-7.900000000000006	0.49557780338795043
-7.799999999999983	0.4952585060131258
-7.699999999999989	0.4948475657494467
-7.599999999999994	0.4943181842284529
-7.5	0.49363220021834064
-7.400000000000006	0.49273391862152816
-7.299999999999983	0.49153965155911006
-7.199999999999989	0.4899192255370848
-7.099999999999994	0.4876616196768454
-7.	0.48440724999203694
-6.900000000000006	0.4795047781634205
-6.799999999999983	0.4716813489456056
-6.699999999999989	0.45820037367644073
-6.599999999999994	0.43243290728829464
-6.5	0.3760169168462712
-6.400000000000006	0.2368466795200704
-6.299999999999983	0.011544561335387898
-6.199999999999989	0.14582022843972706
-6.099999999999994	0.3367459996528764
-6.	0.41623831143449025
-5.900000000000006	0.4506023818058917
-5.799999999999983	0.4677665352220373
-5.699999999999989	0.47740996324469726
-5.599999999999994	0.48332656619385106
-5.5	0.48720653551543647
-5.400000000000006	0.4898857284829859
-5.299999999999983	0.49181326007042847
-5.199999999999989	0.49324703499565903
-5.099999999999994	0.49434339258316407
-5.	0.495201443812281
-4.900000000000006	0.4958864262148866
-4.799999999999983	0.4964426756302937
-4.699999999999989	0.49690116306846155
-4.599999999999994	0.497284046802978
-4.5	0.49760751581853846
-4.400000000000006	0.4978836190985116
-4.299999999999983	0.49812147350534686
-4.199999999999989	0.49832808002386936
-4.099999999999994	0.4985088868972135
-4.	0.49866818545450275
-3.9000000000000057	0.49880939307243966
-3.799999999999983	0.49893525858032506
-3.6999999999999886	0.4990480134689531
-3.5999999999999943	0.49914948464126496
-3.5	0.49924117948495605
-3.4000000000000057	0.4993243507649122
-3.299999999999983	0.49940004662443493
-3.1999999999999886	0.4994691494749858
-3.0999999999999943	0.49953240650851916
-3.	0.49959045383246425
-2.9000000000000057	0.49964383570591786
-2.799999999999983	0.4996930199808665
-2.6999999999999886	0.4997384105801165
-2.5999999999999943	0.499780357643985
-2.5	0.4998191658300207
-2.4000000000000057	0.49985510113964154
-2.299999999999983	0.49988839656243667
-2.1999999999999886	0.49991925676578725
-2.0999999999999943	0.4999478620091842
-2.	0.49997437142548556
-1.9000000000000057	0.49999892578250565
-1.799999999999983	0.5000216498158799
-1.6999999999999886	0.5000426542064629
-1.5999999999999943	0.5000620372616134
-1.5	0.5000798863486073
-1.4000000000000057	0.5000962791196234
-1.299999999999983	0.5001112845606117
-1.1999999999999886	0.5001249638906545
-1.0999999999999943	0.5001373713337591
-1.	0.5001485547812643
-0.9000000000000057	0.500158556359905
-0.799999999999983	0.5001674129180319
-0.6999999999999886	0.5001751564403519
-0.5999999999999943	0.5001818143998127
-0.5	0.5001874100537106
-0.4000000000000057	0.5001919626898337
-0.29999999999998295	0.5001954878274927
-0.19999999999998863	0.5001979973770472
-0.09999999999999432	0.5001994997611405
0.09999999999999432	0.5001994997611405
0.20000000000001705	0.500197997377029
0.30000000000001137	0.5001954878274946
0.4000000000000057	0.5001919626898337
0.5	0.5001874100537106
0.5999999999999943	0.5001818143998127
0.700000000000017	0.5001751564403512
0.8000000000000114	0.500167412918032
0.9000000000000057	0.500158556359905
1.	0.5001485547812643
1.0999999999999943	0.5001373713337591
1.200000000000017	0.5001249638906536
1.3000000000000114	0.5001112845606123
1.4000000000000057	0.5000962791196234
1.5	0.5000798863486073
1.5999999999999943	0.5000620372616134
1.700000000000017	0.5000426542064633
1.8000000000000114	0.5000216498158798
1.9000000000000057	0.49999892578250565
2.	0.49997437142548556
2.0999999999999943	0.4999478620091842
2.200000000000017	0.4999192567657871
2.3000000000000114	0.4998883965624369
2.4000000000000057	0.49985510113964154
2.5	0.4998191658300207
2.5999999999999943	0.499780357643985
2.700000000000017	0.4997384105801165
2.8000000000000114	0.49969301998086646
2.9000000000000057	0.49964383570591786
3.	0.49959045383246425
3.0999999999999943	0.49953240650851916
3.200000000000017	0.49946914947498555
3.3000000000000114	0.49940004662443505
3.4000000000000057	0.4993243507649122
3.5	0.49924117948495605
3.6000000000000227	0.4991494846412652
3.700000000000017	0.499048013468953
3.8000000000000114	0.498935258580325
3.9000000000000057	0.49880939307243966
4.	0.49866818545450275
4.100000000000023	0.4985088868972135
4.200000000000017	0.4983280800238693
4.300000000000011	0.49812147350534675
4.400000000000006	0.4978836190985116
4.5	0.49760751581853846
4.600000000000023	0.49728404680297833
4.700000000000017	0.4969011630684604
4.800000000000011	0.4964426756302933
4.900000000000006	0.4958864262148866
5.	0.495201443812281
5.100000000000023	0.49434339258316307
5.200000000000017	0.4932470349956591
5.300000000000011	0.49181326007042786
5.400000000000006	0.4898857284829859
5.5	0.48720653551543647
5.600000000000023	0.4833265661938506
5.700000000000017	0.47740996324469515
5.800000000000011	0.46776653522203104
5.900000000000006	0.4506023818058917
6.	0.41623831143449025
6.100000000000023	0.3367459996528396
6.200000000000017	0.14582022843963163
6.300000000000011	0.011544561335421213
6.400000000000006	0.2368466795200704
6.5	0.3760169168462712
6.600000000000023	0.4324329072883077
6.700000000000017	0.458200373676449
6.800000000000011	0.47168134894560926
6.900000000000006	0.4795047781634205
7.	0.48440724999203694
7.100000000000023	0.4876616196768467
7.200000000000017	0.4899192255370854
7.300000000000011	0.4915396515591104
7.400000000000006	0.49273391862152816
7.5	0.49363220021834064
7.600000000000023	0.4943181842284531
7.700000000000017	0.49484756574944744
7.800000000000011	0.4952585060131256
7.900000000000006	0.49557780338795043
8.	0.4958246695346812
8.100000000000023	0.49601311423780947
8.200000000000017	0.49615349347966786
8.300000000000011	0.49625353860134813
8.400000000000006	0.49631905466781767
8.5	0.49635440258208263
8.600000000000023	0.49636283646306767
8.700000000000017	0.4963467419210186
8.800000000000011	0.4963078048899443
8.900000000000006	0.49624713057070513
9.	0.49616532548508785
9.100000000000023	0.4960625512766932
9.200000000000017	0.49593855589358316
9.300000000000011	0.4957926856364432
9.400000000000006	0.49562387992217105
9.5	0.4954306492699023
9.600000000000023	0.4952110357968962
9.700000000000017	0.4949625542760432
9.800000000000011	0.49468211042000376
9.900000000000006	0.49436589136765874
10.	0.4940092211649728
10.100000000000023	0.49360637109170274
10.200000000000017	0.49315031060881953
10.300000000000011	0.49263237892462264
10.400000000000006	0.49204184883925084
10.5	0.49136534228759243
10.600000000000023	0.49058603873492357
10.700000000000017	0.489682589856595
10.800000000000011	0.48862761110295394
10.900000000000006	0.48738555332003874
11.	0.4859096492652865
11.100000000000023	0.48413745198798586
11.200000000000017	0.48198418308164254
11.300000000000011	0.479332593538498
11.400000000000006	0.4760171277450095
11.5	0.47179852031159897
11.600000000000023	0.4663218438029534
11.700000000000017	0.45904503535105073
11.800000000000011	0.4491131524740827
11.900000000000006	0.43513036516222825
12.	0.4147379476348094
12.100000000000023	0.3838421240579419
12.200000000000017	0.335365952048241
12.300000000000011	0.25841343304288295
12.400000000000006	0.14508136187911402
12.5	0.02793408707587081
12.600000000000023	0.011476105022879823
12.700000000000017	0.11590282958014116
12.800000000000011	0.23557455962527907
12.900000000000006	0.32041940208904257
13.	0.37409447668984697
13.100000000000023	0.4080341446531735
13.200000000000017	0.43018119503312574
13.300000000000011	0.44518003839449405
13.400000000000006	0.45569766881550233
13.5	0.46330075494072254
13.600000000000023	0.4689410249767564
13.700000000000017	0.4732170786599819
13.800000000000011	0.4765179057994652
13.900000000000006	0.4791038722865859
14.	0.4811539075240232
14.100000000000023	0.48279387734285667
14.200000000000017	0.4841141550400567
14.300000000000011	0.4851808020752043
14.400000000000006	0.48604286016788945
14.5	0.4867372144098925
14.600000000000023	0.487291902005551
14.700000000000017	0.48772840382496024
14.800000000000011	0.48806325627975866
14.900000000000006	0.4883092000054531
15.	0.4884760068112337
15.100000000000023	0.48857107885332685
15.200000000000017	0.48859988328597737
15.300000000000011	0.488566265392759
15.400000000000006	0.4884726695519876
15.5	0.48832028796080984
15.600000000000023	0.4881091503230002
15.700000000000017	0.48783816271092817
15.800000000000011	0.4875050998752686
15.900000000000006	0.4871065519174564
16.	0.4866378230834521
16.100000000000023	0.4860927771493469
16.200000000000017	0.4854636201081397
16.30000000000001	0.4847406062336963
16.400000000000006	0.48391164757692334
16.5	0.48296179882879847
16.600000000000023	0.4818725782407865
16.700000000000017	0.4806210694101881
16.80000000000001	0.47917872593133015
16.900000000000006	0.4775097676828574
17.	0.4755690084308324
17.100000000000023	0.47329888092971706
17.200000000000017	0.4706253142099177
17.30000000000001	0.4674519464490993
17.400000000000006	0.4636518905509478
17.5	0.4590558515359308
17.600000000000023	0.45343473459389605
17.700000000000017	0.44647384104113325
17.80000000000001	0.4377341322198574
17.900000000000006	0.42659365006364236
18.	0.4121591051722914
18.100000000000023	0.3931354145381844
18.200000000000017	0.3676467010487606
18.30000000000001	0.333042133867249
18.400000000000006	0.2858780648556099
18.5	0.22276278017982318
18.600000000000023	0.14385181884283596
18.700000000000017	0.06118669308883096
18.80000000000001	0.006035781500406514
18.900000000000006	0.011362603143132137
19.	0.07347315492192334
19.100000000000023	0.1569554922814175
19.200000000000017	0.23345338036080193
19.30000000000001	0.2935839819938258
19.400000000000006	0.33820192895401535
19.5	0.37084837760643985
19.600000000000023	0.39486149311084323
19.700000000000017	0.412757288632536
19.80000000000001	0.426303908191295
19.900000000000006	0.43672009370486664
20.	0.44484699223488483
20.100000000000023	0.4512711253188982
20.200000000000017	0.4564072125941535
20.30000000000001	0.4605529646592482
20.400000000000006	0.4639253334125667
20.5	0.4666846941597651
20.600000000000023	0.468951172742893
20.700000000000017	0.47081581999212657
20.80000000000001	0.4723483668366235
20.900000000000006	0.4736026798509827
21.	0.4746206483381865
21.100000000000023	0.47543498610646573
21.200000000000017	0.47607127127289994
21.30000000000001	0.47654944313246334
21.400000000000006	0.47688490616041257
21.5	0.4770893449540622
21.600000000000023	0.4771713224138224
21.700000000000017	0.477136711637272
21.80000000000001	0.4769889965682801
21.900000000000006	0.4767294652420605
22.	0.4763573110394483
22.100000000000023	0.4758696506966382
22.200000000000017	0.47526146217102694
22.30000000000001	0.47452544025928045
22.400000000000006	0.47365176259525443
22.5	0.4726277528254107
22.600000000000023	0.4714374208145411
22.700000000000017	0.47006085099593775
22.80000000000001	0.46847339855679104
22.900000000000006	0.46664463782361165
23.	0.4645369862786509
23.100000000000023	0.4621038986798659
23.200000000000017	0.4592874853344794
23.30000000000001	0.45601535181269903
23.400000000000006	0.4521963774636356
23.5	0.44771503776103877
23.600000000000023	0.44242371901068983
23.700000000000017	0.43613226050672205
23.80000000000001	0.42859368103841894
23.900000000000006	0.4194847192850473
24.	0.40837953017300604
24.100000000000023	0.39471492399770575
24.200000000000017	0.3777467300180362
24.30000000000001	0.3565013224502751
24.400000000000006	0.3297391642707361
24.5	0.2959796618305387
24.600000000000023	0.25370937478155603
24.700000000000017	0.202029219284415
24.80000000000001	0.14213462293493911
24.900000000000006	0.07977938697738426
25.	0.02730119503979833
25.100000000000023	0.00098654863480141
25.200000000000017	0.011204944267706293
25.30000000000001	0.05367709104933343
25.400000000000006	0.11326531489327499
25.5	0.17506929728360804
25.600000000000023	0.23048214884275348
25.700000000000017	0.2766128707975866
25.80000000000001	0.31367402991274734
25.900000000000006	0.34302764173814054
26.	0.36621566988036147
26.100000000000023	0.3845969802243342
26.200000000000017	0.3992622465980148
26.30000000000001	0.41105242486043425
26.400000000000006	0.42060541750168956
26.5	0.4284029827181123
26.600000000000023	0.4348096457768307
26.700000000000017	0.4401026620034071
26.80000000000001	0.44449434593084375
26.900000000000006	0.4481484839126759
27.	0.4511923492707205
27.100000000000023	0.4537255089479999
27.200000000000017	0.4558263046411063
27.30000000000001	0.45755664838427845
27.400000000000006	0.45896559153808414
27.5	0.46009199522238453
27.600000000000023	0.46096653679077904
27.700000000000017	0.46161322051329057
27.80000000000001	0.46205051332557157
27.900000000000006	0.4622921926105228
28.	0.462347968455219
28.100000000000023	0.4622239248212173
28.200000000000017	0.4619228105660982
28.30000000000001	0.4614442008200733
28.400000000000006	0.4607845408037373
28.5	0.45993707697593
28.600000000000023	0.4588916737860935
28.700000000000017	0.45763450771932895
28.80000000000001	0.4561476232352407
28.900000000000006	0.4544083270575274
29.	0.4523883874382614
29.100000000000023	0.45005299274318555
29.200000000000017	0.4473594080569047
29.30000000000001	0.44425524836133
29.400000000000006	0.4406762608712007
29.5	0.4365434758976001
29.600000000000023	0.43175954398004845
29.700000000000017	0.4262040269085087
29.80000000000001	0.4197273546573371
29.900000000000006	0.4121431095994974
30.	0.40321828073226473
30.100000000000023	0.3926612069284684
30.200000000000017	0.3801072371254794
30.30000000000001	0.36510296597443886
30.400000000000006	0.34709183904522245
30.5	0.325408078987481
30.600000000000023	0.2992942215478246
30.700000000000017	0.26797292055029
30.80000000000001	0.23082828157670807
30.900000000000006	0.18778027126449381
31.	0.13993434898000115
31.100000000000023	0.09046318559143114
31.200000000000017	0.04528928190601819
31.30000000000001	0.01256513404761053
31.400000000000006	0.000013665486395707247
31.5	0.011004373306938793
31.600000000000023	0.042496802113927326
31.700000000000017	0.08689985363835104
31.80000000000001	0.13598726923108848
31.900000000000006	0.18367839271157438
32.	0.22666043807387218
32.10000000000002	0.2637401140481152
32.20000000000002	0.2949548175034577
32.30000000000001	0.3209057370235378
32.400000000000006	0.3423695437779327
32.5	0.36010871787358906
32.60000000000002	0.37479550041904314
32.70000000000002	0.3869924847802594
32.80000000000001	0.39715801858449157
32.900000000000006	0.4056604736725882
33.	0.41279410334429884
33.10000000000002	0.41879353970626365
33.20000000000002	0.4238460074713879
33.30000000000001	0.4281012024497646
33.400000000000006	0.4316791099991435
33.5	0.43467612216889656
33.60000000000002	0.437169795882755
33.70000000000002	0.4392225440174233
33.80000000000001	0.440884495021012
33.900000000000006	0.4421957057686894
34.	0.4431878699067602
34.10000000000002	0.4438856299914567
34.20000000000002	0.4443075751193756
34.30000000000001	0.4444669850382093
34.400000000000006	0.44437236557257676
34.5	0.44402780745445614
34.60000000000002	0.44343319037531953
34.70000000000002	0.4425842455229233
34.80000000000001	0.4414724824160498
34.900000000000006	0.44008497899358145
35.	0.43840402720724325
35.10000000000002	0.4364066194108962
35.20000000000002	0.43406375326252755
35.30000000000001	0.4313395243153474
35.400000000000006	0.4281899656816708
35.5	0.4245615829388183
35.60000000000002	0.42038951991257184
35.70000000000002	0.4155952777935258
35.80000000000001	0.4100838980317786
35.900000000000006	0.40374051265114264
36.	0.3964261722566328
36.10000000000002	0.38797289808834523
36.20000000000002	0.3781780001586883
36.30000000000001	0.36679791412636437
36.400000000000006	0.35354223387805417
36.5	0.3380694250353891
36.60000000000002	0.31998717492218215
36.70000000000002	0.2988628806796867
36.80000000000001	0.27425390206467215
36.900000000000006	0.24577319305610762
37.	0.21321284159968734
37.10000000000002	0.176751318320665
37.20000000000002	0.13725746009533032
37.30000000000001	0.09665226216762228
37.400000000000006	0.05817633387160799
37.5	0.02626592153664943
37.60000000000002	0.005722485240286632
37.70000000000002	0.000208692985213426
37.80000000000001	0.010762491698516893
37.900000000000006	0.03532757736622627
38.	0.06965900311991503
38.10000000000002	0.10893027165595201
38.20000000000002	0.1490535211158496
38.30000000000001	0.18724770659695975
38.400000000000006	0.22198937177722192
38.5	0.2526856568295453
38.60000000000002	0.2793211099989208
38.70000000000002	0.3021852754251454
38.80000000000001	0.32169620796185133
38.900000000000006	0.338299410102106
39.	0.3524164323859124
39.10000000000002	0.364422821057941
39.20000000000002	0.3746419887915097
39.30000000000001	0.38334697143066426
39.400000000000006	0.3907655796677607
39.5	0.3970865862199936
39.60000000000002	0.4024657972387118
39.70000000000002	0.40703151003235194
39.80000000000001	0.41088919590021555
39.900000000000006	0.41412540958994726
40.	0.4168109972088406
40.10000000000002	0.4190036975704333
40.20000000000002	0.42075023236202636
40.30000000000001	0.4220879709990188
40.400000000000006	0.42304624308413863
40.5	0.42364735812358323
40.60000000000002	0.42390737990550553
40.70000000000002	0.42383669215787956
40.80000000000001	0.4234403827765244
40.900000000000006	0.42271846586152545
41.	0.42166595376404026
41.10000000000002	0.4202727850602489
41.20000000000002	0.4185236085929414
41.30000000000001	0.41639741825435994
41.400000000000006	0.4138670278894691
41.5	0.4108983705340724
41.60000000000002	0.4074496012748635
41.70000000000002	0.4034699786859578
41.80000000000001	0.39889849683734413
41.900000000000006	0.39366223977680487
42.	0.38767443585044864
42.10000000000002	0.3808322049446436
42.20000000000002	0.37301402570430564
42.30000000000001	0.36407701536739506
42.400000000000006	0.3538542338945223
42.5	0.3421524313598181
42.60000000000002	0.32875100652788014
42.70000000000002	0.31340351255767207
42.80000000000001	0.295843933852317
42.900000000000006	0.27580127060258364
43.	0.2530277398721078
43.10000000000002	0.22734791307550717
43.20000000000002	0.1987374857769819
43.30000000000001	0.16743892404405528
43.400000000000006	0.13411273266173496
43.5	0.10000168974392465
43.60000000000002	0.06704784156207202
43.70000000000002	0.03785887514659884
43.80000000000001	0.015409733576002265
43.900000000000006	0.0024446188525063715
44.	0.0007289949946104615
44.10000000000002	0.010481256619626872
44.20000000000002	0.030296937924152414
44.30000000000001	0.057610640105455635
44.400000000000006	0.08943365462711617
44.5	0.12301577382571546
44.60000000000002	0.15622556510864252
44.70000000000002	0.18764358706283796
44.80000000000001	0.21647291459363271
44.900000000000006	0.2423789371973496
45.	0.265330657617906
45.10000000000002	0.28547459115979906
45.20000000000002	0.30304663441868934
45.30000000000001	0.31831593144722564
45.400000000000006	0.3315519637078117
45.5	0.3430070224903314
45.60000000000002	0.35290820598486144
45.70000000000002	0.36145496811975464
45.80000000000001	0.3688196890205968
45.900000000000006	0.3751497312922254
46.	0.3805700898965242
46.10000000000002	0.38518614222401015
46.20000000000002	0.3890862436507869
46.30000000000001	0.39234405204323186
46.400000000000006	0.39502054160399475
46.5	0.39716570699231274
46.60000000000002	0.3988199780810321
46.70000000000002	0.40001537323112113
46.80000000000001	0.4007764200047157
46.900000000000006	0.4011208699456046
47.	0.40106023021016524
47.10000000000002	0.40060013040625997
47.20000000000002	0.39974053850371105
47.30000000000001	0.398475835372728
47.400000000000006	0.3967947535125861
47.5	0.3946801819337371
47.60000000000002	0.39210883605189806
47.70000000000002	0.38905078901868156
47.80000000000001	0.3854688594718386
47.900000000000006	0.3813178508021652
48.	0.3765436396477124
48.10000000000002	0.3710821179756826
48.20000000000002	0.364858006242632
48.30000000000001	0.357783578550843
48.400000000000006	0.3497573802932491
48.5	0.340663083279369
48.60000000000002	0.3303687255684618
48.70000000000002	0.31872674114377075
48.80000000000001	0.30557542168127433
48.900000000000006	0.2907427963917867
49.	0.27405439014046656
49.10000000000002	0.25534692559941946
49.20000000000002	0.2344907068297326
49.30000000000001	0.21142394648472218
49.400000000000006	0.18620218542883832
49.5	0.15906427701084308
49.60000000000002	0.13051175997642278
49.70000000000002	0.10138932644014019
49.80000000000001	0.0729403210583528
49.900000000000006	0.046796663836301045
50.	0.02485800570158273
50.10000000000002	0.009036089139170013
50.20000000000002	0.000895678241390885
50.30000000000001	0.0012945966171381538
50.400000000000006	0.010162978456191548
50.5	0.026520932475553656
50.60000000000002	0.04872653438008456
50.70000000000002	0.0748443666957525
50.80000000000001	0.10299543249888421
50.900000000000006	0.1315947723800709
51.	0.15945467967818802
51.10000000000002	0.1857825801779204
51.20000000000002	0.2101194724704311
51.30000000000001	0.2322579486819716
51.400000000000006	0.2521638421026728
51.5	0.26991225434663085
51.60000000000002	0.28564024200080307
51.70000000000002	0.29951428835564486
51.80000000000001	0.3117093003393798
51.900000000000006	0.32239589586754136
52.	0.3317333203922245
52.10000000000002	0.3398660080074189
52.20000000000002	0.34692239576289186
52.30000000000001	0.353015057805472
52.400000000000006	0.35824155490519516
52.5	0.3626856203813309
52.60000000000002	0.36641845282346
52.70000000000002	0.36949998229431463
52.80000000000001	0.3719800372099151
52.900000000000006	0.37389937608339263
53.	0.37529057016077505
53.10000000000002	0.37617873523555134
53.20000000000002	0.3765821172387176
53.30000000000001	0.3765125389050622
53.400000000000006	0.3759757154139
53.5	0.3749714463551441
53.60000000000002	0.3734936903118676
53.70000000000002	0.37153052722470814
53.80000000000001	0.36906401287575386
53.900000000000006	0.3660699296648752
54.	0.3625174387924445
54.10000000000002	0.35836864161238957
54.20000000000002	0.35357806314358387
54.30000000000001	0.34809207978263135
54.400000000000006	0.34184832796606124
54.5	0.33477515348135534
54.60000000000002	0.3267911959546308
54.70000000000002	0.3178052546718937
54.80000000000001	0.3077166566993632
54.900000000000006	0.2964164539218571
55.	0.2837899200921248
55.10000000000002	0.2697210078870332
55.20000000000002	0.2540996566196569
55.30000000000001	0.23683309118145499
55.400000000000006	0.21786245969146154
55.5	0.19718618864879806
55.60000000000002	0.174891050045982
55.70000000000002	0.1511907624127965
55.80000000000001	0.1264695201964335
55.900000000000006	0.10132379714399038
56.	0.07659029987158138
56.10000000000002	0.05334256281317708
56.20000000000002	0.03283680871922269
56.30000000000001	0.016394195667808156
56.400000000000006	0.005224796100000761
56.5	0.00022554809118885476
56.60000000000002	0.0018075243078091293
56.70000000000002	0.00981031560647328
56.80000000000001	0.023535087771637153
56.900000000000006	0.0418840383244711
57.	0.06355708589255092
57.10000000000002	0.0872458053366476
57.20000000000002	0.11178017508435364
57.30000000000001	0.13621097499266288
57.400000000000006	0.15983389072034382
57.5	0.18217314088973552
57.60000000000002	0.20294379344120622
57.70000000000002	0.22200758887604521
57.80000000000001	0.23933132837258825
57.900000000000006	0.2549520759215084
58.	0.26895026621587037
58.10000000000002	0.2814301178325491
58.20000000000002	0.29250606138051055
58.30000000000001	0.3022937743861615
58.400000000000006	0.31090456709417913
58.5	0.31844210802087064
58.60000000000002	0.32500072467511437
58.70000000000002	0.3306647258031886
58.80000000000001	0.33550835710960497
58.900000000000006	0.3395961256542531
59.	0.3429833165532503
59.10000000000002	0.34571658733866906
59.20000000000002	0.3478345674724932
59.30000000000001	0.3493684187134832
59.400000000000006	0.35034233055166997
59.5	0.35077393684342906
59.60000000000002	0.3506746473012624
59.70000000000002	0.3500498921710486
59.80000000000001	0.34889928136965387
59.900000000000006	0.34721668136342554
60.	0.34499021476856007
60.10000000000002	0.34220218958509474
60.20000000000002	0.3388289676648635
60.30000000000001	0.33484078604862066
60.400000000000006	0.3302015509087868
60.5	0.3248686329274133
60.60000000000002	0.31879270623329037
60.70000000000002	0.31191769208577325
60.80000000000001	0.3041808953065219
60.900000000000006	0.29551345840632487
61.	0.28584130805732033
61.10000000000002	0.27508683343121226
61.20000000000002	0.2631716171433338
61.30000000000001	0.2500206350981854
61.400000000000006	0.23556844274081998
61.5	0.21976795110285668
61.60000000000002	0.20260242517448612
61.70000000000002	0.18410123771620318
61.80000000000001	0.16435957318300398
61.900000000000006	0.14356155241360408
62.	0.122004987352415
62.10000000000002	0.10012410376677433
62.20000000000002	0.07850425385819852
62.30000000000001	0.057880495108444986
62.400000000000006	0.03911114912921325
62.5	0.023119712228772685
62.60000000000002	0.01080505257095822
62.70000000000002	0.0029302769240267205
62.80000000000001	0.000011721315364890101
62.900000000000006	0.002235626826250569
63.	0.009426265560272514
63.10000000000002	0.02107523819269426
63.20000000000002	0.036423087839000744
63.30000000000001	0.0545699094416572
63.400000000000006	0.0745872715449381
63.5	0.09560948586560947
63.60000000000002	0.11689325993046631
63.70000000000002	0.13784538608765842
63.80000000000001	0.15802492880196428
63.900000000000006	0.1771288234169762
64.	0.19496913396073415
64.10000000000002	0.21144808881188143
64.20000000000002	0.22653467015377432
64.30000000000001	0.24024462224028081
64.4	0.2526244469963469
64.5	0.2637392068151287
64.60000000000002	0.2736636015109256
64.70000000000002	0.28247568004797585
64.80000000000001	0.2902525746018779
64.9	0.2970677307246729
65.	0.30298921004481194
65.10000000000002	0.3080787392613146
65.20000000000002	0.31239126211362794
65.30000000000001	0.3159748173656041
65.4	0.318870616798021
65.5	0.32111323521240986
65.60000000000002	0.3227308522016435
65.70000000000002	0.3237455053950592
65.80000000000001	0.32417332909049723
65.9	0.3240247622801268
66.	0.3233047173383802
66.10000000000002	0.3220127060614538
66.20000000000002	0.32014292411508005
66.30000000000001	0.3176842989115699
66.4	0.31462051007638975
66.5	0.31092999653798836
66.60000000000002	0.30658597047034186
66.70000000000002	0.3015564664926243
66.80000000000001	0.29580446544016736
66.9	0.2892881465307054
67.	0.28196134080997914
67.10000000000002	0.27377428331660325
67.20000000000002	0.26467479219251744
67.30000000000001	0.25461004010775684
67.4	0.24352912567788493
67.5	0.2313866963697033
67.60000000000002	0.21814791182820317
67.70000000000002	0.20379505306008766
67.80000000000001	0.18833605431544967
67.9	0.1718151243946757
68.	0.154325383336059
68.10000000000002	0.13602301263193536
68.20000000000002	0.11714175575352113
68.30000000000001	0.09800570931243884
68.4	0.07903731264474734
68.5	0.06075653879589452
68.60000000000002	0.04376697632021217
68.70000000000002	0.02872536850356284
68.80000000000001	0.016293745546412528
68.9	0.0070775450407920305
69.	0.0015581677170458984
69.10000000000002	0.00003242806877653257
69.20000000000002	0.002572213456174225
69.30000000000001	0.009014151091738807
69.4	0.018981922788153267
69.5	0.03193567026926727
69.60000000000002	0.04723687690548181
69.70000000000002	0.06421521826119554
69.80000000000001	0.0822261033471112
69.9	0.10069228981392654
70.	0.11912790805207871
70.10000000000002	0.13714693678737255
70.20000000000002	0.15446009268901964
70.30000000000001	0.17086446451486387
70.4	0.1862296186710792
70.5	0.200482898642024
70.60000000000002	0.21359562922758873
70.70000000000002	0.22557111578682576
70.80000000000001	0.2364347534139316
70.9	0.24622620714410415
71.	0.2549934380377339
71.10000000000002	0.2627882757510203
71.20000000000002	0.2696632308458092
71.30000000000001	0.2756692676692396
71.4	0.28085430073755235
71.5	0.28526222236794463
71.60000000000002	0.28893231074111625
71.70000000000002	0.2918989030973339
71.80000000000001	0.29419124781445016
71.9	0.2958334721434021
72.	0.2968446202731637
72.10000000000002	0.2972387301639251
72.20000000000002	0.29702492818282444
72.30000000000001	0.2962075288537438
72.4	0.29478613372750545
72.5	0.2927557291242564
72.60000000000002	0.2901067878503667
72.70000000000002	0.2868253854506479
72.80000000000001	0.28289334759857154
72.9	0.27828845231812044
73.	0.27298471933259794
73.10000000000002	0.26695282939372783
73.20000000000002	0.26016072934519946
73.30000000000001	0.2525744941567788
73.4	0.24415953515647837
73.5	0.2348822635394302
73.60000000000002	0.22471233830192025
73.70000000000002	0.21362564480551047
73.80000000000001	0.20160815859804004
73.9	0.18866083995170263
74.	0.17480566464999817
74.10000000000002	0.16009280811881288
74.20000000000002	0.14460884179600367
74.30000000000001	0.12848555178641544
74.4	0.11190863831765492
74.5	0.09512511159605459
74.60000000000002	0.07844771995995686
74.70000000000002	0.06225434777568035
74.80000000000001	0.04698019231323172
74.9	0.03310090548686952
75.	0.021105970248225962
75.10000000000002	0.011463412525862957
75.20000000000002	0.004579266625153913
75.30000000000001	0.0007573988736926774
75.4	0.0001665142566101404
75.5	0.002820708434753315
75.60000000000002	0.00857760035005961
75.70000000000002	0.017154459774314186
75.80000000000001	0.028158982991271925
75.9	0.04112868809696209
76.	0.055572028355796936
76.10000000000002	0.07100523298926553
76.20000000000002	0.08698094602154317
76.30000000000001	0.10310709696176477
76.4	0.11905641576548187
76.5	0.1345682581970435
76.60000000000002	0.14944492192218928
76.70000000000002	0.16354458961967816
76.80000000000001	0.17677267133980284
76.9	0.18907283837556926
77.	0.20041857943083544
77.10000000000002	0.2108057338824174
77.20000000000002	0.2202461851076713
77.30000000000001	0.22876272040286424
77.4	0.23638496271331005
77.5	0.24314623130866858
77.60000000000002	0.2490811747953827
77.70000000000002	0.2542240261785014
77.80000000000001	0.25860734620796666
77.9	0.26226114169241477
78.	0.2652122661687494
78.10000000000002	0.2674840293688903
78.20000000000002	0.2690959585258359
78.30000000000001	0.2700636685613953
78.4	0.2703988098024903
78.5	0.2701090714551788
78.60000000000002	0.2691982270603659
78.70000000000002	0.26766621500291554
78.80000000000001	0.2655092532658293
78.9	0.2627199934022907
79.	0.2592877244965531
79.10000000000002	0.25519864402076015
79.20000000000002	0.25043621924663
79.30000000000001	0.24498167045348124
79.4	0.23881461570112864
79.5	0.23191392635306568
79.60000000000002	0.22425885251403754
79.70000000000002	0.2158304873279621
79.80000000000001	0.2066136472604958
79.9	0.19659924973030787
80.	0.18578726616557453
80.10000000000002	0.1741903125975342
80.20000000000002	0.1618379043883202
80.30000000000001	0.14878133825548542
80.4	0.13509906451928766
80.5	0.12090226831222448
80.60000000000002	0.10634018894859457
80.70000000000002	0.0916044820770161
80.80000000000001	0.07693169899706503
80.9	0.06260277641739599
81.	0.048938379221777226
81.10000000000002	0.03628911554099882
81.20000000000002	0.02502013247431696
81.30000000000001	0.01549042971670984
81.4	0.008028317219542985
81.5	0.0029055758737984395
81.60000000000002	0.0003137304812330333
81.70000000000002	0.000346071308355643
81.80000000000001	0.0029884544803259502
81.9	0.008120519648880897
82.	0.015527117957950054
82.10000000000002	0.024917954058629642
82.20000000000002	0.035952200672945155
82.30000000000001	0.04826442099796736
82.4	0.06148852043604569
82.5	0.07527739458131816
82.60000000000002	0.08931709475996133
82.70000000000002	0.10333538504642686
82.80000000000001	0.11710532720658803
82.9	0.13044494851316982
83.	0.1432141663030407
83.10000000000002	0.155310054112979
83.20000000000002	0.16666133355406781
83.30000000000001	0.17722274049300218
83.4	0.18696969303195654
83.5	0.19589350703151076
83.60000000000002	0.2039972696786192
83.70000000000002	0.2112923896506531
83.80000000000001	0.2177957858122791
83.9	0.22352764604663056
84.	0.22850967555318605
84.10000000000002	0.23276375315989276
84.20000000000002	0.23631092005598936
84.30000000000001	0.23917063453850262
84.4	0.24136023675952462
84.5	0.24289457781392404
84.60000000000002	0.24378577716565206
84.70000000000002	0.24404308111081086
84.80000000000001	0.24367280269085428
84.9	0.242678330309866
85.	0.24106019845617904
85.10000000000002	0.23881621958859925
85.20000000000002	0.23594168162923312
85.30000000000001	0.23242962079616974
85.4	0.22827118485886774
85.5	0.22345610739397184
85.60000000000002	0.21797331925333135
85.70000000000002	0.21181172908487544
85.80000000000001	0.2049612100255149
85.9	0.19741383398386658
86.	0.189165397230735
86.10000000000002	0.1802172797921196
86.20000000000002	0.17057867424976428
86.30000000000001	0.16026920417145127
86.4	0.14932192506042688
86.5	0.13778665762167652
86.60000000000002	0.12573354078724633
86.70000000000002	0.11325660831619444
86.80000000000001	0.10047708923597409
86.9	0.08754601610510034
87.	0.07464561178075343
87.10000000000002	0.061988841344462704
87.20000000000002	0.04981649757612651
87.30000000000001	0.03839127791655912
87.4	0.02798854506774624
87.5	0.018883857246542547
87.60000000000002	0.01133788195116249
87.70000000000002	0.005579889593839404
87.80000000000001	0.001791530945422538
87.9	0.00009288268970488786
88.	0.0005326724794722822
88.10000000000002	0.0030841234746823588
88.20000000000002	0.007647057863755635
88.30000000000001	0.01405594491186023
88.4	0.02209269957168817
88.5	0.031502435317756636
88.60000000000002	0.04201016094169788
88.70000000000002	0.05333657944409903
88.80000000000001	0.06521159463173737
88.9	0.07738470752635614
89.	0.08963204724702167
89.10000000000002	0.10176023024123643
89.20000000000002	0.11360753344353255
89.30000000000001	0.1250430038654963
89.4	0.13596414088487113
89.5	0.14629372034585233
89.60000000000002	0.15597622122021504
89.70000000000002	0.16497419641811972
89.80000000000001	0.17326481884357897
89.9	0.1808367419062927
90.	0.1876873434940107
90.10000000000002	0.19382037273230684
90.20000000000002	0.1992439864812094
90.30000000000001	0.20396914356209875
90.4	0.2080083154818842
90.5	0.21137446981449415
90.60000000000002	0.21408028399799822
90.70000000000002	0.21613755135431478
90.80000000000001	0.21755674643526154
90.9	0.21834672257107876
91.	0.21851452028756613
91.10000000000002	0.21806527082630606
91.20000000000002	0.2170021842538999
91.30000000000001	0.21532661657316382
91.4	0.21303821489029362
91.5	0.21013514409952447
91.60000000000002	0.2066144027608355
91.70000000000002	0.20247223986970977
91.80000000000001	0.1977046879905095
91.9	0.1923082315927098
92.	0.1862806321080314
92.10000000000002	0.17962193276064573
92.20000000000002	0.17233566593841956
92.30000000000001	0.1644302828371546
92.4	0.15592081810330094
92.5	0.14683078973347818
92.60000000000002	0.1371943148887795
92.70000000000002	0.1270583939018959
92.80000000000001	0.11648527636110213
92.9	0.10555477453456313
93.	0.09436633221036969
93.10000000000002	0.08304059583152307
93.20000000000002	0.07172017806211682
93.30000000000001	0.06056926457993077
93.4	0.04977170995951523
93.5	0.0395273169199997
93.60000000000002	0.03004611145865655
93.70000000000002	0.02154062205352266
93.80000000000001	0.01421643550132718
93.9	0.008261604463417976
94.	0.0038357695457111414
94.10000000000002	0.0010600644798398283
94.20000000000002	8.931664957549225e-6
94.30000000000001	0.0007048456745149169
94.4	0.0031166253956390164
94.5	0.007161561569475358
94.60000000000002	0.012711085126004908
94.70000000000002	0.01959925650504394
94.80000000000001	0.02763305428462563
94.9	0.036603329412369504
95.	0.04629536623975473
95.10000000000002	0.05649820911757866
95.20000000000002	0.06701220714361818
95.30000000000001	0.07765453276219056
95.4	0.08826269078423041
95.5	0.09869622422255457
95.60000000000002	0.10883693509033704
95.70000000000002	0.11858798078357563
95.80000000000001	0.127872197029693
95.9	0.1366299557784233
96.	0.1448168077449296
96.10000000000002	0.1524010972733219
96.20000000000002	0.15936167992263567
96.30000000000001	0.16568582496007447
96.4	0.17136734720963298
96.5	0.17640498507339403
96.60000000000002	0.18080102267873271
96.70000000000002	0.18456014230136364
96.80000000000001	0.1876884867691233
96.9	0.19019290896273958
97.	0.19208038557538265
97.10000000000002	0.19335757403630835
97.20000000000002	0.19403049426513663
97.30000000000001	0.19410432023125632
97.4	0.19358326983724955
97.5	0.19247058523153227
97.60000000000002	0.19076859916596756
97.70000000000002	0.1884788863758619
97.80000000000001	0.1856025021162046
97.9	0.18214031287588817
98.	0.17809342681803847
98.10000000000002	0.1734637335155566
98.20000000000002	0.16825456384970722
98.30000000000001	0.1624714812053421
98.4	0.15612321390628653
98.5	0.14922273564225022
98.60000000000002	0.14178849477920077
98.70000000000002	0.13384578416458814
98.80000000000001	0.12542822956769756
98.9	0.11657935658276714
99.	0.10735417234829772
99.10000000000002	0.09782067011547556
99.20000000000002	0.08806113286699757
99.30000000000001	0.07817307962418325
99.4	0.0682696693725317
99.5	0.058479359217548196
99.60000000000002	0.0489446136236974
99.70000000000002	0.03981948919224794
99.80000000000001	0.031265981979767696
99.9	0.023449125566558975
100.	0.01653096482437201
100.10000000000002	0.010663690201191057
100.20000000000002	0.005982378011158764
100.30000000000001	0.002597913736199436
100.4	0.0005907458316970224
100.5	6.101452942705608e-6
100.60000000000002	0.0008511822819150306
100.70000000000002	0.0030946582721423413
100.80000000000001	0.006668520403695778
100.9	0.011472085487613921
101.	0.01737771470213908
101.10000000000002	0.024237651547993188
101.20000000000002	0.031891324454533077
101.30000000000001	0.04017249297394241
101.4	0.04891572474067189
101.5	0.05796184293235255
101.60000000000002	0.06716214887245966
101.70000000000002	0.07638137509730183
101.80000000000001	0.08549944345216023
101.9	0.09441218333851958
102.	0.1030312080630037
102.10000000000002	0.11128315860123841
102.20000000000002	0.11910851263575736
102.30000000000001	0.12646013121373073
102.4	0.13330168325718383
102.5	0.1396060549971897
102.60000000000002	0.145353820800261
102.70000000000002	0.15053182576254082
102.80000000000001	0.15513190958466647
102.9	0.15914978551235637
103.	0.16258407697581678
103.10000000000002	0.16543550721886782
103.20000000000002	0.16770623287388475
103.30000000000001	0.16939931037077255
103.4	0.17051828363603777
103.5	0.1710668822330076
103.60000000000002	0.171048820523243
103.70000000000002	0.17046769029763956
103.80000000000001	0.16932694141594612
103.9	0.16762994714272322
104.	0.16538015294730446
104.10000000000002	0.16258130943096238
104.20000000000002	0.15923779163933482
104.30000000000001	0.1553550081768667
104.4	0.15093990409518665
104.5	0.14600156126814878
104.60000000000002	0.1405518986319534
104.70000000000002	0.13460647194797565
104.80000000000001	0.12818536828756913
104.9	0.12131418387804141
105.	0.11402506495906266
105.10000000000002	0.10635777966627077
105.20000000000002	0.09836077469925847
105.30000000000001	0.09009215403638667
105.4	0.08162049917019196
105.5	0.07302543291657514
105.60000000000002	0.06439781430761123
105.70000000000002	0.055839443775743576
105.80000000000001	0.04746215980153541
105.9	0.03938622463165341
106.	0.031737931139625
106.10000000000002	0.024646417198332035
106.19999999999999	0.018239746844234902
106.30000000000001	0.01264040375184931
106.40000000000003	0.007960432328393757
106.5	0.004296541488679582
106.60000000000002	0.0017255404710733965
106.69999999999999	0.0003004908700151417
106.80000000000001	0.00004792543419571191
106.90000000000003	0.0009664013892606105
107.	0.0030265330301687855
107.10000000000002	0.00617250263931569
107.19999999999999	0.010324903060548434
107.30000000000001	0.015384642172443206
107.40000000000003	0.021237556698805046
107.5	0.027759349318554113
107.60000000000002	0.034820478238195146
107.69999999999999	0.04229068331450116
107.80000000000001	0.05004291335608592
107.90000000000003	0.0579565098619345
108.	0.06591958945012
108.10000000000002	0.0738306407102848
108.19999999999999	0.08159940583407262
108.30000000000001	0.08914715191593522
108.40000000000003	0.09640645310597602
108.5	0.1033206064595645
108.60000000000002	0.10984279563587651
108.69999999999999	0.11593510163685758
108.80000000000001	0.12156744196078369
108.90000000000003	0.1267165014086811
109.	0.13136470100348896
109.10000000000002	0.13549923700074232
109.19999999999999	0.13911121016777245
109.30000000000001	0.14219485638469156
109.40000000000003	0.14474688294114418
109.5	0.14676591031803798
109.60000000000002	0.14825201636498495
109.69999999999999	0.14920637823684624
109.80000000000001	0.14963100689989667
109.90000000000003	0.1495285691722375
110.	0.14890229288601806
110.10000000000002	0.14775595165484764
110.19999999999999	0.14609392673583727
110.30000000000001	0.14392134445115745
110.40000000000003	0.1412442884494094
110.5	0.13807008661402098
110.60000000000002	0.13440767252892405
110.69999999999999	0.1302680209421896
110.80000000000001	0.12566465546157252
110.90000000000003	0.1206142245945547
111.	0.11513713902717448
111.10000000000002	0.10925825855360517
111.19999999999999	0.1030076111989033
111.30000000000001	0.09642111978607605
111.40000000000003	0.08954130259853041
111.5	0.08241790520939368
111.60000000000002	0.07510841061428047
111.69999999999999	0.06767836549810066
111.80000000000001	0.060201453173244976
111.90000000000003	0.05275924020822107
112.	0.04544052604709789
112.10000000000002	0.0383402350532469
112.19999999999999	0.03155781009819529
112.30000000000001	0.025195096919961683
112.40000000000003	0.01935374847531477
112.5	0.014132226037546698
112.60000000000002	0.009622524406375982
112.69999999999999	0.005906795980957265
112.80000000000001	0.0030540851303472584
112.90000000000003	0.0011174029000555982
113.	0.00013136690360504534
113.10000000000002	0.00011059975100828317
113.19999999999999	0.001049023297807752
113.30000000000001	0.0029201115157885303
113.40000000000003	0.005678081582148803
113.5	0.00925992228957836
113.60000000000002	0.01358809200235213
113.69999999999999	0.01857367337987597
113.80000000000001	0.024119753137493087
113.90000000000003	0.030124801905317248
114.	0.036485857590772865
114.10000000000002	0.04310135881278129
114.19999999999999	0.04987352528937854
114.30000000000001	0.05671023240107778
114.40000000000003	0.06352637196542163
114.5	0.070244727042548
114.60000000000002	0.07679641387884598
114.69999999999999	0.08312095909135771
114.80000000000001	0.08916608624992584
114.90000000000003	0.09488728508365254
115.	0.10024723073706805
115.10000000000002	0.10521511178240174
115.19999999999999	0.10976591567217428
115.30000000000001	0.11387971019835565
115.40000000000003	0.11754095012207515
115.5	0.1207378299248317
115.60000000000002	0.12346169681738159
115.69999999999999	0.1257065327488936
115.80000000000001	0.12746851008884652
115.90000000000003	0.12874562274210732
116.	0.12953739250933854
116.10000000000002	0.1298446493209135
116.19999999999999	0.1296693833641097
116.30000000000001	0.1290146669182977
116.40000000000003	0.12788464375732372
116.5	0.12628458413488886
116.60000000000002	0.12422100351255058
116.69999999999999	0.12170184320452981
116.80000000000001	0.11873671088654689
116.90000000000003	0.11533717833718393
117.	0.11151713274032207
117.10000000000002	0.10729317627068971
117.19999999999999	0.10268506641585788
117.30000000000001	0.09771618648307681
117.40000000000003	0.09241403196320516
117.5	0.08681069390305002
117.60000000000002	0.08094331529030971
117.69999999999999	0.07485449092389831
117.80000000000001	0.06859257572524421
117.90000000000003	0.06221186152351211
118.	0.05577257878769026
118.10000000000002	0.04934067851710073
118.19999999999999	0.04298735157531776
118.30000000000001	0.036788249179433484
118.40000000000003	0.030822379862528327
118.5	0.0251706754198152
118.60000000000002	0.01991424088050988
118.69999999999999	0.015132330303350441
118.80000000000001	0.010900119082422097
118.90000000000003	0.00728637145785003
119.	0.0043511253874464785
119.10000000000002	0.0021435320319447854
119.19999999999999	0.0006999905306268487
119.30000000000001	0.00004270841517381274
119.40000000000003	0.00017879366410288077
119.5	0.001099947887065255
119.60000000000002	0.0027827852877918393
119.69999999999999	0.005189754159836227
119.80000000000001	0.008270592537417552
119.90000000000003	0.01196421259398171
120.	0.016200883407736
120.10000000000002	0.020904570776993044
120.19999999999999	0.025995295722199083
120.30000000000001	0.03139138815212582
120.40000000000003	0.03701153561658113
120.5	0.04277655527433794
120.60000000000002	0.04861084644758609
120.69999999999999	0.05444350832286734
120.80000000000001	0.060209130326633956
120.90000000000003	0.06584828027622691
121.	0.07130772729747331
121.10000000000002	0.07654044309929588
121.19999999999999	0.08150542733078883
121.30000000000001	0.08616740145015764
121.40000000000003	0.0904964118646038
121.5	0.09446737801328427
121.60000000000002	0.09805961534907831
121.69999999999999	0.10125635742351288
121.80000000000001	0.10404429589995298
121.90000000000003	0.10641315255816686
122.	0.1083552933257538
122.10000000000002	0.10986539110017368
122.19999999999999	0.1109401415670126
122.30000000000001	0.1115780342932681
122.40000000000003	0.1117791799751711
122.5	0.11154519373652662
122.60000000000002	0.11087913369314159
122.69999999999999	0.10978549351342656
122.80000000000001	0.10827024731229251
122.90000000000003	0.10634094481927936
123.	0.104006854272869
123.10000000000002	0.10127914982802216
123.19999999999999	0.0981711393470492
123.30000000000001	0.09469852720818281
123.40000000000003	0.09087970515886876
123.5	0.08673606222881308
123.60000000000002	0.08229230229862056
123.69999999999999	0.07757675513202457
123.80000000000001	0.07262166361775947
123.90000000000003	0.06746342679631073
124.	0.06214277521494818
124.10000000000002	0.056704852601673725
124.19999999999999	0.05119917620367388
124.30000000000001	0.04567944790014708
124.40000000000003	0.040203189910720534
124.5	0.034831183090916165
124.60000000000002	0.02962669283876155
124.69999999999999	0.024654477721325996
124.80000000000001	0.019979588934532992
124.90000000000003	0.015665984085129724
125.	0.011774995509060915
125.10000000000002	0.008363709939350088
125.19999999999999	0.00548333098082969
125.30000000000001	0.0031776065638349305
125.40000000000003	0.0014814084981273055
125.5	0.0004195490597468255
125.60000000000002	5.909613576948522e-6
125.69999999999999	0.00024293897401716903
125.80000000000001	0.001121555931653422
125.90000000000003	0.0026214634072945606
126.	0.004711853888180094
126.10000000000002	0.00735246014162781
126.19999999999999	0.01049488434671748
126.30000000000001	0.014084124668311621
126.40000000000003	0.018060211881111697
126.5	0.022359869865392637
126.60000000000002	0.026918121662455184
126.69999999999999	0.03166977566865507
126.80000000000001	0.03655074250759471
126.90000000000003	0.04149915018805371
127.	0.04645624161818733
127.10000000000002	0.051367053104833665
127.19999999999999	0.0561808843011279
127.30000000000001	0.060851578817539366
127.40000000000003	0.06533764040677575
127.5	0.06960221257722457
127.60000000000002	0.07361295015501891
127.69999999999999	0.07734181024443694
127.80000000000001	0.08076478776672344
127.90000000000003	0.08386161776790282
128.	0.08661546337193032
128.10000000000002	0.08901260491651927
128.2	0.09104214265486986
128.3	0.09269572256683598
128.40000000000003	0.09396729236223095
128.5	0.09485289269224596
128.60000000000002	0.09535048689153724
128.7	0.09545983120949617
128.8	0.09518238639602142
128.90000000000003	0.09452127061890209
129.	0.09348125293834544
129.10000000000002	0.09206878588154341
129.2	0.09029207498197428
129.3	0.08816118241470028
129.40000000000003	0.08568816101755554
129.5	0.0828872139949334
129.60000000000002	0.07977487442442194
129.7	0.07637019731123551
129.8	0.07269495536691115
129.90000000000003	0.06877382796028512
130.	0.06463457086664783
130.10000000000002	0.06030815263215804
130.2	0.055828841726059966
130.3	0.05123422737019671
130.40000000000003	0.046565156253589216
130.5	0.04186556752946584
130.60000000000002	0.037182209834339376
130.7	0.032564226822903546
130.8	0.028062602075696226
130.90000000000003	0.023729460294420295
131.	0.019617229375073694
131.10000000000002	0.01577767695907921
131.2	0.01226084489202943
131.3	0.009113914925236787
131.40000000000003	0.006380048048598658
131.5	0.004097247015791117
131.60000000000002	0.002297295912038884
131.7	0.0010048311916014741
131.8	0.00023659497126648466
131.90000000000003	9.134454422010502e-7
132.	0.00029743153078907916
132.10000000000002	0.0011171201862205343
132.2	0.00244255660925791
132.3	0.004248461223497781
132.40000000000003	0.006502460593465147
132.5	0.009166033476415907
132.60000000000002	0.012195589109167373
132.7	0.01554362300864549
132.8	0.01915989600484636
132.90000000000003	0.022992586438490708
133.	0.02698937262202535
133.10000000000002	0.031098411774075126
133.2	0.03526919165184912
133.3	0.03945324107461935
133.40000000000003	0.04360469468877211
133.5	0.047680715136454666
133.60000000000002	0.051641781956207944
133.7	0.055451860978263934
133.8	0.059078470759990176
133.90000000000003	0.062492663934847606
134.	0.06566894148445176
134.10000000000002	0.06858511717328644
134.2	0.07122214798588726
134.3	0.07356394462191135
134.40000000000003	0.07559717413723457
134.5	0.07731106482432598
134.60000000000002	0.07869722151174133
134.7	0.07974945769983649
134.8	0.08046364937293846
134.90000000000003	0.0808376139459126
135.	0.08087101660461135
135.10000000000002	0.08056530526040764
135.2	0.07992367442587477
135.3	0.07895105749390789
135.40000000000003	0.07765414612725152
135.5	0.07604143470192382
135.60000000000002	0.07412328696271878
135.7	0.0719120212142445
135.8	0.06942200946769546
135.90000000000003	0.06666978498407788
136.	0.06367415160490567
136.10000000000002	0.06045628716505114
136.2	0.05703983218282081
136.3	0.05345095398541891
136.40000000000003	0.04971837554393441
136.5	0.04587335767371475
136.60000000000002	0.04194962303694375
136.7	0.03798321071004538
136.8	0.03401225109608608
136.90000000000003	0.030076652803553146
137.	0.02621769587286783
137.10000000000002	0.02247752944702419
137.2	0.018898576604678703
137.3	0.015522854450823742
137.40000000000003	0.012391223423697816
137.5	0.009542585742461248
137.60000000000002	0.007013058507545371
137.7	0.004835151633011784
137.8	0.0030369839922842067
137.90000000000003	0.0016415724141038107
138.	0.0006662271294453938
138.10000000000002	0.0001220837986259298
138.2	0.000013796440670236373
138.3	0.0003394078000264983
138.40000000000003	0.0010904045052032405
138.5	0.002251954554949169
138.60000000000002	0.003803315045130721
138.7	0.005718389435171075
138.8	0.007966406736506027
138.90000000000003	0.01051269027549951
139.	0.013319481380912882
139.10000000000002	0.0163467834557861
139.2	0.019553194170519567
139.3	0.022896697537741047
139.40000000000003	0.026335392874250803
139.5	0.029828143562974942
139.60000000000002	0.033335134571579196
139.7	0.03681833341830123
139.8	0.04024185436312701
139.90000000000003	0.04357222982660085
140.	0.04677859629695406
140.10000000000002	0.04983280427285678
140.2	0.05270946317270254
140.3	0.055385932739813674
140.40000000000003	0.057842272430334296
140.5	0.0600611597385841
140.60000000000002	0.06202778753700719
140.7	0.0637297494119828
140.8	0.06515692076771014
140.90000000000003	0.06630134222915704
141.	0.06715711065986321
141.10000000000002	0.06772028195811547
141.2	0.06798878872532163
141.3	0.06796237491871387
141.40000000000003	0.06764254870173393
141.5	0.06703255387738158
141.60000000000002	0.06613735951582714
141.7	0.06496366664954036
141.8	0.06351993018947238
141.90000000000003	0.0618163934997842
142.	0.059865132346183646
142.10000000000002	0.05768010420096613
142.2	0.05527719815155091
142.3	0.05267427993408187
142.40000000000003	0.04989122592675616
142.5	0.04694993932832653
142.60000000000002	0.04387434126825897
142.7	0.04069032931019825
142.8	0.037425695792914423
142.90000000000003	0.03410999878109384
143.	0.03077437914824928
143.10000000000002	0.027451318552098636
143.2	0.024174334833999223
143.3	0.0209776136911752
143.40000000000003	0.01789557830255032
143.5	0.014962401850761899
143.60000000000002	0.012211471430491776
143.7	0.009674815462947002
143.8	0.007382510193658068
143.90000000000003	0.005362083847173618
144.	0.003637939249757769
144.10000000000002	0.0022308169355749388
144.2	0.001157320706347471
144.3	0.00042952619382907557
144.40000000000003	0.000054690170386915765
144.5	0.000035074287247067485
144.60000000000002	0.0003678918419698482
144.7	0.0010453804429670986
144.8	0.0020549974778793613
144.90000000000003	0.0033797295584985726
145.	0.004998502037407312
145.10000000000002	0.006886670629359727
145.2	0.009016574375466373
145.3	0.011358127784589403
145.40000000000003	0.013879429966712688
145.5	0.016547369812143973
145.60000000000002	0.019328208549807012
145.7	0.022188124060097514
145.8	0.025093704821216617
145.90000000000003	0.028012385039212
146.	0.0309128160927263
146.10000000000002	0.033765172706360716
146.2	0.03654139510493569
146.3	0.03921537070844043
146.40000000000003	0.04176306067233527
146.5	0.04416257777383123
146.60000000000002	0.04639422283816301
146.7	0.04844048715798696
146.8	0.050286028262640683
146.90000000000003	0.051917626022629046
147.	0.05332412550464038
147.10000000000002	0.054496372290396486
147.2	0.05542714519447346
147.3	0.056111090505227196
147.40000000000003	0.0565446610605807
147.5	0.056726062677692896
147.60000000000002	0.05665520969416819
147.7	0.05633369065336482
147.8	0.055764744477122374
147.90000000000003	0.054953246812304186
148.	0.053905705607997054
148.10000000000002	0.05263026437336982
148.2	0.051136710979283226
148.3	0.04943648930016868
148.40000000000003	0.04754271045151255
148.5	0.04547015987284174
148.60000000000002	0.043235296053329576
148.7	0.04085623632040085
148.8	0.03835272484094857
148.90000000000003	0.035746077855857206
149.	0.033059101220978895
149.10000000000002	0.03031597560306907
149.2	0.02754210521644061
149.3	0.024763926817650175
149.40000000000003	0.02200867682191101
149.5	0.019304115868252175
149.60000000000002	0.0166782119200063
149.7	0.014158784993706451
149.8	0.011773118783052379
149.90000000000003	0.00954754667495224
150.	0.007507021804074048

==> data/MZ1compc.dat <==
-150.	0.0012340008788664517
-149.9	0.0015098963093011031
-149.8	0.0017808408431180226
-149.7	0.002035884773479898
-149.6	0.0022646554292562013
-149.5	0.0024577800963922944
-149.4	0.002607270377711747
-149.3	0.002706853155299029
-149.2	0.0027522355142669684
-149.1	0.0027412935170886762
-149.	0.0026741774892765258
-148.9	0.0025533294136266347
-148.8	0.002383411071031436
-148.7	0.0021711446602958257
-148.6	0.001925070728002029
-148.5	0.0016552312848132499
-148.4	0.001372788903403762
-148.3	0.0010895952914917496
-148.2	0.0008177251962483315
-148.1	0.0005689933924675948
-148.	0.00035447379892390675
-147.9	0.00018404032601936467
-147.8	0.00006594877869619508
-147.7	6.4779590030149104e-6
-147.6	9.64602602052438e-6
-147.5	0.00007701523548686798
-147.4	0.0002075945226343742
-147.3	0.00039784519501244307
-147.2	0.0006417904989681109
-147.1	0.0009312252709369975
-147.	0.001256017541121925
-146.9	0.001604490058206244
-146.8	0.0019638664418692095
-146.7	0.002320764179675174
-146.6	0.0026617150368270517
-146.5	0.002973692649452637
-146.4	0.0032446270797939266
-146.3	0.003463886842164163
-146.2	0.003622710258639472
-146.1	0.0037145698669476565
-146.	0.0037354558851086976
-145.9	0.0036840673641819095
-145.8	0.003561902582238221
-145.7	0.0033732434204352003
-145.6	0.003125031898373382
-145.5	0.0028266407110704027
-145.4	0.0024895434660689732
-145.3	0.002126894294986717
-145.2	0.001753030492392132
-145.1	0.0013829156484951503
-145.	0.001031544175302068
-144.9	0.000713330928540652
-144.8	0.00044151153789875235
-144.7	0.00022757983261985387
-144.6	0.00008078819772464066
-144.5	7.73471327428241e-6
-144.4	0.000012057521939735216
-144.3	0.00009425217057997537
-144.2	0.00025162193414883017
-144.1	0.00047836471281660316
-144.	0.0007657934220991915
-143.9	0.0011026803211402487
-143.8	0.0014757098715840252
-143.7	0.001870019845276948
-143.6	0.002269806757512802
-143.5	0.0026589694273775714
-143.4	0.003021763570242888
-143.3	0.0033434407154774707
-143.2	0.003610846241381971
-143.1	0.0038129537097247885
-143.	0.003941315732962617
-142.9	0.003990415105255012
-142.8	0.003957903700029396
-142.7	0.003844720558275899
-142.6	0.003655084588582604
-142.5	0.003396361337116535
-142.4	0.003078807350261544
-142.3	0.0027151997320922563
-142.2	0.0023203625601770604
-142.1	0.0019106057944658452
-142.	0.0015030960733783119
-141.9	0.0011151821650664017
-141.8	0.0007637006137544699
-141.7	0.0004642890514487213
-141.6	0.0002307354996559108
-141.5	0.00007439156824618246
-141.4	3.675645850967242e-6
-141.3	0.000023688945522057426
-141.2	0.0001359627162989685
-141.1	0.0003383492720396081
-141.	0.0006250630461820759
-140.9	0.000986871054776317
-140.8	0.001411425375601946
-140.7	0.0018837239529215211
-140.6	0.0023866805840154497
-140.5	0.002901780611771511
-140.4	0.003409795799900571
-140.3	0.0038915301471642125
-140.2	0.0043285679395134915
-140.1	0.004703995996137211
-140.	0.005003073639199313
-139.9	0.005213826196284388
-139.8	0.005327540638408541
-139.7	0.005339145120309788
-139.6	0.0052474576402315775
-139.5	0.005055292753342438
-139.4	0.00476941928832093
-139.3	0.004400366392343967
-139.2	0.003962080026511196
-139.1	0.003471437275965709
-139.	0.00294763148004425
-138.9	0.0024114470823968703
-138.8	0.0018844489899223116
-138.7	0.0013881167421597098
-138.6	0.0009429584716207742
-138.5	0.0005676429803427613
-138.4	0.0002781897890529057
-138.3	0.00008725634587211358
-138.2	3.5584878866963113e-6
-138.1	0.00003145472642876884
-138.	0.0001707172180379852
-137.9	0.0004165028705171205
-137.8	0.0007595275955325817
-137.7	0.0011864360530184153
-137.6	0.0016803491574795236
-137.5	0.0022215628731872376
-137.4	0.0027883649903754854
-137.3	0.003357932000610572
-137.2	0.003907265983546312
-137.1	0.004414131455797982
-137.	0.004857954108186559
-136.9	0.00522064684563069
-136.8	0.005487333077307907
-136.7	0.005646942342278122
-136.6	0.005692658736234579
-136.5	0.005622207979127999
-136.4	0.005437974203022503
-136.3	0.005146942625471321
-136.2	0.004760469265914456
-136.1	0.004293883859133928
-136.	0.0037659372106835657
-135.9	0.003198109462275174
-135.8	0.0026138010400158043
-135.7	0.0020374332847724335
-135.6	0.0014934906378559812
-135.5	0.0010055404067031014
-135.4	0.0005952691365490302
-135.3	0.00028157603509467143
-135.2	0.00007976337105433078
-135.1	8.610565193689142e-7
-135.	0.00005111767340312815
-134.9	0.00023168317824383413
-134.8	0.0005384997982817359
-134.7	0.0009624077835335439
-134.6	0.0014894623995731437
-134.5	0.0021014485733245416
-134.4	0.002776570633600347
-134.3	0.0034902871863909707
-134.2	0.004216255710848579
-134.1	0.004927348115653617
-134.	0.0055966972016122645
-133.9	0.006198734498108821
-133.8	0.006710181917533264
-133.7	0.007110962687493731
-133.6	0.007385000675730608
-133.5	0.007520881193763226
-133.4	0.007512350448647056
-133.3	0.007358634944717491
-133.2	0.007064566393390563
-133.1	0.0066405022548152
-133.	0.006102037160570546
-132.9	0.005469506403440236
-132.8	0.00476728961017929
-132.7	0.0040229306757506005
-132.6	0.0032660988693578273
-132.5	0.002527425319429158
-132.4	0.0018372581983661799
-132.3	0.001224388007295091
-132.2	0.0007148004400675935
-132.1	0.0003305174313754964
-132.	0.00008858637908100473
-131.9	2.727063370596003e-7
-131.8	0.00007050186298770934
-131.7	0.0002975840236510493
-131.6	0.0006732390645383278
-131.5	0.0011829222088302338
-131.4	0.001806433538831971
-131.3	0.00251877889037178
-131.2	0.0032912367614373154
-131.1	0.004092576688780504
-131.	0.004890369498941976
-130.9	0.005652328857996671
-130.8	0.006347626137244646
-130.7	0.0069481259913990855
-130.6	0.0074294972792574585
-130.5	0.007772162122185464
-130.4	0.007962054208635458
-130.3	0.007991165352581115
-130.2	0.007857866500563184
-130.1	0.007566995809660279
-130.	0.007129712248550622
-129.9	0.0065631187033447745
-129.8	0.005889664146137365
-129.7	0.005136340354615703
-129.6	0.004333695141330169
-129.5	0.003514691061000227
-129.4	0.002713445888842181
-129.3	0.001963898348972502
-129.2	0.0012984489715824356
-129.1	0.0007466308011554514
-129.	0.00033386717965252924
-128.9	0.00008037331133237074
-128.8	2.5433689521175157e-7
-128.7	0.00010084509817754681
-128.6	0.00038232595013666524
-128.5	0.0008376355570740587
-128.4	0.0014526866036393695
-128.3	0.0022068749684629376
-128.2	0.003073858400395334
-128.1	0.004022568227569555
-128.	0.005018407967476105
-127.9	0.006024586370270458
-127.8	0.007003529490175716
-127.7	0.007918316538199265
-127.6	0.008734086930225808
-127.5	0.0094193703449624
-127.4	0.009947296947632784
-127.3	0.010296650509378318
-127.2	0.010452732442175362
-127.1	0.010408009515265538
-127.	0.010162522245471949
-126.9	0.009724034952770367
-126.8	0.00910791275207984
-126.7	0.008336715948647723
-126.6	0.007439509066182492
-126.5	0.00645089058922102
-126.4	0.005409760703603088
-126.3	0.0043578577356182275
-126.2	0.0033381089982410105
-126.1	0.002392857214517792
-126.	0.001562038014706696
-125.9	0.0008813953199948916
-125.8	0.0003808278307226068
-125.7	0.00008295972793763205
-125.6	2.0210975759298586e-6
-125.5	0.0001431084099800641
-125.4	0.0005018735637167134
-125.3	0.0010646634227012564
-125.2	0.001809103047280606
-125.1	0.0027050878752876554
-125.	0.0037161257432878113
-124.9	0.004800951077738137
-124.8	0.0059153221762965336
-124.7	0.0070139085719659435
-124.6	0.008052178399561617
-124.5	0.008988204094626202
-124.4	0.009784316848396585
-124.3	0.010408554123741585
-124.2	0.010835858513277688
-124.1	0.011048999013402732
-124.	0.0110391966423256
-123.9	0.010806445028198905
-123.8	0.010359523386047403
-123.7	0.009715704787247507
-123.6	0.008900167595518866
-123.5	0.007945123224053944
-123.4	0.006888679661481569
-123.3	0.0057734679618081175
-123.2	0.004645068172253798
-123.1	0.003550281634461753
-123.	0.0025353074614247752
-122.9	0.0016438911217268057
-122.8	0.0009155210792499445
-122.7	0.0003837539270516768
-122.6	0.00007474819900424187
-122.5	6.08124851820472e-6
-122.4	0.000185912071492279
-122.3	0.0006125362574483554
-122.2	0.0012743586138340881
-122.1	0.0021502862142353434
-122.	0.00321052176899499
-121.9	0.004417716401680606
-121.8	0.0057284239208782745
-121.7	0.007094786727030011
-121.6	0.008466377106142479
-121.5	0.009792116629330478
-121.4	0.011022199867597386
-121.3	0.012109955377171711
-121.2	0.013013585444405448
-121.1	0.013697734972849927
-121.	0.014134847968968217
-120.9	0.01430627655925096
-120.8	0.01420311206400864
-120.7	0.01382671059239808
-120.6	0.013188887621924038
-120.5	0.012311758188306696
-120.4	0.011227202991691968
-120.3	0.009975947331016106
-120.2	0.008606250532982257
-120.1	0.0071722192123464985
-120.	0.00573177832529435
-119.9	0.004344358647435467
-119.8	0.0030683860547012004
-119.7	0.0019586838554784495
-119.6	0.0010639207734923486
-119.5	0.0004242502073924415
-119.4	0.00006928781467485448
-119.3	0.000016562255350914104
-119.2	0.00027054789285121966
-119.1	0.0008223503070818608
-119.	0.0016500695108888964
-118.9	0.002719817037891094
-118.8	0.003987317319973612
-118.7	0.005399986183411997
-118.6	0.006899353616363275
-118.5	0.008423685962689994
-118.4	0.009910664039948
-118.3	0.011299986225305394
-118.2	0.01253578596780692
-118.1	0.01356877766596923
-118.	0.014358069809039097
-117.9	0.014872606862661347
-117.8	0.015092219751098854
-117.69999999999999	0.015008278205068747
-117.6	0.01462394694701008
-117.5	0.013954052678443636
-117.4	0.013024571610990538
-117.3	0.011871749542377904
-117.19999999999999	0.010540869855678823
-117.1	0.00908469064349511
-117.	0.007561581250140557
-116.9	0.006033401042199265
-116.8	0.004563178565913504
-116.69999999999999	0.003212666078350844
-116.6	0.0020398607515434257
-116.5	0.00109659723340361
-116.4	0.0004263242243962323
-116.3	0.00006217816011033717
-116.19999999999999	0.00002545861147320317
-116.1	0.00032459236813204217
-116.	0.000954647374554925
-115.9	0.001897425978194766
-115.8	0.0031221324812352284
-115.69999999999999	0.004586576353633161
-115.6	0.006238843113534477
-115.5	0.00801934256705356
-115.4	0.009863130479107836
-115.3	0.011702395189352843
-115.19999999999999	0.013469004323899011
-115.1	0.015097016733016416
-115.	0.01652507865834333
-114.9	0.017698638283289134
-114.8	0.018571926859633332
-114.69999999999999	0.01910966568559754
-114.6	0.019288465236981724
-114.5	0.0190978854732336
-114.4	0.018541125366922873
-114.3	0.01763530645446013
-114.19999999999999	0.016411311774942868
-114.1	0.014913140533858208
-114.	0.01319674297788907
-113.9	0.011328311879490162
-113.8	0.009382028594877453
-113.69999999999999	0.007437293511184638
-113.6	0.005575511686510789
-113.5	0.003876551320343641
-113.4	0.0024150399411120246
-113.3	0.0012567037900243427
-113.19999999999999	0.00045498214921787676
-113.1	0.00004815353265283994
-113.	0.00005719047605563086
-112.9	0.0004845137359845759
-112.8	0.001313749121779515
-112.69999999999999	0.0025105090919017568
-112.6	0.004024137445566254
-112.5	0.00579028024779799
-112.4	0.007734089112341071
-112.3	0.00977383016331006
-112.19999999999999	0.011824665012525304
-112.1	0.013802386289045251
-112.	0.015626923818730605
-111.9	0.017225481019213406
-111.8	0.018535206953383874
-111.69999999999999	0.01950535150796635
-111.6	0.020098885058263415
-111.5	0.020293587689310368
-111.4	0.02008262653872446
-111.3	0.019474644661354967
-111.19999999999999	0.018493383584847523
-111.1	0.01717685753501031
-111.	0.015576093320201934
-110.9	0.013753448908722824
-110.8	0.011780528007352575
-110.69999999999999	0.009735718746792363
-110.6	0.007701402083540476
-110.5	0.005760898675256396
-110.4	0.003995249459765999
-110.3	0.0024799515586491133
-110.19999999999999	0.0012817933175911802
-110.1	0.00045594605076840786
-110.	0.00004347175378313266
-109.9	0.0000693934319010956
-109.8	0.0005414474601807447
-109.69999999999999	0.0014495974855307815
-109.6	0.0027663408092445077
-109.5	0.004447786441607148
-109.4	0.00643543513792179
-109.3	0.008658551245126116
-109.19999999999999	0.011036988205005224
-109.1	0.013484316106387386
-109.	0.015911100537838504
-108.9	0.018228194941164393
-108.8	0.020349930042956058
-108.69999999999999	0.0221971093767692
-108.6	0.023699745051529053
-108.5	0.02479948903966044
-108.4	0.02545172964701465
-108.3	0.025627329032006686
-108.19999999999999	0.025313975535593888
-108.1	0.024517115349643345
-108.	0.02326041411720988
-107.9	0.021585683989970565
-107.8	0.01955219998095043
-107.69999999999999	0.017235326270278534
-107.6	0.014724383606204145
-107.5	0.01211971741116004
-107.4	0.009528974989330264
-107.3	0.007062668442005598
-107.19999999999999	0.004829182366100412
-107.1	0.0029294723295324233
-107.	0.0014517777508967213
-106.9	0.00046672556807852045
-106.8	0.000023214756799294245
-106.69999999999999	0.00014543728575268925
-106.6	0.0008313076914760905
-106.5	0.002052450040028004
-106.4	0.0037557451208757543
-106.3	0.005866294826462895
-106.19999999999999	0.008291537299028406
-106.1	0.010926162963974804
-106.	0.013657446787140527
-105.9	0.016370625088252835
-105.8	0.01895399687352572
-105.69999999999999	0.02130350570012219
-105.6	0.023326642989684086
-105.5	0.024945593771980346
-105.4	0.026099611281079297
-105.3	0.026746652497645722
-105.19999999999999	0.02686433176273139
-105.1	0.02645025639555508
-105.	0.02552180132957657
-104.9	0.024115364625046046
-104.8	0.02228512795046575
-104.69999999999999	0.020101330931910806
-104.6	0.01764805998467105
-104.5	0.015020554053548536
-104.4	0.01232204335392663
-104.3	0.009660162779680003
-104.19999999999999	0.007143017257634607
-104.1	0.004875018125614247
-104.	0.002952651962364255
-103.9	0.0014603793884420497
-103.8	0.00046688416944912843
-103.69999999999999	0.000021896529599836047
-103.6	0.00015379533772755423
-103.5	0.0008681515711798515
-103.4	0.002147313832363331
-103.3	0.003951062773058448
-103.19999999999999	0.00621828443571109
-103.1	0.00886954266714918
-103.	0.01181037651462155
-102.9	0.014935115653271856
-102.8	0.01813099749213166
-102.69999999999999	0.021282381989417853
-102.6	0.024274889643581023
-102.5	0.02699932797305033
-102.4	0.02935531479571942
-102.3	0.031254546025431734
-102.19999999999999	0.03262368609175618
-102.1	0.033406876784920166
-102.	0.033567863533317685
-101.9	0.03309172688325954
-101.8	0.03198618309180714
-101.69999999999999	0.030282384852173754
-101.6	0.028035116658497373
-101.5	0.02532224644389582
-101.4	0.02224327480710143
-101.3	0.018916825265929308
-101.19999999999999	0.01547695298938859
-101.1	0.012068222132818137
-101.	0.008839614455641558
-100.9	0.005937477183373569
-100.8	0.0034978788325299953
-100.69999999999999	0.0016388912719900737
-100.6	0.00045342252118695935
-100.5	3.2572978552008795e-6
-100.4	0.0003149013260239285
-100.3	0.0013776693486287647
-100.19999999999999	0.0031442256704057496
-100.1	0.00553351838739162
-100.	0.008435792094574736
-99.9	0.011719163662011074
-99.8	0.01523713219767157
-99.69999999999999	0.018836377391376422
-99.6	0.022364269214394664
-99.5	0.02567564063800426
-99.4	0.028638531470594825
-99.3	0.03113876537241269
-99.19999999999999	0.033083351039344955
-99.1	0.034402789926764384
-99.	0.035052423641950735
-98.9	0.03501296832358544
-98.8	0.03429036925303106
-98.69999999999999	0.0329150766213014
-98.6	0.030940802757277116
-98.5	0.028442781090596853
-98.4	0.02551551506983837
-98.3	0.02226998694540158
-98.19999999999999	0.018830295778129728
-98.1	0.01532971329362034
-98.	0.011906184951831093
-97.9	0.008697358741455228
-97.8	0.005835289610566227
-97.69999999999999	0.0034410341544929756
-97.6	0.0016194072821970906
-97.5	0.00045420878866832634
-97.4	4.233562488673774e-6
-97.3	0.0003003490695046112
-97.19999999999999	0.0013438580579267828
-97.1	0.0031062698093826313
-97.	0.005530491963773141
-96.9	0.008533342560841234
-96.8	0.012009184289988982
-96.69999999999999	0.015834412916794303
-96.6	0.019872497044727853
-96.5	0.023979268009787554
-96.4	0.0280081921101947
-96.3	0.031815413524882034
-96.19999999999999	0.035264423983025345
-96.1	0.03823028326664869
-96.	0.04060337326622043
-95.9	0.042292710321177734
-95.8	0.043228861405898815
-95.69999999999999	0.04336650730435381
-95.6	0.04268667036981515
-95.5	0.04119857792308231
-95.4	0.03894106913033011
-95.3	0.03598338038141358
-95.19999999999999	0.03242507229294284
-95.1	0.02839480501136834
-95.	0.024047645680993966
-94.9	0.019560622707775588
-94.8	0.015126343361795306
-94.69999999999999	0.010944673225372075
-94.6	0.007212730903977818
-94.5	0.004113750281429167
-94.4	0.0018056536607485671
-94.3	0.0004103951309040839
-94.19999999999999	5.207807336152656e-6
-94.1	0.0006167767039363893
-94.	0.002219057780882257
-93.9	0.004735019497433998
-93.8	0.008042082955677602
-93.69999999999999	0.011980583912747736
-93.6	0.016364263851293505
-93.5	0.020991668021515544
-93.4	0.025657386701307034
-93.3	0.03016228024997861
-93.19999999999999	0.03432211345355454
-93.1	0.03797432250757401
-93.	0.04098289545122612
-92.9	0.043241532952206854
-92.8	0.04467536204286584
-92.69999999999999	0.04524150820315307
-92.6	0.04492880782046431
-92.5	0.04375688324192137
-92.4	0.04177472487496514
-92.3	0.03905884441086149
-92.19999999999999	0.035710992031039265
-92.1	0.03185537714902305
-92.	0.027635303180627006
-91.9	0.023209126297812816
-91.8	0.018745478135072418
-91.69999999999999	0.014417752088995215
-91.6	0.010397937468005393
-91.5	0.006849986084822594
-91.4	0.0039229982448321
-91.3	0.0017446025244510894
-91.19999999999999	0.0004149586105894904
-91.1	1.8200234755821878e-6
-91.	0.0005370456957328529
-90.9	0.0020148476296286645
-90.8	0.0043919181450185075
-90.69999999999999	0.007589415209049398
-90.6	0.011496623238427092
-90.5	0.015975973988776614
-90.4	0.02086902610188898
-90.3	0.026002971530119778
-90.19999999999999	0.031197260987101152
-90.1	0.03627000856379599
-90.	0.0410439319054094
-89.9	0.04535169126252445
-89.8	0.04904059210822709
-89.69999999999999	0.05197669907576205
-89.6	0.05404846504811863
-89.5	0.05517000337678004
-89.4	0.05528412127565771
-89.3	0.054365188182264296
-89.19999999999999	0.052421835588847276
-89.1	0.049499377861917736
-89.	0.0456817138311583
-88.9	0.04109232938200909
-88.8	0.03589389347910565
-88.69999999999999	0.030285855656896333
-88.6	0.024499452373369444
-88.5	0.018789655131234807
-88.4	0.013423876400729597
-88.3	0.008667692546879152
-88.19999999999999	0.0047684016171849085
-88.1	0.0019378081847694153
-88.	0.00033607413059744015
-87.9	0.00005864290917208535
-87.8	0.001128031949947847
-87.69999999999999	0.003491687035963853
-87.6	0.007026214883127262
-87.5	0.011547358212833519
-87.4	0.01682427910090738
-87.3	0.022596246673092398
-87.19999999999999	0.028589753484240966
-87.1	0.03453436560099853
-87.	0.04017611809602356
-86.9	0.04528784753606848
-86.8	0.04967637598641364
-86.69999999999999	0.05318684709785934
-86.6	0.055704737653780916
-86.5	0.057156141948550586
-86.4	0.05750688802230489
-86.3	0.056760936189588176
-86.19999999999999	0.05495836871826405
-86.1	0.05217313296182446
-86.	0.04851056750239207
-85.89999999999999	0.04410463366218997
-85.8	0.03911470046685491
-85.7	0.03372169486955519
-85.6	0.028123434435900284
-85.5	0.022529008628580243
-85.39999999999999	0.017152166008954174
-85.3	0.012203791683967397
-85.2	0.007883709061286045
-85.1	0.004372192255334825
-85.	0.0018217047509646415
-84.89999999999999	0.00034945929139927373
-84.8	0.00003140110256940966
-84.7	0.0008981400716935753
-84.6	0.0029332014737938096
-84.5	0.006073749987980267
-84.39999999999999	0.010213701889420721
-84.3	0.015208915026517385
-84.2	0.020883971718369743
-84.1	0.02703997084444635
-84.	0.03346273095581893
-83.89999999999999	0.03993086894277471
-83.8	0.04622333913776366
-83.7	0.05212616997996214
-83.6	0.05743829362910341
-83.5	0.06197650663313917
-83.39999999999999	0.06557971182133256
-83.3	0.06811266423018511
-83.2	0.06946947293527836
-83.1	0.0695770943652007
-83.	0.06839898957532131
-82.89999999999999	0.06593900607018158
-82.8	0.06224538238572604
-82.7	0.05741456245848472
-82.6	0.051594257404483396
-82.5	0.044984931591164186
-82.39999999999999	0.037838668248430525
-82.3	0.030454264305165072
-82.2	0.023167510731425603
-82.1	0.016336024526465806
-82.	0.010318755474325593
-81.89999999999999	0.0054513403428120555
-81.8	0.002019630418059641
-81.7	0.00023466400508397533
-81.6	0.00021274307065091724
-81.5	0.0019638520979498057
-81.39999999999999	0.005390414576547942
-81.3	0.01029659618907656
-81.2	0.016406521378662144
-81.1	0.02338838112893086
-81.	0.030880806443812334
-80.89999999999999	0.038518111185792785
-80.8	0.045951859437894566
-80.7	0.05286734526196268
-80.6	0.05899465944785746
-80.5	0.06411484186027078
-80.39999999999999	0.0680620984903385
-80.3	0.07072322587874129
-80.2	0.0720353161004329
-80.1	0.07198260926693252
-80.	0.07059309847256248
-79.89999999999999	0.06793522966284807
-79.8	0.06411480732036344
-79.7	0.05927203024070988
-79.6	0.05357844464620681
-79.5	0.0472335157363534
-79.39999999999999	0.040460484982285216
-79.3	0.03350120167167014
-79.2	0.026609695873745027
-79.1	0.020044395450286245
-79.	0.014059074436073118
-78.89999999999999	0.008892836425729725
-78.8	0.004759655721877264
-78.7	0.0018381832936234816
-78.6	0.0002626340344394814
-78.5	0.00011557354262165628
-78.39999999999999	0.0014233012077761328
-78.3	0.004154290921142226
-78.2	0.008220835983213227
-78.1	0.013483704481121545
-78.	0.019759305537884433
-77.89999999999999	0.02682864688884048
-77.8	0.03444726131626975
-77.7	0.04235529891631062
-77.6	0.05028710575378646
-77.5	0.057979803314903114
-77.39999999999999	0.06518060804802692
-77.3	0.07165285065172111
-77.2	0.07718084444436452
-77.1	0.08157389585880594
-77.	0.08466984164464544
-76.89999999999999	0.0863385357130092
-76.8	0.08648569341163652
-76.7	0.08505742888358549
-76.6	0.08204568310972242
-76.5	0.0774945222881714
-76.39999999999999	0.07150697374082492
-76.3	0.06425165422117023
-76.2	0.05596795369756262
-76.1	0.046968033869851024
-76.	0.03763351888912049
-75.89999999999999	0.028404699346605805
-75.8	0.019760576875938646
-75.7	0.012189325966051875
-75.6	0.006150726487047171
-75.5	0.00203448379646178
-75.39999999999999	0.0001204161628994568
-75.3	0.0005474027938666114
-75.2	0.0032971159933940512
-75.1	0.008195883000638705
-75.	0.014934265892399145
-74.89999999999999	0.023100331195469927
-74.8	0.032220257727611834
-74.7	0.04179947264256299
-74.6	0.051358728886167423
-74.5	0.060461726481491916
-74.39999999999999	0.06873319793256194
-74.3	0.07586820775728816
-74.2	0.08163449546915708
-74.1	0.08587005897253522
-74.	0.088478032327677
-73.89999999999999	0.08942049132283471
-73.8	0.08871230992640357
-73.7	0.08641570769298873
-73.6	0.08263572737275181
-73.5	0.07751657657696764
-73.39999999999999	0.07123854984465976
-73.3	0.06401510473473858
-73.19999999999999	0.056089587819547856
-73.1	0.04773109062416461
-73.	0.039228964745553124
-72.89999999999999	0.03088564523222605
-72.8	0.023007624255446536
-72.69999999999999	0.015894675842146155
-72.6	0.009827734309315274
-72.5	0.0050561338406858395
-72.39999999999999	0.0017851700919488862
-72.3	0.00016508850236978903
-72.19999999999999	0.0002825910379686467
-72.1	0.0021557635442481593
-72.	0.005732977915048699
-71.89999999999999	0.010895873292238702
-71.8	0.017466051038015337
-71.69999999999999	0.025214716823723757
-71.6	0.033874239575576996
-71.5	0.04315050657414457
-71.39999999999999	0.0527350327543658
-71.3	0.06231599374242991
-71.19999999999999	0.07158764199901346
-71.1	0.0802578774452171
-71.	0.08805403273111044
-70.89999999999999	0.09472717046804043
-70.8	0.10005536379547703
-70.69999999999999	0.10384654335984343
-70.6	0.10594154920600167
-70.5	0.10621802912422036
-70.39999999999999	0.1045957706382521
-70.3	0.10104392286924678
-70.19999999999999	0.09559032108004001
-70.1	0.08833272102653957
-70.	0.0794511314227265
-69.89999999999999	0.0692195777618157
-69.8	0.05801459372568659
-69.69999999999999	0.046316714235166236
-69.6	0.03470062914253102
-69.5	0.023810018136359263
-69.39999999999999	0.01431500463599571
-69.3	0.006853874044313117
-69.19999999999999	0.001965655298431202
-69.1	0.00002482911951409425
-69.	0.0011916598319874935
-68.89999999999999	0.005389758668182732
-68.8	0.012316434414440759
-68.69999999999999	0.021483195281527142
-68.6	0.032276611577510356
-68.5	0.04402623977262411
-68.39999999999999	0.056067167552496355
-68.3	0.06778875663235558
-68.19999999999999	0.07866621539214032
-68.1	0.08827589530158078
-68.	0.09629777371992007
-67.89999999999999	0.10250945890106046
-67.8	0.10677573033332527
-67.69999999999999	0.10903670653473825
-67.6	0.10929667452499803
-67.5	0.10761468217124186
-67.39999999999999	0.10409728387743822
-67.3	0.09889333975411614
-67.19999999999999	0.09219045374383336
-67.1	0.08421244598735343
-67.	0.07521714961489434
-66.89999999999999	0.06549378083152099
-66.8	0.055359149703149
-66.69999999999999	0.045152066151830116
-66.6	0.035225465225115646
-66.5	0.025936037280768303
-66.39999999999999	0.01763149725182487
-66.3	0.010636034201358537
-66.19999999999999	0.005234892621924133
-66.1	0.001659373400169224
-66.	0.00007372201825616318
-65.89999999999999	0.000565328856395202
-65.8	0.0031393776753621365
-65.69999999999999	0.007718576862445687
-65.6	0.01414798226084962
-65.5	0.022204292770743126
-65.39999999999999	0.03160849311224977
-65.3	0.04204042147857558
-65.19999999999999	0.05315378792850006
-65.1	0.0645903400589641
-65.	0.07599220176216587
-64.89999999999999	0.08701181714794873
-64.8	0.09731933945770632
-64.69999999999999	0.10660766029456421
-64.6	0.11459555143446473
-64.5	0.12102958780804082
-64.39999999999999	0.12568564970527543
-64.3	0.12837088393629992
-64.19999999999999	0.12892705140168795
-64.1	0.12723620053185034
-64.	0.12322955457536008
-63.89999999999999	0.11690032154708051
-63.8	0.10832072077752558
-63.69999999999999	0.0976627221607773
-63.599999999999994	0.08522066104011804
-63.5	0.07143195516484199
-63.39999999999999	0.056889790741618554
-63.3	0.04233950637686738
-63.19999999999999	0.028649733856110166
-63.099999999999994	0.016751805441408786
-63.	0.0075477479571091095
-62.89999999999999	0.0017978056096165413
-62.8	9.438035423927833e-6
-62.69999999999999	0.0023554639416219227
-62.599999999999994	0.008644664109127679
-62.5	0.01835369798955922
-62.39999999999999	0.030710617646443263
-62.3	0.04480622548637398
-62.19999999999999	0.05970573240122177
-62.099999999999994	0.0745392861454131
-62.	0.0885610170189645
-61.89999999999999	0.10117670117110127
-61.8	0.11194670861241864
-61.69999999999999	0.1205731620246154
-61.599999999999994	0.12687946692334126
-61.5	0.13078821924798897
-61.39999999999999	0.13230116306412676
-61.3	0.1314829711975404
-61.19999999999999	0.12844931747165006
-61.099999999999994	0.12335892568759957
-61.	0.11640886455753412
-60.89999999999999	0.10783216434432644
-60.8	0.09789675528649538
-60.69999999999999	0.08690471012338877
-60.599999999999994	0.07519079127055658
-60.5	0.06311936355304751
-60.39999999999999	0.05107885940519464
-60.3	0.03947320427363622
-60.19999999999999	0.0287099469648364
-60.099999999999994	0.01918529183919808
-60.	0.011266761254245706
-59.89999999999999	0.005274751888881547
-59.8	0.0014646801904877047
-59.69999999999999	0.000011624745791742081
-59.599999999999994	0.00099927867148224
-59.5	0.004414597673974098
-59.39999999999999	0.010148826818571247
-59.3	0.018004745041195196
-59.19999999999999	0.02770915582376359
-59.099999999999994	0.03892903980419892
-59.	0.0512894776434873
-58.89999999999999	0.0643914743017005
-58.8	0.07782811647110945
-58.69999999999999	0.09119797113195378
-58.599999999999994	0.10411517033097971
-58.5	0.11621612981720028
-58.39999999999999	0.12716325864851918
-58.3	0.13664631487722922
-58.19999999999999	0.1443822627638816
-58.099999999999994	0.1501146230204604
-58.	0.15361341889277969
-57.89999999999999	0.15467694078661104
-57.8	0.15313669496812107
-57.69999999999999	0.1488670464615632
-57.599999999999994	0.14180113167246347
-57.5	0.13195442838138693
-57.39999999999999	0.1194566282705587
-57.3	0.10459072792649908
-57.19999999999999	0.08783507274058386
-57.099999999999994	0.06989926521055591
-57.	0.05173908274462995
-56.89999999999999	0.0345311998571446
-56.8	0.019589861728052698
-56.69999999999999	0.0082194205565274
-56.599999999999994	0.0015198692785386586
-56.5	0.00018978532080245363
-56.39999999999999	0.00438665695808877
-56.3	0.013693752424733167
-56.19999999999999	0.027205804536140507
-56.099999999999994	0.043701959225095746
-56.	0.06184820532284634
-55.89999999999999	0.08037396196049502
-55.8	0.09819061279119765
-55.69999999999999	0.11444667832704472
-55.599999999999994	0.12853254896947597
-55.5	0.14005420341286584
-55.39999999999999	0.1487934727647024
-55.3	0.1546670240716285
-55.19999999999999	0.15769075907517974
-55.099999999999994	0.1579522571112228
-55.	0.1555914318534164
-54.89999999999999	0.1507883499448243
-54.8	0.14375670478492658
-54.69999999999999	0.1347413760140461
-54.599999999999994	0.12401859529646825
-54.5	0.11189735555761929
-54.39999999999999	0.09872079593745478
-54.3	0.08486637053067177
-54.19999999999999	0.07074369821275324
-54.099999999999994	0.056789142337351876
-54.	0.04345643380540797
-53.89999999999999	0.031203065529194773
-53.8	0.020472754024732125
-53.69999999999999	0.01167493828265951
-53.599999999999994	0.005162964363989524
-53.5	0.0012131394593720792
-53.39999999999999	7.0753632620878864e-6
-53.3	0.001619564292649394
-53.19999999999999	0.006013617140167642
-53.099999999999994	0.013043339679128275
-53.	0.02246422074320255
-52.89999999999999	0.03394939780715358
-52.8	0.047109760183477185
-52.69999999999999	0.06151546735044516
-52.599999999999994	0.0767166021831753
-52.5	0.09226114891822897
-52.39999999999999	0.1077091328855423
-52.3	0.12264243165743709
-52.19999999999999	0.1366703517945284
-52.099999999999994	0.14943150399923594
-52.	0.16059279780067587
-51.89999999999999	0.16984655000744966
-51.8	0.17690681696391192
-51.69999999999999	0.18150618560277437
-51.599999999999994	0.18339445693197373
-51.5	0.18234098031457896
-51.39999999999999	0.17814287041853794
-51.3	0.1706419168662362
-51.19999999999999	0.15975349504280867
-51.099999999999994	0.145510758065453
-51.	0.12812596906607862
-50.89999999999999	0.10806665742457608
-50.8	0.08613579926997293
-50.69999999999999	0.06353192536469736
-50.599999999999994	0.0418500878774789
-50.5	0.022977745645924412
-50.39999999999999	0.008856463876187552
-50.3	0.0011315026396084959
-50.19999999999999	0.0007829418935780641
-50.099999999999994	0.007877501401173543
-50.	0.02155082949307587
-49.89999999999999	0.04022834583449741
-49.8	0.061985447417799405
-49.69999999999999	0.08490698982396262
-49.599999999999994	0.10734353131698685
-49.5	0.12803301032040554
-49.39999999999999	0.1461119277853007
-49.3	0.16106127756410835
-49.19999999999999	0.172627891751756
-49.099999999999994	0.18074732876098962
-49.	0.18548066149681094
-48.89999999999999	0.18696839784397304
-48.8	0.18540009863227078
-48.69999999999999	0.18099654703448673
-48.599999999999994	0.17400115417842674
-48.5	0.16467772849422896
-48.39999999999999	0.1533122959366062
-48.3	0.14021712176209825
-48.19999999999999	0.12573539345934942
-48.099999999999994	0.11024519655106864
-48.	0.09416150471946472
-47.89999999999999	0.07793498559170677
-47.8	0.06204657344567493
-47.69999999999999	0.04699705508281026
-47.599999999999994	0.03329140715447002
-47.5	0.021418317917710043
-47.39999999999999	0.01182616125113805
-47.3	0.004897527204480684
-47.19999999999999	0.0009250550133904437
-47.099999999999994	0.0000915570200978861
-47.	0.0024571242285644597
-46.89999999999999	0.007955054733515377
-46.8	0.016397191089377018
-46.69999999999999	0.0274878645031476
-46.599999999999994	0.0408444379399134
-46.5	0.0560216725506433
-46.39999999999999	0.07253693190308859
-46.3	0.08989354951269478
-46.19999999999999	0.10760036056545635
-46.099999999999994	0.12518623133282072
-46.	0.14220922054591992
-45.89999999999999	0.15826064939996173
-45.8	0.17296479017552935
-45.69999999999999	0.18597512214383327
-45.599999999999994	0.19696820582356922
-45.5	0.2056362749150793
-45.39999999999999	0.21167973301074328
-45.3	0.21480097146702126
-45.19999999999999	0.21470140815625688
-45.099999999999994	0.21108450524502512
-45.	0.2036688607156371
-44.89999999999999	0.1922172761512113
-44.8	0.17658963484464807
-44.69999999999999	0.15682832466815444
-44.599999999999994	0.13328212145203708
-44.5	0.10676310134782495
-44.39999999999999	0.07870541956151005
-44.3	0.05125367059407731
-44.19999999999999	0.027168815449294746
-44.099999999999994	0.009447266650113566
-44.	0.0006586195732765495
-43.89999999999999	0.002207729626131468
-43.8	0.013872628407213018
-43.69999999999999	0.03388029487559598
-43.599999999999994	0.05947510573271584
-43.5	0.08766710135098006
-43.39999999999999	0.11583042254078701
-43.3	0.14200233584147554
-43.19999999999999	0.16491774293004302
-43.099999999999994	0.1838933601408398
-43.	0.19866501163329603
-42.89999999999999	0.20923831253966088
-42.8	0.2157754741550823
-42.69999999999999	0.21851956401221276
-42.599999999999994	0.21774904810425472
-42.5	0.21375397150627884
-42.39999999999999	0.2068264720473038
-42.3	0.19726027005605798
-42.19999999999999	0.18535545518774013
-42.099999999999994	0.17142607265237628
-42.	0.15580873013140006
-41.89999999999999	0.1388708147911237
-41.8	0.12101704803600982
-41.69999999999999	0.10269312857937632
-41.599999999999994	0.084385231767622
-41.5	0.06661425104619802
-41.39999999999999	0.04992398089706391
-41.3	0.03486301313997594
-41.19999999999999	0.02196095323583642
-41.099999999999994	0.011700574620945613
-41.	0.004488533485618168
-40.89999999999999	0.0006280085482798785
-40.8	0.00029685231288069684
-40.69999999999999	0.003534376918615794
-40.599999999999994	0.010238760667070785
-40.5	0.020175466493000074
-40.39999999999999	0.03299537713324452
-40.3	0.048259970204247
-40.19999999999999	0.06547007358636449
-40.099999999999994	0.08409466096019837
-40.	0.10359667474104116
-39.89999999999999	0.12345377057029255
-39.8	0.14317289696619384
-39.69999999999999	0.1622985337515869
-39.599999999999994	0.18041508173210058
-39.5	0.19714428679266072
-39.39999999999999	0.21213872981720425
-39.3	0.22507239813699495
-39.19999999999999	0.23562927265381106
-39.099999999999994	0.24349082604000408
-39.	0.24832345853944923
-38.89999999999999	0.249767368612675
-38.8	0.24742941648049033
-38.69999999999999	0.24088456039212935
-38.599999999999994	0.22969391544446233
-38.5	0.2134528236986089
-38.39999999999999	0.19188918924370119
-38.3	0.1650377621158147
-38.19999999999999	0.13351079915745528
-38.099999999999994	0.09884987845331263
-38.	0.06385182992447556
-37.89999999999999	0.032617159437206306
-37.8	0.009981275205506745
-37.69999999999999	0.00019388721751669282
-37.599999999999994	0.005311652743365141
-37.5	0.024292443740599707
-37.39999999999999	0.05346488424615022
-37.3	0.08801442292577254
-37.19999999999999	0.12348763219230614
-37.099999999999994	0.1566230983895973
-37.	0.1854760741281885
-36.89999999999999	0.2091519521775036
-36.8	0.22744571529873944
-36.69999999999999	0.24053957681924043
-36.599999999999994	0.2487978190788127
-36.5	0.2526458930474627
-36.39999999999999	0.25250807068521064
-36.3	0.24878120737726075
-36.19999999999999	0.2418290670576785
-36.099999999999994	0.23198760935387794
-36.	0.21957569308775068
-35.89999999999999	0.20490808942459773
-35.8	0.18830901689685123
-35.69999999999999	0.1701250212159364
-35.599999999999994	0.1507362110317258
-35.5	0.13056482015230234
-35.39999999999999	0.11007994067676478
-35.3	0.08979718406098038
-35.19999999999999	0.070272096363694
-35.099999999999994	0.05208648591563284
-35.	0.03582748566266625
-34.89999999999999	0.022060162898860505
-34.8	0.011295689793914144
-34.69999999999999	0.003958261609471864
-34.599999999999994	0.0003547747578827811
-34.5	0.0006514413921873919
-34.39999999999999	0.004860839934011942
-34.3	0.012841432789259618
-34.19999999999999	0.024309626985799644
-34.099999999999994	0.03886248120598152
-34.	0.05600764965702646
-33.89999999999999	0.07519641662671742
-33.8	0.09585578251365705
-33.69999999999999	0.11741634396574173
-33.599999999999994	0.1393338600881614
-33.5	0.16110358990496212
-33.39999999999999	0.18226747797055629
-33.3	0.2024149283765064
-33.19999999999999	0.2211782253634912
-33.099999999999994	0.23822368837761293
-33.	0.2532394823910619
-32.89999999999999	0.2659207395657723
-32.8	0.2759523839531844
-32.69999999999999	0.28298989864759705
-32.599999999999994	0.286638402865353
-32.5	0.28643112469854354
-32.39999999999999	0.28181026919826035
-32.3	0.2721175427883444
-32.19999999999999	0.2566102143387067
-32.099999999999994	0.23453445738598888
-32.	0.20531286913115887
-31.89999999999999	0.1689310874192474
-31.799999999999997	0.12660337670305272
-31.69999999999999	0.08166043558655273
-31.599999999999994	0.040197025974140745
-31.5	0.010449164953825212
-31.39999999999999	0.000012991918223284125
-31.299999999999997	0.011929061781529861
-31.19999999999999	0.04282294257399002
-31.099999999999994	0.0849617760869441
-31.	0.13017829946270842
-30.89999999999999	0.17253073066307428
-30.799999999999997	0.20882309749555664
-30.69999999999999	0.2379233294541142
-30.599999999999994	0.25988251662516476
-30.5	0.2752865879038366
-30.39999999999999	0.2848836221262087
-30.299999999999997	0.28940473642715797
-30.19999999999999	0.28949510613130447
-30.099999999999994	0.28569996236183404
-30.	0.27847500912335565
-29.89999999999999	0.2682060509963879
-29.799999999999997	0.25523091562113975
-29.69999999999999	0.2398608349004029
-29.599999999999994	0.2224002637392333
-29.5	0.20316477353561163
-29.39999999999999	0.18249673994547014
-29.299999999999997	0.16077834829822077
-29.19999999999999	0.13844113037170178
-29.099999999999994	0.11597093898855619
-29.	0.09390707123059117
-28.89999999999999	0.07283428252650595
-28.799999999999997	0.0533668024252462
-28.69999999999999	0.03612423821729321
-28.599999999999994	0.02170041484338854
-28.5	0.010627594940346718
-28.39999999999999	0.0033398537994521697
-28.299999999999997	0.0001402611832430151
-28.19999999999999	0.001176583539037247
-28.099999999999994	0.00642928292395277
-28.	0.01571376161056387
-27.89999999999999	0.028696489946700564
-27.799999999999997	0.04492243780232221
-27.69999999999999	0.0638496505779567
-27.599999999999994	0.08488618863300228
-27.5	0.10742499374670829
-27.39999999999999	0.13087330307889566
-27.299999999999997	0.15467461441691807
-27.19999999999999	0.17832254644316012
-27.099999999999994	0.2013669791771888
-27.	0.22341349194104615
-26.89999999999999	0.2441173478807096
-26.799999999999997	0.26317318325875283
-26.69999999999999	0.28030124489539826
-26.599999999999994	0.2952305663242569
-26.5	0.3076789432092269
-26.39999999999999	0.3173290044705053
-26.299999999999997	0.3237991368331554
-26.19999999999999	0.32660766745067843
-26.099999999999994	0.3251290060250679
-26.	0.31854264679254896
-25.89999999999999	0.30578318584005737
-25.799999999999997	0.285519197546071
-25.69999999999999	0.2562362439656836
-25.599999999999994	0.21659830250542939
-25.5	0.16641602860907612
-25.39999999999999	0.10859994060756513
-25.299999999999997	0.051772058426447526
-25.19999999999999	0.010842953662923907
-25.099999999999994	0.0009553500641281674
-25.	0.026388197393158234
-24.89999999999999	0.07676620542387455
-24.799999999999997	0.13579168760681817
-24.69999999999999	0.19111057641910176
-24.599999999999994	0.236947830512219
-24.5	0.27208244943058474
-24.39999999999999	0.29738435881520553
-24.299999999999997	0.3143352836165018
-24.19999999999999	0.32438292504621963
-24.099999999999994	0.3287345690982572
-24.	0.32833458923152026
-23.89999999999999	0.3239039109334204
-23.799999999999997	0.3159922631934328
-23.69999999999999	0.3050264746762151
-23.599999999999994	0.29135086759079465
-23.5	0.2752602098007741
-23.39999999999999	0.25702679471804285
-23.299999999999997	0.2369231285222976
-23.19999999999999	0.215241223486739
-23.099999999999994	0.19230891361159905
-23.	0.16850302338040357
-22.89999999999999	0.14425867967783929
-22.799999999999997	0.12007361505414557
-22.69999999999999	0.0965060507554177
-22.599999999999994	0.07416478055223773
-22.5	0.05369051413540519
-22.39999999999999	0.035728449447517914
-22.299999999999997	0.020893388171100376
-22.19999999999999	0.00973029118643029
-22.099999999999994	0.0026746306484890176
-22.	0.00001777863531703248
-21.900000000000006	0.001882580340784119
-21.799999999999983	0.00821302607240974
-21.69999999999999	0.018779745512775205
-21.599999999999994	0.03320041651628125
-21.5	0.050971787091408476
-21.400000000000006	0.0715084431252711
-21.299999999999983	0.0941830119051534
-21.19999999999999	0.11836310685726878
-21.099999999999994	0.1434416476526197
-21.	0.1688587777720553
-20.900000000000006	0.1941150491779088
-20.799999999999983	0.21877660189182568
-20.69999999999999	0.242473651248791
-20.599999999999994	0.26489374677475236
-20.5	0.2857710840144163
-20.400000000000006	0.3048727391224349
-20.299999999999983	0.32198212807667315
-20.19999999999999	0.33687928762543584
-20.099999999999994	0.34931668972005187
-20.	0.35898812047365397
-19.900000000000006	0.3654864920824629
-19.799999999999983	0.3682440953191587
-19.69999999999999	0.36644572709245377
-19.599999999999994	0.3589024711604778
-19.5	0.3438773230682197
-19.400000000000006	0.3188847234751641
-19.299999999999983	0.2806147398573158
-19.19999999999999	0.22555106549117232
-19.099999999999994	0.15285967125055153
-19.	0.07193912250926084
-18.900000000000006	0.011156069569253265
-18.799999999999983	0.005927275845158361
-18.69999999999999	0.05994581470205218
-18.599999999999994	0.14024145707814484
-18.5	0.2155334221870155
-18.400000000000006	0.27376232150125784
-18.299999999999983	0.3147496355573355
-18.19999999999999	0.3418595491101719
-18.099999999999994	0.35850442097061597
-18.	0.36730111523900744
-17.900000000000006	0.3700903194529195
-17.799999999999983	0.36813262393491103
-17.69999999999999	0.3622900161215991
-17.599999999999994	0.3531595324250375
-17.5	0.3411656835262212
-17.400000000000006	0.3266239936850734
-17.299999999999983	0.309785741429949
-17.19999999999999	0.29087085738887347
-17.099999999999994	0.27009344869807755
-17.	0.24768265303534867
-16.900000000000006	0.22390026965783968
-16.799999999999983	0.19905567236750144
-16.69999999999999	0.173517753034119
-16.599999999999994	0.14772302094289755
-16.5	0.12217850774819146
-16.400000000000006	0.09745787461169274
-16.299999999999983	0.07418920265492615
-16.19999999999999	0.05303348979214072
-16.099999999999994	0.03465394115092637
-16.	0.019677665443726355
-15.900000000000006	0.008653133473204748
-15.799999999999983	0.0020082961792251756
-15.699999999999989	0.000015090877614221043
-15.599999999999994	0.0027657693046212917
-15.5	0.010164931970334905
-15.400000000000006	0.02193862495838702
-15.299999999999983	0.03765897277739385
-15.199999999999989	0.05678034180290756
-15.099999999999994	0.07868155983780051
-15.	0.10270850550143172
-14.900000000000006	0.1282122746385435
-14.799999999999983	0.15457970187449774
-14.699999999999989	0.1812547589466092
-14.599999999999994	0.20775085813602423
-14.5	0.23365513123675827
-14.400000000000006	0.25862628304955027
-14.299999999999983	0.28238770606962593
-14.199999999999989	0.3047173135309557
-14.099999999999994	0.3254351184082007
-14.	0.34438903053926495
-13.900000000000006	0.36143867264451596
-13.799999999999983	0.37643615410216563
-13.699999999999989	0.3892014901592065
-13.599999999999994	0.39948829939973374
-13.5	0.4069317192545846
-13.400000000000006	0.4109634562670678
-13.299999999999983	0.41066511471755257
-13.199999999999989	0.40450391567520533
-13.099999999999994	0.38984540650410887
-13.	0.3620749201785651
-12.900000000000006	0.31327552731991704
-12.799999999999983	0.23203404403039998
-12.699999999999989	0.11470927379839976
-12.599999999999994	0.011383387300217537
-12.5	0.027700473232380254
-12.400000000000006	0.14346349678338374
-12.299999999999983	0.25416032985527093
-12.199999999999989	0.32721309691722816
-12.099999999999994	0.3705058265795434
-12.	0.394910091741274
-11.900000000000006	0.4074737521138072
-11.799999999999983	0.41225767850364986
-11.699999999999989	0.41158501261067465
-11.599999999999994	0.40681485578723015
-11.5	0.3987663024772845
-11.400000000000006	0.3879490798759292
-11.299999999999983	0.374692659400581
-11.199999999999989	0.359221968084295
-11.099999999999994	0.3417045780750302
-11.	0.3222824469952641
-10.900000000000006	0.3010952320685226
-10.799999999999983	0.2782989844283709
-10.699999999999989	0.2540822054292209
-10.599999999999994	0.22868010088155918
-10.5	0.2023870478117876
-10.400000000000006	0.17556662611789708
-10.299999999999983	0.14865801256974456
-10.199999999999989	0.12217711689928705
-10.099999999999994	0.09671065263984135
-10.	0.07290151179902685
-9.900000000000006	0.051424481502904025
-9.799999999999983	0.032952561283829604
-9.699999999999989	0.018115823419614277
-9.599999999999994	0.007456616582227016
-9.5	0.001386470598667206
-9.400000000000006	0.00015077441086399517
-9.299999999999983	0.0038067611381116468
-9.199999999999989	0.012218475694923238
-9.099999999999994	0.025069593091279083
-9.	0.041891918122224654
-8.900000000000006	0.06210493579271698
-8.799999999999983	0.08506048598553503
-8.699999999999989	0.11008668256801123
-8.599999999999994	0.13652634727623658
-8.5	0.16376698727749697
-8.400000000000006	0.19126117988220043
-8.299999999999983	0.21853773928088685
-8.199999999999989	0.24520503307359098
-8.099999999999994	0.2709482790690374
-8.	0.2955226890195706
-7.900000000000006	0.3187440808958228
-7.799999999999983	0.3404781877229208
-7.699999999999989	0.3606294399579812
-7.599999999999994	0.3791295279881923
-7.5	0.3959255403257965
-7.400000000000006	0.41096682244034444
-7.299999999999983	0.4241886754832747
-7.199999999999989	0.4354890778529018
-7.099999999999994	0.444690479217883
-7.	0.45146904915316644
-6.900000000000006	0.4552091256930055
-6.799999999999983	0.45467164447185004
-6.699999999999989	0.4471505572380762
-6.599999999999994	0.42604319516773487
-6.5	0.3730087998118951
-6.400000000000006	0.23595740026634865
-6.299999999999983	0.011521243175474006
-6.199999999999989	0.14541379586273356
-6.099999999999994	0.33470501213868903
-6.	0.4113028242114515
-5.900000000000006	0.44149795075535214
-5.799999999999983	0.45319849804356804
-5.699999999999989	0.4560581559062548
-5.599999999999994	0.4538406736079294
-5.5	0.44820232960704437
-5.400000000000006	0.4399425167627481
-5.299999999999983	0.42947295471138236
-5.199999999999989	0.4170153567471278
-5.099999999999994	0.4026938446707647
-5.	0.3865828246754977
-4.900000000000006	0.36873478869880194
-4.799999999999983	0.3491987699112374
-4.699999999999989	0.32803449809175433
-4.599999999999994	0.30532473567209273
-4.5	0.2811869859379326
-4.400000000000006	0.255785005322801
-4.299999999999983	0.22933999881355918
-4.199999999999989	0.20214088950481413
-4.099999999999994	0.17455258243641386
-4.	0.14702070599481323
-3.9000000000000057	0.120070984982266
-3.799999999999983	0.09430130091624638
-3.6999999999999886	0.07036477827737327
-3.5999999999999943	0.04894303382714117
-3.5	0.030710085205601874
-3.4000000000000057	0.01628921404111227
-3.299999999999983	0.006206983970144905
-3.1999999999999886	0.0008501111088079153
-3.0999999999999943	0.00043141911585835974
-3.	0.0049703076890669955
-2.9000000000000057	0.014291031066132321
-2.799999999999983	0.02803908545264082
-2.6999999999999886	0.04571292682886705
-2.5999999999999943	0.06670589938212024
-2.5	0.0903521895568925
-2.4000000000000057	0.11597092546260054
-2.299999999999983	0.14290389949780707
-2.1999999999999886	0.1705442649715372
-2.0999999999999943	0.1983554103015993
-2.	0.22588067478987647
-1.9000000000000057	0.2527454803157735
-1.799999999999983	0.2786538350857082
-1.6999999999999886	0.30338114435978103
-1.5999999999999943	0.32676499532638065
-1.5	0.3486952075089667
-1.4000000000000057	0.3691040550258706
-1.299999999999983	0.38795722985274256
-1.1999999999999886	0.405245850030402
-1.0999999999999943	0.4209796258596862
-1.	0.43518117118769706
-0.9000000000000057	0.4478813720716045
-0.799999999999983	0.4591156873791698
-0.6999999999999886	0.46892124317718786
-0.5999999999999943	0.47733458567204734
-0.5	0.4843899692160302
-0.4000000000000057	0.4901180718968403
-0.29999999999998295	0.4945450485987883
-0.19999999999998863	0.49769184849928594
-0.09999999999999432	0.4995737399188197
0.09999999999999432	0.4995737399188197
0.20000000000001705	0.4976918484992863
0.30000000000001137	0.49454504859878734
0.4000000000000057	0.4901180718968403
0.5	0.4843899692160302
0.5999999999999943	0.47733458567204734
0.700000000000017	0.46892124317718564
0.8000000000000114	0.4591156873791667
0.9000000000000057	0.4478813720716045
1.	0.43518117118769706
1.0999999999999943	0.4209796258596862
1.200000000000017	0.40524585003039737
1.3000000000000114	0.3879572298527374
1.4000000000000057	0.3691040550258706
1.5	0.3486952075089667
1.5999999999999943	0.32676499532638065
1.700000000000017	0.3033811443597742
1.8000000000000114	0.27865383508570096
1.9000000000000057	0.2527454803157735
2.	0.22588067478987647
2.0999999999999943	0.1983554103015993
2.200000000000017	0.17054426497152927
2.3000000000000114	0.14290389949779927
2.4000000000000057	0.11597092546260054
2.5	0.0903521895568925
2.5999999999999943	0.06670589938212024
2.700000000000017	0.04571292682886152
2.8000000000000114	0.02803908545263633
2.9000000000000057	0.014291031066132321
3.	0.0049703076890669955
3.0999999999999943	0.00043141911585835974
3.200000000000017	0.0008501111088087415
3.3000000000000114	0.006206983970147115
3.4000000000000057	0.01628921404111227
3.5	0.030710085205601874
3.6000000000000227	0.048943033827146834
3.700000000000017	0.07036477827737977
3.8000000000000114	0.09430130091625345
3.9000000000000057	0.120070984982266
4.	0.14702070599481323
4.100000000000023	0.17455258243642172
4.200000000000017	0.20214088950482198
4.300000000000011	0.22933999881356684
4.400000000000006	0.255785005322801
4.5	0.2811869859379326
4.600000000000023	0.3053247356720992
4.700000000000017	0.3280344980917604
4.800000000000011	0.34919876991124327
4.900000000000006	0.36873478869880194
5.	0.3865828246754977
5.100000000000023	0.4026938446707689
5.200000000000017	0.4170153567471317
5.300000000000011	0.42947295471138536
5.400000000000006	0.4399425167627481
5.5	0.44820232960704437
5.600000000000023	0.4538406736079301
5.700000000000017	0.45605815590625526
5.800000000000011	0.4531984980435669
5.900000000000006	0.44149795075535214
6.	0.4113028242114515
6.100000000000023	0.3347050121386542
6.200000000000017	0.14541379586266168
6.300000000000011	0.011521243175506943
6.400000000000006	0.23595740026634865
6.5	0.3730087998118951
6.600000000000023	0.4260431951677445
6.700000000000017	0.44715055723807967
6.800000000000011	0.45467164447185143
6.900000000000006	0.4552091256930055
7.	0.45146904915316644
7.100000000000023	0.44469047921788085
7.200000000000017	0.43548907785289864
7.300000000000011	0.4241886754832715
7.400000000000006	0.41096682244034444
7.5	0.3959255403257965
7.600000000000023	0.3791295279881873
7.700000000000017	0.3606294399579757
7.800000000000011	0.34047818772291477
7.900000000000006	0.3187440808958228
8.	0.2955226890195706
8.100000000000023	0.2709482790690302
8.200000000000017	0.24520503307358343
8.300000000000011	0.2185377392808792
8.400000000000006	0.19126117988220043
8.5	0.16376698727749697
8.600000000000023	0.13652634727622895
8.700000000000017	0.11008668256800391
8.800000000000011	0.08506048598552816
8.900000000000006	0.06210493579271698
9.	0.041891918122224654
9.100000000000023	0.025069593091274833
9.200000000000017	0.012218475694920197
9.300000000000011	0.0038067611381099207
9.400000000000006	0.00015077441086399517
9.5	0.001386470598667206
9.600000000000023	0.0074566165822294115
9.700000000000017	0.018115823419617934
9.800000000000011	0.03295256128383438
9.900000000000006	0.051424481502904025
10.	0.07290151179902685
10.100000000000023	0.09671065263984836
10.200000000000017	0.1221771168992945
10.300000000000011	0.14865801256975217
10.400000000000006	0.17556662611789708
10.5	0.2023870478117876
10.600000000000023	0.22868010088156657
10.700000000000017	0.25408220542922805
10.800000000000011	0.27829898442837764
10.900000000000006	0.3010952320685226
11.	0.3222824469952641
11.100000000000023	0.34170457807503557
11.200000000000017	0.3592219680842997
11.300000000000011	0.3746926594005849
11.400000000000006	0.3879490798759292
11.5	0.3987663024772845
11.600000000000023	0.40681485578723187
11.700000000000017	0.41158501261067554
11.800000000000011	0.4122576785036492
11.900000000000006	0.4074737521138072
12.	0.394910091741274
12.100000000000023	0.37050582657953435
12.200000000000017	0.3272130969172129
12.300000000000011	0.2541603298552449
12.400000000000006	0.14346349678338374
12.5	0.027700473232380254
12.600000000000023	0.01138338730023388
12.700000000000017	0.1147092737984358
12.800000000000011	0.23203404403042815
12.900000000000006	0.31327552731991704
13.	0.3620749201785651
13.100000000000023	0.38984540650411487
13.200000000000017	0.40450391567520816
13.300000000000011	0.4106651147175536
13.400000000000006	0.4109634562670678
13.5	0.4069317192545846
13.600000000000023	0.3994882993997313
13.700000000000017	0.38920149015920336
13.800000000000011	0.37643615410216164
13.900000000000006	0.36143867264451596
14.	0.34438903053926495
14.100000000000023	0.32543511840819495
14.200000000000017	0.3047173135309496
14.300000000000011	0.2823877060696194
14.400000000000006	0.25862628304955027
14.5	0.23365513123675827
14.600000000000023	0.20775085813601676
14.700000000000017	0.18125475894660173
14.800000000000011	0.15457970187449022
14.900000000000006	0.1282122746385435
15.	0.10270850550143172
15.100000000000023	0.07868155983779396
15.200000000000017	0.056780341802901695
15.300000000000011	0.03765897277738886
15.400000000000006	0.02193862495838702
15.5	0.010164931970334905
15.600000000000023	0.0027657693046198397
15.700000000000017	0.000015090877614113319
15.800000000000011	0.0020082961792264116
15.900000000000006	0.008653133473204748
16.	0.019677665443726355
16.100000000000023	0.034653941150931136
16.200000000000017	0.05303348979214636
16.30000000000001	0.0741892026549325
16.400000000000006	0.09745787461169274
16.5	0.12217850774819146
16.600000000000023	0.14772302094290488
16.700000000000017	0.17351775303412628
16.80000000000001	0.19905567236750857
16.900000000000006	0.22390026965783968
17.	0.24768265303534867
17.100000000000023	0.2700934486980837
17.200000000000017	0.2908708573888792
17.30000000000001	0.3097857414299542
17.400000000000006	0.3266239936850734
17.5	0.3411656835262212
17.600000000000023	0.35315953242504045
17.700000000000017	0.36229001612160133
17.80000000000001	0.3681326239349122
17.900000000000006	0.3700903194529195
18.	0.36730111523900744
18.100000000000023	0.3585044209706123
18.200000000000017	0.34185954911016586
18.30000000000001	0.3147496355573259
18.400000000000006	0.27376232150125784
18.5	0.2155334221870155
18.600000000000023	0.14024145707812186
18.700000000000017	0.05994581470203121
18.80000000000001	0.005927275845150439
18.900000000000006	0.011156069569253265
19.	0.07193912250926084
19.100000000000023	0.15285967125057406
19.200000000000017	0.22555106549119042
19.30000000000001	0.2806147398573286
19.400000000000006	0.3188847234751641
19.5	0.3438773230682197
19.600000000000023	0.35890247116048124
19.700000000000017	0.36644572709245504
19.80000000000001	0.36824409531915847
19.900000000000006	0.3654864920824629
20.	0.35898812047365397
20.100000000000023	0.34931668972004853
20.200000000000017	0.33687928762543196
20.30000000000001	0.3219821280766686
20.400000000000006	0.3048727391224349
20.5	0.2857710840144163
20.600000000000023	0.2648937467747462
20.700000000000017	0.2424736512487845
20.80000000000001	0.21877660189181886
20.900000000000006	0.1941150491779088
21.	0.1688587777720553
21.100000000000023	0.1434416476526125
21.200000000000017	0.11836310685726173
21.30000000000001	0.0941830119051467
21.400000000000006	0.0715084431252711
21.5	0.050971787091408476
21.600000000000023	0.03320041651627664
21.700000000000017	0.018779745512771628
21.80000000000001	0.008213026072407323
21.900000000000006	0.001882580340784119
22.	0.00001777863531703248
22.100000000000023	0.0026746306484904075
22.200000000000017	0.0097302911864329
22.30000000000001	0.02089338817110224
22.400000000000006	0.035728449447520266
22.5	0.05369051413540519
22.600000000000023	0.07416478055224383
22.700000000000017	0.09650605075542423
22.80000000000001	0.12007361505414897
22.900000000000006	0.14425867967784273
23.	0.16850302338040357
23.100000000000023	0.19230891361160565
23.200000000000017	0.2152412234867453
23.30000000000001	0.23692312852230057
23.400000000000006	0.2570267947180456
23.5	0.2752602098007741
23.600000000000023	0.29135086759079887
23.700000000000017	0.3050264746762186
23.80000000000001	0.31599226319343404
23.900000000000006	0.32390391093342125
24.	0.32833458923152026
24.100000000000023	0.3287345690982566
24.200000000000017	0.3243829250462174
24.30000000000001	0.3143352836165
24.400000000000006	0.29738435881520253
24.5	0.27208244943058474
24.600000000000023	0.23694783051220752
24.700000000000017	0.1911105764190873
24.80000000000001	0.1357916876068098
24.900000000000006	0.07676620542386633
25.	0.026388197393158234
25.100000000000023	0.0009553500641257812
25.200000000000017	0.01084295366293169
25.30000000000001	0.05177205842645491
25.400000000000006	0.10859994060757351
25.5	0.16641602860907612
25.600000000000023	0.2165983025054421
25.700000000000017	0.2562362439656934
25.80000000000001	0.2855191975460744
25.900000000000006	0.3057831858400596
26.	0.31854264679254896
26.100000000000023	0.32512900602506895
26.200000000000017	0.3266076674506782
26.30000000000001	0.3237991368331546
26.400000000000006	0.3173290044705041
26.5	0.3076789432092269
26.600000000000023	0.2952305663242529
26.700000000000017	0.28030124489539376
26.80000000000001	0.2631731832587503
26.900000000000006	0.24411734788070683
27.	0.22341349194104615
27.100000000000023	0.20136697917718233
27.200000000000017	0.17832254644315348
27.30000000000001	0.15467461441691466
27.400000000000006	0.13087330307889228
27.5	0.10742499374670829
27.600000000000023	0.08488618863299606
27.700000000000017	0.06384965057795097
27.80000000000001	0.04492243780231971
27.900000000000006	0.0286964899466985
28.	0.01571376161056387
28.100000000000023	0.006429282923950694
28.200000000000017	0.001176583539036349
28.30000000000001	0.00014026118324317032
28.400000000000006	0.0033398537994529204
28.5	0.010627594940346718
28.600000000000023	0.021700414843392194
28.700000000000017	0.03612423821729774
28.80000000000001	0.053366802425248834
28.900000000000006	0.07283428252650884
29.	0.09390707123059117
29.100000000000023	0.1159709389885625
29.200000000000017	0.13844113037170813
29.30000000000001	0.16077834829822396
29.400000000000006	0.18249673994547316
29.5	0.20316477353561163
29.600000000000023	0.22240026373923852
29.700000000000017	0.23986083490040752
29.80000000000001	0.2552309156211417
29.900000000000006	0.26820605099638956
30.	0.27847500912335565
30.100000000000023	0.2856999623618356
30.200000000000017	0.289495106131305
30.30000000000001	0.2894047364271576
30.400000000000006	0.2848836221262077
30.5	0.2752865879038366
30.600000000000023	0.25988251662515943
30.700000000000017	0.23792332945410688
30.80000000000001	0.2088230974955521
30.900000000000006	0.1725307306630687
31.	0.13017829946270842
31.100000000000023	0.08496177608693128
31.200000000000017	0.042822942573979235
31.30000000000001	0.011929061781526678
31.400000000000006	0.00001299191822317439
31.5	0.010449164953825212
31.600000000000023	0.0401970259741513
31.700000000000017	0.08166043558656545
31.80000000000001	0.12660337670305885
31.900000000000006	0.16893108741925306
32.	0.20531286913115887
32.10000000000002	0.23453445738599618
32.20000000000002	0.25661021433871195
32.30000000000001	0.27211754278834616
32.400000000000006	0.28181026919826135
32.5	0.28643112469854354
32.60000000000002	0.2866384028653526
32.70000000000002	0.2829898986475955
32.80000000000001	0.27595238395318317
32.900000000000006	0.2659207395657706
33.	0.2532394823910619
33.10000000000002	0.23822368837760832
33.20000000000002	0.22117822536348614
33.30000000000001	0.20241492837650357
33.400000000000006	0.18226747797055326
33.5	0.16110358990496212
33.60000000000002	0.13933386008815518
33.70000000000002	0.11741634396573547
33.80000000000001	0.09585578251365402
33.900000000000006	0.07519641662671461
34.	0.05600764965702646
34.10000000000002	0.03886248120597699
34.20000000000002	0.024309626985795925
34.30000000000001	0.01284143278925822
34.400000000000006	0.00486083993401107
34.5	0.0006514413921873919
34.60000000000002	0.0003547747578832553
34.70000000000002	0.00395826160947343
34.80000000000001	0.011295689793915436
34.900000000000006	0.022060162898862264
35.	0.03582748566266625
35.10000000000002	0.05208648591563775
35.20000000000002	0.07027209636369938
35.30000000000001	0.0897971840609832
35.400000000000006	0.11007994067676773
35.5	0.13056482015230234
35.60000000000002	0.15073621103173143
35.70000000000002	0.17012502121594178
35.80000000000001	0.18830901689685367
35.900000000000006	0.20490808942459995
36.	0.21957569308775068
36.10000000000002	0.23198760935388105
36.20000000000002	0.24182906705768087
36.30000000000001	0.2487812073772616
36.400000000000006	0.2525080706852108
36.5	0.2526458930474627
36.60000000000002	0.24879781907881104
36.70000000000002	0.24053957681923735
36.80000000000001	0.22744571529873717
36.900000000000006	0.2091519521775007
37.	0.1854760741281885
37.10000000000002	0.1566230983895883
37.20000000000002	0.12348763219229625
37.30000000000001	0.08801442292576749
37.400000000000006	0.05346488424614554
37.5	0.024292443740599707
37.60000000000002	0.0053116527433615945
37.70000000000002	0.0001938872175173831
37.80000000000001	0.009981275205509135
37.900000000000006	0.032617159437210226
38.	0.06385182992447556
38.10000000000002	0.09884987845332269
38.20000000000002	0.13351079915746483
38.30000000000001	0.1650377621158188
38.400000000000006	0.19188918924370463
38.5	0.2134528236986089
38.60000000000002	0.2296939154444662
38.70000000000002	0.24088456039213177
38.80000000000001	0.24742941648049094
38.900000000000006	0.24976736861267504
39.	0.24832345853944923
39.10000000000002	0.24349082604000222
39.20000000000002	0.23562927265380842
39.30000000000001	0.22507239813699317
39.400000000000006	0.2121387298172022
39.5	0.19714428679266072
39.60000000000002	0.18041508173209567
39.70000000000002	0.16229853375158168
39.80000000000001	0.1431728969661911
39.900000000000006	0.12345377057028972
40.	0.10359667474104116
40.10000000000002	0.08409466096019293
40.20000000000002	0.06547007358635938
40.30000000000001	0.04825997020424466
40.400000000000006	0.032995377133242514
40.5	0.020175466493000074
40.60000000000002	0.010238760667068409
40.70000000000002	0.0035343769186143713
40.80000000000001	0.0002968523128804896
40.900000000000006	0.0006280085482801791
41.	0.004488533485618168
41.10000000000002	0.011700574620948114
41.20000000000002	0.021960953235839728
41.30000000000001	0.034863013139977944
41.400000000000006	0.04992398089706618
41.5	0.06661425104619802
41.60000000000002	0.08438523176762715
41.70000000000002	0.10269312857938157
41.80000000000001	0.12101704803601243
41.900000000000006	0.1388708147911262
42.	0.15580873013140006
42.10000000000002	0.17142607265238055
42.20000000000002	0.1853554551877438
42.30000000000001	0.19726027005605962
42.400000000000006	0.20682647204730498
42.5	0.21375397150627884
42.60000000000002	0.2177490481042554
42.70000000000002	0.21851956401221242
42.80000000000001	0.2157754741550816
42.900000000000006	0.20923831253965958
43.	0.19866501163329603
43.10000000000002	0.18389336014083493
43.20000000000002	0.16491774293003705
43.30000000000001	0.142002335841472
43.400000000000006	0.11583042254078305
43.5	0.08766710135098006
43.60000000000002	0.059475105732708075
43.70000000000002	0.03388029487558938
43.80000000000001	0.01387262840721071
43.900000000000006	0.002207729626130504
44.	0.0006586195732765495
44.10000000000002	0.009447266650117431
44.20000000000002	0.02716881544930083
44.30000000000001	0.05125367059408104
44.400000000000006	0.07870541956151403
44.5	0.10676310134782495
44.60000000000002	0.13328212145204418
44.70000000000002	0.1568283246681607
44.80000000000001	0.17658963484465065
44.900000000000006	0.1922172761512132
45.	0.2036688607156371
45.10000000000002	0.21108450524502667
45.20000000000002	0.21470140815625743
45.30000000000001	0.214800971467021
45.400000000000006	0.21167973301074267
45.5	0.2056362749150793
45.60000000000002	0.19696820582356642
45.70000000000002	0.18597512214382986
45.80000000000001	0.1729647901755274
45.900000000000006	0.1582606493999595
46.	0.14220922054591992
46.10000000000002	0.12518623133281576
46.20000000000002	0.10760036056545129
46.30000000000001	0.08989354951269231
46.400000000000006	0.07253693190308616
46.5	0.0560216725506433
46.60000000000002	0.04084443793990932
46.70000000000002	0.027487864503144104
46.80000000000001	0.016397191089375616
46.900000000000006	0.007955054733514379
47.	0.0024571242285644597
47.10000000000002	0.0000915570200976682
47.20000000000002	0.0009250550133911329
47.30000000000001	0.004897527204481466
47.400000000000006	0.011826161251139238
47.5	0.021418317917710043
47.60000000000002	0.033291407154473665
47.70000000000002	0.04699705508281436
47.80000000000001	0.06204657344567714
47.900000000000006	0.07793498559170908
48.	0.09416150471946472
48.10000000000002	0.11024519655107318
48.20000000000002	0.1257353934593537
48.30000000000001	0.14021712176210022
48.400000000000006	0.1533122959366079
48.5	0.16467772849422896
48.60000000000002	0.17400115417842907
48.70000000000002	0.18099654703448836
48.80000000000001	0.1854000986322712
48.900000000000006	0.18696839784397307
49.	0.18548066149681094
49.10000000000002	0.1807473287609878
49.20000000000002	0.1726278917517532
49.30000000000001	0.16106127756410651
49.400000000000006	0.14611192778529833
49.5	0.12803301032040554
49.60000000000002	0.1073435313169806
49.70000000000002	0.08490698982395606
49.80000000000001	0.0619854474177962
49.900000000000006	0.04022834583449449
50.	0.02155082949307587
50.10000000000002	0.00787750140117053
50.20000000000002	0.0007829418935770855
50.30000000000001	0.0011315026396090827
50.400000000000006	0.008856463876189139
50.5	0.022977745645924412
50.60000000000002	0.04185008787748475
50.70000000000002	0.06353192536470376
50.80000000000001	0.08613579926997617
50.900000000000006	0.10806665742457906
51.	0.12812596906607862
51.10000000000002	0.1455107580654575
51.20000000000002	0.15975349504281225
51.30000000000001	0.17064191686623748
51.400000000000006	0.1781428704185388
51.5	0.18234098031457896
51.60000000000002	0.18339445693197357
51.70000000000002	0.1815061856027734
51.80000000000001	0.176906816963911
51.900000000000006	0.16984655000744858
52.	0.16059279780067587
52.10000000000002	0.14943150399923252
52.20000000000002	0.1366703517945246
52.30000000000001	0.12264243165743505
52.400000000000006	0.10770913288554014
52.5	0.09226114891822897
52.60000000000002	0.07671660218317089
52.70000000000002	0.061515467350440944
52.80000000000001	0.047109760183475194
52.900000000000006	0.03394939780715182
53.	0.02246422074320255
53.10000000000002	0.013043339679125921
53.20000000000002	0.006013617140166011
53.30000000000001	0.0016195642926489643
53.400000000000006	7.075363262059463e-6
53.5	0.0012131394593720792
53.60000000000002	0.005162964363991025
53.70000000000002	0.011674938282661692
53.80000000000001	0.020472754024733524
53.900000000000006	0.03120306552919643
54.	0.04345643380540797
54.10000000000002	0.05678914233735579
54.20000000000002	0.07074369821275726
54.30000000000001	0.08486637053067377
54.400000000000006	0.09872079593745671
54.5	0.11189735555761929
54.60000000000002	0.12401859529647154
54.70000000000002	0.13474137601404898
54.80000000000001	0.14375670478492772
54.900000000000006	0.15078834994482515
55.	0.1555914318534164
55.10000000000002	0.1579522571112231
55.20000000000002	0.15769075907517918
55.30000000000001	0.15466702407162788
55.400000000000006	0.14879347276470134
55.5	0.14005420341286584
55.60000000000002	0.1285325489694723
55.70000000000002	0.11444667832704036
55.80000000000001	0.09819061279119527
55.900000000000006	0.0803739619604924
56.	0.06184820532284634
56.10000000000002	0.043701959225090764
56.20000000000002	0.02720580453613618
56.30000000000001	0.013693752424731516
56.400000000000006	0.004386656958087798
56.5	0.00018978532080245363
56.60000000000002	0.0015198692785398208
56.70000000000002	0.008219420556530011
56.80000000000001	0.019589861728054596
56.900000000000006	0.03453119985714691
57.	0.05173908274462995
57.10000000000002	0.06989926521056111
57.20000000000002	0.08783507274058884
57.30000000000001	0.10459072792650138
57.400000000000006	0.11945662827056061
57.5	0.13195442838138693
57.60000000000002	0.14180113167246589
57.70000000000002	0.14886704646156476
57.80000000000001	0.15313669496812143
57.900000000000006	0.1546769407866111
58.	0.15361341889277969
58.10000000000002	0.1501146230204591
58.20000000000002	0.14438226276387964
58.30000000000001	0.13664631487722803
58.400000000000006	0.12716325864851774
58.5	0.11621612981720028
58.60000000000002	0.1041151703309761
58.70000000000002	0.09119797113195006
58.80000000000001	0.07782811647110756
58.900000000000006	0.0643914743016986
59.	0.0512894776434873
59.10000000000002	0.03892903980419554
59.20000000000002	0.027709155823760597
59.30000000000001	0.018004745041193947
59.400000000000006	0.01014882681857027
59.5	0.004414597673974098
59.60000000000002	0.0009992786714816111
59.70000000000002	0.000011624745791809906
59.80000000000001	0.0014646801904880822
59.900000000000006	0.005274751888882249
60.	0.011266761254245706
60.10000000000002	0.019185291839200556
60.20000000000002	0.0287099469648393
60.30000000000001	0.03947320427363782
60.400000000000006	0.05107885940519632
60.5	0.06311936355304751
60.60000000000002	0.07519079127055998
60.70000000000002	0.08690471012339201
60.80000000000001	0.0978967552864969
60.900000000000006	0.1078321643443278
61.	0.11640886455753412
61.10000000000002	0.12335892568760129
61.20000000000002	0.1284493174716512
61.30000000000001	0.13148297119754068
61.400000000000006	0.13230116306412673
61.5	0.13078821924798897
61.60000000000002	0.12687946692333982
61.70000000000002	0.12057316202461331
61.80000000000001	0.11194670861241723
61.900000000000006	0.10117670117109956
62.	0.0885610170189645
62.10000000000002	0.07453928614540897
62.20000000000002	0.05970573240121748
62.30000000000001	0.0448062254863719
62.400000000000006	0.030710617646441372
62.5	0.01835369798955922
62.60000000000002	0.008644664109125375
62.70000000000002	0.002355463941620678
62.80000000000001	9.43803542388798e-6
62.900000000000006	0.0017978056096170849
63.	0.0075477479571091095
63.10000000000002	0.016751805441411825
63.20000000000002	0.028649733856113836
63.30000000000001	0.0423395063768694
63.400000000000006	0.056889790741620656
63.5	0.07143195516484199
63.60000000000002	0.0852206610401218
63.70000000000002	0.09766272216078058
63.80000000000001	0.10832072077752691
63.900000000000006	0.1169003215470816
64.	0.12322955457536008
64.10000000000002	0.1272362005318511
64.20000000000002	0.12892705140168806
64.30000000000001	0.12837088393629967
64.4	0.1256856497052749
64.5	0.12102958780804082
64.60000000000002	0.11459555143446265
64.70000000000002	0.10660766029456174
64.80000000000001	0.09731933945770493
64.9	0.08701181714794723
65.	0.07599220176216587
65.10000000000002	0.06459034005896083
65.20000000000002	0.053153787928496864
65.30000000000001	0.04204042147857405
65.4	0.03160849311224835
65.5	0.022204292770743126
65.60000000000002	0.014147982260847552
65.70000000000002	0.007718576862444113
65.80000000000001	0.0031393776753616248
65.9	0.0005653288563949832
66.	0.00007372201825616318
66.10000000000002	0.0016593734001699636
66.20000000000002	0.005234892621925419
66.30000000000001	0.010636034201359423
66.4	0.01763149725182596
66.5	0.025936037280768303
66.60000000000002	0.03522546522511839
66.70000000000002	0.04515206615183299
66.80000000000001	0.05535914970315045
66.9	0.06549378083152244
67.	0.07521714961489434
67.10000000000002	0.08421244598735582
67.20000000000002	0.09219045374383548
67.30000000000001	0.09889333975411699
67.4	0.10409728387743884
67.5	0.10761468217124186
67.60000000000002	0.10929667452499825
67.70000000000002	0.1090367065347379
67.80000000000001	0.10677573033332477
67.9	0.10250945890105978
68.	0.09629777371992007
68.10000000000002	0.08827589530157827
68.20000000000002	0.07866621539213742
68.30000000000001	0.06778875663235397
68.4	0.05606716755249467
68.5	0.04402623977262411
68.60000000000002	0.03227661157750713
68.70000000000002	0.02148319528152427
68.80000000000001	0.012316434414439607
68.9	0.0053897586681819305
69.	0.0011916598319874935
69.10000000000002	0.000024829119514206304
69.20000000000002	0.0019656552984321863
69.30000000000001	0.006853874044314005
69.4	0.01431500463599693
69.5	0.023810018136359263
69.60000000000002	0.034700629142534245
69.70000000000002	0.04631671423516959
69.80000000000001	0.05801459372568822
69.9	0.06921957776181724
70.	0.0794511314227265
70.10000000000002	0.08833272102654185
70.20000000000002	0.09559032108004181
70.30000000000001	0.10104392286924739
70.4	0.10459577063825251
70.5	0.10621802912422036
70.60000000000002	0.10594154920600131
70.70000000000002	0.10384654335984259
70.80000000000001	0.10005536379547636
70.9	0.09472717046803955
71.	0.08805403273111044
71.10000000000002	0.08025787744521472
71.20000000000002	0.07158764199901091
71.30000000000001	0.06231599374242853
71.4	0.052735032754364426
71.5	0.04315050657414457
71.60000000000002	0.033874239575574436
71.70000000000002	0.02521471682372141
71.80000000000001	0.017466051038014317
71.9	0.010895873292237864
72.	0.005732977915048699
72.10000000000002	0.002155763544247381
72.20000000000002	0.00028259103796836305
72.30000000000001	0.00016508850236989712
72.4	0.0017851700919492366
72.5	0.0050561338406858395
72.60000000000002	0.009827734309316827
72.70000000000002	0.015894675842148036
72.80000000000001	0.023007624255447605
72.9	0.03088564523222721
73.	0.039228964745553124
73.10000000000002	0.047731090624167014
73.20000000000002	0.05608958781955018
73.30000000000001	0.06401510473473968
73.4	0.07123854984466074
73.5	0.07751657657696764
73.60000000000002	0.0826357273727531
73.70000000000002	0.08641570769298919
73.80000000000001	0.08871230992640382
73.9	0.0894204913228347
74.	0.088478032327677
74.10000000000002	0.08587005897253422
74.20000000000002	0.08163449546915635
74.30000000000001	0.07586820775728723
74.4	0.06873319793256083
74.5	0.060461726481491916
74.60000000000002	0.05135872888616475
74.70000000000002	0.04179947264256162
74.80000000000001	0.032220257727610495
74.9	0.023100331195468685
75.	0.014934265892399145
75.10000000000002	0.00819588300063703
75.20000000000002	0.0032971159933935018
75.30000000000001	0.0005474027938663837
75.4	0.00012041616289956394
75.5	0.00203448379646178
75.60000000000002	0.00615072648704863
75.70000000000002	0.012189325966052857
75.80000000000001	0.01976057687593981
75.9	0.02840469934660709
76.	0.03763351888912049
76.10000000000002	0.04696803386985364
76.20000000000002	0.055967953697563855
76.30000000000001	0.06425165422117132
76.4	0.07150697374082589
76.5	0.0774945222881714
76.60000000000002	0.08204568310972346
76.70000000000002	0.0850574288835858
76.80000000000001	0.08648569341163662
76.9	0.08633853571300905
77.	0.08466984164464544
77.10000000000002	0.08157389585880491
77.20000000000002	0.07718084444436382
77.30000000000001	0.07165285065172024
77.4	0.0651806080480259
77.5	0.057979803314903114
77.60000000000002	0.05028710575378423
77.70000000000002	0.04235529891630949
77.80000000000001	0.03444726131626865
77.9	0.026828646888839437
78.	0.019759305537884433
78.10000000000002	0.013483704481119897
78.20000000000002	0.008220835983212557
78.30000000000001	0.004154290921141739
78.4	0.0014233012077758441
78.5	0.00011557354262165628
78.60000000000002	0.0002626340344397288
78.70000000000002	0.0018381832936238038
78.80000000000001	0.004759655721877769
78.9	0.00889283642573039
79.	0.014059074436073118
79.10000000000002	0.02004439545028804
79.20000000000002	0.02660969587374598
79.30000000000001	0.03350120167167113
79.4	0.040460484982286195
79.5	0.0472335157363534
79.60000000000002	0.05357844464620855
79.70000000000002	0.059272030240710614
79.80000000000001	0.06411480732036406
79.9	0.06793522966284854
80.	0.07059309847256248
80.10000000000002	0.07198260926693274
80.20000000000002	0.07203531610043282
80.30000000000001	0.070723225878741
80.4	0.06806209849033802
80.5	0.06411484186027078
80.60000000000002	0.05899465944785584
80.70000000000002	0.05286734526196176
80.80000000000001	0.045951859437893545
80.9	0.0385181111857917
81.	0.030880806443812334
81.10000000000002	0.02338838112892878
81.20000000000002	0.016406521378661203
81.30000000000001	0.010296596189075774
81.4	0.005390414576547342
81.5	0.0019638520979498057
81.60000000000002	0.00021274307065066952
81.70000000000002	0.0002346640050841053
81.80000000000001	0.0020196304180600164
81.9	0.005451340342812653
82.	0.010318755474325593
82.10000000000002	0.01633602452646765
82.20000000000002	0.02316751073142661
82.30000000000001	0.030454264305166116
82.4	0.03783866824843159
82.5	0.044984931591164186
82.60000000000002	0.05159425740448517
82.70000000000002	0.05741456245848547
82.80000000000001	0.062245382385726654
82.9	0.06593900607018202
83.	0.06839898957532131
83.10000000000002	0.06957709436520085
83.20000000000002	0.06946947293527825
83.30000000000001	0.06811266423018485
83.4	0.06557971182133213
83.5	0.06197650663313917
83.60000000000002	0.057438293629102015
83.70000000000002	0.05212616997996135
83.80000000000001	0.046223339137762776
83.9	0.039930868942773805
84.	0.03346273095581893
84.10000000000002	0.027039970844444552
84.20000000000002	0.020883971718368897
84.30000000000001	0.015208915026516624
84.4	0.010213701889420071
84.5	0.006073749987980267
84.60000000000002	0.00293320147379307
84.70000000000002	0.0008981400716933682
84.80000000000001	0.00003140110256937084
84.9	0.0003494592913994023
85.	0.0018217047509646415
85.10000000000002	0.004372192255335696
85.20000000000002	0.007883709061286607
85.30000000000001	0.012203791683968058
85.4	0.017152166008954917
85.5	0.022529008628580243
85.60000000000002	0.02812343443590188
85.70000000000002	0.03372169486955599
85.80000000000001	0.03911470046685565
85.9	0.04410463366219062
86.	0.04851056750239207
86.10000000000002	0.05217313296182538
86.20000000000002	0.054958368718264705
86.30000000000001	0.05676093618958836
86.4	0.05750688802230489
86.5	0.057156141948550586
86.60000000000002	0.05570473765378035
86.70000000000002	0.05318684709785849
86.80000000000001	0.049676375986413085
86.9	0.04528784753606848
87.	0.04017611809602356
87.10000000000002	0.03453436560099686
87.20000000000002	0.02858975348423926
87.30000000000001	0.02259624667309156
87.4	0.01682427910090738
87.5	0.011547358212833519
87.60000000000002	0.007026214883126104
87.70000000000002	0.003491687035963008
87.80000000000001	0.0011280319499476009
87.9	0.00005864290917208535
88.	0.00033607413059744015
88.10000000000002	0.0019378081847700522
88.20000000000002	0.004768401617185872
88.30000000000001	0.008667692546879772
88.4	0.013423876400729597
88.5	0.018789655131234807
88.60000000000002	0.024499452373371096
88.70000000000002	0.030285855656897953
88.80000000000001	0.035893893479106424
88.9	0.04109232938200909
89.	0.0456817138311583
89.10000000000002	0.049499377861918735
89.20000000000002	0.052421835588847956
89.30000000000001	0.054365188182264504
89.4	0.05528412127565771
89.5	0.05517000337678004
89.60000000000002	0.05404846504811819
89.70000000000002	0.05197669907576135
89.80000000000001	0.04904059210822661
89.9	0.04535169126252445
90.	0.0410439319054094
90.10000000000002	0.036270008563794594
90.20000000000002	0.03119726098709969
90.30000000000001	0.026002971530119025
90.4	0.02086902610188898
90.5	0.015975973988776614
90.60000000000002	0.011496623238425891
90.70000000000002	0.007589415209048378
90.80000000000001	0.004391918145018111
90.9	0.0020148476296286645
91.	0.0005370456957328529
91.10000000000002	1.820023475565463e-6
91.20000000000002	0.00041495861058974055
91.30000000000001	0.0017446025244513403
91.4	0.0039229982448321
91.5	0.006849986084822594
91.60000000000002	0.010397937468006475
91.70000000000002	0.014417752088996412
91.80000000000001	0.018745478135073046
91.9	0.023209126297812816
92.	0.027635303180627006
92.10000000000002	0.031855377149024214
92.20000000000002	0.035710992031040285
92.30000000000001	0.03905884441086192
92.4	0.04177472487496514
92.5	0.04375688324192137
92.60000000000002	0.04492880782046451
92.70000000000002	0.045241508203153036
92.80000000000001	0.0446753620428657
92.9	0.043241532952206854
93.	0.04098289545122612
93.10000000000002	0.03797432250757306
93.20000000000002	0.03432211345355343
93.30000000000001	0.030162280249977996
93.4	0.025657386701307034
93.5	0.020991668021515544
93.60000000000002	0.016364263851292214
93.70000000000002	0.011980583912746548
93.80000000000001	0.008042082955677078
93.9	0.004735019497433998
94.	0.002219057780882257
94.10000000000002	0.0006167767039360722
94.20000000000002	5.207807336123339e-6
94.30000000000001	0.00041039513090421317
94.4	0.0018056536607485671
94.5	0.004113750281429167
94.60000000000002	0.007212730903978797
94.70000000000002	0.010944673225373208
94.80000000000001	0.015126343361795918
94.9	0.019560622707775588
95.	0.024047645680993966
95.10000000000002	0.02839480501136954
95.20000000000002	0.03242507229294394
95.30000000000001	0.03598338038141404
95.4	0.03894106913033011
95.5	0.04119857792308231
95.60000000000002	0.04268667036981546
95.70000000000002	0.04336650730435389
95.80000000000001	0.043228861405898725
95.9	0.042292710321177734
96.	0.04060337326622043
96.10000000000002	0.03823028326664792
96.20000000000002	0.03526442398302443
96.30000000000001	0.031815413524881514
96.4	0.0280081921101947
96.5	0.023979268009787554
96.60000000000002	0.01987249704472669
96.70000000000002	0.015834412916793182
96.80000000000001	0.012009184289988454
96.9	0.008533342560841234
97.	0.005530491963773141
97.10000000000002	0.0031062698093820324
97.20000000000002	0.0013438580579263816
97.30000000000001	0.00030034906950451563
97.4	4.233562488673774e-6
97.5	0.00045420878866832634
97.60000000000002	0.0016194072821975182
97.70000000000002	0.00344103415449358
97.80000000000001	0.0058352896105666055
97.9	0.008697358741455228
98.	0.011906184951831093
98.10000000000002	0.015329713293621334
98.20000000000002	0.018830295778130727
98.30000000000001	0.02226998694540205
98.4	0.02551551506983837
98.5	0.028442781090596853
98.60000000000002	0.030940802757277747
98.70000000000002	0.032915076621301866
98.80000000000001	0.03429036925303121
98.9	0.03501296832358544
99.	0.035052423641950735
99.10000000000002	0.03440278992676409
99.20000000000002	0.03308335103934448
99.30000000000001	0.03113876537241238
99.4	0.028638531470594825
99.5	0.02567564063800426
99.60000000000002	0.022364269214393686
99.70000000000002	0.018836377391375402
99.80000000000001	0.01523713219767106
99.9	0.011719163662011074
100.	0.008435792094574736
100.10000000000002	0.005533518387390864
100.20000000000002	0.0031442256704051533
100.30000000000001	0.0013776693486285633
100.4	0.0003149013260239285
100.5	3.2572978552008795e-6
100.60000000000002	0.00045342252118719375
100.70000000000002	0.0016388912719905097
100.80000000000001	0.003497878832530303
100.9	0.005937477183373569
101.	0.008839614455641558
101.10000000000002	0.012068222132819089
101.20000000000002	0.015476952989389565
101.30000000000001	0.01891682526592979
101.4	0.02224327480710143
101.5	0.02532224644389582
101.60000000000002	0.028035116658498088
101.70000000000002	0.030282384852174327
101.80000000000001	0.03198618309180734
101.9	0.03309172688325954
102.	0.033567863533317685
102.10000000000002	0.033406876784920034
102.20000000000002	0.03262368609175587
102.30000000000001	0.03125454602543149
102.4	0.02935531479571942
102.5	0.02699932797305033
102.60000000000002	0.024274889643580218
102.70000000000002	0.021282381989416982
102.80000000000001	0.01813099749213122
102.9	0.014935115653271856
103.	0.01181037651462155
103.10000000000002	0.00886954266714838
103.20000000000002	0.006218284435710385
103.30000000000001	0.003951062773058157
103.4	0.002147313832363331
103.5	0.0008681515711798515
103.60000000000002	0.00015379533772743372
103.70000000000002	0.00002189652959988135
103.80000000000001	0.0004668841694492315
103.9	0.0014603793884420497
104.	0.002952651962364255
104.10000000000002	0.004875018125614844
104.20000000000002	0.00714301725763529
104.30000000000001	0.00966016277968038
104.4	0.01232204335392663
104.5	0.015020554053548536
104.60000000000002	0.017648059984671772
104.70000000000002	0.020101330931911483
104.80000000000001	0.022285127950466024
104.9	0.024115364625046046
105.	0.02552180132957657
105.10000000000002	0.026450256395555264
105.20000000000002	0.026864331762731418
105.30000000000001	0.026746652497645684
105.4	0.026099611281079297
105.5	0.024945593771980346
105.60000000000002	0.023326642989683566
105.70000000000002	0.021303505700121565
105.80000000000001	0.01895399687352536
105.9	0.016370625088252835
106.	0.013657446787140527
106.10000000000002	0.010926162963974043
106.19999999999999	0.008291537299028406
106.30000000000001	0.005866294826462573
106.40000000000003	0.0037557451208752096
106.5	0.002052450040028004
106.60000000000002	0.0008313076914758172
106.69999999999999	0.00014543728575268925
106.80000000000001	0.000023214756799317345
106.90000000000003	0.0004667255680787252
107.	0.0014517777508967213
107.10000000000002	0.0029294723295329055
107.19999999999999	0.004829182366100412
107.30000000000001	0.007062668442005934
107.40000000000003	0.009528974989330988
107.5	0.01211971741116004
107.60000000000002	0.014724383606204873
107.69999999999999	0.017235326270278534
107.80000000000001	0.019552199980950744
107.90000000000003	0.0215856839899711
108.	0.02326041411720988
108.10000000000002	0.024517115349643643
108.19999999999999	0.025313975535593888
108.30000000000001	0.0256273290320067
108.40000000000003	0.025451729647014542
108.5	0.02479948903966044
108.60000000000002	0.023699745051528682
108.69999999999999	0.0221971093767692
108.80000000000001	0.02034993004295577
108.90000000000003	0.018228194941163758
109.	0.015911100537838504
109.10000000000002	0.013484316106386684
109.19999999999999	0.011036988205005224
109.30000000000001	0.008658551245125788
109.40000000000003	0.006435435137921187
109.5	0.004447786441607148
109.60000000000002	0.002766340809244079
109.69999999999999	0.0014495974855307815
109.80000000000001	0.000541447460180646
109.90000000000003	0.00006939343190102477
110.	0.00004347175378313266
110.10000000000002	0.0004559460507685853
110.19999999999999	0.0012817933175911802
110.30000000000001	0.002479951558649308
110.40000000000003	0.003995249459766469
110.5	0.005760898675256396
110.60000000000002	0.007701402083541048
110.69999999999999	0.009735718746792363
110.80000000000001	0.011780528007352865
110.90000000000003	0.013753448908723376
111.	0.015576093320201934
111.10000000000002	0.017176857535010737
111.19999999999999	0.018493383584847523
111.30000000000001	0.019474644661355085
111.40000000000003	0.020082626538724578
111.5	0.020293587689310368
111.60000000000002	0.02009888505826331
111.69999999999999	0.01950535150796635
111.80000000000001	0.018535206953383707
111.90000000000003	0.017225481019212993
112.	0.015626923818730605
112.10000000000002	0.013802386289044705
112.19999999999999	0.011824665012525304
112.30000000000001	0.009773830163309766
112.40000000000003	0.007734089112340503
112.5	0.00579028024779799
112.60000000000002	0.004024137445565784
112.69999999999999	0.0025105090919017568
112.80000000000001	0.0013137491217793712
112.90000000000003	0.00048451373598439626
113.	0.00005719047605563086
113.10000000000002	0.000048153532652897034
113.19999999999999	0.00045498214921787676
113.30000000000001	0.0012567037900244832
113.40000000000003	0.0024150399411123993
113.5	0.003876551320343641
113.60000000000002	0.005575511686511301
113.69999999999999	0.007437293511184638
113.80000000000001	0.009382028594877728
113.90000000000003	0.011328311879490707
114.	0.01319674297788907
114.10000000000002	0.014913140533858674
114.19999999999999	0.016411311774942868
114.30000000000001	0.01763530645446028
114.40000000000003	0.018541125366923074
114.5	0.0190978854732336
114.60000000000002	0.019288465236981717
114.69999999999999	0.01910966568559754
114.80000000000001	0.018571926859633228
114.90000000000003	0.01769863828328884
115.	0.01652507865834333
115.10000000000002	0.015097016733015983
115.19999999999999	0.013469004323899011
115.30000000000001	0.011702395189352588
115.40000000000003	0.00986313047910731
115.5	0.00801934256705356
115.60000000000002	0.006238843113533987
115.69999999999999	0.004586576353633161
115.80000000000001	0.0031221324812350363
115.90000000000003	0.0018974259781944576
116.	0.000954647374554925
116.10000000000002	0.0003245923681319096
116.19999999999999	0.00002545861147320317
116.30000000000001	0.00006217816011036599
116.40000000000003	0.00042632422439638044
116.5	0.00109659723340361
116.60000000000002	0.002039860751543729
116.69999999999999	0.003212666078350844
116.80000000000001	0.004563178565913707
116.90000000000003	0.006033401042199695
117.	0.007561581250140557
117.10000000000002	0.009084690643495541
117.19999999999999	0.010540869855678823
117.30000000000001	0.01187174954237808
117.40000000000003	0.013024571610990838
117.5	0.013954052678443636
117.60000000000002	0.014623946947010226
117.69999999999999	0.015008278205068747
117.80000000000001	0.015092219751098847
117.90000000000003	0.01487260686266124
118.	0.014358069809039097
118.10000000000002	0.01356877766596897
118.19999999999999	0.01253578596780708
118.30000000000001	0.011299986225305208
118.40000000000003	0.009910664039947585
118.5	0.008423685962689994
118.60000000000002	0.0068993536163628405
118.69999999999999	0.005399986183412208
118.80000000000001	0.003987317319973418
118.90000000000003	0.0027198170378907606
119.	0.0016500695108888964
119.10000000000002	0.0008223503070816643
119.19999999999999	0.00027054789285127734
119.30000000000001	0.00001656225535089974
119.40000000000003	0.00006928781467491295
119.5	0.0004242502073924415
119.60000000000002	0.0010639207734925687
119.69999999999999	0.001958683855478306
119.80000000000001	0.0030683860547013695
119.90000000000003	0.004344358647435849
120.	0.00573177832529435
120.10000000000002	0.00717221921234691
120.19999999999999	0.008606250532982057
120.30000000000001	0.0099759473310163
120.40000000000003	0.0112272029916923
120.5	0.012311758188306696
120.60000000000002	0.013188887621924248
120.69999999999999	0.013826710592398003
120.80000000000001	0.014203112064008682
120.90000000000003	0.014306276559250947
121.	0.014134847968968217
121.10000000000002	0.013697734972849769
121.19999999999999	0.013013585444405553
121.30000000000001	0.012109955377171569
121.40000000000003	0.011022199867597048
121.5	0.009792116629330478
121.60000000000002	0.00846637710614209
121.69999999999999	0.007094786727030202
121.80000000000001	0.00572842392087808
121.90000000000003	0.004417716401680246
122.	0.00321052176899499
122.10000000000002	0.002150286214235067
122.19999999999999	0.0012743586138341983
122.30000000000001	0.0006125362574482775
122.40000000000003	0.00018591207149219256
122.5	6.08124851820472e-6
122.60000000000002	0.00007474819900429615
122.69999999999999	0.0003837539270516166
122.80000000000001	0.0009155210792500351
122.90000000000003	0.0016438911217270364
123.	0.0025353074614247752
123.10000000000002	0.0035502816344620534
123.19999999999999	0.00464506817225364
123.30000000000001	0.005773467961808275
123.40000000000003	0.00688867966148188
123.5	0.007945123224053944
123.60000000000002	0.00890016759551912
123.69999999999999	0.009715704787247408
123.80000000000001	0.010359523386047481
123.90000000000003	0.010806445028199002
124.	0.0110391966423256
124.10000000000002	0.011048999013402713
124.19999999999999	0.010835858513277737
124.30000000000001	0.010408554123741516
124.40000000000003	0.009784316848396379
124.5	0.008988204094626202
124.60000000000002	0.008052178399561329
124.69999999999999	0.007013908571966095
124.80000000000001	0.005915322176296373
124.90000000000003	0.004800951077737822
125.	0.0037161257432878113
125.10000000000002	0.002705087875287382
125.19999999999999	0.0018091030472807239
125.30000000000001	0.0010646634227011635
125.40000000000003	0.0005018735637165817
125.5	0.0001431084099800641
125.60000000000002	2.0210975759213273e-6
125.69999999999999	0.0000829597279376049
125.80000000000001	0.00038082783072266414
125.90000000000003	0.0008813953199950611
126.	0.001562038014706696
126.10000000000002	0.0023928572145180452
126.19999999999999	0.0033381089982408713
126.30000000000001	0.004357857735618377
126.40000000000003	0.005409760703603387
126.5	0.00645089058922102
126.60000000000002	0.007439509066182764
126.69999999999999	0.008336715948647605
126.80000000000001	0.00910791275207994
126.90000000000003	0.00972403495277052
127.	0.010162522245471949
127.10000000000002	0.010408009515265583
127.19999999999999	0.010452732442175375
127.30000000000001	0.010296650509378278
127.40000000000003	0.009947296947632658
127.5	0.0094193703449624
127.60000000000002	0.00873408693022559
127.69999999999999	0.007918316538199384
127.80000000000001	0.007003529490175583
127.90000000000003	0.0060245863702701715
128.	0.005018407967476105
128.10000000000002	0.004022568227569277
128.2	0.003073858400395334
128.3	0.0022068749684629376
128.40000000000003	0.0014526866036391737
128.5	0.0008376355570740587
128.60000000000002	0.0003823259501365601
128.7	0.00010084509817754681
128.8	2.5433689521175157e-7
128.90000000000003	0.00008037331133241865
129.	0.00033386717965252924
129.10000000000002	0.0007466308011555896
129.2	0.0012984489715824356
129.3	0.001963898348972502
129.40000000000003	0.002713445888842402
129.5	0.003514691061000227
129.60000000000002	0.004333695141330398
129.7	0.005136340354615703
129.8	0.005889664146137365
129.90000000000003	0.006563118703344953
130.	0.007129712248550622
130.10000000000002	0.007566995809660381
130.2	0.007857866500563184
130.3	0.007991165352581115
130.40000000000003	0.00796205420863543
130.5	0.007772162122185464
130.60000000000002	0.00742949727925734
130.7	0.0069481259913990855
130.8	0.006347626137244646
130.90000000000003	0.0056523288579964645
131.	0.004890369498941976
131.10000000000002	0.004092576688780274
131.2	0.0032912367614373154
131.3	0.00251877889037178
131.40000000000003	0.0018064335388317796
131.5	0.0011829222088302338
131.60000000000002	0.0006732390645382013
131.7	0.0002975840236510493
131.8	0.00007050186298770934
131.90000000000003	2.727063370622486e-7
132.	0.00008858637908100473
132.10000000000002	0.0003305174313755861
132.2	0.0007148004400675935
132.3	0.001224388007295091
132.40000000000003	0.0018372581983663663
132.5	0.002527425319429158
132.60000000000002	0.003266098869358042
132.7	0.0040229306757506005
132.8	0.00476728961017929
132.90000000000003	0.005469506403440425
133.	0.006102037160570546
133.10000000000002	0.006640502254815331
133.2	0.007064566393390563
133.3	0.007358634944717491
133.40000000000003	0.007512350448647078
133.5	0.007520881193763226
133.60000000000002	0.007385000675730555
133.7	0.007110962687493731
133.8	0.006710181917533264
133.90000000000003	0.006198734498108662
134.	0.0055966972016122645
134.10000000000002	0.004927348115653418
134.2	0.004216255710848579
134.3	0.0034902871863909707
134.40000000000003	0.0027765706336001475
134.5	0.0021014485733245416
134.60000000000002	0.001489462399572981
134.7	0.0009624077835335439
134.8	0.0005384997982817359
134.90000000000003	0.0002316831782437645
135.	0.00005111767340312815
135.10000000000002	8.610565193731615e-7
135.2	0.00007976337105433078
135.3	0.00028157603509467143
135.40000000000003	0.0005952691365491338
135.5	0.0010055404067031014
135.60000000000002	0.001493490637856127
135.7	0.0020374332847724335
135.8	0.0026138010400158043
135.90000000000003	0.003198109462275338
136.	0.0037659372106835657
136.10000000000002	0.004293883859134073
136.2	0.004760469265914456
136.3	0.005146942625471321
136.40000000000003	0.005437974203022572
136.5	0.005622207979127999
136.60000000000002	0.0056926587362345835
136.7	0.005646942342278122
136.8	0.005487333077307907
136.90000000000003	0.005220646845630603
137.	0.004857954108186559
137.10000000000002	0.004414131455797846
137.2	0.003907265983546312
137.3	0.003357932000610572
137.40000000000003	0.002788364990375322
137.5	0.0022215628731872376
137.60000000000002	0.0016803491574793755
137.7	0.0011864360530184153
137.8	0.0007595275955325817
137.90000000000003	0.0004165028705170362
138.	0.0001707172180379852
138.10000000000002	0.000031454726428744944
138.2	3.5584878866963113e-6
138.3	0.00008725634587211358
138.40000000000003	0.00027818978905297446
138.5	0.0005676429803427613
138.60000000000002	0.0009429584716208914
138.7	0.0013881167421597098
138.8	0.0018844489899223116
138.90000000000003	0.0024114470823970225
139.	0.00294763148004425
139.10000000000002	0.0034714372759658547
139.2	0.003962080026511196
139.3	0.004400366392343967
139.40000000000003	0.004769419288321026
139.5	0.005055292753342438
139.60000000000002	0.005247457640231618
139.7	0.005339145120309788
139.8	0.005327540638408541
139.90000000000003	0.00521382619628434
140.	0.005003073639199313
140.10000000000002	0.004703995996137115
140.2	0.0043285679395134915
140.3	0.0038915301471642125
140.40000000000003	0.0034097957999004273
140.5	0.002901780611771511
140.60000000000002	0.0023866805840153022
140.7	0.0018837239529215211
140.8	0.001411425375601946
140.90000000000003	0.000986871054776205
141.	0.0006250630461820759
141.10000000000002	0.00033834927203953824
141.2	0.0001359627162989685
141.3	0.000023688945522057426
141.40000000000003	3.6756458509746076e-6
141.5	0.00007439156824618246
141.60000000000002	0.00023073549965596665
141.7	0.0004642890514487213
141.8	0.0007637006137544699
141.90000000000003	0.0011151821650665073
142.	0.0015030960733783119
142.10000000000002	0.0019106057944659619
142.2	0.0023203625601770604
142.3	0.0027151997320922563
142.40000000000003	0.00307880735026164
142.5	0.003396361337116535
142.60000000000002	0.003655084588582667
142.7	0.003844720558275899
142.8	0.003957903700029396
142.90000000000003	0.003990415105255009
143.	0.003941315732962617
143.10000000000002	0.0038129537097247412
143.2	0.003610846241381971
143.3	0.0033434407154774707
143.40000000000003	0.003021763570242788
143.5	0.0026589694273775714
143.60000000000002	0.002269806757512689
143.7	0.001870019845276948
143.8	0.0014757098715840252
143.90000000000003	0.0011026803211401468
144.	0.0007657934220991915
144.10000000000002	0.00047836471281652955
144.2	0.00025162193414883017
144.3	0.00009425217057997537
144.40000000000003	0.00001205752193972287
144.5	7.73471327428241e-6
144.60000000000002	0.00008078819772467212
144.7	0.00022757983261985387
144.8	0.00044151153789875235
144.90000000000003	0.0007133309285407361
145.	0.001031544175302068
145.10000000000002	0.0013829156484952544
145.2	0.001753030492392132
145.3	0.002126894294986717
145.40000000000003	0.0024895434660690734
145.5	0.0028266407110704027
145.60000000000002	0.003125031898373458
145.7	0.0033732434204352003
145.8	0.003561902582238221
145.90000000000003	0.0036840673641819334
146.	0.0037354558851086976
146.10000000000002	0.0037145698669476396
146.2	0.003622710258639472
146.3	0.003463886842164163
146.40000000000003	0.0032446270797938568
146.5	0.002973692649452637
146.60000000000002	0.00266171503682696
146.7	0.002320764179675174
146.8	0.0019638664418692095
146.90000000000003	0.0016044900582061422
147.	0.001256017541121925
147.10000000000002	0.0009312252709369093
147.2	0.0006417904989681109
147.3	0.00039784519501244307
147.40000000000003	0.00020759452263432855
147.5	0.00007701523548686798
147.60000000000002	9.646026020514377e-6
147.7	6.4779590030149104e-6
147.8	0.00006594877869619508
147.90000000000003	0.00018404032601940617
148.	0.00035447379892390675
148.10000000000002	0.0005689933924676611
148.2	0.0008177251962483315
148.3	0.0010895952914917496
148.40000000000003	0.0013727889034038433
148.5	0.0016552312848132499
148.60000000000002	0.001925070728002103
148.7	0.0021711446602958257
148.8	0.002383411071031436
148.90000000000003	0.0025533294136266776
149.	0.0026741774892765258
149.10000000000002	0.002741293517088687
149.2	0.0027522355142669684
149.3	0.002706853155299029
149.40000000000003	0.00260727037771171
149.5	0.0024577800963922944
149.60000000000002	0.0022646554292561406
149.7	0.002035884773479898
149.8	0.0017808408431180226
149.90000000000003	0.0015098963093010268
150.	0.0012340008788664517

==> data/MZ1compd.dat <==
-150.	0.003753510902037023
-149.9	0.004773773337476424
-149.8	0.0058865593915261895
-149.7	0.007079392496853224
-149.6	0.008339105960003514
-149.5	0.009652057934126086
-149.4	0.011004338410955898
-149.3	0.012381963408825096
-149.2	0.013771052608220303
-149.1	0.015157987801534928
-149.	0.01652955061048944
-148.9	0.017873038927928978
-148.8	0.019176362420474283
-148.7	0.020428118160200414
-148.6	0.021617648026665118
-148.5	0.022735079936420863
-148.4	0.023771355225756557
-148.3	0.024718244650084344
-148.2	0.025568355489641623
-148.1	0.026315132186685103
-148.	0.02695285280399852
-147.9	0.027476623406152204
-147.8	0.02788237223856119
-147.7	0.02816684532668242
-147.6	0.028327604847084093
-147.5	0.028363031338846455
-147.4	0.028272330530290303
-147.3	0.028055545252613598
-147.2	0.027713572597236735
-147.1	0.027248186145198083
-147.	0.0266620627523202
-146.9	0.02595881301131431
-146.8	0.02514301413132034
-146.7	0.02422024357899348
-146.6	0.02319711141908119
-146.5	0.022081288886915622
-146.4	0.020881530336167284
-146.3	0.019607685354220222
-146.2	0.01827069755246785
-146.1	0.016882586353179952
-146.	0.015456408046363146
-145.9	0.014006192519605588
-145.8	0.01254685241060831
-145.7	0.011094062030048753
-145.6	0.009664104274903107
-145.5	0.008273684906071981
-145.4	0.006939714983355974
-145.3	0.005679063892294703
-145.2	0.0045082871877331855
-145.1	0.003443335314679574
-145.	0.002499251018703657
-144.9	0.001689864779249076
-144.8	0.0010274987389396807
-144.7	0.0005226902214835493
-144.6	0.00018394592098485205
-144.5	0.000017537143623533725
-144.4	0.000027345085193485916
-144.3	0.00021476309691453765
-144.2	0.0005786603531737354
-144.1	0.0011154084677876459
-144.	0.001818969624878885
-143.9	0.002681041923587077
-143.8	0.003691255096829036
-143.7	0.004837407731473501
-143.6	0.006105735715246264
-143.5	0.007481200925380951
-143.4	0.008947789151275592
-143.3	0.010488806845587598
-143.2	0.012087167416999616
-143.1	0.013725659276049788
-143.	0.015387189574124636
-142.9	0.0170549993905474
-142.8	0.01871284789645722
-142.7	0.02034516465509913
-142.6	0.02193717063412995
-142.5	0.02347496966416325
-142.4	0.024945612963378497
-142.3	0.02633713996704095
-142.2	0.02763859907577546
-142.1	0.028840052100483394
-142.	0.029932566173091837
-141.9	0.03090819674989237
-141.8	0.031759965094736206
-141.7	0.03248183332477018
-141.6	0.03306867975791372
-141.5	0.033516276938690776
-141.4	0.03382127435086703
-141.3	0.03398118745935696
-141.2	0.03399439436266082
-141.1	0.033860140979057665
-141.	0.03357855532993161
-140.9	0.03315067111457839
-140.8	0.03257846038385507
-140.7	0.03186487470599139
-140.6	0.03101389376850336
-140.5	0.03003057986929205
-140.4	0.02892113621516683
-140.3	0.027692966369906855
-140.2	0.02635473158635127
-140.1	0.024916402136427967
-140.	0.02338929814847704
-139.9	0.021786114913299952
-139.8	0.020120927181563508
-139.7	0.018409166709150618
-139.6	0.016667567285789105
-139.5	0.01491407178148747
-139.4	0.013167696437124902
-139.3	0.011448348768870525
-139.2	0.009776597085259787
-139.1	0.0081733917278926
-139.	0.006659740690456442
-138.9	0.0052563451377493735
-138.8	0.003983203368253014
-138.7	0.0028591947175855364
-138.6	0.001901657522565113
-138.5	0.0011259772774745848
-138.4	0.0005452022526014837
-138.3	0.00016970390001324907
-138.2	6.898220335118204e-6
-138.1	0.00006104189931301132
-138.	0.000333113564722697
-137.9	0.0008207862070520742
-137.8	0.0015184919961421033
-137.7	0.002417575816505891
-137.6	0.0035065292537730195
-137.5	0.004771292871230625
-137.4	0.006195611711849334
-137.3	0.0077614272254118676
-137.2	0.009449288302339352
-137.1	0.011238764723512613
-137.	0.013108847936433916
-136.9	0.015038326401777132
-136.8	0.017006125548043035
-136.7	0.018991605355022683
-136.6	0.02097481151847243
-136.5	0.022936678836857374
-136.4	0.02485918777196773
-136.3	0.02672547699270945
-136.2	0.028519916091410406
-136.1	0.030228143582526026
-136.	0.031837075802452826
-135.9	0.03333489249203935
-135.8	0.03471100473384774
-135.7	0.03595601060712226
-135.6	0.037061643481359687
-135.5	0.03802071735096191
-135.4	0.03882707306362599
-135.3	0.039475528746953925
-135.2	0.03996183721293737
-135.1	0.04028265263020388
-135.	0.040435508302305675
-134.9	0.04041880697295629
-134.8	0.040231824686469235
-134.7	0.039874728849918245
-134.6	0.0393486107558705
-134.5	0.03865553241216299
-134.4	0.03779858706861701
-134.3	0.036781972310955674
-134.2	0.03561107399294364
-134.1	0.03429255858664283
-134.	0.032834470742225876
-133.9	0.03124633196742332
-133.8	0.02953923537999509
-133.7	0.02772593048913196
-133.6	0.025820890978103413
-133.5	0.023840357568227333
-133.4	0.021802347344385475
-133.3	0.01972662053730967
-133.2	0.017634595825924557
-133.1	0.015549205887036977
-133.	0.013494686311012673
-132.9	0.011496293219244795
-132.8	0.00957994800242318
-132.7	0.007771811504322744
-132.6	0.006097794554583236
-132.5	0.0045830167382079545
-132.4	0.003251230296732221
-132.3	0.00212423061174889
-132.2	0.0012212783046289556
-132.1	0.0005585600931101143
-132.	0.00014871576539453944
-131.9	4.567227210960906e-7
-131.8	0.0001182974856332423
-131.7	0.0005024155958007371
-131.6	0.0011486479560196623
-131.5	0.0020486235078955592
-131.4	0.0031900240242996878
-131.3	0.004556957462618394
-131.2	0.006130422446014713
-131.1	0.007888838479540132
-131.	0.009808614687536849
-130.9	0.011864730147210751
-130.8	0.014031301037848113
-130.7	0.016282113411451766
-130.6	0.01859110491717036
-130.5	0.02093278376473292
-130.4	0.02328257812679527
-130.3	0.02561711368509836
-130.2	0.027914420863029983
-130.1	0.030154076316079647
-130.	0.03231728543332391
-129.9	0.03438691398014313
-129.8	0.03634747768345556
-129.7	0.03818509865561777
-129.6	0.039887437212211434
-129.5	0.04144360699746667
-129.4	0.04284408050877815
-129.3	0.04408059120735014
-129.2	0.04514603749098713
-129.1	0.046034392940771926
-129.	0.046740626469172715
-128.9	0.04726063530945116
-128.8	0.04759119319801074
-128.7	0.0477299156047481
-128.6	0.047675243445768574
-128.5	0.04742644634612299
-128.4	0.04698364618111533
-128.3	0.04634786128341798
-128.2	0.04552107132743494
-128.1	0.04450630245825933
-128.	0.04330773168596517
-127.9	0.04193080888395098
-127.8	0.04038239388336148
-127.7	0.03867090512221874
-127.6	0.03680647507750893
-127.5	0.03480110628861227
-127.4	0.03266882020338725
-127.3	0.03042578940876936
-127.2	0.028090442150564287
-127.1	0.025683526552416146
-127.	0.023228120809093672
-126.9	0.020749575094026144
-126.8	0.018275371253796992
-126.7	0.015834887834327873
-126.6	0.013459060831226924
-126.5	0.011179934932696318
-126.4	0.00903010594055526
-126.3	0.00704206233415554
-126.2	0.005247442173358978
-126.1	0.003676230070813494
-126.	0.0023559269440900474
-125.9	0.0013107317036470242
-125.8	0.0005607779658266259
-125.7	0.00012146948700862439
-125.6	2.9548067884867557e-6
-125.5	0.00020977452987341267
-125.4	0.0007407042490638486
-125.3	0.0015888032819176068
-125.2	0.00274166549041466
-125.1	0.004181854969675493
-125.	0.0058874977545304566
-124.9	0.007832992042565446
-124.8	0.009989794467266812
-124.7	0.012327238860662648
-124.6	0.014813346419381503
-124.5	0.017415591545458086
-124.4	0.020101594955361044
-124.3	0.022839723950073918
-124.2	0.025599588101836563
-124.1	0.028352426300837636
-124.	0.031071387607474094
-123.9	0.03373171339815611
-123.8	0.036310831808880104
-123.7	0.03878837756601194
-123.6	0.04114615114931093
-123.5	0.04336803111440655
-123.4	0.04543985257943492
-123.3	0.04734926360409168
-123.2	0.04908556967352434
-123.1	0.05063957491401149
-123.	0.052003427136434514
-122.9	0.05317047240964003
-122.8	0.05413512365614636
-122.7	0.054892746756713184
-122.6	0.05543956684657091
-122.5	0.0557725968682633
-122.4	0.05588958998758558
-122.3	0.055789017146633965
-122.2	0.05547007078350637
-122.1	0.054932695550086647
-122.	0.05417764666287691
-121.9	0.053206576279083116
-121.8	0.052022147949976304
-121.7	0.05062817871175666
-121.6	0.049029807674538656
-121.5	0.04723368900664215
-121.4	0.045248205932301305
-121.3	0.043083700725078514
-121.2	0.04075271366539477
-121.1	0.038270221549647244
-121.	0.03565386364873666
-120.9	0.03292414013811267
-120.8	0.030104565163316565
-120.7	0.02722175416143408
-120.6	0.02430542322379221
-120.5	0.02138827763716897
-120.4	0.018505767808289757
-120.3	0.015695694076062514
-120.2	0.01299764786109991
-120.1	0.010452285388495824
-120.	0.008100441703868004
-119.9	0.005982106296990292
-119.8	0.004135296268708535
-119.7	0.0025948770799183087
-119.6	0.0013913926438956265
-119.5	0.0005499739435326275
-119.4	0.00008939683205136483
-119.3	0.0000213542075869249
-119.2	0.0003499952653133496
-119.1	0.0010717660159726527
-119.	0.002175562693723241
-118.9	0.0036431857289254826
-118.8	0.005450059541211326
-118.7	0.007566165151674895
-118.6	0.009957120440255655
-118.5	0.012585337709907597
-118.4	0.015411189931264998
-118.3	0.01839412458971718
-118.2	0.021493675787658442
-118.1	0.024670339258551277
-118.	0.027886289393845107
-117.9	0.031105930761756984
-117.8	0.034296287862622565
-117.69999999999999	0.03742724546194917
-117.6	0.04047165764515569
-117.5	0.043405346951524995
-117.4	0.04620701598160335
-117.3	0.048858093241538794
-117.19999999999999	0.051342533207928955
-117.1	0.053646588135345466
-117.	0.05575856637016103
-116.9	0.057668589168592466
-116.8	0.05936835544327368
-116.69999999999999	0.06085092160226491
-116.6	0.062110501756275645
-116.5	0.06314229206744447
-116.4	0.06394232187866207
-116.3	0.06450733345914894
-116.19999999999999	0.06483469168205488
-116.1	0.06492232466045673
-116.	0.06476869625466927
-115.9	0.0643728113710535
-115.8	0.06373425504442312
-115.69999999999999	0.06285326637444681
-115.6	0.061730848408690434
-115.5	0.060368914962415865
-115.4	0.05877047506103709
-115.3	0.05693985509917755
-115.19999999999999	0.05488295783608711
-115.1	0.05260755589120021
-115.	0.05012361536853402
-114.9	0.04744364254182544
-114.8	0.04458304312496252
-114.69999999999999	0.04156047954567887
-114.6	0.03839820693942208
-114.5	0.03512236352127399
-114.4	0.03176318598270985
-114.3	0.028355116200538398
-114.19999999999999	0.02493676264468928
-114.1	0.021550679406389692
-114.	0.018242928795386432
-113.9	0.01506240095265774
-113.8	0.012059876568746132
-113.69999999999999	0.009286836689937983
-113.6	0.006794046001175397
-113.5	0.004629961144789179
-113.4	0.002839040791073951
-113.3	0.0014600557578940989
-113.19999999999999	0.0005245116489038758
-113.1	0.00005529987550407603
-113.	0.00006568345180252265
-112.9	0.0005587014500280074
-112.8	0.0015270425651737988
-112.69999999999999	0.0029533979904786327
-112.6	0.004811262203188578
-112.5	0.007066113018773352
-112.4	0.00967687423765817
-112.3	0.012597548459981279
-112.19999999999999	0.015778905049097645
-112.1	0.019170117526624442
-112.	0.022720263023548935
-111.9	0.026379620104111573
-111.8	0.03010072658662302
-111.69999999999999	0.03383918274905032
-111.6	0.037554205307141285
-111.5	0.041208952604696855
-111.4	0.04477065129926621
-111.3	0.04821055989303851
-111.19999999999999	0.051503805599451655
-111.1	0.05462912927680345
-111.	0.05756856951358725
-110.9	0.060307112297278094
-110.8	0.0628323277307866
-110.69999999999999	0.0651340104710948
-110.6	0.06720383626446257
-110.5	0.06903504330701046
-110.4	0.07062214422470511
-110.3	0.07196067222557889
-110.19999999999999	0.07304696336791862
-110.1	0.07387797582742406
-110.	0.07445114644300904
-109.9	0.07476428458611878
-109.8	0.07481550344994832
-109.69999999999999	0.07460318911842315
-109.6	0.07412600818249232
-109.5	0.073382955159019
-109.4	0.0723734414705718
-109.3	0.07109742819234562
-109.19999999999999	0.06955560508388622
-109.1	0.06774961850037058
-109.	0.06568235050174451
-108.9	0.06335825070433988
-108.8	0.060783720980391476
-108.69999999999999	0.05796755081842878
-108.6	0.05492139781793735
-108.5	0.05166030322978226
-108.4	0.04820322655298699
-108.3	0.044573575957967106
-108.19999999999999	0.04079970291703632
-108.1	0.03691532035514127
-108.	0.03295979472505999
-107.9	0.02897825493096612
-107.8	0.025021456678042404
-107.69999999999999	0.02114534165725057
-107.6	0.01741023911909654
-107.5	0.013879674659277058
-107.4	0.010618778349401645
-107.3	0.007692321086221215
-107.19999999999999	0.00516245153027422
-107.1	0.003086251319657325
-107.	0.0015132665150843934
-106.9	0.0004832006946300929
-106.8	0.000023962717097832095
-106.69999999999999	0.00015024543500757098
-106.6	0.000862770235536983
-106.5	0.002148270744339791
-106.4	0.003980216164197473
-106.3	0.006320201875925022
-106.19999999999999	0.00911987342211745
-106.1	0.012323208599166977
-106.	0.015868965569812505
-105.9	0.019693112315826693
-105.8	0.023731079900768302
-105.69999999999999	0.027919721887872995
-105.6	0.03219890715380686
-105.5	0.03651271645828755
-105.4	0.04081024958509598
-105.3	0.045046077018193936
-105.19999999999999	0.04918038734963037
-105.1	0.05317888983313649
-105.	0.05701253247953136
-104.9	0.06065709193902072
-104.8	0.06409268414378504
-104.69999999999999	0.06730323597398867
-104.6	0.0702759493159775
-104.5	0.07300078063407443
-104.4	0.07546995204759332
-104.3	0.07767750408843366
-104.19999999999999	0.07961889581966793
-104.1	0.08129065471548165
-104.	0.08269007647365222
-103.9	0.08381497357136161
-103.8	0.08466347070797317
-103.69999999999999	0.08523384514881992
-103.6	0.08552441026162153
-103.5	0.08553344111650381
-103.4	0.0852591418180189
-103.3	0.08469965518538622
-103.19999999999999	0.08385311643694211
-103.1	0.08271775360943356
-103.	0.08129203848790839
-102.9	0.07957489275617817
-102.8	0.07756595479233287
-102.69999999999999	0.07526591288126973
-102.6	0.0726769104001297
-102.5	0.06980302749859488
-102.4	0.0666508416285919
-102.3	0.06323006560686488
-102.19999999999999	0.05955425631787757
-102.1	0.05564157930061805
-102.	0.051515604031501856
-101.9	0.04720609166925977
-101.8	0.042749721726079444
-101.69999999999999	0.03819068754864962
-101.6	0.033581074436228535
-101.5	0.02898092146617629
-101.4	0.024457862370335957
-101.3	0.020086246486970615
-101.19999999999999	0.015945662227265404
-101.1	0.012118825773995555
-101.	0.00868885735106954
-100.9	0.005736042743806958
-100.8	0.0033342602018475898
-100.69999999999999	0.0015473291360707554
-100.6	0.0004255911409572943
-100.5	3.0507264713527874e-6
-100.4	0.0002953729158485111
-100.3	0.0012989568680999099
-100.19999999999999	0.0029911890055799575
-100.1	0.00533184510059628
-100.	0.008265482412186009
-99.9	0.011724562783279486
-99.8	0.01563299098988444
-99.69999999999999	0.01990974459612523
-99.6	0.024472306811850027
-99.5	0.029239679608774105
-99.4	0.03413483468626588
-99.3	0.039086539812092314
-99.19999999999999	0.04403056643350018
-99.1	0.04891033505773916
-99.	0.05367708617414887
-98.9	0.05828967829138355
-98.8	0.06271411478384942
-98.69999999999999	0.06692289208229524
-98.6	0.07089424738960148
-98.5	0.07461136782112512
-98.4	0.07806160695314328
-98.3	0.08123574060267148
-98.19999999999999	0.0841272819248544
-98.1	0.086731866757779
-98.	0.08904671340901926
-97.9	0.09107015643794407
-97.8	0.09280125105810252
-97.69999999999999	0.09423944318793133
-97.6	0.09538429958298404
-97.5	0.09623529261576612
-97.4	0.09679163491862482
-97.3	0.0970521601156282
-97.19999999999999	0.09701524713256826
-97.1	0.09667878701815406
-97.	0.09604019278769134
-96.9	0.09509645448136986
-96.8	0.09384424338456142
-96.69999999999999	0.09228007115068133
-96.6	0.09040051133936575
-96.5	0.08820249253669699
-96.4	0.08568367360481652
-96.3	0.08284291248003688
-96.19999999999999	0.07968083996131686
-96.1	0.0762005486366599
-96.	0.07240840387246482
-95.9	0.06831497788921166
-95.8	0.06393609851484586
-95.69999999999999	0.059293990391786455
-95.6	0.05441846754516709
-95.5	0.049348112111277286
-95.4	0.04413134539211522
-95.3	0.03882726638109453
-95.19999999999999	0.033506103571807604
-95.1	0.028249104558787853
-95.	0.023147683119877364
-94.9	0.01830166470618476
-94.8	0.013816527142312213
-94.69999999999999	0.009799628252520903
-94.6	0.006355542563001561
-94.5	0.0035807807847376793
-94.4	0.001558312697819508
-94.3	0.0003524228372573469
-94.19999999999999	4.465832478799731e-6
-94.1	0.0005300322399201871
-94.	0.0019178847728555702
-93.9	0.004130802231708988
-93.8	0.007108217750664069
-93.69999999999999	0.010770311026762448
-93.6	0.015023055729329559
-93.5	0.01976365845999986
-93.4	0.024885854979757607
-93.3	0.030284632289966175
-93.19999999999999	0.03586008903106002
-93.1	0.04152029791576316
-93.	0.04718316610518483
-92.9	0.05277738726728156
-92.8	0.05824263818055184
-92.69999999999999	0.06352919695094943
-92.6	0.06859715744439114
-92.5	0.07341539486673908
-92.4	0.07796040905165047
-92.3	0.08221514141857794
-92.19999999999999	0.08616783296921088
-92.1	0.08981096638032383
-92.	0.09314031605401567
-91.9	0.0961541157963549
-91.8	0.09885234399525515
-91.69999999999999	0.10123611993485553
-91.6	0.10330720138041834
-91.5	0.10506757204976225
-91.4	0.10651910744514678
-91.3	0.10766330828658208
-91.19999999999999	0.10850109212695006
-91.1	0.1090326354131531
-91.	0.10925726014378308
-90.9	0.10917336128553942
-90.8	0.10877837321763065
-90.69999999999999	0.10806877567715713
-90.6	0.10704014199899883
-90.5	0.10568723490724712
-90.4	0.10400415774094209
-90.3	0.10198457178104907
-90.19999999999999	0.09962199324060399
-90.1	0.09691018636615262
-90.	0.09384367174700535
-89.9	0.09041837095314632
-89.8	0.08663240942178896
-89.69999999999999	0.08248709820905864
-89.6	0.0779881106101062
-89.5	0.07314686017292618
-89.4	0.06798207044243558
-89.3	0.06252150193274732
-89.19999999999999	0.056803766721764626
-89.1	0.050880115120616486
-89.	0.044816023623510816
-88.9	0.03869235376317804
-88.8	0.03260579731586782
-88.69999999999999	0.026668289722047864
-88.6	0.021005080470847374
-88.5	0.015751217658878318
-88.4	0.011046349785844086
-88.3	0.007027972455929602
-88.19999999999999	0.00382352893187703
-88.1	0.0015420617373406696
-88.	0.0002663362397361412
-87.9	0.000046441344852444
-87.8	0.0008957654727114649
-87.69999999999999	0.0027899447969203846
-87.6	0.005668940975582193
-87.5	0.009441928623271272
-87.4	0.013994272533873125
-87.3	0.019195638958280338
-87.19999999999999	0.02490824878806493
-87.1	0.030994420672233132
-87.	0.037322805890376724
-86.9	0.04377300805255016
-86.8	0.050238544617987976
-86.69999999999999	0.05662830415809902
-86.6	0.0628667703936249
-86.5	0.06889332881083823
-86.4	0.07466096253021343
-86.3	0.08013460208572636
-86.19999999999999	0.08528933712488355
-86.1	0.09010863989606119
-86.	0.09458269861536751
-85.89999999999999	0.09870691699193389
-85.8	0.10248060501275794
-85.7	0.10590586454243814
-85.6	0.10898665962666648
-85.5	0.11172805369698594
-85.39999999999999	0.11413559242943415
-85.3	0.11621481039808511
-85.2	0.11797084081461678
-85.1	0.1194081097943
-85.	0.12053009922808954
-84.89999999999999	0.12133916515493316
-84.8	0.12183640134542718
-84.7	0.1220215405554054
-84.6	0.1218928885828259
-84.5	0.12144728890696206
-84.39999999999999	0.12068011837976217
-84.3	0.11958531726925113
-84.2	0.11815546002799443
-84.1	0.11638187657994585
-84.	0.114254837776593
-83.89999999999999	0.11176382302331493
-83.8	0.1088978929061391
-83.7	0.10564619482532606
-83.6	0.10199863483930854
-83.5	0.09794675351575541
-83.39999999999999	0.09348484651597762
-83.3	0.08861137024650036
-83.2	0.08333066677703313
-83.1	0.07765502705648784
-83.	0.07160708315152037
-82.89999999999999	0.06522247425658399
-82.8	0.05855266360329303
-82.7	0.05166769252321244
-82.6	0.04465854737997868
-82.5	0.03763869729065911
-82.39999999999999	0.03074426021802188
-82.3	0.02413221049898274
-82.2	0.017976100336471738
-82.1	0.012458977029313357
-82.	0.007763558978975032
-81.89999999999999	0.00406025982444
-81.8	0.0014942272401626963
-81.7	0.0001730356541777254
-81.6	0.0001568652406166993
-81.5	0.00145278793689922
-81.39999999999999	0.004014158609771943
-81.3	0.007745214858355534
-81.2	0.012510066237159216
-81.1	0.01814455777050113
-81.	0.02446918961088862
-80.89999999999999	0.03130138820869898
-80.8	0.03846584949853352
-80.7	0.04580224103850911
-80.6	0.05317009447429937
-80.5	0.06045113415611223
-80.39999999999999	0.06754953225964482
-80.3	0.07439066912774367
-80.2	0.08091895219416101
-80.1	0.0870951562987688
-80.	0.09289363308278728
-79.89999999999999	0.0982996248651547
-79.8	0.1033068236302486
-79.7	0.1079152436639817
-79.6	0.11212942625701994
-79.5	0.11595696317653283
-79.39999999999999	0.11940730785056486
-79.3	0.12249083522674105
-79.2	0.12521810962331545
-79.1	0.12759932201038077
-79.	0.1296438622482765
-78.89999999999999	0.13135999670114562
-78.8	0.1327546266329148
-78.7	0.13383310750145794
-78.6	0.13459911353018317
-78.5	0.13505453572758938
-78.39999999999999	0.13519940490124524
-78.3	0.1350318342806976
-78.2	0.13454797926291787
-78.1	0.13374201468444488
-78.	0.13260613308437472
-77.89999999999999	0.1311305708462071
-77.8	0.12930367310398305
-77.7	0.1271120130892504
-77.6	0.12454058739769061
-77.5	0.12157311565433424
-77.39999999999999	0.11819248135665457
-77.3	0.11438136020143158
-77.2	0.11012309255383498
-77.1	0.10540286694120732
-77.	0.10020928971541775
-76.89999999999999	0.09453641918778374
-76.8	0.08838633566990053
-76.7	0.0817722948098381
-76.6	0.07472246096109261
-76.5	0.06728412909852176
-76.39999999999999	0.05952820788273976
-76.3	0.051553548480881256
-76.2	0.043490473010770456
-76.1	0.03550261649463056
-76.	0.027786014177898475
-75.89999999999999	0.02056434404848006
-75.8	0.014079491495635105
-75.7	0.008577229887156385
-75.6	0.004288800175028775
-75.5	0.0014103542173766585
-75.39999999999999	0.00008325712830499604
-75.3	0.00037869943684649623
-75.2	0.0022896333125773387
-75.1	0.005731706262932663
-75.	0.010552985124112978
-74.89999999999999	0.016550452743435667
-74.8	0.023490096156616902
-74.7	0.031127173887841288
-74.6	0.03922385997998082
-74.5	0.04756255579802729
-74.39999999999999	0.055954319158828626
-74.3	0.0642427758932089
-74.2	0.07230442089800292
-74.1	0.08004640405940866
-74.	0.08740283232499908
-73.89999999999999	0.09433041997585224
-73.8	0.1008040792990209
-73.7	0.10681282240275597
-73.6	0.11235616915096161
-73.5	0.11744113176971513
-73.39999999999999	0.12207976757823982
-73.3	0.12628724707838992
-73.19999999999999	0.1300803646726007
-73.1	0.13347641469686478
-73.	0.136492359666299
-72.89999999999999	0.1391442261590605
-72.8	0.14144667379928613
-72.69999999999999	0.14341269272532445
-72.6	0.14505339392518377
-72.5	0.14637786456212812
-72.39999999999999	0.14739306686375286
-72.3	0.14810376442687204
-72.19999999999999	0.14851246409141233
-72.1	0.14861936508196255
-72.	0.1484223101365819
-71.89999999999999	0.14791673607170092
-71.8	0.14709562390722497
-71.69999999999999	0.1459494515486666
-71.6	0.1444661553705576
-71.5	0.14263111118397237
-71.39999999999999	0.14042715036877582
-71.3	0.1378346338346195
-71.19999999999999	0.13483161542290367
-71.1	0.1313941378755092
-71.	0.12749671901886697
-70.89999999999999	0.12311310357205153
-70.8	0.11821737670696517
-70.69999999999999	0.11278555789341121
-70.6	0.10679781461379265
-70.5	0.10024144932101202
-70.39999999999999	0.0931148093355386
-70.3	0.08543223225743081
-70.19999999999999	0.07723004634450742
-70.1	0.06857346839368376
-70.	0.05956395402603936
-69.89999999999999	0.05034614490696188
-69.8	0.04111305167355429
-69.69999999999999	0.03210760913059529
-69.6	0.023618438452738588
-69.5	0.015967835134633637
-69.39999999999999	0.009490961394075813
-69.3	0.004507075545868817
-69.19999999999999	0.0012861067280864674
-69.1	0.000016214034388193184
-69.	0.0007790838585229492
-68.89999999999999	0.0035387725203965426
-68.8	0.008146872773207041
-68.69999999999999	0.014362684251783392
-68.6	0.02188348816010837
-68.5	0.030378269397947234
-68.39999999999999	0.03951865632237497
-68.3	0.049002854656220764
-68.19999999999999	0.05857087787676332
-68.1	0.06801150631597032
-68.	0.07716269166802947
-67.89999999999999	0.08590756219733901
-67.8	0.09416802715772589
-67.69999999999999	0.1018975265300459
-67.6	0.10907395591410353
-67.5	0.11569334818485169
-67.39999999999999	0.12176456283894321
-67.3	0.12730502005387917
-67.19999999999999	0.13233739609626008
-67.1	0.1368871416583029
-67.	0.1409806704049896
-66.89999999999999	0.14464407326535317
-66.8	0.14790223272008418
-66.69999999999999	0.15077823324631295
-66.6	0.15329298523517154
-66.5	0.15546499826899415
-66.39999999999999	0.15731025503819515
-66.3	0.15884214945578523
-66.19999999999999	0.16007146205754025
-66.1	0.16100635303072713
-66.	0.16165235866919006
-65.89999999999999	0.1620123811400633
-65.8	0.16208666454524864
-65.69999999999999	0.16187275269752954
-65.6	0.1613654261008215
-65.5	0.16055661760620488
-65.39999999999999	0.1594353083990103
-65.3	0.15798740868280187
-65.19999999999999	0.15619563105681336
-65.1	0.1540393696306567
-65.	0.15149460502240591
-64.89999999999999	0.148533865362336
-64.8	0.14512628730093846
-64.69999999999999	0.1412378400239868
-64.6	0.13683180075546142
-64.5	0.1318696034075643
-64.39999999999999	0.12631222349817256
-64.3	0.12012231112013948
-64.19999999999999	0.11326733507688512
-64.1	0.10572404440593837
-64.	0.09748456698036716
-63.89999999999999	0.08856441170848679
-63.8	0.07901246440098081
-63.69999999999999	0.0689226930438263
-63.599999999999994	0.058446629965230194
-63.5	0.04780474293280476
-63.39999999999999	0.037293635772467554
-63.3	0.027284954720827228
-63.19999999999999	0.018211543919497964
-63.099999999999994	0.010537619096345189
-63.	0.00471313278013626
-62.89999999999999	0.001117813413124946
-62.8	5.860657682469811e-6
-62.69999999999999	0.0014651384620141344
-62.599999999999994	0.00540252628548056
-62.5	0.011559856114386338
-62.39999999999999	0.01955557456460787
-62.3	0.028940247554223898
-62.19999999999999	0.03925212692910223
-62.099999999999994	0.0500620518833903
-62.	0.0610024936762075
-61.89999999999999	0.0717807762068035
-61.8	0.0821797865915034
-61.69999999999999	0.09205061885810427
-61.599999999999994	0.10130121258724552
-61.5	0.10988397555142837
-61.39999999999999	0.11778422137041111
-61.3	0.12501031754909367
-61.19999999999999	0.13158580857166868
-61.099999999999994	0.13754341671560777
-61.	0.14292065402866005
-60.89999999999999	0.14775672920316305
-60.8	0.15209044765326155
-60.69999999999999	0.1559588460428877
-60.599999999999994	0.15939635311664607
-60.5	0.16243431646370662
-60.39999999999999	0.16510077545439372
-60.3	0.1674203930243106
-60.19999999999999	0.16941448383243227
-60.099999999999994	0.1711010947925478
-60.	0.17249510738428003
-59.89999999999999	0.173608340681713
-59.8	0.17444964068482705
-59.69999999999999	0.1750249460855245
-59.599999999999994	0.1753373236506312
-59.5	0.1753869684217145
-59.39999999999999	0.1751711652758349
-59.3	0.17468420935674148
-59.19999999999999	0.17391728373624638
-59.099999999999994	0.17285829366933414
-59.	0.17149165827662513
-58.89999999999999	0.16979806282712637
-58.8	0.16775417855480215
-58.69999999999999	0.16533236290159348
-58.599999999999994	0.16250036233755624
-58.5	0.1592210540104353
-58.39999999999999	0.15545228354708898
-58.3	0.15114688719308023
-58.19999999999999	0.14625303069025383
-58.099999999999994	0.14071505891627292
-58.	0.13447513310793519
-57.89999999999999	0.1274760379607532
-57.8	0.11966566418629303
-57.69999999999999	0.11100379443801998
-57.599999999999994	0.10147189672060027
-57.5	0.09108657044486783
-57.39999999999999	0.07991694536017023
-57.3	0.06810548749632975
-57.19999999999999	0.055890087542173394
-57.099999999999994	0.04362290266832037
-57.	0.03177854294627544
-56.89999999999999	0.020942019162234066
-56.8	0.011767543885817423
-56.69999999999999	0.004905157803235086
-56.599999999999994	0.0009037621539038732
-56.5	0.00011277404559442731
-56.39999999999999	0.00261239805000096
-56.3	0.008197097833905072
-56.19999999999999	0.01641840435961401
-56.099999999999994	0.026671281406591706
-56.	0.03829514993579063
-55.89999999999999	0.050661898571997016
-55.8	0.06323476009821852
-55.69999999999999	0.07559538120640162
-55.599999999999994	0.08744552502299426
-55.5	0.09859309432439899
-55.39999999999999	0.10893122984573216
-55.3	0.1184165455907287
-55.19999999999999	0.12704982830983086
-55.099999999999994	0.13486050394351864
-55.	0.1418949600460624
-54.89999999999999	0.14820822696092936
-54.8	0.15385832834968238
-54.69999999999999	0.15890262733594823
-54.599999999999994	0.16339559797731662
-54.5	0.16738757674067764
-54.39999999999999	0.17092416398303112
-54.3	0.1740460398913161
-54.19999999999999	0.1767890315717926
-54.099999999999994	0.17918432080619542
-54.	0.18125871939622226
-53.89999999999999	0.18303496483243778
-53.8	0.18453200643787712
-53.69999999999999	0.18576526361235443
-53.599999999999994	0.18674684515593398
-53.5	0.18748572317757206
-53.39999999999999	0.18798785770694995
-53.3	0.18825626945253118
-53.19999999999999	0.1882910586193588
-53.099999999999994	0.18808936761777548
-53.	0.18764528508038744
-52.89999999999999	0.18694968804169626
-52.8	0.18599001860495734
-52.69999999999999	0.18474999114715693
-52.599999999999994	0.1832092264117296
-52.5	0.18134281019066553
-52.39999999999999	0.17912077745259716
-52.3	0.17650752890273558
-52.19999999999999	0.17346119788144504
-52.099999999999994	0.16993300400370845
-52.	0.16586666019611224
-51.89999999999999	0.16119794793376999
-51.8	0.15585465016968908
-51.69999999999999	0.14975714417782052
-51.599999999999994	0.14282012100039948
-51.5	0.13495612717331534
-51.39999999999999	0.126081921051335
-51.3	0.11612897434098439
-51.19999999999999	0.10505973623521225
-51.099999999999994	0.09289129008895661
-51.	0.07972733983909404
-50.89999999999999	0.06579738619003336
-50.8	0.05149771624944011
-50.69999999999999	0.037422183347872395
-50.599999999999994	0.02436326719003875
-50.5	0.013260466237776844
-50.39999999999999	0.005081489228094868
-50.3	0.0006472983085687434
-50.19999999999999	0.0004478391206960013
-50.099999999999994	0.004518044569586723
-50.	0.012429002850791345
-49.89999999999999	0.023398331918152254
-49.8	0.03647016052917834
-49.69999999999999	0.05069466322007413
-49.599999999999994	0.06525587998821543
-49.5	0.07953213850542157
-49.39999999999999	0.09310109271442117
-49.3	0.10571197324236291
-49.19999999999999	0.11724535341486951
-49.099999999999994	0.12767346279971237
-49.	0.13702719507023334
-48.89999999999999	0.14537139819589434
-48.8	0.15278771084063814
-48.69999999999999	0.15936337057188713
-48.599999999999994	0.16518436278423243
-48.5	0.17033154163968448
-48.39999999999999	0.17487869014662524
-48.3	0.17889178927542188
-48.19999999999999	0.182429003121317
-48.099999999999994	0.18554105898784215
-48.	0.1882718198238563
-47.89999999999999	0.19065892540108292
-47.8	0.1927344297359196
-47.69999999999999	0.1945253945093413
-47.599999999999994	0.19605441802594945
-47.5	0.1973400909668686
-47.39999999999999	0.19839737675629318
-47.3	0.19923791768636415
-47.19999999999999	0.1998702692518558
-47.099999999999994	0.2003000652031301
-47.	0.20053011510508267
-46.89999999999999	0.2005604349728022
-46.8	0.2003882100023579
-46.69999999999999	0.20000768661556048
-46.599999999999994	0.19940998904051582
-46.5	0.19858285349615631
-46.39999999999999	0.1975102708019971
-46.3	0.19617202602161574
-46.19999999999999	0.194543121825393
-46.099999999999994	0.19259307111200444
-46.	0.19028504494826212
-45.89999999999999	0.18757486564611223
-45.8	0.184409844510298
-45.69999999999999	0.18072748405987618
-45.599999999999994	0.17645410299242945
-45.5	0.17150351124516575
-45.39999999999999	0.16577598185390502
-45.3	0.1591579657236117
-45.19999999999999	0.1515233172093424
-45.099999999999994	0.14273729557989695
-45.	0.13266532880895313
-44.89999999999999	0.12118946859867291
-44.8	0.10823645729681443
-44.69999999999999	0.09382179353141486
-44.599999999999994	0.07811278255431672
-44.5	0.06150788691285771
-44.39999999999999	0.04471682731355566
-44.3	0.028805320052725705
-44.19999999999999	0.015148468962072873
-44.099999999999994	0.005240628309811283
-44.	0.0003644974973052309
-43.89999999999999	0.0012223094262537144
-43.8	0.007704866788002406
-43.69999999999999	0.01892943757330311
-43.599999999999994	0.03352392078104045
-43.5	0.050000844871962366
-43.39999999999999	0.06705636633086985
-43.3	0.08371946202203005
-43.19999999999999	0.09936874288849538
-43.099999999999994	0.11367395653775758
-43.	0.12651386993605399
-42.89999999999999	0.13790063530129326
-42.8	0.14792196692615991
-42.69999999999999	0.15670175627883842
-42.599999999999994	0.16437550326394204
-42.5	0.17107621567990905
-42.39999999999999	0.176927116947262
-42.3	0.18203850768369817
-42.19999999999999	0.18650701285215393
-42.099999999999994	0.19041610247232282
-42.	0.1938372179252242
-41.89999999999999	0.19683111988840277
-41.8	0.19944924841867248
-41.69999999999999	0.20173498934297948
-41.599999999999994	0.2037248006374322
-41.5	0.20544918526703626
-41.39999999999999	0.20693351394473475
-41.3	0.20819870912718008
-41.19999999999999	0.20926180429647104
-41.099999999999994	0.21013639253012464
-41.	0.21083297688202007
-40.89999999999999	0.21135923293076278
-40.8	0.21172019138826229
-40.69999999999999	0.21191834607893983
-40.599999999999994	0.2119536899527528
-40.5	0.2118236790617917
-40.39999999999999	0.21152312154206915
-40.3	0.21104398549950923
-40.19999999999999	0.21037511618101284
-40.099999999999994	0.20950184878521635
-40.	0.2084054986044203
-39.89999999999999	0.20706270479497338
-39.8	0.20544459795010758
-39.69999999999999	0.20351575501617544
-39.599999999999994	0.20123289861935525
-39.5	0.1985432931099968
-39.39999999999999	0.19538278983388005
-39.3	0.19167348571533155
-39.19999999999999	0.18732099439575348
-39.099999999999994	0.1822114105289689
-39.	0.1762082161929563
-38.89999999999999	0.16914970505105187
-38.8	0.1608481039809243
-38.69999999999999	0.15109263771256967
-38.599999999999994	0.13966055499945704
-38.5	0.1263428284147724
-38.39999999999999	0.11099468588860882
-38.3	0.09362385329847704
-38.19999999999999	0.07452676055791939
-38.099999999999994	0.054465135827970246
-38.	0.03482950155995754
-37.89999999999999	0.01766378868311097
-37.8	0.005381245849257152
-37.69999999999999	0.00010434649260634186
-37.599999999999994	0.0028612426201452316
-37.5	0.013132960768324695
-37.39999999999999	0.02908816693580661
-37.3	0.048326131083814027
-37.19999999999999	0.06862873004767112
-37.099999999999994	0.08837565916033809
-37.	0.10660642079984352
-36.89999999999999	0.12288659652805586
-36.8	0.13712695103233788
-36.69999999999999	0.14943144033984654
-36.599999999999994	0.15999358746109385
-36.5	0.16903471251769434
-36.39999999999999	0.176771116939028
-36.3	0.183398957063183
-36.19999999999999	0.18908900007934562
-36.099999999999994	0.1939864490441739
-36.	0.19821308612831645
-35.89999999999999	0.20187025632557187
-35.8	0.20504194901588968
-35.69999999999999	0.2077976388967637
-35.599999999999994	0.21019475995628642
-35.5	0.2122807914694092
-35.39999999999999	0.21409498284083558
-35.3	0.2156697621576738
-35.19999999999999	0.21703187663126403
-35.099999999999994	0.21820330970544835
-35.	0.21920201360362168
-34.89999999999999	0.2200424894967909
-34.8	0.2207362412080251
-34.69999999999999	0.22129212276146176
-34.599999999999994	0.2217165951876599
-34.5	0.22201390372722804
-34.39999999999999	0.2221861827862883
-34.3	0.22223349251910465
-34.19999999999999	0.22215378755968776
-34.099999999999994	0.2219428149957283
-34.	0.22159393495338006
-33.89999999999999	0.22109785288434464
-33.8	0.22044224751050592
-33.69999999999999	0.21961127200871144
-33.599999999999994	0.21858489794137714
-33.5	0.2173380610844484
-33.39999999999999	0.21583955499957147
-33.3	0.2140506012248822
-33.19999999999999	0.21192300373569314
-33.099999999999994	0.20939676985313097
-33.	0.20639705167214953
-32.89999999999999	0.20283023683629353
-32.8	0.198579009292245
-32.69999999999999	0.1934962423901281
-32.599999999999994	0.18739775020951965
-32.5	0.1800543589367946
-32.39999999999999	0.17118477188896522
-32.3	0.16045286851176696
-32.19999999999999	0.14747740875172485
-32.099999999999994	0.131870057024053
-32.	0.1133302190369359
-31.89999999999999	0.09183919635578398
-31.799999999999997	0.06799363461554113
-31.69999999999999	0.04344992681916879
-31.599999999999994	0.021248401056957997
-31.5	0.005502186653469438
-31.39999999999999	6.832743197911318e-6
-31.299999999999997	0.006282567023806959
-31.19999999999999	0.022644640953014807
-31.099999999999994	0.04523159279572261
-31.	0.06996717449000059
-30.89999999999999	0.09389013563225011
-30.799999999999997	0.11541414078835745
-30.69999999999999	0.13398646027514907
-30.599999999999994	0.14964711077391632
-30.5	0.16270403949374054
-30.39999999999999	0.17354591952261234
-30.299999999999997	0.18255148298722051
-30.19999999999999	0.1900536185627415
-30.099999999999994	0.19633060346423564
-30.	0.2016091403661323
-29.89999999999999	0.20607155479974915
-29.799999999999997	0.20986367732866915
-29.69999999999999	0.21310201345425525
-29.599999999999994	0.21587977199002503
-29.5	0.2182717379488002
-29.39999999999999	0.22033813043560058
-29.299999999999997	0.2221276241806654
-29.19999999999999	0.22367970402845266
-29.099999999999994	0.22502649637159314
-29.	0.22619419371913058
-28.89999999999999	0.2272041635287638
-28.799999999999997	0.2280738116176204
-28.69999999999999	0.2288172538596647
-28.599999999999994	0.2294458368930468
-28.5	0.22996853848796503
-28.39999999999999	0.23039227040186874
-28.299999999999997	0.23072210041003668
-28.19999999999999	0.23096140528304923
-28.099999999999994	0.23111196241060866
-28.	0.23117398422760957
-27.89999999999999	0.2311460963052615
-27.799999999999997	0.23102525666278564
-27.69999999999999	0.2308066102566452
-27.599999999999994	0.2304832683953895
-27.5	0.23004599761119238
-27.39999999999999	0.22948279576904193
-27.299999999999997	0.22877832419213912
-27.19999999999999	0.22791315232055295
-27.099999999999994	0.22686275447399962
-27.	0.22559617463536008
-26.89999999999999	0.2240742419563375
-26.799999999999997	0.22224717296542168
-26.69999999999999	0.220051331001703
-26.599999999999994	0.21740482288841453
-26.5	0.21420149135905595
-26.39999999999999	0.21030270875084425
-26.299999999999997	0.20552621243021638
-26.19999999999999	0.19963112329900545
-26.099999999999994	0.19229849011216454
-26.	0.18310783494018082
-25.89999999999999	0.17151382086906822
-25.799999999999997	0.15683701495637067
-25.69999999999999	0.13830643539878743
-25.599999999999994	0.11524107442136922
-25.5	0.08753464864180502
-25.39999999999999	0.056632657446633254
-25.299999999999997	0.026838545524663016
-25.19999999999999	0.0056024721338490645
-25.099999999999994	0.0004932743174019377
-25.	0.013650597519899318
-24.89999999999999	0.03988969348869651
-24.799999999999997	0.07106731146747385
-24.69999999999999	0.10101460964221501
-24.599999999999994	0.12685468739078484
-24.5	0.14798983091526982
-24.39999999999999	0.16486958213537017
-24.299999999999997	0.17825066122513977
-24.19999999999999	0.18887336500902063
-24.099999999999994	0.1973574619988552
-24.	0.20418976508650322
-23.89999999999999	0.20974235964252413
-23.799999999999997	0.21429684051920994
-23.69999999999999	0.2180661302533618
-23.599999999999994	0.22121185950534583
-23.5	0.22385751888051947
-23.39999999999999	0.22609818873181808
-23.299999999999997	0.2280076759063499
-23.19999999999999	0.2296437426672402
-23.099999999999994	0.23105194933993348
-23.	0.2322684931393255
-22.89999999999999	0.23332231891180602
-22.799999999999997	0.23423669927839574
-22.69999999999999	0.2350304254979692
-22.599999999999994	0.2357187104072708
-22.5	0.2363138764127054
-22.39999999999999	0.2368258812976272
-22.299999999999997	0.23726272012964023
-22.19999999999999	0.23763073108551355
-22.099999999999994	0.23793482534831928
-22.	0.2381786555197241
-21.900000000000006	0.23836473262103025
-21.799999999999983	0.2384944982841401
-21.69999999999999	0.238568355818636
-21.599999999999994	0.23858566120691116
-21.5	0.23854467247703123
-21.400000000000006	0.23844245308020637
-21.299999999999983	0.23827472156623164
-21.19999999999999	0.23803563563644994
-21.099999999999994	0.23771749305323275
-21.	0.23731032416909326
-20.900000000000006	0.2368013399254914
-20.799999999999983	0.23617418341831145
-20.69999999999999	0.23540790999606293
-20.599999999999994	0.2344755863714462
-20.5	0.23334234707988247
-20.400000000000006	0.23196266670628338
-20.299999999999983	0.23027648232962358
-20.19999999999999	0.228203606297076
-20.099999999999994	0.22563556265944829
-20.	0.2224234961174424
-19.900000000000006	0.21836004685243274
-19.799999999999983	0.213151954095646
-19.69999999999999	0.20637864431626501
-19.599999999999994	0.19743074655541862
-19.5	0.18542418880321906
-19.400000000000006	0.1691009644770074
-19.299999999999983	0.14679199099690501
-19.19999999999999	0.11672669018039179
-19.099999999999994	0.07847774614069747
-19.	0.03673657746096087
-18.900000000000006	0.005681301571566014
-18.799999999999983	0.0030178907502072657
-18.69999999999999	0.030593346544426272
-18.599999999999994	0.07192590942142936
-18.5	0.11138139008991117
-18.400000000000006	0.14293903242780526
-18.299999999999983	0.16652106693362964
-18.19999999999999	0.18382335052438412
-18.099999999999994	0.19656770726909614
-18.	0.20607955258614588
-17.900000000000006	0.21329682503182149
-17.799999999999983	0.21886706610993023
-17.69999999999999	0.22323692052056765
-17.599999999999994	0.22671736729694886
-17.5	0.22952792576796535
-17.400000000000006	0.2318259452754739
-17.299999999999983	0.2337259732245502
-17.19999999999999	0.23531265710495908
-17.099999999999994	0.23664944046485908
-17.	0.23778450421541608
-16.900000000000006	0.23875488384142868
-16.799999999999983	0.2395893629656653
-16.69999999999999	0.2403105347050943
-16.599999999999994	0.24093628912039347
-16.5	0.24148089941439937
-16.400000000000006	0.24195582378846156
-16.299999999999983	0.24237030311684826
-16.19999999999999	0.24273181005406988
-16.099999999999994	0.2430463885746736
-16.	0.2433189115417259
-15.900000000000006	0.2435532759587281
-15.799999999999983	0.24375254993763434
-15.699999999999989	0.24391908135546406
-15.599999999999994	0.24405457516150006
-15.5	0.24416014398040495
-15.400000000000006	0.24423633477599377
-15.299999999999983	0.24428313269637944
-15.199999999999989	0.24429994164298865
-15.099999999999994	0.24428553942666345
-15.	0.24423800340561672
-14.900000000000006	0.24415460000272657
-14.799999999999983	0.24403162813987928
-14.699999999999989	0.24386420191248018
-14.599999999999994	0.24364595100277547
-14.5	0.2433686072049463
-14.400000000000006	0.24302143008394475
-14.299999999999983	0.24259040103760193
-14.199999999999989	0.2420570775200283
-14.099999999999994	0.2413969386714279
-14.	0.2405769537620118
-13.900000000000006	0.23955193614329262
-13.799999999999983	0.23825895289973212
-13.699999999999989	0.23660853932999032
-13.599999999999994	0.23447051248837697
-13.5	0.23165037747036069
-13.400000000000006	0.2278488344077509
-13.299999999999983	0.22259001919724417
-13.199999999999989	0.21509059751656026
-13.099999999999994	0.2040170723265819
-13.	0.18704723834492357
-12.900000000000006	0.16020970104451931
-12.799999999999983	0.1177872798126252
-12.699999999999989	0.057951414790052086
-12.599999999999994	0.00573805251143185
-12.5	0.013967043537935089
-12.400000000000006	0.0725406809395565
-12.299999999999983	0.12920671652145413
-12.199999999999989	0.1676829760241296
-12.099999999999994	0.19192106202897583
-12.	0.20736897381740524
-11.900000000000006	0.21756518258111476
-11.799999999999983	0.22455657623704253
-11.699999999999989	0.22952251767552612
-11.599999999999994	0.23316092190147833
-11.5	0.2358992601557994
-11.400000000000006	0.2380085638725047
-11.299999999999983	0.2396662967692496
-11.199999999999989	0.24099209154082163
-11.099999999999994	0.24206872599399304
-11.	0.24295482463264317
-10.900000000000006	0.24369277666001912
-10.799999999999983	0.24431380555147716
-10.699999999999989	0.2448412949282975
-10.599999999999994	0.2452930193674618
-10.5	0.24568267114379627
-10.400000000000006	0.24602092441962536
-10.299999999999983	0.2463161894623114
-10.199999999999989	0.24657515530440982
-10.099999999999994	0.2468031855458514
-10.	0.2470046105824864
-9.900000000000006	0.2471829456838293
-9.799999999999983	0.24734105521000188
-9.699999999999989	0.24748127713802154
-9.599999999999994	0.24760551789844795
-9.5	0.2477153246349512
-9.400000000000006	0.24781193996108555
-9.299999999999983	0.24789634281822157
-9.199999999999989	0.24796927794679174
-9.099999999999994	0.24803127563834662
-9.	0.24808266274254404
-8.900000000000006	0.2481235652853526
-8.799999999999983	0.2481539024449721
-8.699999999999989	0.2481733709605092
-8.599999999999994	0.24818141823153386
-8.5	0.24817720129104132
-8.400000000000006	0.2481595273339088
-8.299999999999983	0.24812676930067412
-8.199999999999989	0.24807674673983396
-8.099999999999994	0.24800655711890474
-8.	0.24791233476734056
-7.900000000000006	0.2477889016939753
-7.799999999999983	0.2476292530065629
-7.699999999999989	0.24742378287472327
-7.599999999999994	0.24715909211422654
-7.5	0.2468161001091701
-7.400000000000006	0.24636695931076374
-7.299999999999983	0.24576982577955492
-7.199999999999989	0.2449596127685422
-7.099999999999994	0.24383080983842287
-7.	0.24220362499601739
-6.900000000000006	0.23975238908170937
-6.799999999999983	0.23584067447280402
-6.699999999999989	0.22910018683821962
-6.599999999999994	0.21621645364414768
-6.5	0.18800845842313743
-6.400000000000006	0.11842333976003284
-6.299999999999983	0.005772280667694483
-6.199999999999989	0.07291011421986085
-6.099999999999994	0.1683729998264385
-6.	0.20811915571724668
-5.900000000000006	0.2253011909029453
-5.799999999999983	0.23388326761101827
-5.699999999999989	0.23870498162234927
-5.599999999999994	0.24166328309692547
-5.5	0.24360326775771865
-5.400000000000006	0.24494286424149347
-5.299999999999983	0.2459066300352146
-5.199999999999989	0.24662351749782943
-5.099999999999994	0.24717169629158225
-5.	0.24760072190614027
-4.900000000000006	0.24794321310744305
-4.799999999999983	0.24822133781514674
-4.699999999999989	0.24845058153423033
-4.599999999999994	0.2486420234014892
-4.5	0.24880375790926915
-4.400000000000006	0.24894180954925574
-4.299999999999983	0.2490607367526734
-4.199999999999989	0.24916404001193465
-4.099999999999994	0.24925444344860667
-4.	0.2493340927272514
-3.9000000000000057	0.24940469653621966
-3.799999999999983	0.24946762929016247
-3.6999999999999886	0.24952400673447647
-3.5999999999999943	0.24957474232063254
-3.5	0.24962058974247792
-3.4000000000000057	0.24966217538245616
-3.299999999999983	0.24970002331221752
-3.1999999999999886	0.24973457473749278
-3.0999999999999943	0.24976620325425952
-3.	0.24979522691623218
-2.9000000000000057	0.24982191785295893
-2.799999999999983	0.2498465099904332
-2.6999999999999886	0.24986920529005832
-2.5999999999999943	0.24989017882199252
-2.5	0.24990958291501036
-2.4000000000000057	0.2499275505698207
-2.299999999999983	0.2499441982812183
-2.1999999999999886	0.24995962838289348
-2.0999999999999943	0.2499739310045922
-2.	0.24998718571274284
-1.9000000000000057	0.2499994628912531
-1.799999999999983	0.25001082490793997
-1.6999999999999886	0.25002132710323166
-1.5999999999999943	0.2500310186308068
-1.5	0.2500399431743037
-1.4000000000000057	0.25004813955981176
-1.299999999999983	0.2500556422803061
-1.1999999999999886	0.25006248194532693
-1.0999999999999943	0.25006868566687895
-1.	0.2500742773906318
-0.9000000000000057	0.2500792781799522
-0.799999999999983	0.25008370645901445
-0.6999999999999886	0.25008757822017413
-0.5999999999999943	0.2500909071999058
-0.5	0.2500937050268531
-0.4000000000000057	0.25009598134491634
-0.29999999999998295	0.2500977439137398
-0.19999999999998863	0.2500989986885242
-0.09999999999999432	0.25009974988060785
0.09999999999999432	0.25009974988060785
0.20000000000001705	0.2500989986885226
0.30000000000001137	0.25009774391374096
0.4000000000000057	0.25009598134491634
0.5	0.2500937050268531
0.5999999999999943	0.2500909071999058
0.700000000000017	0.2500875782201742
0.8000000000000114	0.2500837064590144
0.9000000000000057	0.2500792781799522
1.	0.2500742773906318
1.0999999999999943	0.25006868566687895
1.200000000000017	0.2500624819453269
1.3000000000000114	0.25005564228030613
1.4000000000000057	0.25004813955981176
1.5	0.2500399431743037
1.5999999999999943	0.2500310186308068
1.700000000000017	0.2500213271032316
1.8000000000000114	0.25001082490793997
1.9000000000000057	0.2499994628912531
2.	0.24998718571274284
2.0999999999999943	0.2499739310045922
2.200000000000017	0.2499596283828934
2.3000000000000114	0.2499441982812184
2.4000000000000057	0.2499275505698207
2.5	0.24990958291501036
2.5999999999999943	0.24989017882199252
2.700000000000017	0.24986920529005824
2.8000000000000114	0.24984650999043315
2.9000000000000057	0.24982191785295893
3.	0.24979522691623218
3.0999999999999943	0.24976620325425952
3.200000000000017	0.24973457473749278
3.3000000000000114	0.24970002331221752
3.4000000000000057	0.24966217538245616
3.5	0.24962058974247792
3.6000000000000227	0.24957474232063248
3.700000000000017	0.24952400673447644
3.8000000000000114	0.2494676292901625
3.9000000000000057	0.24940469653621966
4.	0.2493340927272514
4.100000000000023	0.24925444344860673
4.200000000000017	0.24916404001193465
4.300000000000011	0.2490607367526734
4.400000000000006	0.24894180954925574
4.5	0.24880375790926915
4.600000000000023	0.2486420234014891
4.700000000000017	0.2484505815342303
4.800000000000011	0.2482213378151467
4.900000000000006	0.24794321310744305
5.	0.24760072190614027
5.100000000000023	0.24717169629158214
5.200000000000017	0.24662351749782924
5.300000000000011	0.24590663003521418
5.400000000000006	0.24494286424149347
5.5	0.24360326775771865
5.600000000000023	0.24166328309692497
5.700000000000017	0.2387049816223485
5.800000000000011	0.2338832676110173
5.900000000000006	0.2253011909029453
6.	0.20811915571724668
6.100000000000023	0.1683729998264228
6.200000000000017	0.07291011421982403
6.300000000000011	0.005772280667710508
6.400000000000006	0.11842333976003284
6.5	0.18800845842313743
6.600000000000023	0.21621645364415307
6.700000000000017	0.22910018683822284
6.800000000000011	0.23584067447280538
6.900000000000006	0.23975238908170937
7.	0.24220362499601739
7.100000000000023	0.2438308098384232
7.200000000000017	0.2449596127685423
7.300000000000011	0.24576982577955503
7.400000000000006	0.24636695931076374
7.5	0.2468161001091701
7.600000000000023	0.24715909211422654
7.700000000000017	0.24742378287472339
7.800000000000011	0.24762925300656297
7.900000000000006	0.2477889016939753
8.	0.24791233476734056
8.100000000000023	0.24800655711890482
8.200000000000017	0.24807674673983393
8.300000000000011	0.24812676930067404
8.400000000000006	0.2481595273339088
8.5	0.24817720129104132
8.600000000000023	0.24818141823153392
8.700000000000017	0.2481733709605092
8.800000000000011	0.24815390244497204
8.900000000000006	0.2481235652853526
9.	0.24808266274254404
9.100000000000023	0.24803127563834662
9.200000000000017	0.24796927794679172
9.300000000000011	0.24789634281822154
9.400000000000006	0.24781193996108555
9.5	0.2477153246349512
9.600000000000023	0.24760551789844795
9.700000000000017	0.2474812771380216
9.800000000000011	0.24734105521000174
9.900000000000006	0.2471829456838293
10.	0.2470046105824864
10.100000000000023	0.24680318554585137
10.200000000000017	0.24657515530440974
10.300000000000011	0.2463161894623113
10.400000000000006	0.24602092441962536
10.5	0.24568267114379627
10.600000000000023	0.24529301936746176
10.700000000000017	0.24484129492829737
10.800000000000011	0.24431380555147694
10.900000000000006	0.24369277666001912
11.	0.24295482463264317
11.100000000000023	0.24206872599399265
11.200000000000017	0.2409920915408213
11.300000000000011	0.23966629676924925
11.400000000000006	0.2380085638725047
11.5	0.2358992601557994
11.600000000000023	0.23316092190147736
11.700000000000017	0.2295225176755246
11.800000000000011	0.22455657623704098
11.900000000000006	0.21756518258111476
12.	0.20736897381740524
12.100000000000023	0.19192106202897044
12.200000000000017	0.16768297602412052
12.300000000000011	0.12920671652144014
12.400000000000006	0.0725406809395565
12.5	0.013967043537935089
12.600000000000023	0.005738052511440054
12.700000000000017	0.0579514147900702
12.800000000000011	0.1177872798126401
12.900000000000006	0.16020970104451931
13.	0.18704723834492357
13.100000000000023	0.20401707232658572
13.200000000000017	0.2150905975165628
13.300000000000011	0.222590019197246
13.400000000000006	0.2278488344077509
13.5	0.23165037747036069
13.600000000000023	0.23447051248837789
13.700000000000017	0.23660853932999087
13.800000000000011	0.23825895289973242
13.900000000000006	0.23955193614329262
14.	0.2405769537620118
14.100000000000023	0.24139693867142806
14.200000000000017	0.24205707752002853
14.300000000000011	0.24259040103760215
14.400000000000006	0.24302143008394475
14.5	0.2433686072049463
14.600000000000023	0.2436459510027755
14.700000000000017	0.24386420191248018
14.800000000000011	0.24403162813987928
14.900000000000006	0.24415460000272657
15.	0.24423800340561672
15.100000000000023	0.24428553942666348
15.200000000000017	0.24429994164298868
15.300000000000011	0.24428313269637944
15.400000000000006	0.24423633477599377
15.5	0.24416014398040495
15.600000000000023	0.2440545751615001
15.700000000000017	0.243919081355464
15.800000000000011	0.24375254993763434
15.900000000000006	0.2435532759587281
16.	0.2433189115417259
16.100000000000023	0.2430463885746735
16.200000000000017	0.24273181005406988
16.30000000000001	0.24237030311684815
16.400000000000006	0.24195582378846156
16.5	0.24148089941439937
16.600000000000023	0.2409362891203933
16.700000000000017	0.24031053470509414
16.80000000000001	0.2395893629656651
16.900000000000006	0.23875488384142868
17.	0.23778450421541608
17.100000000000023	0.23664944046485872
17.200000000000017	0.2353126571049587
17.30000000000001	0.23372597322454974
17.400000000000006	0.2318259452754739
17.5	0.22952792576796535
17.600000000000023	0.22671736729694794
17.700000000000017	0.2232369205205663
17.80000000000001	0.2188670661099287
17.900000000000006	0.21329682503182149
18.	0.20607955258614588
18.100000000000023	0.19656770726909287
18.200000000000017	0.1838233505243798
18.30000000000001	0.16652106693362384
18.400000000000006	0.14293903242780526
18.5	0.11138139008991117
18.600000000000023	0.07192590942141758
18.700000000000017	0.030593346544415527
18.80000000000001	0.0030178907502032386
18.900000000000006	0.005681301571566014
19.	0.03673657746096087
19.100000000000023	0.07847774614070939
19.200000000000017	0.11672669018040192
19.30000000000001	0.14679199099691237
19.400000000000006	0.1691009644770074
19.5	0.18542418880321906
19.600000000000023	0.19743074655542148
19.700000000000017	0.20637864431626732
19.80000000000001	0.21315195409564752
19.900000000000006	0.21836004685243274
20.	0.2224234961174424
20.100000000000023	0.22563556265944917
20.200000000000017	0.2282036062970766
20.30000000000001	0.2302764823296241
20.400000000000006	0.23196266670628338
20.5	0.23334234707988247
20.600000000000023	0.2344755863714464
20.700000000000017	0.2354079099960632
20.80000000000001	0.2361741834183117
20.900000000000006	0.2368013399254914
21.	0.23731032416909326
21.100000000000023	0.2377174930532328
21.200000000000017	0.23803563563645
21.30000000000001	0.23827472156623164
21.400000000000006	0.23844245308020637
21.5	0.23854467247703123
21.600000000000023	0.23858566120691121
21.700000000000017	0.23856835581863595
21.80000000000001	0.23849449828414002
21.900000000000006	0.23836473262103025
22.	0.2381786555197241
22.100000000000023	0.23793482534831917
22.200000000000017	0.23763073108551352
22.30000000000001	0.23726272012964017
22.400000000000006	0.23682588129762716
22.5	0.2363138764127054
22.600000000000023	0.2357187104072706
22.700000000000017	0.235030425497969
22.80000000000001	0.23423669927839558
22.900000000000006	0.23332231891180583
23.	0.2322684931393255
23.100000000000023	0.2310519493399331
23.200000000000017	0.22964374266723972
23.30000000000001	0.22800767590634974
23.400000000000006	0.22609818873181792
23.5	0.22385751888051947
23.600000000000023	0.22121185950534492
23.700000000000017	0.21806613025336088
23.80000000000001	0.2142968405192094
23.900000000000006	0.20974235964252347
24.	0.20418976508650322
24.100000000000023	0.19735746199885318
24.200000000000017	0.18887336500901777
24.30000000000001	0.17825066122513814
24.400000000000006	0.16486958213536787
24.5	0.14798983091526982
24.600000000000023	0.12685468739077843
24.700000000000017	0.10101460964220718
24.80000000000001	0.07106731146746936
24.900000000000006	0.039889693488692236
25.	0.013650597519899318
25.100000000000023	0.0004932743174007037
25.200000000000017	0.005602472133853091
25.30000000000001	0.02683854552466682
25.400000000000006	0.056632657446637695
25.5	0.08753464864180502
25.600000000000023	0.11524107442137624
25.700000000000017	0.13830643539879323
25.80000000000001	0.15683701495637284
25.900000000000006	0.17151382086907005
26.	0.18310783494018082
26.100000000000023	0.19229849011216696
26.200000000000017	0.1996311232990074
26.30000000000001	0.2055262124302172
26.400000000000006	0.21030270875084478
26.5	0.21420149135905595
26.600000000000023	0.21740482288841534
26.700000000000017	0.2200513310017037
26.80000000000001	0.22224717296542196
26.900000000000006	0.22407424195633777
27.	0.22559617463536008
27.100000000000023	0.22686275447399998
27.200000000000017	0.22791315232055323
27.30000000000001	0.22877832419213928
27.400000000000006	0.2294827957690421
27.5	0.23004599761119238
27.600000000000023	0.23048326839538952
27.700000000000017	0.2308066102566453
27.80000000000001	0.2310252566627857
27.900000000000006	0.2311460963052616
28.	0.23117398422760957
28.100000000000023	0.23111196241060863
28.200000000000017	0.2309614052830491
28.30000000000001	0.23072210041003668
28.400000000000006	0.23039227040186874
28.5	0.22996853848796503
28.600000000000023	0.22944583689304673
28.700000000000017	0.22881725385966445
28.80000000000001	0.2280738116176203
28.900000000000006	0.22720416352876363
29.	0.22619419371913058
29.100000000000023	0.22502649637159278
29.200000000000017	0.2236797040284523
29.30000000000001	0.22212762418066515
29.400000000000006	0.22033813043560027
29.5	0.2182717379488002
29.600000000000023	0.21587977199002437
29.700000000000017	0.21310201345425436
29.80000000000001	0.20986367732866876
29.900000000000006	0.20607155479974856
30.	0.2016091403661323
30.100000000000023	0.19633060346423398
30.200000000000017	0.19005361856273958
30.30000000000001	0.18255148298721946
30.400000000000006	0.17354591952261095
30.5	0.16270403949374054
30.600000000000023	0.1496471107739122
30.700000000000017	0.13398646027514424
30.80000000000001	0.11541414078835446
30.900000000000006	0.09389013563224698
31.	0.06996717449000059
31.100000000000023	0.045231592795715675
31.200000000000017	0.02264464095300908
31.30000000000001	0.006282567023805285
31.400000000000006	6.8327431978536175e-6
31.5	0.005502186653469438
31.600000000000023	0.02124840105696358
31.700000000000017	0.043449926819175685
31.80000000000001	0.06799363461554457
31.900000000000006	0.09183919635578733
32.	0.1133302190369359
32.10000000000002	0.13187005702405777
32.20000000000002	0.1474774087517289
32.30000000000001	0.16045286851176863
32.400000000000006	0.17118477188896655
32.5	0.1800543589367946
32.60000000000002	0.1873977502095216
32.70000000000002	0.1934962423901298
32.80000000000001	0.19857900929224567
32.900000000000006	0.20283023683629414
33.	0.20639705167214953
33.10000000000002	0.20939676985313174
33.20000000000002	0.21192300373569378
33.30000000000001	0.21405060122488248
33.400000000000006	0.21583955499957175
33.5	0.2173380610844484
33.60000000000002	0.2185848979413775
33.70000000000002	0.2196112720087117
33.80000000000001	0.22044224751050603
33.900000000000006	0.22109785288434472
34.	0.22159393495338006
34.10000000000002	0.22194281499572835
34.20000000000002	0.2221537875596878
34.30000000000001	0.2222334925191047
34.400000000000006	0.22218618278628827
34.5	0.22201390372722804
34.60000000000002	0.2217165951876597
34.70000000000002	0.22129212276146173
34.80000000000001	0.22073624120802493
34.900000000000006	0.2200424894967907
35.	0.21920201360362168
35.10000000000002	0.21820330970544805
35.20000000000002	0.21703187663126375
35.30000000000001	0.21566976215767364
35.400000000000006	0.21409498284083534
35.5	0.2122807914694092
35.60000000000002	0.21019475995628584
35.70000000000002	0.20779763889676295
35.80000000000001	0.20504194901588926
35.900000000000006	0.2018702563255713
36.	0.19821308612831645
36.10000000000002	0.19398644904417256
36.20000000000002	0.18908900007934407
36.30000000000001	0.18339895706318218
36.400000000000006	0.17677111693902706
36.5	0.16903471251769434
36.60000000000002	0.15999358746109116
36.70000000000002	0.14943144033984326
36.80000000000001	0.13712695103233602
36.900000000000006	0.12288659652805373
37.	0.10660642079984352
37.10000000000002	0.08837565916033263
37.20000000000002	0.06862873004766533
37.30000000000001	0.04832613108381125
37.400000000000006	0.029088166935804106
37.5	0.013132960768324695
37.60000000000002	0.0028612426201433177
37.70000000000002	0.0001043464926067133
37.80000000000001	0.005381245849258432
37.900000000000006	0.01766378868311314
38.	0.03482950155995754
38.10000000000002	0.054465135827976026
38.20000000000002	0.07452676055792497
38.30000000000001	0.09362385329847972
38.400000000000006	0.11099468588861118
38.5	0.1263428284147724
38.60000000000002	0.13966055499946048
38.70000000000002	0.15109263771257267
38.80000000000001	0.16084810398092542
38.900000000000006	0.16914970505105298
39.	0.1762082161929563
39.10000000000002	0.18221141052897047
39.20000000000002	0.18732099439575486
39.30000000000001	0.191673485715332
39.400000000000006	0.19538278983388052
39.5	0.1985432931099968
39.60000000000002	0.20123289861935598
39.70000000000002	0.203515755016176
39.80000000000001	0.20544459795010778
39.900000000000006	0.20706270479497363
40.	0.2084054986044203
40.10000000000002	0.20950184878521666
40.20000000000002	0.21037511618101307
40.30000000000001	0.21104398549950928
40.400000000000006	0.21152312154206926
40.5	0.2118236790617917
40.60000000000002	0.21195368995275282
40.70000000000002	0.2119183460789398
40.80000000000001	0.21172019138826223
40.900000000000006	0.21135923293076267
41.	0.21083297688202007
41.10000000000002	0.2101363925301244
41.20000000000002	0.20926180429647076
41.30000000000001	0.2081987091271799
41.400000000000006	0.20693351394473447
41.5	0.20544918526703626
41.60000000000002	0.20372480063743179
41.70000000000002	0.20173498934297887
41.80000000000001	0.19944924841867212
41.900000000000006	0.19683111988840243
42.	0.1938372179252242
42.10000000000002	0.19041610247232174
42.20000000000002	0.18650701285215274
42.30000000000001	0.1820385076836976
42.400000000000006	0.17692711694726113
42.5	0.17107621567990905
42.60000000000002	0.16437550326394007
42.70000000000002	0.15670175627883606
42.80000000000001	0.14792196692615855
42.900000000000006	0.1379006353012918
43.	0.12651386993605399
43.10000000000002	0.1136739565377537
43.20000000000002	0.09936874288849115
43.30000000000001	0.08371946202202779
43.400000000000006	0.06705636633086741
43.5	0.050000844871962366
43.60000000000002	0.03352392078103595
43.70000000000002	0.018929437573299377
43.80000000000001	0.007704866788001117
43.900000000000006	0.0012223094262531818
44.	0.0003644974973052309
44.10000000000002	0.005240628309813434
44.20000000000002	0.015148468962076292
44.30000000000001	0.028805320052727828
44.400000000000006	0.04471682731355803
44.5	0.06150788691285771
44.60000000000002	0.07811278255432143
44.70000000000002	0.09382179353141916
44.80000000000001	0.10823645729681629
44.900000000000006	0.1211894685986747
45.	0.13266532880895313
45.10000000000002	0.14273729557989964
45.20000000000002	0.15152331720934473
45.30000000000001	0.15915796572361268
45.400000000000006	0.16577598185390585
45.5	0.17150351124516575
45.60000000000002	0.17645410299243072
45.70000000000002	0.18072748405987732
45.80000000000001	0.1844098445102985
45.900000000000006	0.18757486564611264
46.	0.19028504494826212
46.10000000000002	0.19259307111200502
46.20000000000002	0.19454312182539352
46.30000000000001	0.1961720260216159
46.400000000000006	0.1975102708019973
46.5	0.19858285349615631
46.60000000000002	0.19940998904051604
46.70000000000002	0.20000768661556062
46.80000000000001	0.20038821000235785
46.900000000000006	0.2005604349728022
47.	0.20053011510508267
47.10000000000002	0.20030006520312998
47.20000000000002	0.19987026925185564
47.30000000000001	0.19923791768636404
47.400000000000006	0.19839737675629304
47.5	0.1973400909668686
47.60000000000002	0.1960544180259491
47.70000000000002	0.19452539450934084
47.80000000000001	0.19273442973591925
47.900000000000006	0.19065892540108265
48.	0.1882718198238563
48.10000000000002	0.18554105898784137
48.20000000000002	0.18242900312131602
48.30000000000001	0.17889178927542135
48.400000000000006	0.17487869014662458
48.5	0.17033154163968448
48.60000000000002	0.16518436278423088
48.70000000000002	0.1593633705718854
48.80000000000001	0.15278771084063714
48.900000000000006	0.1453713981958933
49.	0.13702719507023334
49.10000000000002	0.12767346279970962
49.20000000000002	0.11724535341486643
49.30000000000001	0.10571197324236127
49.400000000000006	0.0931010927144193
49.5	0.07953213850542157
49.60000000000002	0.0652558799882113
49.70000000000002	0.05069466322007003
49.80000000000001	0.03647016052917637
49.900000000000006	0.023398331918150522
50.	0.012429002850791345
50.10000000000002	0.004518044569584992
50.20000000000002	0.0004478391206954412
50.30000000000001	0.0006472983085690798
50.400000000000006	0.005081489228095778
50.5	0.013260466237776844
50.60000000000002	0.024363267190042233
50.70000000000002	0.03742218334787627
50.80000000000001	0.051497716249442105
50.900000000000006	0.06579738619003539
51.	0.07972733983909404
51.10000000000002	0.0928912900889602
51.20000000000002	0.10505973623521553
51.30000000000001	0.11612897434098586
51.400000000000006	0.12608192105133634
51.5	0.13495612717331534
51.60000000000002	0.14282012100040153
51.70000000000002	0.14975714417782235
51.80000000000001	0.15585465016968986
51.900000000000006	0.1611979479337707
52.	0.16586666019611224
52.10000000000002	0.16993300400370953
52.20000000000002	0.17346119788144598
52.30000000000001	0.17650752890273594
52.400000000000006	0.17912077745259752
52.5	0.18134281019066553
52.60000000000002	0.18320922641173004
52.70000000000002	0.18474999114715734
52.80000000000001	0.18599001860495748
52.900000000000006	0.18694968804169632
53.	0.18764528508038744
53.10000000000002	0.18808936761777562
53.20000000000002	0.1882910586193588
53.30000000000001	0.1882562694525311
53.400000000000006	0.18798785770694992
53.5	0.18748572317757206
53.60000000000002	0.18674684515593376
53.70000000000002	0.18576526361235407
53.80000000000001	0.1845320064378769
53.900000000000006	0.18303496483243756
54.	0.18125871939622226
54.10000000000002	0.17918432080619479
54.20000000000002	0.17678903157179196
54.30000000000001	0.17404603989131565
54.400000000000006	0.17092416398303065
54.5	0.16738757674067764
54.60000000000002	0.16339559797731545
54.70000000000002	0.15890262733594687
54.80000000000001	0.15385832834968158
54.900000000000006	0.14820822696092847
55.	0.1418949600460624
55.10000000000002	0.1348605039435165
55.20000000000002	0.1270498283098285
55.30000000000001	0.11841654559072741
55.400000000000006	0.10893122984573077
55.5	0.09859309432439899
55.60000000000002	0.08744552502299097
55.70000000000002	0.07559538120639817
55.80000000000001	0.0632347600982168
55.900000000000006	0.05066189857199521
56.	0.03829514993579063
56.10000000000002	0.02667128140658855
56.20000000000002	0.016418404359611356
56.30000000000001	0.00819709783390408
56.400000000000006	0.00261239805000038
56.5	0.00011277404559442731
56.60000000000002	0.0009037621539045649
56.70000000000002	0.004905157803236648
56.80000000000001	0.011767543885818577
56.900000000000006	0.020942019162235505
57.	0.03177854294627544
57.10000000000002	0.04362290266832383
57.20000000000002	0.055890087542176906
57.30000000000001	0.06810548749633147
57.400000000000006	0.07991694536017187
57.5	0.09108657044486783
57.60000000000002	0.10147189672060312
57.70000000000002	0.11100379443802257
57.80000000000001	0.11966566418629415
57.900000000000006	0.12747603796075427
58.	0.13447513310793519
58.10000000000002	0.1407150589162746
58.20000000000002	0.14625303069025528
58.30000000000001	0.15114688719308086
58.400000000000006	0.1554522835470896
58.5	0.1592210540104353
58.60000000000002	0.1625003623375571
58.70000000000002	0.16533236290159425
58.80000000000001	0.16775417855480243
58.900000000000006	0.16979806282712662
59.	0.17149165827662513
59.10000000000002	0.17285829366933447
59.20000000000002	0.17391728373624668
59.30000000000001	0.17468420935674162
59.400000000000006	0.17517116527583493
59.5	0.1753869684217145
59.60000000000002	0.17533732365063118
59.70000000000002	0.17502494608552438
59.80000000000001	0.174449640684827
59.900000000000006	0.17360834068171285
60.	0.17249510738428003
60.10000000000002	0.17110109479254734
60.20000000000002	0.16941448383243174
60.30000000000001	0.16742039302431036
60.400000000000006	0.16510077545439333
60.5	0.16243431646370662
60.60000000000002	0.15939635311664518
60.70000000000002	0.15595884604288668
60.80000000000001	0.152090447653261
60.900000000000006	0.1477567292031624
61.	0.14292065402866005
61.10000000000002	0.13754341671560613
61.20000000000002	0.13158580857166696
61.30000000000001	0.1250103175490927
61.400000000000006	0.11778422137041011
61.5	0.10988397555142837
61.60000000000002	0.10130121258724299
61.70000000000002	0.09205061885810158
61.80000000000001	0.08217978659150196
61.900000000000006	0.07178077620680202
62.	0.0610024936762075
62.10000000000002	0.05006205188338718
62.20000000000002	0.039252126929099206
62.30000000000001	0.02894024755422248
62.400000000000006	0.01955557456460662
62.5	0.011559856114386338
62.60000000000002	0.005402526285479108
62.70000000000002	0.001465138462013359
62.80000000000001	5.860657682445067e-6
62.900000000000006	0.001117813413125285
63.	0.00471313278013626
63.10000000000002	0.010537619096347126
63.20000000000002	0.01821154391950036
63.30000000000001	0.027284954720828595
63.400000000000006	0.03729363577246904
63.5	0.04780474293280476
63.60000000000002	0.05844662996523321
63.70000000000002	0.06892269304382923
63.80000000000001	0.07901246440098222
63.900000000000006	0.08856441170848806
64.	0.09748456698036716
64.10000000000002	0.10572404440594063
64.20000000000002	0.11326733507688719
64.30000000000001	0.12012231112014041
64.4	0.12631222349817348
64.5	0.1318696034075643
64.60000000000002	0.13683180075546278
64.70000000000002	0.1412378400239879
64.80000000000001	0.14512628730093893
64.9	0.14853386536233645
65.	0.15149460502240591
65.10000000000002	0.15403936963065737
65.20000000000002	0.15619563105681392
65.30000000000001	0.1579874086828021
65.4	0.1594353083990105
65.5	0.16055661760620488
65.60000000000002	0.1613654261008217
65.70000000000002	0.16187275269752963
65.80000000000001	0.16208666454524864
65.9	0.1620123811400633
66.	0.16165235866919006
66.10000000000002	0.16100635303072694
66.20000000000002	0.16007146205753997
66.30000000000001	0.158842149455785
66.4	0.1573102550381949
66.5	0.15546499826899415
66.60000000000002	0.15329298523517088
66.70000000000002	0.15077823324631218
66.80000000000001	0.14790223272008374
66.9	0.1446440732653527
67.	0.1409806704049896
67.10000000000002	0.13688714165830165
67.20000000000002	0.13233739609625877
67.30000000000001	0.12730502005387845
67.4	0.12176456283894241
67.5	0.11569334818485169
67.60000000000002	0.10907395591410156
67.70000000000002	0.1018975265300438
67.80000000000001	0.09416802715772475
67.9	0.0859075621973378
68.	0.07716269166802947
68.10000000000002	0.06801150631596767
68.20000000000002	0.05857087787676065
68.30000000000001	0.04900285465621938
68.4	0.03951865632237367
68.5	0.030378269397947234
68.60000000000002	0.021883488160106084
68.70000000000002	0.014362684251781431
68.80000000000001	0.00814687277320626
68.9	0.003538772520396014
69.	0.0007790838585229492
69.10000000000002	0.000016214034388266355
69.20000000000002	0.001286106728087113
69.30000000000001	0.004507075545869405
69.4	0.009490961394076632
69.5	0.015967835134633637
69.60000000000002	0.023618438452740902
69.70000000000002	0.0321076091305978
69.80000000000001	0.04111305167355559
69.9	0.0503461449069632
70.	0.05956395402603936
70.10000000000002	0.06857346839368629
70.20000000000002	0.07723004634450979
70.30000000000001	0.08543223225743192
70.4	0.09311480933553969
70.5	0.10024144932101202
70.60000000000002	0.1067978146137944
70.70000000000002	0.11278555789341281
70.80000000000001	0.11821737670696585
70.9	0.12311310357205217
71.	0.12749671901886697
71.10000000000002	0.1313941378755102
71.20000000000002	0.1348316154229046
71.30000000000001	0.13783463383461986
71.4	0.14042715036877618
71.5	0.14263111118397237
71.60000000000002	0.1444661553705581
71.70000000000002	0.14594945154866698
71.80000000000001	0.14709562390722508
71.9	0.14791673607170103
72.	0.1484223101365819
72.10000000000002	0.14861936508196255
72.20000000000002	0.14851246409141225
72.30000000000001	0.14810376442687195
72.4	0.1473930668637527
72.5	0.14637786456212812
72.60000000000002	0.14505339392518338
72.70000000000002	0.1434126927253239
72.80000000000001	0.14144667379928577
72.9	0.13914422615906016
73.	0.136492359666299
73.10000000000002	0.13347641469686386
73.20000000000002	0.13008036467259967
73.30000000000001	0.12628724707838934
73.4	0.12207976757823921
73.5	0.11744113176971513
73.60000000000002	0.11235616915096011
73.70000000000002	0.10681282240275516
73.80000000000001	0.10080407929902002
73.9	0.09433041997585132
74.	0.08740283232499908
74.10000000000002	0.08004640405940648
74.20000000000002	0.07230442089800178
74.30000000000001	0.06424277589320773
74.4	0.055954319158827454
74.5	0.04756255579802729
74.60000000000002	0.03922385997997847
74.70000000000002	0.031127173887840167
74.80000000000001	0.023490096156615854
74.9	0.016550452743434738
75.	0.010552985124112978
75.10000000000002	0.0057317062629314765
75.20000000000002	0.0022896333125769553
75.30000000000001	0.00037869943684633843
75.4	0.00008325712830507015
75.5	0.0014103542173766585
75.60000000000002	0.004288800175029803
75.70000000000002	0.008577229887157086
75.80000000000001	0.014079491495635964
75.9	0.020564344048481044
76.	0.027786014177898475
76.10000000000002	0.03550261649463278
76.20000000000002	0.04349047301077161
76.30000000000001	0.051553548480882394
76.4	0.05952820788274089
76.5	0.06728412909852176
76.60000000000002	0.07472246096109465
76.70000000000002	0.08177229480983904
76.80000000000001	0.08838633566990142
76.9	0.09453641918778459
77.	0.10020928971541775
77.10000000000002	0.10540286694120873
77.20000000000002	0.11012309255383565
77.30000000000001	0.11438136020143211
77.4	0.11819248135665504
77.5	0.12157311565433424
77.60000000000002	0.12454058739769137
77.70000000000002	0.12711201308925074
77.80000000000001	0.12930367310398333
77.9	0.13113057084620736
78.	0.13260613308437472
78.10000000000002	0.13374201468444516
78.20000000000002	0.13454797926291795
78.30000000000001	0.13503183428069765
78.4	0.13519940490124524
78.5	0.13505453572758938
78.60000000000002	0.134599113530183
78.70000000000002	0.13383310750145783
78.80000000000001	0.13275462663291462
78.9	0.13135999670114534
79.	0.1296438622482765
79.10000000000002	0.12759932201038013
79.20000000000002	0.12521810962331503
79.30000000000001	0.12249083522674062
79.4	0.11940730785056439
79.5	0.11595696317653283
79.60000000000002	0.11212942625701877
79.70000000000002	0.10791524366398106
79.80000000000001	0.10330682363024793
79.9	0.09829962486515398
80.	0.09289363308278728
80.10000000000002	0.08709515629876712
80.20000000000002	0.08091895219416012
80.30000000000001	0.07439066912774275
80.4	0.0675495322596438
80.5	0.06045113415611223
80.60000000000002	0.05317009447429728
80.70000000000002	0.045802241038508065
80.80000000000001	0.038465849498532476
80.9	0.03130138820869799
81.	0.02446918961088862
81.10000000000002	0.01814455777049941
81.20000000000002	0.01251006623715847
81.30000000000001	0.007745214858354928
81.4	0.004014158609771491
81.5	0.00145278793689922
81.60000000000002	0.0001568652406165165
81.70000000000002	0.0001730356541778212
81.80000000000001	0.0014942272401629747
81.9	0.004060259824440451
82.	0.007763558978975032
82.10000000000002	0.012458977029314816
82.20000000000002	0.017976100336472563
82.30000000000001	0.02413221049898366
82.4	0.03074426021802285
82.5	0.03763869729065911
82.60000000000002	0.04465854737998068
82.70000000000002	0.051667692523213446
82.80000000000001	0.05855266360329397
82.9	0.06522247425658492
83.	0.07160708315152037
83.10000000000002	0.07765502705648952
83.20000000000002	0.08333066677703388
83.30000000000001	0.08861137024650105
83.4	0.09348484651597821
83.5	0.09794675351575541
83.60000000000002	0.10199863483930965
83.70000000000002	0.10564619482532657
83.80000000000001	0.10889789290613953
83.9	0.11176382302331529
84.	0.114254837776593
84.10000000000002	0.11638187657994639
84.20000000000002	0.11815546002799467
84.30000000000001	0.11958531726925133
84.4	0.12068011837976232
84.5	0.12144728890696206
84.60000000000002	0.121892888582826
84.70000000000002	0.12202154055540539
84.80000000000001	0.12183640134542718
84.9	0.12133916515493305
85.	0.12053009922808954
85.10000000000002	0.11940810979429962
85.20000000000002	0.11797084081461655
85.30000000000001	0.1162148103980848
85.4	0.11413559242943384
85.5	0.11172805369698594
85.60000000000002	0.10898665962666562
85.70000000000002	0.10590586454243772
85.80000000000001	0.10248060501275741
85.9	0.0987069169919333
86.	0.09458269861536751
86.10000000000002	0.09010863989605981
86.20000000000002	0.08528933712488211
86.30000000000001	0.0801346020857256
86.4	0.07466096253021343
86.5	0.06889332881083823
86.60000000000002	0.06286677039362316
86.70000000000002	0.0566283041580972
86.80000000000001	0.05023854461798707
86.9	0.04377300805255016
87.	0.037322805890376724
87.10000000000002	0.03099442067223135
87.20000000000002	0.024908248788063247
87.30000000000001	0.019195638958279557
87.4	0.013994272533873125
87.5	0.009441928623271272
87.60000000000002	0.005668940975581242
87.70000000000002	0.0027899447969197025
87.80000000000001	0.0008957654727112696
87.9	0.000046441344852444
88.	0.0002663362397361412
88.10000000000002	0.001542061737341177
88.20000000000002	0.0038235289318778146
88.30000000000001	0.0070279724559301196
88.4	0.011046349785844086
88.5	0.015751217658878318
88.60000000000002	0.021005080470848942
88.70000000000002	0.026668289722049515
88.80000000000001	0.03260579731586868
88.9	0.03869235376317804
89.	0.044816023623510816
89.10000000000002	0.050880115120618206
89.20000000000002	0.056803766721766284
89.30000000000001	0.06252150193274812
89.4	0.06798207044243558
89.5	0.07314686017292618
89.60000000000002	0.07798811061010752
89.70000000000002	0.08248709820905986
89.80000000000001	0.0866324094217895
89.9	0.09041837095314632
90.	0.09384367174700535
90.10000000000002	0.09691018636615344
90.20000000000002	0.09962199324060472
90.30000000000001	0.1019845717810494
90.4	0.10400415774094209
90.5	0.10568723490724712
90.60000000000002	0.10704014199899911
90.70000000000002	0.10806877567715738
90.80000000000001	0.10877837321763074
90.9	0.10917336128553942
91.	0.10925726014378308
91.10000000000002	0.109032635413153
91.20000000000002	0.10850109212694989
91.30000000000001	0.10766330828658191
91.4	0.10651910744514678
91.5	0.10506757204976225
91.60000000000002	0.10330720138041778
91.70000000000002	0.10123611993485486
91.80000000000001	0.09885234399525479
91.9	0.0961541157963549
92.	0.09314031605401567
92.10000000000002	0.08981096638032285
92.20000000000002	0.08616783296920981
92.30000000000001	0.08221514141857736
92.4	0.07796040905165047
92.5	0.07341539486673908
92.60000000000002	0.06859715744438974
92.70000000000002	0.06352919695094796
92.80000000000001	0.05824263818055107
92.9	0.05277738726728156
93.	0.04718316610518483
93.10000000000002	0.04152029791576155
93.20000000000002	0.03586008903105842
93.30000000000001	0.030284632289965394
93.4	0.024885854979757607
93.5	0.01976365845999986
93.60000000000002	0.015023055729328268
93.70000000000002	0.01077031102676132
93.80000000000001	0.007108217750663593
93.9	0.004130802231708988
94.	0.0019178847728555702
94.10000000000002	0.0005300322399199142
94.20000000000002	4.465832478774597e-6
94.30000000000001	0.0003524228372574582
94.4	0.001558312697819508
94.5	0.0035807807847376793
94.60000000000002	0.0063555425630024516
94.70000000000002	0.009799628252521966
94.80000000000001	0.013816527142312815
94.9	0.01830166470618476
95.	0.023147683119877364
95.10000000000002	0.028249104558789328
95.20000000000002	0.0335061035718091
95.30000000000001	0.038827266381095286
95.4	0.04413134539211522
95.5	0.049348112111277286
95.60000000000002	0.05441846754516851
95.70000000000002	0.05929399039178783
95.80000000000001	0.0639360985148465
95.9	0.06831497788921166
96.	0.07240840387246482
96.10000000000002	0.07620054863666094
96.20000000000002	0.0796808399613178
96.30000000000001	0.08284291248003725
96.4	0.08568367360481652
96.5	0.08820249253669699
96.60000000000002	0.0904005113393663
96.70000000000002	0.09228007115068179
96.80000000000001	0.09384424338456163
96.9	0.09509645448136986
97.	0.09604019278769134
97.10000000000002	0.09667878701815417
97.20000000000002	0.0970152471325683
97.30000000000001	0.09705216011562817
97.4	0.09679163491862482
97.5	0.09623529261576612
97.60000000000002	0.09538429958298376
97.70000000000002	0.09423944318793094
97.80000000000001	0.0928012510581023
97.9	0.09107015643794407
98.	0.08904671340901926
98.10000000000002	0.0867318667577783
98.20000000000002	0.08412728192485362
98.30000000000001	0.08123574060267107
98.4	0.07806160695314328
98.5	0.07461136782112512
98.60000000000002	0.07089424738960037
98.70000000000002	0.06692289208229406
98.80000000000001	0.06271411478384879
98.9	0.05828967829138355
99.	0.05367708617414887
99.10000000000002	0.04891033505773781
99.20000000000002	0.04403056643349877
99.30000000000001	0.03908653981209162
99.4	0.03413483468626588
99.5	0.029239679608774105
99.60000000000002	0.024472306811848688
99.70000000000002	0.019909744596123973
99.80000000000001	0.015632990989883855
99.9	0.011724562783279486
100.	0.008265482412186009
100.10000000000002	0.005331845100595529
100.20000000000002	0.0029911890055793824
100.30000000000001	0.0012989568680997177
100.4	0.0002953729158485111
100.5	3.0507264713527874e-6
100.60000000000002	0.00042559114095751515
100.70000000000002	0.0015473291360711702
100.80000000000001	0.0033342602018478894
100.9	0.005736042743806958
101.	0.00868885735106954
101.10000000000002	0.012118825773996592
101.20000000000002	0.01594566222726653
101.30000000000001	0.020086246486971215
101.4	0.024457862370335957
101.5	0.02898092146617629
101.60000000000002	0.033581074436229846
101.70000000000002	0.03819068754865092
101.80000000000001	0.04274972172608011
101.9	0.04720609166925977
102.	0.051515604031501856
102.10000000000002	0.05564157930061919
102.20000000000002	0.059554256317878675
102.30000000000001	0.06323006560686537
102.4	0.0666508416285919
102.5	0.06980302749859488
102.60000000000002	0.0726769104001305
102.70000000000002	0.07526591288127044
102.80000000000001	0.07756595479233322
102.9	0.07957489275617817
103.	0.08129203848790839
103.10000000000002	0.08271775360943391
103.20000000000002	0.0838531164369424
103.30000000000001	0.0846996551853863
103.4	0.0852591418180189
103.5	0.08553344111650381
103.60000000000002	0.08552441026162151
103.70000000000002	0.08523384514881978
103.80000000000001	0.08466347070797306
103.9	0.08381497357136161
104.	0.08269007647365222
104.10000000000002	0.08129065471548119
104.20000000000002	0.07961889581966738
104.30000000000001	0.07767750408843337
104.4	0.07546995204759332
104.5	0.07300078063407443
104.60000000000002	0.0702759493159767
104.70000000000002	0.06730323597398781
104.80000000000001	0.06409268414378454
104.9	0.06065709193902072
105.	0.05701253247953136
105.10000000000002	0.053178889833135394
105.20000000000002	0.04918038734962922
105.30000000000001	0.04504607701819335
105.4	0.04081024958509598
105.5	0.03651271645828755
105.60000000000002	0.03219890715380563
105.70000000000002	0.0279197218878718
105.80000000000001	0.02373107990076772
105.9	0.019693112315826693
106.	0.015868965569812505
106.10000000000002	0.01232320859916602
106.19999999999999	0.00911987342211745
106.30000000000001	0.006320201875924658
106.40000000000003	0.003980216164196878
106.5	0.002148270744339791
106.60000000000002	0.0008627702355366981
106.69999999999999	0.00015024543500757098
106.80000000000001	0.000023962717097855938
106.90000000000003	0.00048320069463030546
107.	0.0015132665150843934
107.10000000000002	0.0030862513196578453
107.19999999999999	0.00516245153027422
107.30000000000001	0.007692321086221607
107.40000000000003	0.010618778349402523
107.5	0.013879674659277058
107.60000000000002	0.01741023911909758
107.69999999999999	0.02114534165725057
107.80000000000001	0.025021456678042963
107.90000000000003	0.028978254930967257
108.	0.03295979472505999
108.10000000000002	0.0369153203551424
108.19999999999999	0.04079970291703632
108.30000000000001	0.044573575957967626
108.40000000000003	0.04820322655298799
108.5	0.05166030322978226
108.60000000000002	0.05492139781793824
108.69999999999999	0.05796755081842878
108.80000000000001	0.06078372098039185
108.90000000000003	0.06335825070434058
109.	0.06568235050174451
109.10000000000002	0.06774961850037113
109.19999999999999	0.06955560508388622
109.30000000000001	0.07109742819234582
109.40000000000003	0.07237344147057209
109.5	0.073382955159019
109.60000000000002	0.07412600818249249
109.69999999999999	0.07460318911842315
109.80000000000001	0.07481550344994832
109.90000000000003	0.07476428458611872
110.	0.07445114644300904
110.10000000000002	0.07387797582742385
110.19999999999999	0.07304696336791862
110.30000000000001	0.07196067222557873
110.40000000000003	0.0706221442247047
110.5	0.06903504330701046
110.60000000000002	0.06720383626446202
110.69999999999999	0.0651340104710948
110.80000000000001	0.06283232773078627
110.90000000000003	0.06030711229727736
111.	0.05756856951358725
111.10000000000002	0.054629129276802586
111.19999999999999	0.051503805599451655
111.30000000000001	0.04821055989303804
111.40000000000003	0.044770651299265204
111.5	0.041208952604696855
111.60000000000002	0.03755420530714023
111.69999999999999	0.03383918274905032
111.80000000000001	0.030100726586622478
111.90000000000003	0.02637962010411053
112.	0.022720263023548935
112.10000000000002	0.01917011752662345
112.19999999999999	0.015778905049097645
112.30000000000001	0.012597548459980843
112.40000000000003	0.009676874237657385
112.5	0.007066113018773352
112.60000000000002	0.004811262203187991
112.69999999999999	0.0029533979904786327
112.80000000000001	0.001527042565173629
112.90000000000003	0.0005587014500277992
113.	0.00006568345180252265
113.10000000000002	0.00005529987550414163
113.19999999999999	0.0005245116489038758
113.30000000000001	0.0014600557578942639
113.40000000000003	0.002839040791074401
113.5	0.004629961144789179
113.60000000000002	0.00679404600117606
113.69999999999999	0.009286836689937983
113.80000000000001	0.012059876568746544
113.90000000000003	0.015062400952658619
114.	0.018242928795386432
114.10000000000002	0.021550679406390657
114.19999999999999	0.02493676264468928
114.30000000000001	0.02835511620053889
114.40000000000003	0.03176318598271081
114.5	0.03512236352127399
114.60000000000002	0.038398206939423
114.69999999999999	0.04156047954567887
114.80000000000001	0.04458304312496293
114.90000000000003	0.04744364254182625
115.	0.05012361536853402
115.10000000000002	0.05260755589120089
115.19999999999999	0.05488295783608711
115.30000000000001	0.056939855099177844
115.40000000000003	0.05877047506103756
115.5	0.060368914962415865
115.60000000000002	0.0617308484086908
115.69999999999999	0.06285326637444681
115.80000000000001	0.06373425504442326
115.90000000000003	0.06437281137105363
116.	0.06476869625466927
116.10000000000002	0.06492232466045673
116.19999999999999	0.06483469168205488
116.30000000000001	0.06450733345914886
116.40000000000003	0.06394232187866185
116.5	0.06314229206744447
116.60000000000002	0.06211050175627532
116.69999999999999	0.06085092160226491
116.80000000000001	0.05936835544327346
116.90000000000003	0.05766858916859195
117.	0.05575856637016103
117.10000000000002	0.05364658813534483
117.19999999999999	0.051342533207928955
117.30000000000001	0.04885809324153841
117.40000000000003	0.04620701598160258
117.5	0.043405346951524995
117.60000000000002	0.04047165764515485
117.69999999999999	0.03742724546194917
117.80000000000001	0.034296287862622114
117.90000000000003	0.03110593076175608
118.	0.027886289393845107
118.10000000000002	0.02467033925855036
118.19999999999999	0.02149367578765888
118.30000000000001	0.018394124589716742
118.40000000000003	0.01541118993126417
118.5	0.012585337709907597
118.60000000000002	0.00995712044025494
118.69999999999999	0.007566165151675218
118.80000000000001	0.005450059541211044
118.90000000000003	0.003643185728925016
119.	0.002175562693723241
119.10000000000002	0.001071766015972393
119.19999999999999	0.0003499952653134243
119.30000000000001	0.000021354207586906397
119.40000000000003	0.00008939683205144029
119.5	0.0005499739435326275
119.60000000000002	0.0013913926438959185
119.69999999999999	0.002594877079918113
119.80000000000001	0.004135296268708776
119.90000000000003	0.005982106296990856
120.	0.008100441703868004
120.10000000000002	0.01045228538849652
120.19999999999999	0.01299764786109954
120.30000000000001	0.015695694076062913
120.40000000000003	0.018505767808290566
120.5	0.02138827763716897
120.60000000000002	0.024305423223793043
120.69999999999999	0.027221754161433666
120.80000000000001	0.030104565163316978
120.90000000000003	0.03292414013811347
121.	0.03565386364873666
121.10000000000002	0.03827022154964797
121.19999999999999	0.040752713665394416
121.30000000000001	0.043083700725078826
121.40000000000003	0.04524820593230189
121.5	0.04723368900664215
121.60000000000002	0.04902980767453913
121.69999999999999	0.050628178711756434
121.80000000000001	0.05202214794997648
121.90000000000003	0.053206576279083435
122.	0.05417764666287691
122.10000000000002	0.05493269555008683
122.19999999999999	0.05547007078350631
122.30000000000001	0.05578901714663403
122.40000000000003	0.05588958998758556
122.5	0.0557725968682633
122.60000000000002	0.05543956684657078
122.69999999999999	0.05489274675671327
122.80000000000001	0.054135123656146235
122.90000000000003	0.05317047240963969
123.	0.052003427136434514
123.10000000000002	0.05063957491401109
123.19999999999999	0.04908556967352458
123.30000000000001	0.047349263604091425
123.40000000000003	0.04543985257943434
123.5	0.04336803111440655
123.60000000000002	0.041146151149310285
123.69999999999999	0.038788377566012285
123.80000000000001	0.03631083180887973
123.90000000000003	0.03373171339815535
124.	0.031071387607474094
124.10000000000002	0.028352426300836866
124.19999999999999	0.02559958810183695
124.30000000000001	0.02283972395007353
124.40000000000003	0.020101594955360264
124.5	0.017415591545458086
124.60000000000002	0.014813346419380778
124.69999999999999	0.012327238860662991
124.80000000000001	0.009989794467266491
124.90000000000003	0.00783299204256486
125.	0.0058874977545304566
125.10000000000002	0.004181854969675043
125.19999999999999	0.002741665490414845
125.30000000000001	0.0015888032819174646
125.40000000000003	0.0007407042490636524
125.5	0.00020977452987341267
125.60000000000002	2.9548067884742823e-6
125.69999999999999	0.0001214694870085846
125.80000000000001	0.000560777965826711
125.90000000000003	0.00131073170364728
126.	0.0023559269440900474
126.10000000000002	0.003676230070813905
126.19999999999999	0.0052474421733587386
126.30000000000001	0.0070420623341558115
126.40000000000003	0.009030105940555849
126.5	0.011179934932696318
126.60000000000002	0.013459060831227594
126.69999999999999	0.015834887834327536
126.80000000000001	0.018275371253797346
126.90000000000003	0.020749575094026845
127.	0.023228120809093672
127.10000000000002	0.025683526552416847
127.19999999999999	0.028090442150563943
127.30000000000001	0.030425789408769686
127.40000000000003	0.03266882020338786
127.5	0.03480110628861227
127.60000000000002	0.036806475077509476
127.69999999999999	0.03867090512221846
127.80000000000001	0.0403823938833617
127.90000000000003	0.0419308088839514
128.	0.04330773168596517
128.10000000000002	0.044506302458259636
128.2	0.04552107132743494
128.3	0.04634786128341798
128.40000000000003	0.04698364618111548
128.5	0.04742644634612299
128.60000000000002	0.04767524344576862
128.7	0.0477299156047481
128.8	0.04759119319801074
128.90000000000003	0.04726063530945103
129.	0.046740626469172715
129.10000000000002	0.04603439294077171
129.2	0.04514603749098713
129.3	0.04408059120735014
129.40000000000003	0.042844080508777756
129.5	0.04144360699746667
129.60000000000002	0.03988743721221096
129.7	0.03818509865561777
129.8	0.03634747768345556
129.90000000000003	0.034386913980142556
130.	0.03231728543332391
130.10000000000002	0.030154076316079016
130.2	0.027914420863029983
130.3	0.02561711368509836
130.40000000000003	0.023282578126794597
130.5	0.02093278376473292
130.60000000000002	0.01859110491716969
130.7	0.016282113411451766
130.8	0.014031301037848113
130.90000000000003	0.011864730147210152
131.	0.009808614687536849
131.10000000000002	0.00788883847953961
131.2	0.006130422446014713
131.3	0.004556957462618394
131.40000000000003	0.0031900240242993317
131.5	0.0020486235078955592
131.60000000000002	0.0011486479560194418
131.7	0.0005024155958007371
131.8	0.0001182974856332423
131.90000000000003	4.567227211005251e-7
132.	0.00014871576539453944
132.10000000000002	0.0005585600931102673
132.2	0.0012212783046289556
132.3	0.00212423061174889
132.40000000000003	0.0032512302967325725
132.5	0.0045830167382079545
132.60000000000002	0.006097794554583689
132.7	0.007771811504322744
132.8	0.00957994800242318
132.90000000000003	0.011496293219245356
133.	0.013494686311012673
133.10000000000002	0.015549205887037563
133.2	0.017634595825924557
133.3	0.01972662053730967
133.40000000000003	0.021802347344386054
133.5	0.023840357568227333
133.60000000000002	0.02582089097810398
133.7	0.02772593048913196
133.8	0.02953923537999509
133.90000000000003	0.031246331967423793
134.	0.032834470742225876
134.10000000000002	0.03429255858664323
134.2	0.03561107399294364
134.3	0.036781972310955674
134.40000000000003	0.03779858706861727
134.5	0.03865553241216299
134.60000000000002	0.039348610755870685
134.7	0.039874728849918245
134.8	0.040231824686469235
134.90000000000003	0.04041880697295631
135.	0.040435508302305675
135.10000000000002	0.04028265263020381
135.2	0.03996183721293737
135.3	0.039475528746953925
135.40000000000003	0.03882707306362577
135.5	0.03802071735096191
135.60000000000002	0.03706164348135938
135.7	0.03595601060712226
135.8	0.03471100473384774
135.90000000000003	0.03333489249203895
136.	0.031837075802452826
136.10000000000002	0.030228143582525558
136.2	0.028519916091410406
136.3	0.02672547699270945
136.40000000000003	0.024859187771967196
136.5	0.022936678836857374
136.60000000000002	0.020974811518471873
136.7	0.018991605355022683
136.8	0.017006125548043035
136.90000000000003	0.015038326401776572
137.	0.013108847936433916
137.10000000000002	0.011238764723512092
137.2	0.009449288302339352
137.3	0.0077614272254118676
137.40000000000003	0.006195611711848911
137.5	0.004771292871230625
137.60000000000002	0.003506529253772686
137.7	0.002417575816505891
137.8	0.0015184919961421033
137.90000000000003	0.0008207862070519054
138.	0.000333113564722697
138.10000000000002	0.00006104189931296493
138.2	6.898220335118204e-6
138.3	0.00016970390001324907
138.40000000000003	0.0005452022526016201
138.5	0.0011259772774745848
138.60000000000002	0.0019016575225653603
138.7	0.0028591947175855364
138.8	0.003983203368253014
138.90000000000003	0.005256345137749755
139.	0.006659740690456442
139.10000000000002	0.008173391727893047
139.2	0.009776597085259787
139.3	0.011448348768870525
139.40000000000003	0.013167696437125401
139.5	0.01491407178148747
139.60000000000002	0.016667567285789605
139.7	0.018409166709150618
139.8	0.020120927181563508
139.90000000000003	0.021786114913300417
140.	0.02338929814847704
140.10000000000002	0.024916402136428397
140.2	0.02635473158635127
140.3	0.027692966369906855
140.40000000000003	0.028921136215167145
140.5	0.03003057986929205
140.60000000000002	0.031013893768503605
140.7	0.03186487470599139
140.8	0.03257846038385507
140.90000000000003	0.03315067111457853
141.	0.03357855532993161
141.10000000000002	0.033860140979057714
141.2	0.03399439436266082
141.3	0.03398118745935696
141.40000000000003	0.03382127435086697
141.5	0.033516276938690776
141.60000000000002	0.03306867975791357
141.7	0.03248183332477018
141.8	0.031759965094736206
141.90000000000003	0.030908196749892106
142.	0.029932566173091837
142.10000000000002	0.02884005210048306
142.2	0.02763859907577546
142.3	0.02633713996704095
142.40000000000003	0.024945612963378085
142.5	0.02347496966416325
142.60000000000002	0.021937170634129498
142.7	0.02034516465509913
142.8	0.01871284789645722
142.90000000000003	0.01705499939054692
143.	0.015387189574124636
143.10000000000002	0.013725659276049311
143.2	0.012087167416999616
143.3	0.010488806845587598
143.40000000000003	0.008947789151275162
143.5	0.007481200925380951
143.60000000000002	0.00610573571524589
143.7	0.004837407731473501
143.8	0.003691255096829036
143.90000000000003	0.00268104192358681
144.	0.001818969624878885
144.10000000000002	0.0011154084677874692
144.2	0.0005786603531737354
144.3	0.00021476309691453765
144.40000000000003	0.0000273450851934579
144.5	0.000017537143623533725
144.60000000000002	0.00018394592098492401
144.7	0.0005226902214835493
144.8	0.0010274987389396807
144.90000000000003	0.0016898647792492859
145.	0.002499251018703657
145.10000000000002	0.003443335314679862
145.2	0.0045082871877331855
145.3	0.005679063892294703
145.40000000000003	0.006939714983356341
145.5	0.008273684906071981
145.60000000000002	0.009664104274903508
145.7	0.011094062030048753
145.8	0.01254685241060831
145.90000000000003	0.014006192519605998
146.	0.015456408046363146
146.10000000000002	0.01688258635318035
146.2	0.01827069755246785
146.3	0.019607685354220222
146.40000000000003	0.020881530336167634
146.5	0.022081288886915622
146.60000000000002	0.023197111419081505
146.7	0.02422024357899348
146.8	0.02514301413132034
146.90000000000003	0.025958813011314526
147.	0.0266620627523202
147.10000000000002	0.027248186145198236
147.2	0.027713572597236735
147.3	0.028055545252613598
147.40000000000003	0.02827233053029035
147.5	0.028363031338846455
147.60000000000002	0.028327604847084083
147.7	0.02816684532668242
147.8	0.02788237223856119
147.90000000000003	0.027476623406152083
148.	0.02695285280399852
148.10000000000002	0.026315132186684905
148.2	0.025568355489641623
148.3	0.024718244650084344
148.40000000000003	0.02377135522575627
148.5	0.022735079936420863
148.60000000000002	0.02161764802666479
148.7	0.020428118160200414
148.8	0.019176362420474283
148.90000000000003	0.017873038927928603
149.	0.01652955061048944
149.10000000000002	0.015157987801534538
149.2	0.013771052608220303
149.3	0.012381963408825096
149.40000000000003	0.011004338410955506
149.5	0.009652057934126086
149.60000000000002	0.008339105960003148
149.7	0.007079392496853224
149.8	0.0058865593915261895
149.90000000000003	0.004773773337476121
150.	0.003753510902037023

==> data/epsnoise1a.dat <==
-100.	0.000024094526381766347
-99.9	0.00002424233767632414
-99.8	0.000024390832781560466
-99.7	0.00002454001319108005
-99.6	0.000024689880389563274
-99.5	0.00002484043585266827
-99.4	0.000024991681046933202
-99.3	0.000025143617429678185
-99.2	0.000025296246448907265
-99.1	0.000025449569543210303
-99.	0.00002560358814166466
-98.9	0.000025758303663736985
-98.8	0.000025913717519184737
-98.7	0.000026069831107957707
-98.6	0.000026226645820099556
-98.5	0.000026384163035649122
-98.4	0.000026542384124541776
-98.3	0.000026701310446510784
-98.2	0.000026860943350988332
-98.1	0.000027021284177006946
-98.	0.000027182334253100413
-97.9	0.000027344094897205024
-97.8	0.000027506567416560597
-97.7	0.00002766975310761144
-97.6	0.0000278336532559075
-97.5	0.000027998269136005124
-97.4	0.000028163602011368342
-97.3	0.00002832965313426959
-97.2	0.00002849642374569071
-97.1	0.000028663915075224037
-97.	0.000028832128340973104
-96.9	0.00002900106474945393
-96.8	0.000029170725495495765
-96.7	0.00002934111176214207
-96.6	0.00002951222472055177
-96.5	0.000029684065529899994
-96.4	0.000029856635337279396
-96.3	0.000030029935277601148
-96.2	0.000030203966473496037
-96.1	0.000030378730035215835
-96.	0.000030554227060534355
-95.9	0.000030730458634648873
-95.8	0.00003090742583008148
-95.7	0.00003108512970658037
-95.6	0.00003126357131102146
-95.5	0.000031442751677309956
-95.4	0.0000316226718262819
-95.3	0.000031803332765606
-95.2	0.000031984735489685286
-95.1	0.00003216688097955917
-95.	0.000032349770202805306
-94.9	0.00003253340411344181
-94.8	0.00003271778365182939
-94.7	0.00003290290974457357
-94.6	0.00003308878330442736
-94.5	0.000033275405230193445
-94.4	0.00003346277640662724
-94.3	0.00003365089770433941
-94.2	0.000033839769979698855
-94.1	0.00003402939407473587
-94.	0.000034219770817045194
-93.9	0.00003441090101968953
-93.8	0.00003460278548110298
-93.7	0.000034795424984994605
-93.6	0.00003498882030025247
-93.5	0.0000351829721808474
-93.4	0.00003537788136573724
-93.3	0.000035573548578771276
-93.2	0.00003576997452859451
-93.1	0.0000359671599085526
-93.	0.000036165105396596504
-92.9	0.000036363811655187746
-92.8	0.000036563279331203644
-92.7	0.0000367635090558426
-92.6	0.00003696450144453003
-92.5	0.00003716625709682398
-92.4	0.00003736877659632152
-92.3	0.0000375720605105648
-92.2	0.000037776109390947607
-92.1	0.00003798092377262234
-92.	0.000038186504174406776
-91.9	0.00003839285109869137
-91.8	0.00003859996503134679
-91.7	0.00003880784644163151
-91.6	0.00003901649578209986
-91.5	0.00003922591348851018
-91.4	0.00003943609997973332
-91.3	0.00003964705565766146
-91.2	0.000039858780907116806
-91.1	0.00004007127609576127
-91.	0.00004028454157400561
-90.9	0.000040498577674919555
-90.8	0.00004071338471414174
-90.7	0.000040928962989790054
-90.6	0.000041145312782372404
-90.5	0.00004136243435469764
-90.4	0.00004158032795178679
-90.3	0.000041798993800784764
-90.2	0.000042018432110871895
-90.1	0.00004223864307317651
-90.	0.000042459626860687064
-89.9	0.00004268138362816522
-89.8	0.00004290391351205885
-89.7	0.00004312721663041535
-89.6	0.000043351293082795716
-89.5	0.00004357614295018839
-89.4	0.00004380176629492382
-89.3	0.00004402816316058922
-89.2	0.000044255333571943656
-89.1	0.00004448327753483361
-89.	0.000044711995036108636
-88.9	0.000044941486043537695
-88.8	0.000045171750505725626
-88.7	0.00004540278835202992
-88.6	0.00004563459949247817
-88.5	0.00004586718381768546
-88.4	0.00004610054119877258
-88.3	0.00004633467148728425
-88.2	0.000046569574515107804
-88.1	0.00004680525009439247
-88.	0.00004704169801746864
-87.9	0.00004727891805676803
-87.8	0.000047516909964743744
-87.7	0.00004775567347379093
-87.6	0.000047995208296168004
-87.5	0.000048235514123917865
-87.4	0.00004847659062879001
-87.3	0.000048718437462162635
-87.2	0.00004896105425496528
-87.1	0.000049204440617602055
-87.	0.00004944859613987486
-86.9	0.00004969352039090764
-86.8	0.00004993921291907041
-86.7	0.00005018567325190412
-86.6	0.000050432900896045854
-86.5	0.00005068089533715419
-86.4	0.000050929656039835595
-86.3	0.00005117918244757057
-86.2	0.00005142947398264057
-86.1	0.00005168053004605545
-86.	0.00005193235001748098
-85.9	0.00005218493325516737
-85.8	0.0000524382790958776
-85.7	0.00005269238685481657
-85.6	0.00005294725582556078
-85.5	0.00005320288527998802
-85.4	0.00005345927446820807
-85.3	0.000053716422618493395
-85.2	0.00005397432893721046
-85.1	0.000054232992608751695
-85.	0.0000544924127954675
-84.9	0.000054752588637599086
-84.8	0.00005501351925321164
-84.7	0.00005527520373812786
-84.6	0.00005553764116586213
-84.5	0.000055800830587554946
-84.4	0.00005606477103190817
-84.3	0.00005632946150512033
-84.2	0.000056594900990822546
-84.1	0.000056861088450015185
-84.	0.00005712802282100453
-83.9	0.00005739570301934032
-83.8	0.00005766412793775363
-83.7	0.00005793329644609492
-83.6	0.000058203207391273336
-83.5	0.000058473859597195535
-83.4	0.00005874525186470571
-83.3	0.000059017382971525905
-83.2	0.000059290251672196426
-83.1	0.00005956385669801751
-83.	0.00005983819675699057
-82.9	0.00006011327053376083
-82.8	0.000060389076689559665
-82.7	0.00006066561386214788
-82.6	0.000060942880665759386
-82.5	0.0000612208756910453
-82.4	0.0000614995975050186
-82.3	0.00006177904465099919
-82.2	0.00006205921564855947
-82.1	0.00006234010899347061
-82.	0.00006262172315764879
-81.9	0.00006290405658910265
-81.8	0.00006318710771188056
-81.7	0.0000634708749260188
-81.6	0.00006375535660749007
-81.5	0.00006404055110815239
-81.4	0.00006432645675569886
-81.3	0.00006461307185360745
-81.2	0.00006490039468109157
-81.1	0.00006518842349305102
-81.	0.00006547715652002345
-80.9	0.00006576659196813635
-80.8	0.00006605672801905961
-80.7	0.00006634756282995803
-80.6	0.0000666390945334453
-80.5	0.00006693132123753729
-80.4	0.00006722424102560713
-80.3	0.00006751785195633938
-80.2	0.00006781215206368587
-80.1	0.00006810713935682136
-80.	0.00006840281182009974
-79.9	0.00006869916741301104
-79.8	0.00006899620407013861
-79.7	0.00006929391970111683
-79.6	0.00006959231219058939
-79.5	0.00006989137939816791
-79.4	0.00007019111915839133
-79.3	0.00007049152928068539
-79.2	0.00007079260754932263
-79.1	0.00007109435172338338
-79.	0.00007139675953671638
-78.9	0.00007169982869790064
-78.8	0.00007200355689020734
-78.7	0.00007230794177156211
-78.6	0.00007261298097450832
-78.5	0.00007291867210617004
-78.4	0.00007322501274821621
-78.3	0.00007353200045682493
-78.2	0.00007383963276264782
-78.1	0.00007414790717077579
-78.	0.00007445682116070412
-77.9	0.00007476637218629922
-77.8	0.00007507655767576455
-77.7	0.00007538737503160788
-77.6	0.00007569882163060888
-77.5	0.00007601089482378665
-77.4	0.00007632359193636839
-77.3	0.00007663691026775793
-77.2	0.0000769508470915047
-77.1	0.00007726539965527398
-77.	0.00007758056518081613
-76.9	0.00007789634086393758
-76.8	0.00007821272387447173
-76.7	0.00007852971135624976
-76.6	0.0000788473004270728
-76.5	0.00007916548817868379
-76.4	0.0000794842716767401
-76.3	0.00007980364796078661
-76.2	0.00008012361404422853
-76.1	0.0000804441669143058
-76.	0.0000807653035320666
-75.9	0.00008108702083234233
-75.8	0.00008140931572372237
-75.7	0.00008173218508852903
-75.6	0.00008205562578279386
-75.5	0.00008237963463623306
-75.4	0.00008270420845222433
-75.3	0.00008302934400778357
-75.2	0.00008335503805354183
-75.1	0.00008368128731372315
-75.	0.00008400808848612213
-74.9	0.00008433543824208235
-74.8	0.00008466333322647511
-74.7	0.00008499177005767783
-74.6	0.000085320745327554
-74.5	0.00008565025560143217
-74.4	0.00008598029741808637
-74.3	0.00008631086728971629
-74.2	0.00008664196170192752
-74.1	0.00008697357711371308
-74.	0.00008730570995743407
-73.9	0.00008763835663880169
-73.8	0.00008797151353685885
-73.7	0.00008830517700396239
-73.6	0.00008863934336576567
-73.5	0.00008897400892120101
-73.4	0.00008930916994246321
-73.3	0.00008964482267499234
-73.2	0.00008998096333745788
-73.1	0.00009031758812174232
-73.	0.0000906546931929252
-72.9	0.00009099227468926791
-72.8	0.00009133032872219814
-72.7	0.00009166885137629461
-72.6	0.00009200783870927278
-72.5	0.0000923472867519698
-72.4	0.00009268719150833042
-72.3	0.00009302754895539288
-72.2	0.00009336835504327485
-72.1	0.00009370960569516023
-72.	0.00009405129680728495
-71.9	0.00009439342424892462
-71.8	0.00009473598386238104
-71.7	0.0000950789714629693
-71.6	0.00009542238283900551
-71.5	0.00009576621375179405
-71.4	0.00009611045993561553
-71.3	0.00009645511709771477
-71.2	0.00009680018091828855
-71.1	0.00009714564705047428
-71.	0.00009749151112033814
-70.9	0.00009783776872686396
-70.8	0.00009818441544194168
-70.7	0.0000985314468103562
-70.6	0.00009887885834977682
-70.5	0.00009922664555074563
-70.4	0.00009957480387666756
-70.3	0.00009992332876379928
-70.2	0.00010027221562123864
-70.1	0.00010062145983091461
-70.	0.00010097105674757663
-69.9	0.00010132100169878464
-69.8	0.0001016712899848988
-69.7	0.00010202191687906936
-69.6	0.00010237287762722687
-69.5	0.00010272416744807201
-69.4	0.0001030757815330661
-69.3	0.00010342771504642085
-69.2	0.00010377996312508882
-69.1	0.00010413252087875376
-69.	0.00010448538338982062
-68.9	0.00010483854571340621
-68.8	0.00010519200287732943
-68.7	0.00010554574988210134
-68.6	0.00010589978170091599
-68.5	0.00010625409327964038
-68.4	0.000106608679536805
-68.3	0.0001069635353635942
-68.2	0.00010731865562383614
-68.1	0.00010767403515399367
-68.	0.00010802966876315376
-67.9	0.00010838555123301847
-67.8	0.00010874167731789462
-67.69999999999999	0.00010909804174468378
-67.6	0.00010945463921287259
-67.5	0.00010981146439452256
-67.4	0.0001101685119342598
-67.3	0.00011052577644926497
-67.19999999999999	0.00011088325252926259
-67.1	0.00011124093473651104
-67.	0.0001115988176057915
-66.9	0.00011195689564439781
-66.8	0.00011231516333212526
-66.69999999999999	0.0001126736151212597
-66.6	0.00011303224543656641
-66.5	0.00011339104867527907
-66.4	0.00011375001920708824
-66.3	0.00011410915137412991
-66.19999999999999	0.00011446843949097321
-66.1	0.0001148278778446093
-66.	0.0001151874606944386
-65.9	0.0001155471822722591
-65.8	0.0001159070367822532
-65.69999999999999	0.00011626701840097531
-65.6	0.00011662712127733895
-65.5	0.0001169873395326035
-65.4	0.00011734766726036077
-65.3	0.00011770809852652147
-65.19999999999999	0.00011806862736930097
-65.1	0.00011842924779920555
-65.	0.0001187899537990178
-64.9	0.00011915073932378184
-64.8	0.00011951159830078847
-64.69999999999999	0.0001198725246295597
-64.6	0.00012023351218183319
-64.5	0.00012059455480154665
-64.4	0.00012095564630482137
-64.3	0.0001213167804799457
-64.19999999999999	0.00012167795108735833
-64.1	0.00012203915185963063
-64.	0.00012240037650145
-63.9	0.00012276161868960103
-63.8	0.00012312287207294782
-63.699999999999996	0.00012348413027241507
-63.6	0.00012384538688096905
-63.5	0.00012420663546359849
-63.4	0.00012456786955729427
-63.3	0.00012492908267102977
-63.199999999999996	0.00012529026828573972
-63.1	0.00012565141985429955
-63.	0.0001260125308015037
-62.9	0.0001263735945240438
-62.8	0.0001267346043904863
-62.699999999999996	0.00012709555374124952
-62.6	0.00012745643588858054
-62.5	0.00012781724411653158
-62.4	0.0001281779716809354
-62.3	0.00012853861180938092
-62.199999999999996	0.00012889915770118778
-62.1	0.00012925960252738094
-62.	0.0001296199394306642
-61.9	0.00012998016152539346
-61.8	0.00013034026189754968
-61.699999999999996	0.000130700233604711
-61.599999999999994	0.00013106006967602416
-61.5	0.00013141976311217607
-61.4	0.00013177930688536396
-61.3	0.00013213869393926563
-61.199999999999996	0.0001324979171890086
-61.099999999999994	0.00013285696952113933
-61.	0.00013321584379359094
-60.9	0.00013357453283565152
-60.8	0.0001339330294479305
-60.699999999999996	0.00013429132640232545
-60.599999999999994	0.00013464941644198786
-60.5	0.00013500729228128807
-60.4	0.0001353649466057803
-60.3	0.000135722372072166
-60.199999999999996	0.0001360795613082572
-60.099999999999994	0.0001364365069129394
-60.	0.00013679320145613312
-59.9	0.00013714963747875548
-59.8	0.00013750580749268026
-59.699999999999996	0.00013786170398069823
-59.599999999999994	0.000138217319396476
-59.5	0.00013857264616451474
-59.4	0.00013892767668010752
-59.3	0.00013928240330929672
-59.199999999999996	0.00013963681838883015
-59.099999999999994	0.00013999091422611652
-59.	0.00014034468309918029
-58.9	0.00014069811725661607
-58.8	0.00014105120891754128
-58.699999999999996	0.0001414039502715492
-58.599999999999994	0.00014175633347866055
-58.5	0.00014210835066927444
-58.4	0.0001424599939441187
-58.3	0.00014281125537419912
-58.199999999999996	0.00014316212700074825
-58.099999999999994	0.00014351260083517305
-58.	0.00014386266885900193
-57.9	0.00014421232302383108
-57.8	0.00014456155525126947
-57.699999999999996	0.00014491035743288377
-57.599999999999994	0.00014525872143014172
-57.5	0.00014560663907435512
-57.4	0.00014595410216662185
-57.3	0.0001463011024777669
-57.199999999999996	0.0001466476317482827
-57.099999999999994	0.00014699368168826833
-57.	0.00014733924397736852
-56.9	0.0001476843102647109
-56.8	0.00014802887216884268
-56.699999999999996	0.00014837292127766683
-56.599999999999994	0.00014871644914837706
-56.5	0.00014905944730739162
-56.4	0.0001494019072502866
-56.3	0.00014974382044172842
-56.199999999999996	0.00015008517831540468
-56.099999999999994	0.0001504259722739551
-56.	0.00015076619368890057
-55.9	0.00015110583390057211
-55.8	0.00015144488421803832
-55.699999999999996	0.000151783335919032
-55.599999999999994	0.000152121180249876
-55.5	0.0001524584084254079
-55.4	0.00015279501162890417
-55.3	0.00015313098101200283
-55.199999999999996	0.00015346630769462523
-55.099999999999994	0.00015380098276489745
-55.	0.00015413499727907
-54.9	0.00015446834226143694
-54.8	0.000154801008704254
-54.699999999999996	0.00015513298756765565
-54.599999999999994	0.00015546426977957136
-54.5	0.0001557948462356404
-54.4	0.00015612470779912657
-54.3	0.00015645384530083077
-54.199999999999996	0.00015678224953900367
-54.099999999999994	0.0001571099112792567
-54.	0.00015743682125447233
-53.9	0.00015776297016471355
-53.8	0.0001580883486771316
-53.699999999999996	0.0001584129474258737
-53.599999999999994	0.00015873675701198923
-53.5	0.00015905976800333497
-53.4	0.00015938197093447927
-53.3	0.00015970335630660567
-53.199999999999996	0.00016002391458741489
-53.099999999999994	0.00016034363621102637
-53.	0.00016066251157787867
-52.9	0.00016098053105462865
-52.8	0.00016129768497404975
-52.699999999999996	0.00016161396363492979
-52.599999999999994	0.00016192935730196699
-52.5	0.00016224385620566552
-52.4	0.00016255745054223017
-52.3	0.00016287013047345953
-52.199999999999996	0.00016318188612663855
-52.099999999999994	0.0001634927075944304
-52.	0.00016380258493476645
-51.9	0.00016411150817073673
-51.8	0.0001644194672904779
-51.699999999999996	0.00016472645224706127
-51.599999999999994	0.0001650324529583796
-51.5	0.00016533745930703294
-51.4	0.00016564146114021345
-51.3	0.00016594444826958967
-51.199999999999996	0.0001662464104711893
-51.099999999999994	0.00016654733748528152
-51.	0.00016684721901625833
-50.9	0.00016714604473251472
-50.8	0.00016744380426632845
-50.699999999999996	0.00016774048721373847
-50.599999999999994	0.00016803608313442273
-50.5	0.00016833058155157508
-50.4	0.00016862397195178136
-50.3	0.00016891624378489474
-50.199999999999996	0.00016920738646390978
-50.099999999999994	0.00016949738936483614
-50.	0.0001697862418265718
-49.9	0.00017007393315077437
-49.8	0.0001703604526017328
-49.699999999999996	0.0001706457894062378
-49.599999999999994	0.00017092993275345125
-49.5	0.00017121287179477562
-49.4	0.00017149459564372207
-49.3	0.00017177509337577783
-49.199999999999996	0.00017205435402827356
-49.099999999999994	0.00017233236660024916
-49.	0.00017260912005231978
-48.9	0.00017288460330654033
-48.8	0.00017315880524627049
-48.699999999999996	0.00017343171471603764
-48.599999999999994	0.000173703320521401
-48.5	0.0001739736114288136
-48.4	0.00017424257616548483
-48.3	0.00017451020341924212
-48.199999999999996	0.0001747764818383917
-48.099999999999994	0.00017504140003157993
-48.	0.00017530494656765332
-47.9	0.00017556710997551826
-47.8	0.00017582787874400097
-47.699999999999996	0.00017608724132170647
-47.599999999999994	0.0001763451861168775
-47.5	0.00017660170149725322
-47.4	0.00017685677578992736
-47.3	0.00017711039728120667
-47.199999999999996	0.0001773625542164686
-47.099999999999994	0.00017761323480001913
-47.	0.00017786242719495062
-46.9	0.0001781101195229991
-46.8	0.00017835629986440188
-46.699999999999996	0.0001786009562577554
-46.599999999999994	0.0001788440766998722
-46.5	0.00017908564914563888
-46.4	0.00017932566150787382
-46.3	0.00017956410165718482
-46.199999999999996	0.00017980095742182737
-46.099999999999994	0.0001800362165875626
-46.	0.000180269866897516
-45.9	0.00018050189605203667
-45.8	0.0001807322917085558
-45.699999999999996	0.0001809610414814467
-45.599999999999994	0.00018118813294188532
-45.5	0.00018141355361771009
-45.4	0.0001816372909932838
-45.3	0.00018185933250935518
-45.199999999999996	0.00018207966556292135
-45.099999999999994	0.00018229827750709126
-45.	0.00018251515565094974
-44.9	0.00018273028725942245
-44.8	0.00018294365955314135
-44.699999999999996	0.0001831552597083121
-44.599999999999994	0.00018336507485658155
-44.5	0.00018357309208490676
-44.4	0.0001837792984354254
-44.3	0.00018398368090532686
-44.199999999999996	0.0001841862264467251
-44.099999999999994	0.00018438692196653277
-44.	0.0001845857543263368
-43.9	0.00018478271034227557
-43.8	0.0001849777767849176
-43.699999999999996	0.000185170940379142
-43.599999999999994	0.00018536218780402069
-43.5	0.00018555150569270264
-43.4	0.00018573888063229966
-43.3	0.00018592429916377477
-43.199999999999996	0.00018610774778183225
-43.099999999999994	0.0001862892129348101
-43.	0.00018646868102457475
-42.9	0.0001866461384064185
-42.8	0.0001868215713889587
-42.699999999999996	0.00018699496623404067
-42.599999999999994	0.00018716630915664208
-42.5	0.00018733558632478108
-42.4	0.00018750278385942708
-42.3	0.00018766788783441453
-42.199999999999996	0.00018783088427635962
-42.099999999999994	0.00018799175916458052
-42.	0.00018815049843102138
-41.9	0.00018830708796017888
-41.8	0.0001884615135890332
-41.699999999999996	0.00018861376110698223
-41.599999999999994	0.00018876381625578025
-41.5	0.00018891166472948
-41.4	0.00018905729217437932
-41.3	0.0001892006841889718
-41.199999999999996	0.00018934182632390182
-41.099999999999994	0.00018948070408192472
-41.	0.00018961730291787085
-40.9	0.0001897516082386151
-40.8	0.00018988360540305108
-40.699999999999996	0.0001900132797220708
-40.599999999999994	0.00019014061645854927
-40.5	0.00019026560082733502
-40.4	0.00019038821799524587
-40.3	0.00019050845308107086
-40.199999999999996	0.0001906262911555779
-40.099999999999994	0.00019074171724152778
-40.	0.00019085471631369465
-39.9	0.0001909652732988925
-39.8	0.000191073373076009
-39.699999999999996	0.00019117900047604589
-39.599999999999994	0.00019128214028216656
-39.5	0.00019138277722975102
-39.4	0.00019148089600645824
-39.3	0.00019157648125229628
-39.199999999999996	0.00019166951755970042
-39.099999999999994	0.00019175998947361945
-39.	0.00019184788149161002
-38.9	0.0001919331780639401
-38.8	0.00019201586359370067
-38.699999999999996	0.00019209592243692733
-38.599999999999994	0.00019217333890272998
-38.5	0.00019224809725343326
-38.4	0.00019232018170472595
-38.3	0.00019238957642582098
-38.199999999999996	0.00019245626553962512
-38.099999999999994	0.00019252023312291987
-38.	0.00019258146320655289
-37.9	0.0001926399397756401
-37.8	0.00019269564676978042
-37.699999999999996	0.0001927485680832805
-37.599999999999994	0.00019279868756539282
-37.5	0.0001928459890205655
-37.4	0.00019289045620870404
-37.3	0.00019293207284544752
-37.199999999999996	0.00019297082260245587
-37.099999999999994	0.0001930066891077129
-37.	0.00019303965594584093
-36.9	0.0001930697066584314
-36.8	0.00019309682474438883
-36.699999999999996	0.00019312099366028998
-36.599999999999994	0.0001931421968207582
-36.5	0.0001931604175988533
-36.4	0.0001931756393264772
-36.3	0.00019318784529479604
-36.199999999999996	0.00019319701875467873
-36.099999999999994	0.00019320314291715242
-36.	0.00019320620095387587
-35.89999999999999	0.00019320617599762993
-35.8	0.00019320305114282684
-35.7	0.00019319680944603784
-35.599999999999994	0.00019318743392653958
-35.5	0.0001931749075668807
-35.39999999999999	0.00019315921331346732
-35.3	0.00019314033407716988
-35.2	0.00019311825273395002
-35.099999999999994	0.0001930929521255087
-35.	0.0001930644150599568
-34.89999999999999	0.00019303262431250666
-34.8	0.00019299756262618727
-34.7	0.0001929592127125823
-34.599999999999994	0.0001929175572525914
-34.5	0.00019287257889721615
-34.39999999999999	0.0001928242602683702
-34.3	0.0001927725839597148
-34.2	0.00019271753253752023
-34.099999999999994	0.0001926590885415526
-34.	0.00019259723448598884
-33.89999999999999	0.00019253195286035747
-33.8	0.00019246322613050837
-33.7	0.00019239103673961047
-33.599999999999994	0.00019231536710917865
-33.5	0.00019223619964013028
-33.39999999999999	0.00019215351671387191
-33.3	0.00019206730069341692
-33.2	0.00019197753392453457
-33.099999999999994	0.000191884198736931
-33.	0.0001917872774454634
-32.89999999999999	0.00019168675235138683
-32.8	0.0001915826057436359
-32.7	0.0001914748199001405
-32.599999999999994	0.00019136337708917724
-32.5	0.00019124825957075683
-32.39999999999999	0.0001911294495980484
-32.3	0.00019100692941884106
-32.2	0.00019088068127704358
-32.099999999999994	0.00019075068741422347
-32.	0.0001906169300711852
-31.89999999999999	0.00019047939148958892
-31.799999999999997	0.00019033805391361047
-31.700000000000003	0.00019019289959164355
-31.599999999999994	0.0001900439107780438
-31.5	0.00018989106973491733
-31.39999999999999	0.00018973435873395256
-31.299999999999997	0.00018957376005829835
-31.200000000000003	0.00018940925600448665
-31.099999999999994	0.00018924082888440325
-31.	0.0001890684610273051
-30.89999999999999	0.00018889213478188644
-30.799999999999997	0.0001887118325183944
-30.700000000000003	0.00018852753663079475
-30.599999999999994	0.00018833922953898787
-30.5	0.00018814689369107824
-30.39999999999999	0.0001879505115656952
-30.299999999999997	0.0001877500656743685
-30.200000000000003	0.00018754553856395773
-30.099999999999994	0.00018733691281913833
-30.	0.00018712417106494318
-29.89999999999999	0.0001869072959693622
-29.799999999999997	0.0001866862702460003
-29.700000000000003	0.00018646107665679472
-29.599999999999994	0.00018623169801479283
-29.5	0.00018599811718699146
-29.39999999999999	0.00018576031709723786
-29.299999999999997	0.00018551828072919545
-29.200000000000003	0.0001852719911293726
-29.099999999999994	0.00018502143141021748
-29.	0.0001847665847532796
-28.89999999999999	0.00018450743441243822
-28.799999999999997	0.00018424396371719982
-28.700000000000003	0.00018397615607606494
-28.599999999999994	0.00018370399497996562
-28.5	0.00018342746400577494
-28.39999999999999	0.00018314654681988895
-28.299999999999997	0.0001828612271818828
-28.200000000000003	0.0001825714889482416
-28.099999999999994	0.0001822773160761674
-28.	0.00018197869262746356
-27.89999999999999	0.00018167560277249732
-27.799999999999997	0.00018136803079424145
-27.700000000000003	0.00018105596109239686
-27.599999999999994	0.00018073937818759633
-27.5	0.00018041826672569167
-27.39999999999999	0.00018009261148212367
-27.299999999999997	0.0001797623973663785
-27.200000000000003	0.00017942760942652854
-27.099999999999994	0.00017908823285386175
-27.	0.00017874425298759894
-26.89999999999999	0.00017839565531970023
-26.799999999999997	0.00017804242549976257
-26.700000000000003	0.00017768454934000903
-26.599999999999994	0.00017732201282036998
-26.5	0.00017695480209365996
-26.39999999999999	0.00017658290349084797
-26.299999999999997	0.00017620630352642485
-26.200000000000003	0.00017582498890386764
-26.099999999999994	0.00017543894652120276
-26.	0.00017504816347666772
-25.89999999999999	0.0001746526270744749
-25.799999999999997	0.00017425232483067506
-25.700000000000003	0.00017384724447912537
-25.599999999999994	0.00017343737397755986
-25.5	0.0001730227015137658
-25.39999999999999	0.0001726032155118642
-25.299999999999997	0.00017217890463869928
-25.200000000000003	0.0001717497578103341
-25.099999999999994	0.00017131576419865543
-25.	0.0001708769132380887
-24.89999999999999	0.0001704331946324231
-24.799999999999997	0.00016998459836174923
-24.700000000000003	0.0001695311146895075
-24.599999999999994	0.00016907273416965165
-24.5	0.0001686094476539257
-24.39999999999999	0.0001681412462992556
-24.299999999999997	0.00016766812157525761
-24.200000000000003	0.000167190065271862
-24.099999999999994	0.0001667070695070552
-24.	0.0001662191267347393
-23.89999999999999	0.0001657262297527101
-23.799999999999997	0.0001652283717107548
-23.700000000000003	0.00016472554611886932
-23.599999999999994	0.00016421774685559555
-23.5	0.00016370496817648034
-23.39999999999999	0.000163187204722655
-23.299999999999997	0.00016266445152953693
-23.19999999999999	0.0001621367040356526
-23.099999999999994	0.0001616039580915843
-23.	0.0001610662099690375
-22.89999999999999	0.00016052345637003262
-22.799999999999997	0.00015997569443621906
-22.69999999999999	0.0001594229217583118
-22.599999999999994	0.00015886513638565158
-22.5	0.00015830233683588764
-22.39999999999999	0.00015773452210478283
-22.299999999999997	0.00015716169167614237
-22.19999999999999	0.00015658384553186372
-22.099999999999994	0.00015600098416210847
-22.	0.00015541310857559645
-21.89999999999999	0.00015482022031001983
-21.799999999999997	0.00015422232144257829
-21.69999999999999	0.0001536194146006328
-21.599999999999994	0.00015301150297247995
-21.5	0.00015239859031824157
-21.39999999999999	0.00015178068098087378
-21.299999999999997	0.0001511577798972912
-21.19999999999999	0.00015052989260960387
-21.099999999999994	0.00014989702527647115
-21.	0.00014925918468456381
-20.89999999999999	0.0001486163782601392
-20.799999999999997	0.00014796861408072383
-20.69999999999999	0.00014731590088690313
-20.599999999999994	0.0001466582480942167
-20.5	0.00014599566580515626
-20.39999999999999	0.00014532816482126402
-20.299999999999997	0.00014465575665533124
-20.19999999999999	0.00014397845354369079
-20.099999999999994	0.00014329626845860507
-20.	0.00014260921512074376
-19.89999999999999	0.00014191730801174984
-19.799999999999997	0.00014122056238689119
-19.69999999999999	0.00014051899428779214
-19.599999999999994	0.00013981262055524576
-19.5	0.00013910145884209955
-19.39999999999999	0.00013838552762621186
-19.299999999999997	0.00013766484622347775
-19.19999999999999	0.00013693943480091542
-19.099999999999994	0.00013620931438981416
-19.	0.00013547450689893487
-18.89999999999999	0.00013473503512776236
-18.799999999999997	0.0001339909227798016
-18.69999999999999	0.00013324219447591516
-18.599999999999994	0.00013248887576769499
-18.5	0.00013173099315086446
-18.39999999999999	0.0001309685740787042
-18.299999999999997	0.00013020164697549657
-18.19999999999999	0.00012943024124998186
-18.099999999999994	0.00012865438730882097
-18.	0.0001278741165700578
-17.89999999999999	0.00012708946147657377
-17.799999999999997	0.0001263004555095295
-17.69999999999999	0.00012550713320178425
-17.599999999999994	0.00012470953015128792
-17.5	0.00012390768303443604
-17.39999999999999	0.00012310162961938096
-17.299999999999997	0.00012229140877929227
-17.19999999999999	0.00012147706050555491
-17.099999999999994	0.00012065862592090026
-17.	0.00011983614729245827
-16.89999999999999	0.00011900966804472334
-16.799999999999997	0.00011817923277242484
-16.69999999999999	0.00011734488725329067
-16.599999999999994	0.0001165066784606968
-16.5	0.00011566465457619061
-16.39999999999999	0.00011481886500187853
-16.299999999999997	0.00011396936037266857
-16.19999999999999	0.00011311619256835354
-16.099999999999994	0.00011225941472552876
-16.	0.00011139908124932847
-15.899999999999991	0.00011053524782497209
-15.799999999999997	0.00010966797142910788
-15.699999999999989	0.00010879731034094075
-15.599999999999994	0.0001079233241531348
-15.5	0.00010704607378247415
-15.399999999999991	0.00010616562148027295
-15.299999999999997	0.00010528203084251969
-15.199999999999989	0.00010439536681974169
-15.099999999999994	0.00010350569572657965
-15.	0.00010261308525105414
-14.899999999999991	0.00010171760446351378
-14.799999999999997	0.00010081932382524959
-14.699999999999989	0.00009991831519675989
-14.599999999999994	0.00009901465184565461
-14.5	0.00009810840845417999
-14.399999999999991	0.00009719966112635225
-14.299999999999997	0.00009628848739468381
-14.199999999999989	0.00009537496622648601
-14.099999999999994	0.0000944591780297346
-14.	0.00009354120465848085
-13.899999999999991	0.00009262112941779337
-13.799999999999997	0.00009169903706821553
-13.699999999999989	0.00009077501382971973
-13.599999999999994	0.00008984914738514654
-13.5	0.00008892152688310851
-13.399999999999991	0.00008799224294034496
-13.299999999999997	0.00008706138764351143
-13.199999999999989	0.0000861290545503845
-13.099999999999994	0.00008519533869047051
-13.	0.00008426033656499627
-12.899999999999991	0.00008332414614626934
-12.799999999999997	0.00008238686687639052
-12.699999999999989	0.0000814485996652997
-12.599999999999994	0.00008050944688814316
-12.5	0.0000795695123819411
-12.399999999999991	0.00007862890144154282
-12.299999999999997	0.00007768772081485292
-12.199999999999989	0.00007674607869730934
-12.099999999999994	0.00007580408472560253
-12.	0.00007486184997061501
-11.899999999999991	0.00007391948692956974
-11.799999999999997	0.00007297710951736993
-11.699999999999989	0.00007203483305711482
-11.599999999999994	0.00007109277426977926
-11.5	0.00007015105126303913
-11.399999999999991	0.00006920978351923065
-11.299999999999997	0.00006826909188243033
-11.199999999999989	0.00006732909854463859
-11.099999999999994	0.00006638992703105864
-11.	0.00006545170218445356
-10.899999999999991	0.00006451455014857244
-10.799999999999997	0.00006357859835063248
-10.699999999999989	0.00006264397548284503
-10.599999999999994	0.0000617108114829773
-10.5	0.00006077923751393592
-10.399999999999991	0.000059849385942366033
-10.299999999999997	0.00005892139031625593
-10.199999999999989	0.00005799538534153639
-10.099999999999994	0.00005707150685767194
-10.	0.000056149891812231546
-9.899999999999991	0.000055230678234437015
-9.799999999999997	0.00005431400520768101
-9.699999999999989	0.00005340001284100986
-9.599999999999994	0.000052488842239569655
-9.5	0.00005158063547400894
-9.399999999999991	0.00005067553554883905
-9.299999999999997	0.000049773686369749325
-9.199999999999989	0.00004887523270987579
-9.099999999999994	0.00004798032017502674
-9.	0.000047089095167863135
-8.899999999999991	0.000046201704851039616
-8.799999999999997	0.00004531829710930786
-8.699999999999989	0.00004443902051058658
-8.599999999999994	0.000043564024266006175
-8.5	0.000042693458188930996
-8.399999999999991	0.000041827472652971474
-8.299999999999997	0.000040966218548992075
-8.199999999999989	0.00004010984724112542
-8.099999999999994	0.000039258510521806405
-8.	0.00003841236056583548
-7.8999999999999915	0.00003757154988348743
-7.799999999999997	0.00003673623127267988
-7.699999999999989	0.000035906557770216466
-7.599999999999994	0.00003508268260212464
-7.5	0.00003426475913310375
-7.3999999999999915	0.00003345294081510628
-7.299999999999997	0.00003264738113507158
-7.199999999999989	0.00003184823356183443
-7.099999999999994	0.00003105565149223429
-7.	0.00003026978819644697
-6.8999999999999915	0.000029490796762568023
-6.799999999999997	0.000028718830040474093
-6.699999999999989	0.000027954040584990044
-6.599999999999994	0.000027196580598394142
-6.5	0.000026446601872290238
-6.3999999999999915	0.00002570425572888108
-6.299999999999997	0.00002496969296167613
-6.199999999999989	0.000024243063775667295
-6.099999999999994	0.00002352451772701154
-6.	0.000022814203662254117
-5.8999999999999915	0.000022112269657133666
-5.799999999999997	0.0000214188629550074
-5.699999999999989	0.000020734129904935714
-5.599999999999994	0.00002005821589947064
-5.5	0.000019391265312187314
-5.3999999999999915	0.000018733421435004615
-5.299999999999997	0.000018084826415338355
-5.199999999999989	0.000017445621193131405
-5.099999999999994	0.000016815945437809212
-5.	0.00001619593748520501
-4.8999999999999915	0.000015585734274504593
-4.799999999999997	0.000014985471285258198
-4.699999999999989	0.000014395282474507616
-4.599999999999994	0.000013815300214080611
-4.5	0.000013245655228099879
-4.3999999999999915	0.000012686476530759805
-4.299999999999997	0.000012137891364420794
-4.199999999999989	0.000011600025138072341
-4.099999999999994	0.000011073001366218257
-4.	0.000010556941608233794
-3.8999999999999915	0.000010051965408249003
-3.799999999999997	9.558190235609436e-6
-3.6999999999999886	9.075731425966191e-6
-3.5999999999999943	8.604702123049159e-6
-3.5	8.145213221173637e-6
-3.3999999999999915	7.697373308533989e-6
-3.299999999999997	7.26128861133554e-6
-3.1999999999999886	6.837062938815382e-6
-3.0999999999999943	6.424797629204831e-6
-3.	6.0245914966822575e-6
-2.8999999999999915	5.636540779367838e-6
-2.799999999999997	5.260739088409029e-6
-2.6999999999999886	4.897277358205084e-6
-2.5999999999999943	4.546243797819883e-6
-2.5	4.207723843628687e-6
-2.3999999999999915	3.881800113246399e-6
-2.299999999999997	3.568552360782058e-6
-2.1999999999999886	3.2680574334634517e-6
-2.0999999999999943	2.9803892296760438e-6
-2.	2.705618658456904e-6
-1.8999999999999915	2.4438136004854375e-6
-1.7999999999999972	2.1950388706098577e-6
-1.6999999999999886	1.959356181947089e-6
-1.5999999999999943	1.7368241115936294e-6
-1.5	1.5274980679814031e-6
-1.3999999999999915	1.3314302599130082e-6
-1.2999999999999972	1.1486696673079669e-6
-1.1999999999999886	9.792620136899982e-7
-1.0999999999999943	8.232497404445742e-7
-1.	6.806719828727948e-7
-0.8999999999999915	5.515645480672491e-7
-0.7999999999999972	4.359598946327397e-7
-0.6999999999999886	3.3388711427304075e-7
-0.5999999999999943	2.4537191526348965e-7
-0.5	1.7043660782634696e-7
-0.3999999999999915	1.0910009142476932e-7
-0.29999999999999716	6.137784398864669e-8
-0.19999999999998863	2.7281913083673522e-8
-0.09999999999999432	6.820909033206072e-9
0.	0.
0.10000000000000853	6.82090903320801e-9
0.20000000000000284	2.7281913083677397e-8
0.30000000000001137	6.13778439886525e-8
0.4000000000000057	1.0910009142477707e-7
0.5	1.7043660782634696e-7
0.6000000000000085	2.453719152635013e-7
0.7000000000000028	3.3388711427305435e-7
0.8000000000000114	4.359598946327552e-7
0.9000000000000057	5.515645480672666e-7
1.	6.806719828727948e-7
1.1000000000000085	8.232497404445953e-7
1.2000000000000028	9.792620136900215e-7
1.3000000000000114	1.1486696673079908e-6
1.4000000000000057	1.3314302599130338e-6
1.5	1.5274980679814031e-6
1.6000000000000085	1.7368241115936603e-6
1.7000000000000028	1.9593561819471218e-6
1.8000000000000114	2.1950388706098924e-6
1.9000000000000057	2.4438136004854744e-6
2.	2.705618658456904e-6
2.1000000000000085	2.980389229676084e-6
2.200000000000003	3.2680574334634936e-6
2.3000000000000114	3.5685523607821024e-6
2.4000000000000057	3.881800113246446e-6
2.5	4.207723843628687e-6
2.6000000000000085	4.546243797819933e-6
2.700000000000003	4.897277358205136e-6
2.8000000000000114	5.260739088409082e-6
2.9000000000000057	5.6365407793678935e-6
3.	6.0245914966822575e-6
3.1000000000000085	6.424797629204891e-6
3.200000000000003	6.837062938815436e-6
3.3000000000000114	7.261288611335603e-6
3.4000000000000057	7.697373308534053e-6
3.5	8.145213221173637e-6
3.6000000000000085	8.604702123049228e-6
3.700000000000003	9.075731425966262e-6
3.8000000000000114	9.55819023560951e-6
3.9000000000000057	0.000010051965408249075
4.	0.000010556941608233794
4.1000000000000085	0.00001107300136621832
4.200000000000003	0.000011600025138072422
4.300000000000011	0.000012137891364420874
4.400000000000006	0.000012686476530759887
4.5	0.000013245655228099879
4.6000000000000085	0.000013815300214080696
4.700000000000003	0.000014395282474507705
4.800000000000011	0.00001498547128525827
4.900000000000006	0.00001558573427450468
5.	0.00001619593748520501
5.1000000000000085	0.000016815945437809283
5.200000000000003	0.000017445621193131483
5.300000000000011	0.00001808482641533845
5.400000000000006	0.000018733421435004714
5.5	0.000019391265312187314
5.6000000000000085	0.000020058215899470722
5.700000000000003	0.000020734129904935796
5.800000000000011	0.000021418862955007505
5.900000000000006	0.00002211226965713377
6.	0.000022814203662254117
6.1000000000000085	0.00002352451772701163
6.200000000000003	0.000024243063775667406
6.300000000000011	0.00002496969296167622
6.400000000000006	0.000025704255728881193
6.5	0.000026446601872290238
6.6000000000000085	0.000027196580598394264
6.700000000000003	0.000027954040584990132
6.800000000000011	0.000028718830040474215
6.900000000000006	0.00002949079676256811
7.	0.00003026978819644697
7.1000000000000085	0.00003105565149223442
7.200000000000003	0.000031848233561834557
7.300000000000011	0.00003264738113507167
7.400000000000006	0.00003345294081510638
7.5	0.00003426475913310375
7.6000000000000085	0.00003508268260212477
7.700000000000003	0.000035906557770216595
7.800000000000011	0.00003673623127268002
7.900000000000006	0.00003757154988348756
8.	0.00003841236056583548
8.100000000000009	0.00003925851052180655
8.200000000000003	0.00004010984724112552
8.300000000000011	0.00004096621854899221
8.400000000000006	0.000041827472652971616
8.5	0.000042693458188930996
8.600000000000009	0.00004356402426600626
8.700000000000003	0.00004443902051058674
8.800000000000011	0.000045318297109307956
8.900000000000006	0.00004620170485103971
9.	0.000047089095167863135
9.100000000000009	0.00004798032017502684
9.200000000000003	0.0000488752327098759
9.300000000000011	0.00004977368636974946
9.400000000000006	0.000050675535548839215
9.5	0.00005158063547400894
9.600000000000009	0.000052488842239569804
9.700000000000003	0.00005340001284100997
9.800000000000011	0.00005431400520768111
9.900000000000006	0.00005523067823443713
10.	0.000056149891812231546
10.100000000000009	0.000057071506857672034
10.200000000000003	0.0000579953853415365
10.300000000000011	0.00005892139031625604
10.400000000000006	0.000059849385942366196
10.5	0.00006077923751393592
10.600000000000009	0.00006171081148297746
10.700000000000003	0.00006264397548284514
10.800000000000011	0.00006357859835063257
10.900000000000006	0.00006451455014857254
11.	0.00006545170218445356
11.100000000000009	0.0000663899270310588
11.200000000000003	0.00006732909854463871
11.300000000000011	0.00006826909188243049
11.400000000000006	0.00006920978351923081
11.5	0.00007015105126303913
11.600000000000009	0.00007109277426977944
11.700000000000003	0.00007203483305711494
11.800000000000011	0.00007297710951737003
11.900000000000006	0.00007391948692956986
12.	0.00007486184997061501
12.100000000000009	0.00007580408472560265
12.200000000000003	0.00007674607869730945
12.300000000000011	0.0000776877208148531
12.400000000000006	0.00007862890144154295
12.5	0.0000795695123819411
12.600000000000009	0.00008050944688814328
12.700000000000003	0.00008144859966529988
12.800000000000011	0.00008238686687639064
12.900000000000006	0.00008332414614626945
13.	0.00008426033656499627
13.100000000000009	0.0000851953386904707
13.200000000000003	0.0000861290545503846
13.300000000000011	0.00008706138764351154
13.400000000000006	0.00008799224294034514
13.5	0.00008892152688310851
13.600000000000009	0.00008984914738514673
13.700000000000003	0.00009077501382971984
13.800000000000011	0.00009169903706821565
13.900000000000006	0.00009262112941779348
14.	0.00009354120465848085
14.100000000000009	0.00009445917802973471
14.200000000000003	0.00009537496622648614
14.300000000000011	0.000096288487394684
14.400000000000006	0.00009719966112635236
14.5	0.00009810840845417999
14.600000000000009	0.00009901465184565474
14.700000000000003	0.00009991831519676001
14.800000000000011	0.0001008193238252497
14.900000000000006	0.00010171760446351397
15.	0.00010261308525105414
15.100000000000009	0.00010350569572657976
15.200000000000003	0.0001043953668197418
15.300000000000011	0.0001052820308425198
15.400000000000006	0.00010616562148027306
15.5	0.00010704607378247415
15.600000000000009	0.00010792332415313492
15.700000000000003	0.00010879731034094087
15.800000000000011	0.00010966797142910802
15.900000000000006	0.00011053524782497229
16.	0.00011139908124932847
16.10000000000001	0.00011225941472552887
16.200000000000003	0.00011311619256835364
16.30000000000001	0.00011396936037266871
16.400000000000006	0.00011481886500187869
16.5	0.00011566465457619061
16.60000000000001	0.00011650667846069692
16.700000000000003	0.00011734488725329077
16.80000000000001	0.00011817923277242499
16.900000000000006	0.00011900966804472345
17.	0.00011983614729245827
17.10000000000001	0.00012065862592090039
17.200000000000003	0.000121477060505555
17.30000000000001	0.00012229140877929238
17.400000000000006	0.00012310162961938107
17.5	0.00012390768303443604
17.60000000000001	0.00012470953015128802
17.700000000000003	0.00012550713320178434
17.80000000000001	0.00012630045550952957
17.900000000000006	0.00012708946147657388
18.	0.0001278741165700578
18.10000000000001	0.00012865438730882107
18.200000000000003	0.00012943024124998195
18.30000000000001	0.00013020164697549673
18.400000000000006	0.0001309685740787043
18.5	0.00013173099315086446
18.60000000000001	0.0001324888757676951
18.700000000000003	0.00013324219447591524
18.80000000000001	0.00013399092277980175
18.900000000000006	0.00013473503512776236
19.	0.00013547450689893487
19.10000000000001	0.00013620931438981427
19.200000000000003	0.00013693943480091553
19.30000000000001	0.0001376648462234779
19.400000000000006	0.00013838552762621197
19.5	0.00013910145884209955
19.60000000000001	0.0001398126205552459
19.700000000000003	0.00014051899428779222
19.80000000000001	0.00014122056238689132
19.900000000000006	0.00014191730801174998
20.	0.00014260921512074376
20.10000000000001	0.00014329626845860518
20.200000000000003	0.0001439784535436909
20.30000000000001	0.00014465575665533137
20.400000000000006	0.00014532816482126416
20.5	0.00014599566580515626
20.60000000000001	0.00014665824809421683
20.700000000000003	0.00014731590088690316
20.80000000000001	0.0001479686140807239
20.900000000000006	0.00014861637826013926
21.	0.00014925918468456381
21.10000000000001	0.0001498970252764712
21.200000000000003	0.00015052989260960396
21.30000000000001	0.00015115777989729124
21.400000000000006	0.00015178068098087392
21.5	0.00015239859031824157
21.60000000000001	0.00015301150297248006
21.700000000000003	0.00015361941460063293
21.80000000000001	0.0001542223214425783
21.900000000000006	0.00015482022031001986
22.	0.00015541310857559645
22.10000000000001	0.00015600098416210858
22.200000000000003	0.00015658384553186375
22.30000000000001	0.0001571616916761425
22.400000000000006	0.0001577345221047829
22.5	0.00015830233683588764
22.60000000000001	0.0001588651363856517
22.700000000000003	0.00015942292175831187
22.80000000000001	0.0001599756944362192
22.900000000000006	0.00016052345637003273
23.	0.0001610662099690375
23.10000000000001	0.00016160395809158436
23.200000000000003	0.00016213670403565262
23.30000000000001	0.00016266445152953693
23.400000000000006	0.00016318720472265506
23.5	0.00016370496817648034
23.60000000000001	0.00016421774685559557
23.700000000000003	0.00016472554611886932
23.80000000000001	0.00016522837171075496
23.900000000000006	0.00016572622975271015
24.	0.0001662191267347393
24.10000000000001	0.00016670706950705524
24.200000000000003	0.000167190065271862
24.30000000000001	0.00016766812157525761
24.400000000000006	0.00016814124629925566
24.5	0.0001686094476539257
24.60000000000001	0.00016907273416965176
24.700000000000003	0.0001695311146895075
24.80000000000001	0.00016998459836174929
24.900000000000006	0.00017043319463242316
25.	0.0001708769132380887
25.10000000000001	0.00017131576419865543
25.200000000000003	0.0001717497578103341
25.30000000000001	0.0001721789046386994
25.400000000000006	0.00017260321551186423
25.5	0.0001730227015137658
25.60000000000001	0.00017343737397755994
25.700000000000003	0.00017384724447912537
25.80000000000001	0.00017425232483067506
25.900000000000006	0.00017465262707447494
26.	0.00017504816347666772
26.10000000000001	0.00017543894652120276
26.200000000000003	0.00017582498890386764
26.30000000000001	0.00017620630352642487
26.400000000000006	0.000176582903490848
26.5	0.00017695480209365996
26.60000000000001	0.00017732201282037009
26.700000000000003	0.00017768454934000903
26.80000000000001	0.0001780424254997627
26.900000000000006	0.00017839565531970028
27.	0.00017874425298759894
27.10000000000001	0.00017908823285386186
27.200000000000003	0.00017942760942652854
27.30000000000001	0.00017976239736637855
27.400000000000006	0.00018009261148212375
27.5	0.00018041826672569167
27.60000000000001	0.0001807393781875963
27.700000000000003	0.00018105596109239686
27.80000000000001	0.00018136803079424154
27.900000000000006	0.00018167560277249735
28.	0.00018197869262746356
28.099999999999994	0.0001822773160761674
28.200000000000017	0.00018257148894824167
28.30000000000001	0.00018286122718188285
28.400000000000006	0.000183146546819889
28.5	0.00018342746400577494
28.599999999999994	0.00018370399497996562
28.700000000000017	0.00018397615607606494
28.80000000000001	0.00018424396371719988
28.900000000000006	0.00018450743441243827
29.	0.0001847665847532796
29.099999999999994	0.00018502143141021748
29.200000000000017	0.00018527199112937257
29.30000000000001	0.00018551828072919542
29.400000000000006	0.00018576031709723786
29.5	0.00018599811718699146
29.599999999999994	0.00018623169801479283
29.700000000000017	0.00018646107665679478
29.80000000000001	0.00018668627024600034
29.900000000000006	0.0001869072959693623
30.	0.00018712417106494318
30.099999999999994	0.00018733691281913833
30.200000000000017	0.00018754553856395776
30.30000000000001	0.00018775006567436851
30.400000000000006	0.0001879505115656952
30.5	0.00018814689369107824
30.599999999999994	0.00018833922953898787
30.700000000000017	0.0001885275366307947
30.80000000000001	0.00018871183251839446
30.900000000000006	0.00018889213478188644
31.	0.0001890684610273051
31.099999999999994	0.00018924082888440325
31.200000000000017	0.0001894092560044867
31.30000000000001	0.00018957376005829832
31.400000000000006	0.00018973435873395264
31.5	0.00018989106973491733
31.599999999999994	0.0001900439107780438
31.700000000000017	0.0001901928995916436
31.80000000000001	0.00019033805391361055
31.900000000000006	0.0001904793914895889
32.	0.0001906169300711852
32.099999999999994	0.00019075068741422347
32.20000000000002	0.00019088068127704358
32.30000000000001	0.00019100692941884104
32.400000000000006	0.00019112944959804839
32.5	0.00019124825957075683
32.599999999999994	0.00019136337708917724
32.70000000000002	0.00019147481990014053
32.80000000000001	0.00019158260574363595
32.900000000000006	0.00019168675235138689
33.	0.0001917872774454634
33.099999999999994	0.000191884198736931
33.20000000000002	0.00019197753392453457
33.30000000000001	0.00019206730069341692
33.400000000000006	0.00019215351671387191
33.5	0.00019223619964013028
33.599999999999994	0.00019231536710917865
33.70000000000002	0.0001923910367396105
33.80000000000001	0.00019246322613050845
33.900000000000006	0.0001925319528603575
34.	0.00019259723448598884
34.099999999999994	0.0001926590885415526
34.20000000000002	0.00019271753253752018
34.30000000000001	0.00019277258395971483
34.400000000000006	0.0001928242602683702
34.5	0.00019287257889721615
34.599999999999994	0.0001929175572525914
34.70000000000002	0.0001929592127125823
34.80000000000001	0.00019299756262618732
34.900000000000006	0.00019303262431250663
35.	0.0001930644150599568
35.099999999999994	0.0001930929521255087
35.20000000000002	0.00019311825273395
35.30000000000001	0.00019314033407716986
35.400000000000006	0.0001931592133134673
35.5	0.0001931749075668807
35.599999999999994	0.00019318743392653958
35.70000000000002	0.0001931968094460378
35.80000000000001	0.00019320305114282693
35.900000000000006	0.0001932061759976299
36.	0.00019320620095387587
36.099999999999994	0.00019320314291715242
36.20000000000002	0.0001931970187546787
36.30000000000001	0.00019318784529479607
36.400000000000006	0.0001931756393264772
36.5	0.0001931604175988533
36.599999999999994	0.0001931421968207582
36.70000000000002	0.00019312099366029
36.80000000000001	0.00019309682474438883
36.900000000000006	0.00019306970665843143
37.	0.00019303965594584093
37.099999999999994	0.0001930066891077129
37.20000000000002	0.00019297082260245587
37.30000000000001	0.00019293207284544754
37.400000000000006	0.0001928904562087041
37.5	0.0001928459890205655
37.599999999999994	0.00019279868756539282
37.70000000000002	0.00019274856808328044
37.80000000000001	0.00019269564676978036
37.900000000000006	0.0001926399397756401
38.	0.00019258146320655289
38.099999999999994	0.00019252023312291987
38.20000000000002	0.00019245626553962512
38.30000000000001	0.00019238957642582092
38.400000000000006	0.00019232018170472587
38.5	0.00019224809725343326
38.599999999999994	0.00019217333890272998
38.70000000000002	0.00019209592243692733
38.80000000000001	0.00019201586359370067
38.900000000000006	0.00019193317806394
39.	0.00019184788149161002
39.099999999999994	0.00019175998947361945
39.20000000000002	0.00019166951755970044
39.30000000000001	0.00019157648125229626
39.400000000000006	0.00019148089600645824
39.5	0.00019138277722975102
39.599999999999994	0.00019128214028216656
39.70000000000002	0.00019117900047604589
39.80000000000001	0.00019107337307600896
39.900000000000006	0.0001909652732988925
40.	0.00019085471631369465
40.099999999999994	0.00019074171724152778
40.20000000000002	0.00019062629115557787
40.30000000000001	0.00019050845308107086
40.400000000000006	0.00019038821799524584
40.5	0.00019026560082733502
40.599999999999994	0.00019014061645854927
40.70000000000002	0.00019001327972207073
40.80000000000001	0.00018988360540305105
40.900000000000006	0.00018975160823861504
41.	0.00018961730291787085
41.099999999999994	0.00018948070408192472
41.20000000000002	0.0001893418263239018
41.30000000000001	0.00018920068418897177
41.400000000000006	0.00018905729217437935
41.5	0.00018891166472948
41.599999999999994	0.00018876381625578025
41.70000000000002	0.00018861376110698214
41.80000000000001	0.00018846151358903318
41.900000000000006	0.00018830708796017885
42.	0.00018815049843102138
42.099999999999994	0.00018799175916458052
42.20000000000002	0.00018783088427635952
42.30000000000001	0.0001876678878344145
42.400000000000006	0.00018750278385942714
42.5	0.00018733558632478108
42.599999999999994	0.00018716630915664208
42.70000000000002	0.0001869949662340407
42.80000000000001	0.0001868215713889587
42.900000000000006	0.00018664613840641843
43.	0.00018646868102457475
43.099999999999994	0.0001862892129348101
43.20000000000002	0.0001861077477818322
43.30000000000001	0.0001859242991637748
43.400000000000006	0.00018573888063229963
43.5	0.00018555150569270264
43.599999999999994	0.00018536218780402069
43.70000000000002	0.00018517094037914198
43.80000000000001	0.0001849777767849176
43.900000000000006	0.00018478271034227554
44.	0.0001845857543263368
44.099999999999994	0.00018438692196653277
44.20000000000002	0.00018418622644672503
44.30000000000001	0.00018398368090532684
44.400000000000006	0.0001837792984354254
44.5	0.00018357309208490676
44.599999999999994	0.00018336507485658155
44.70000000000002	0.00018315525970831204
44.80000000000001	0.00018294365955314132
44.900000000000006	0.0001827302872594224
45.	0.00018251515565094974
45.099999999999994	0.00018229827750709126
45.20000000000002	0.00018207966556292132
45.30000000000001	0.00018185933250935515
45.400000000000006	0.00018163729099328379
45.5	0.00018141355361771009
45.599999999999994	0.00018118813294188532
45.70000000000002	0.00018096104148144666
45.80000000000001	0.0001807322917085557
45.900000000000006	0.00018050189605203667
46.	0.000180269866897516
46.099999999999994	0.0001800362165875626
46.20000000000002	0.00017980095742182726
46.30000000000001	0.00017956410165718476
46.400000000000006	0.00017932566150787377
46.5	0.00017908564914563888
46.599999999999994	0.0001788440766998722
46.70000000000002	0.00017860095625775533
46.80000000000001	0.00017835629986440182
46.900000000000006	0.00017811011952299907
47.	0.00017786242719495062
47.099999999999994	0.00017761323480001913
47.20000000000002	0.00017736255421646864
47.30000000000001	0.00017711039728120665
47.400000000000006	0.00017685677578992734
47.5	0.00017660170149725322
47.599999999999994	0.0001763451861168775
47.70000000000002	0.00017608724132170642
47.80000000000001	0.00017582787874400094
47.900000000000006	0.00017556710997551823
48.	0.00017530494656765332
48.099999999999994	0.00017504140003157993
48.20000000000002	0.00017477648183839166
48.30000000000001	0.00017451020341924204
48.400000000000006	0.00017424257616548483
48.5	0.0001739736114288136
48.599999999999994	0.000173703320521401
48.70000000000002	0.00017343171471603761
48.80000000000001	0.0001731588052462704
48.900000000000006	0.00017288460330654035
49.	0.00017260912005231978
49.099999999999994	0.00017233236660024916
49.20000000000002	0.00017205435402827346
49.30000000000001	0.00017177509337577777
49.400000000000006	0.00017149459564372202
49.5	0.00017121287179477562
49.599999999999994	0.00017092993275345125
49.70000000000002	0.00017064578940623773
49.80000000000001	0.00017036045260173277
49.900000000000006	0.00017007393315077434
50.	0.0001697862418265718
50.099999999999994	0.00016949738936483614
50.20000000000002	0.00016920738646390967
50.30000000000001	0.0001689162437848948
50.400000000000006	0.0001686239719517814
50.5	0.00016833058155157508
50.599999999999994	0.00016803608313442273
50.70000000000002	0.0001677404872137384
50.80000000000001	0.0001674438042663284
50.900000000000006	0.0001671460447325147
51.	0.00016684721901625833
51.099999999999994	0.00016654733748528152
51.20000000000002	0.00016624641047118926
51.30000000000001	0.00016594444826958967
51.400000000000006	0.00016564146114021345
51.5	0.00016533745930703294
51.599999999999994	0.0001650324529583796
51.70000000000002	0.0001647264522470612
51.80000000000001	0.0001644194672904779
51.900000000000006	0.00016411150817073673
52.	0.00016380258493476645
52.099999999999994	0.0001634927075944304
52.20000000000002	0.00016318188612663846
52.30000000000001	0.00016287013047345947
52.400000000000006	0.00016255745054223015
52.5	0.00016224385620566552
52.599999999999994	0.00016192935730196699
52.70000000000002	0.00016161396363492973
52.80000000000001	0.0001612976849740497
52.900000000000006	0.0001609805310546286
53.	0.00016066251157787867
53.099999999999994	0.00016034363621102637
53.20000000000002	0.0001600239145874148
53.30000000000001	0.00015970335630660558
53.400000000000006	0.00015938197093447924
53.5	0.00015905976800333497
53.60000000000002	0.00015873675701198918
53.70000000000002	0.00015841294742587365
53.80000000000001	0.00015808834867713157
53.900000000000006	0.0001577629701647135
54.	0.00015743682125447233
54.10000000000002	0.0001571099112792566
54.20000000000002	0.00015678224953900361
54.30000000000001	0.00015645384530083072
54.400000000000006	0.00015612470779912652
54.5	0.0001557948462356404
54.60000000000002	0.00015546426977957123
54.70000000000002	0.00015513298756765557
54.80000000000001	0.00015480100870425394
54.900000000000006	0.0001544683422614369
55.	0.00015413499727907
55.10000000000002	0.00015380098276489737
55.20000000000002	0.00015346630769462517
55.30000000000001	0.00015313098101200277
55.400000000000006	0.0001527950116289042
55.5	0.0001524584084254079
55.60000000000002	0.0001521211802498759
55.70000000000002	0.00015178333591903194
55.80000000000001	0.00015144488421803826
55.900000000000006	0.0001511058339005721
56.	0.00015076619368890057
56.10000000000002	0.00015042597227395496
56.20000000000002	0.00015008517831540462
56.30000000000001	0.0001497438204417284
56.400000000000006	0.00014940190725028663
56.5	0.00014905944730739162
56.60000000000002	0.00014871644914837698
56.70000000000002	0.00014837292127766675
56.80000000000001	0.00014802887216884263
56.900000000000006	0.00014768431026471087
57.	0.00014733924397736852
57.10000000000002	0.0001469936816882683
57.20000000000002	0.0001466476317482826
57.30000000000001	0.00014630110247776685
57.400000000000006	0.00014595410216662185
57.5	0.00014560663907435512
57.60000000000002	0.00014525872143014164
57.70000000000002	0.00014491035743288369
57.80000000000001	0.00014456155525126944
57.900000000000006	0.00014421232302383108
58.	0.00014386266885900193
58.10000000000002	0.00014351260083517297
58.20000000000002	0.00014316212700074817
58.30000000000001	0.00014281125537419907
58.400000000000006	0.0001424599939441187
58.5	0.00014210835066927444
58.60000000000002	0.00014175633347866047
58.70000000000002	0.00014140395027154915
58.80000000000001	0.00014105120891754125
58.900000000000006	0.00014069811725661604
59.	0.00014034468309918029
59.10000000000002	0.0001399909142261164
59.20000000000002	0.0001396368183888301
59.30000000000001	0.00013928240330929667
59.400000000000006	0.0001389276766801075
59.5	0.00013857264616451474
59.60000000000002	0.00013821731939647598
59.70000000000002	0.00013786170398069814
59.80000000000001	0.00013750580749268023
59.900000000000006	0.00013714963747875542
60.	0.00013679320145613312
60.10000000000002	0.00013643650691293926
60.20000000000002	0.00013607956130825709
60.30000000000001	0.00013572237207216587
60.400000000000006	0.00013536494660578032
60.5	0.00013500729228128807
60.60000000000002	0.00013464941644198778
60.70000000000002	0.00013429132640232537
60.80000000000001	0.0001339330294479304
60.900000000000006	0.00013357453283565146
61.	0.00013321584379359094
61.10000000000002	0.00013285696952113917
61.20000000000002	0.00013249791718900853
61.30000000000001	0.00013213869393926552
61.400000000000006	0.00013177930688536396
61.5	0.00013141976311217607
61.60000000000002	0.00013106006967602407
61.70000000000002	0.00013070023360471088
61.80000000000001	0.00013034026189754966
61.900000000000006	0.0001299801615253934
62.	0.0001296199394306642
62.10000000000002	0.00012925960252738083
62.20000000000002	0.00012889915770118775
62.30000000000001	0.00012853861180938083
62.400000000000006	0.00012817797168093536
62.5	0.00012781724411653158
62.60000000000002	0.00012745643588858046
62.70000000000002	0.00012709555374124944
62.80000000000001	0.00012673460439048624
62.900000000000006	0.0001263735945240438
63.	0.0001260125308015037
63.10000000000002	0.00012565141985429947
63.20000000000002	0.00012529026828573964
63.30000000000001	0.00012492908267102974
63.400000000000006	0.00012456786955729424
63.5	0.00012420663546359849
63.60000000000002	0.000123845386880969
63.70000000000002	0.0001234841302724149
63.80000000000001	0.00012312287207294774
63.900000000000006	0.000122761618689601
64.	0.00012240037650145
64.10000000000002	0.00012203915185963054
64.20000000000002	0.00012167795108735816
64.30000000000001	0.00012131678047994566
64.4	0.00012095564630482137
64.5	0.00012059455480154665
64.60000000000002	0.00012023351218183304
64.70000000000002	0.00011987252462955957
64.80000000000001	0.00011951159830078838
64.9	0.00011915073932378184
65.	0.0001187899537990178
65.10000000000002	0.00011842924779920547
65.20000000000002	0.00011806862736930087
65.30000000000001	0.00011770809852652138
65.4	0.00011734766726036077
65.5	0.0001169873395326035
65.60000000000002	0.00011662712127733887
65.70000000000002	0.00011626701840097519
65.80000000000001	0.00011590703678225315
65.9	0.0001155471822722591
66.	0.0001151874606944386
66.10000000000002	0.00011482787784460918
66.20000000000002	0.00011446843949097313
66.30000000000001	0.00011410915137412981
66.4	0.00011375001920708824
66.5	0.00011339104867527907
66.60000000000002	0.00011303224543656628
66.70000000000002	0.00011267361512125962
66.80000000000001	0.00011231516333212523
66.9	0.00011195689564439781
67.	0.0001115988176057915
67.10000000000002	0.00011124093473651089
67.20000000000002	0.00011088325252926253
67.30000000000001	0.0001105257764492649
67.4	0.0001101685119342598
67.5	0.00010981146439452256
67.60000000000002	0.0001094546392128725
67.70000000000002	0.00010909804174468367
67.80000000000001	0.00010874167731789454
67.9	0.00010838555123301847
68.	0.00010802966876315376
68.10000000000002	0.00010767403515399353
68.20000000000002	0.00010731865562383611
68.30000000000001	0.00010696353536359414
68.4	0.000106608679536805
68.5	0.00010625409327964038
68.60000000000002	0.0001058997817009159
68.70000000000002	0.00010554574988210127
68.80000000000001	0.00010519200287732938
68.9	0.00010483854571340621
69.	0.00010448538338982062
69.10000000000002	0.00010413252087875365
69.20000000000002	0.00010377996312508875
69.30000000000001	0.0001034277150464208
69.4	0.0001030757815330661
69.5	0.00010272416744807201
69.60000000000002	0.00010237287762722675
69.70000000000002	0.00010202191687906932
69.80000000000001	0.00010167128998489875
69.9	0.00010132100169878464
70.	0.00010097105674757663
70.10000000000002	0.0001006214598309145
70.20000000000002	0.00010027221562123855
70.30000000000001	0.00009992332876379922
70.4	0.00009957480387666756
70.5	0.00009922664555074563
70.60000000000002	0.0000988788583497767
70.70000000000002	0.00009853144681035618
70.80000000000001	0.00009818441544194161
70.9	0.00009783776872686396
71.	0.00009749151112033814
71.10000000000002	0.00009714564705047413
71.20000000000002	0.00009680018091828847
71.30000000000001	0.00009645511709771474
71.4	0.00009611045993561553
71.5	0.00009576621375179405
71.60000000000002	0.00009542238283900543
71.70000000000002	0.00009507897146296925
71.80000000000001	0.00009473598386238095
71.9	0.00009439342424892462
72.	0.00009405129680728495
72.10000000000002	0.00009370960569516012
72.20000000000002	0.00009336835504327481
72.30000000000001	0.00009302754895539282
72.4	0.00009268719150833042
72.5	0.0000923472867519698
72.60000000000002	0.0000920078387092727
72.70000000000002	0.00009166885137629454
72.80000000000001	0.00009133032872219806
72.9	0.00009099227468926791
73.	0.0000906546931929252
73.10000000000002	0.00009031758812174222
73.20000000000002	0.00008998096333745782
73.30000000000001	0.00008964482267499231
73.4	0.00008930916994246321
73.5	0.00008897400892120101
73.60000000000002	0.00008863934336576558
73.70000000000002	0.00008830517700396239
73.80000000000001	0.00008797151353685885
73.9	0.00008763835663880169
74.	0.00008730570995743407
74.10000000000002	0.00008697357711371297
74.20000000000002	0.00008664196170192747
74.30000000000001	0.00008631086728971622
74.4	0.00008598029741808637
74.5	0.00008565025560143217
74.60000000000002	0.00008532074532755391
74.70000000000002	0.0000849917700576778
74.80000000000001	0.00008466333322647506
74.9	0.00008433543824208235
75.	0.00008400808848612213
75.10000000000002	0.00008368128731372307
75.20000000000002	0.00008335503805354178
75.30000000000001	0.00008302934400778353
75.4	0.00008270420845222433
75.5	0.00008237963463623306
75.60000000000002	0.00008205562578279375
75.70000000000002	0.00008173218508852903
75.80000000000001	0.00008140931572372229
75.9	0.00008108702083234233
76.	0.0000807653035320666
76.10000000000002	0.00008044416691430565
76.20000000000002	0.00008012361404422847
76.30000000000001	0.00007980364796078654
76.4	0.0000794842716767401
76.5	0.00007916548817868379
76.60000000000002	0.00007884730042707269
76.70000000000002	0.00007852971135624971
76.80000000000001	0.00007821272387447167
76.9	0.00007789634086393758
77.	0.00007758056518081613
77.10000000000002	0.0000772653996552739
77.20000000000002	0.00007695084709150467
77.30000000000001	0.00007663691026775789
77.4	0.00007632359193636839
77.5	0.00007601089482378665
77.60000000000002	0.00007569882163060878
77.70000000000002	0.00007538737503160782
77.80000000000001	0.00007507655767576448
77.9	0.00007476637218629922
78.	0.00007445682116070412
78.10000000000002	0.00007414790717077571
78.20000000000002	0.00007383963276264779
78.30000000000001	0.0000735320004568249
78.4	0.00007322501274821621
78.5	0.00007291867210617004
78.60000000000002	0.00007261298097450825
78.70000000000002	0.00007230794177156207
78.80000000000001	0.0000720035568902073
78.9	0.00007169982869790064
79.	0.00007139675953671638
79.10000000000002	0.00007109435172338325
79.20000000000002	0.00007079260754932255
79.30000000000001	0.00007049152928068533
79.4	0.00007019111915839133
79.5	0.00006989137939816791
79.60000000000002	0.00006959231219058929
79.70000000000002	0.00006929391970111677
79.80000000000001	0.00006899620407013857
79.9	0.00006869916741301104
80.	0.00006840281182009974
80.10000000000002	0.00006810713935682128
80.20000000000002	0.00006781215206368584
80.30000000000001	0.00006751785195633936
80.4	0.00006722424102560713
80.5	0.00006693132123753729
80.60000000000002	0.00006663909453344522
80.70000000000002	0.00006634756282995801
80.80000000000001	0.00006605672801905958
80.9	0.00006576659196813635
81.	0.00006547715652002345
81.10000000000002	0.0000651884234930509
81.20000000000002	0.00006490039468109153
81.30000000000001	0.00006461307185360744
81.4	0.00006432645675569886
81.5	0.00006404055110815239
81.60000000000002	0.00006375535660748999
81.70000000000002	0.00006347087492601875
81.80000000000001	0.00006318710771188053
81.9	0.00006290405658910265
82.	0.00006262172315764879
82.10000000000002	0.00006234010899347054
82.20000000000002	0.00006205921564855944
82.30000000000001	0.00006177904465099916
82.4	0.0000614995975050186
82.5	0.0000612208756910453
82.60000000000002	0.00006094288066575932
82.70000000000002	0.00006066561386214782
82.80000000000001	0.000060389076689559644
82.9	0.00006011327053376083
83.	0.00005983819675699057
83.10000000000002	0.00005956385669801742
83.20000000000002	0.00005929025167219639
83.30000000000001	0.00005901738297152588
83.4	0.00005874525186470571
83.5	0.000058473859597195535
83.60000000000002	0.00005820320739127326
83.70000000000002	0.00005793329644609489
83.80000000000001	0.000057664127937753553
83.9	0.00005739570301934032
84.	0.00005712802282100453
84.10000000000002	0.00005686108845001509
84.20000000000002	0.00005659490099082248
84.30000000000001	0.00005632946150512029
84.4	0.00005606477103190817
84.5	0.000055800830587554946
84.60000000000002	0.00005553764116586206
84.70000000000002	0.00005527520373812782
84.80000000000001	0.000055013519253211626
84.9	0.000054752588637599086
85.	0.0000544924127954675
85.10000000000002	0.00005423299260875162
85.20000000000002	0.00005397432893721042
85.30000000000001	0.00005371642261849334
85.4	0.00005345927446820807
85.5	0.00005320288527998802
85.60000000000002	0.00005294725582556069
85.70000000000002	0.00005269238685481655
85.80000000000001	0.000052438279095877555
85.9	0.00005218493325516737
86.	0.00005193235001748098
86.10000000000002	0.00005168053004605536
86.20000000000002	0.000051429473982640515
86.30000000000001	0.000051179182447570546
86.4	0.000050929656039835595
86.5	0.00005068089533715419
86.60000000000002	0.00005043290089604577
86.70000000000002	0.00005018567325190407
86.80000000000001	0.000049939212919070386
86.9	0.00004969352039090764
87.	0.00004944859613987486
87.10000000000002	0.000049204440617601966
87.20000000000002	0.00004896105425496526
87.30000000000001	0.00004871843746216261
87.4	0.00004847659062879001
87.5	0.000048235514123917865
87.60000000000002	0.00004799520829616795
87.70000000000002	0.0000477556734737909
87.80000000000001	0.00004751690996474372
87.9	0.00004727891805676803
88.	0.00004704169801746864
88.10000000000002	0.00004680525009439239
88.20000000000002	0.00004656957451510774
88.30000000000001	0.00004633467148728421
88.4	0.00004610054119877258
88.5	0.00004586718381768546
88.60000000000002	0.00004563459949247812
88.70000000000002	0.00004540278835202988
88.80000000000001	0.000045171750505725605
88.9	0.000044941486043537695
89.	0.000044711995036108636
89.10000000000002	0.000044483277534833556
89.20000000000002	0.000044255333571943615
89.30000000000001	0.00004402816316058919
89.4	0.00004380176629492382
89.5	0.00004357614295018839
89.60000000000002	0.00004335129308279565
89.70000000000002	0.00004312721663041531
89.80000000000001	0.0000429039135120588
89.9	0.00004268138362816522
90.	0.000042459626860687064
90.10000000000002	0.00004223864307317645
90.20000000000002	0.000042018432110871874
90.30000000000001	0.00004179899380078473
90.4	0.00004158032795178679
90.5	0.00004136243435469764
90.60000000000002	0.000041145312782372336
90.70000000000002	0.000040928962989789986
90.80000000000001	0.00004071338471414171
90.9	0.000040498577674919555
91.	0.00004028454157400561
91.10000000000002	0.0000400712760957612
91.20000000000002	0.00003985878090711677
91.30000000000001	0.00003964705565766142
91.4	0.00003943609997973332
91.5	0.00003922591348851018
91.60000000000002	0.00003901649578209979
91.70000000000002	0.000038807846441631477
91.80000000000001	0.00003859996503134677
91.9	0.00003839285109869137
92.	0.000038186504174406776
92.10000000000002	0.00003798092377262231
92.20000000000002	0.00003777610939094757
92.30000000000001	0.000037572060510564765
92.4	0.00003736877659632152
92.5	0.00003716625709682398
92.60000000000002	0.00003696450144452997
92.70000000000002	0.00003676350905584258
92.80000000000001	0.00003656327933120361
92.9	0.000036363811655187746
93.	0.000036165105396596504
93.10000000000002	0.00003596715990855254
93.20000000000002	0.000035769974528594475
93.30000000000001	0.000035573548578771256
93.4	0.00003537788136573724
93.5	0.0000351829721808474
93.60000000000002	0.00003498882030025242
93.70000000000002	0.0000347954249849946
93.80000000000001	0.00003460278548110294
93.9	0.00003441090101968953
94.	0.000034219770817045194
94.10000000000002	0.00003402939407473581
94.20000000000002	0.00003383976997969883
94.30000000000001	0.000033650897704339404
94.4	0.00003346277640662724
94.5	0.000033275405230193445
94.60000000000002	0.0000330887833044273
94.70000000000002	0.00003290290974457354
94.80000000000001	0.00003271778365182935
94.9	0.00003253340411344181
95.	0.000032349770202805306
95.10000000000002	0.000032166880979559116
95.20000000000002	0.00003198473548968526
95.30000000000001	0.000031803332765605985
95.4	0.0000316226718262819
95.5	0.000031442751677309956
95.60000000000002	0.000031263571311021436
95.70000000000002	0.000031085129706580333
95.80000000000001	0.00003090742583008145
95.9	0.000030730458634648873
96.	0.000030554227060534355
96.10000000000002	0.000030378730035215784
96.20000000000002	0.00003020396647349599
96.30000000000001	0.0000300299352776011
96.4	0.000029856635337279396
96.5	0.000029684065529899994
96.60000000000002	0.000029512224720551718
96.70000000000002	0.00002934111176214205
96.80000000000001	0.00002917072549549574
96.9	0.00002900106474945393
97.	0.000028832128340973104
97.10000000000002	0.00002866391507522397
97.20000000000002	0.00002849642374569068
97.30000000000001	0.000028329653134269564
97.4	0.000028163602011368342
97.5	0.000027998269136005124
97.60000000000002	0.000027833653255907453
97.70000000000002	0.00002766975310761143
97.80000000000001	0.00002750656741656059
97.9	0.000027344094897205024
98.	0.000027182334253100413
98.10000000000002	0.000027021284177006902
98.20000000000002	0.00002686094335098831
98.30000000000001	0.00002670131044651075
98.4	0.000026542384124541776
98.5	0.000026384163035649122
98.60000000000002	0.000026226645820099516
98.70000000000002	0.000026069831107957667
98.80000000000001	0.000025913717519184714
98.9	0.000025758303663736985
99.	0.00002560358814166466
99.10000000000002	0.000025449569543210262
99.20000000000002	0.000025296246448907248
99.30000000000001	0.000025143617429678182
99.4	0.000024991681046933202
99.5	0.00002484043585266827
99.60000000000002	0.000024689880389563227
99.70000000000002	0.000024540013191080016
99.80000000000001	0.000024390832781560446
99.9	0.00002424233767632414
100.	0.000024094526381766347

==> data/epsnoise1b.dat <==
-100.	0.08550631115766455
-99.9	0.1122692143343592
-99.8	0.1387675662218795
-99.7	0.16379573303436146
-99.6	0.1864096877015283
-99.5	0.20592117045497438
-99.4	0.2218793530766625
-99.3	0.23405647502920554
-99.2	0.24244797185672706
-99.1	0.24728998825664622
-99.	0.24908717136832947
-98.9	0.24863115684404982
-98.8	0.24697865452117712
-98.7	0.24535681378252333
-98.6	0.24498437200145468
-98.5	0.2468413318468484
-98.4	0.25146478818431484
-98.3	0.258855525313161
-98.2	0.2685321523614073
-98.1	0.27969773607499643
-98.	0.29144054934654645
-97.9	0.30289834653522996
-97.8	0.31335413416124624
-97.7	0.32226783829614136
-97.6	0.3292659924396962
-97.5	0.3341126643568346
-97.4	0.33667827669369643
-97.3	0.3369156825984517
-97.2	0.33484766642475927
-97.1	0.3305670507236371
-97.	0.3242487809634375
-96.9	0.316171454347572
-96.8	0.30674260601529485
-96.7	0.29651705418477414
-96.6	0.2861915818263004
-96.5	0.27655581723096284
-96.4	0.26838505637118537
-96.3	0.2622820351895232
-96.2	0.25850795223095185
-96.1	0.25686865984502205
-96.	0.25671350350002053
-95.9	0.2570560601756029
-95.8	0.25676818551643765
-95.7	0.2547729035915069
-95.6	0.2501805674638174
-95.5	0.24235343263274622
-95.4	0.23091620441960198
-95.3	0.21574163909587743
-95.2	0.19693567157145006
-95.1	0.1748355452540308
-95.	0.15002333165965917
-94.9	0.12334789064223131
-94.8	0.09594055100913823
-94.7	0.0692039009279248
-94.6	0.044751291036914595
-94.5	0.02428086776245495
-94.4	0.009385295675222725
-94.3	0.001324851964519277
-94.2	0.0008170851909686627
-94.1	0.007905106040495274
-94.	0.021948191581628106
-93.9	0.041737877792795655
-93.8	0.06570052302274952
-93.7	0.09212512415651666
-93.6	0.11936065777783725
-93.5	0.1459514954936355
-93.4	0.17070683614146642
-93.3	0.19271928540386749
-93.2	0.21135567177545178
-93.1	0.22624248984825668
-93.	0.23726266787682823
-92.9	0.2445715363713383
-92.8	0.24862762107628972
-92.7	0.25021773957504706
-92.6	0.25043947114488213
-92.5	0.2505992687892258
-92.4	0.25200827094791145
-92.3	0.25571439128855267
-92.2	0.26226814004490545
-92.1	0.2716269003616824
-92.	0.28323622865867076
-91.9	0.29623446398670683
-91.8	0.3096801221236313
-91.7	0.322722207499815
-91.6	0.33468612191127667
-91.5	0.34508934461530166
-91.4	0.3536162328695756
-91.3	0.36007778733959633
-91.2	0.36437245914899585
-91.1	0.3664555337562886
-91.	0.3663194841483856
-90.9	0.3639854371358875
-90.8	0.35950536161487506
-90.7	0.3529746974889576
-90.6	0.3445550027237779
-90.5	0.33450490608767725
-90.4	0.3232142435574974
-90.3	0.31123007508609524
-90.2	0.2992552626780703
-90.1	0.2880950374672108
-90.	0.278533642663632
-89.9	0.2711505190231343
-89.8	0.2661289211612894
-89.7	0.2631408440375528
-89.6	0.26137444598782283
-89.5	0.2597015481417364
-89.4	0.25691189093864775
-89.3	0.25192188276426963
-89.2	0.24390295533172224
-89.1	0.23232812795924365
-89.	0.21696805560158466
-88.9	0.19787229803282178
-88.8	0.17535965249453572
-88.7	0.15002570810972138
-88.6	0.12276207206742458
-88.5	0.09477086655551792
-88.4	0.06755032874763135
-88.3	0.04282499416096722
-88.2	0.022401557144749857
-88.1	0.007952743826417997
-88.	0.0007635547606815326
-87.9	0.001503734600946945
-87.8	0.010097869668480338
-87.7	0.025738528970357034
-87.6	0.04703761122023945
-87.5	0.07226347808581272
-87.4	0.0995914892601141
-87.3	0.12730843137857362
-87.2	0.15394290343645914
-87.1	0.17832483563266024
-87.	0.19959651164958098
-86.9	0.21720335613819114
-86.8	0.2308891610116799
-86.7	0.24071080449224425
-86.6	0.24707244216465316
-86.5	0.2507579381449517
-86.4	0.2529168808173221
-86.3	0.25494969766439624
-86.2	0.2582662602155576
-86.1	0.26396788030401586
-86.	0.2725806702542301
-85.9	0.283970436710153
-85.8	0.2974715199084015
-85.7	0.31214295484638754
-85.6	0.32702255741746666
-85.5	0.3412941543243916
-85.4	0.35435350764618073
-85.3	0.36580189164907784
-85.2	0.375404638065283
-85.1	0.3830417483842915
-85.	0.3886645468979799
-84.9	0.3922631197221742
-84.8	0.3938446132164062
-84.7	0.3934208910380912
-84.6	0.3910040969163384
-84.5	0.3866093972298681
-84.4	0.3802650706094993
-84.3	0.37203082895513434
-84.2	0.3620253613464731
-84.1	0.3504628306108718
-84.	0.33769424781819657
-83.9	0.32424214142601016
-83.8	0.31080621808037434
-83.7	0.29820909876109253
-83.6	0.2872571769716718
-83.5	0.2785259989845634
-83.4	0.2721376891796344
-83.3	0.26763903411421075
-83.2	0.26406013219375024
-83.1	0.260136569548097
-83.	0.2545895352783245
-82.9	0.2463503965664229
-82.8	0.23467859855051668
-82.7	0.21918951589799016
-82.6	0.19983885669733475
-82.5	0.17690437061762557
-82.4	0.1509847329542385
-82.3	0.12301444090308619
-82.2	0.09427707179086166
-82.1	0.0663879734700907
-82.	0.041213728938845985
-81.9	0.02070494968037711
-81.8	0.006645653019518282
-81.7	0.00036261700879034364
-81.6	0.002473696679383304
-81.5	0.012759798513764384
-81.4	0.030208109695494305
-81.3	0.05321002825968626
-81.2	0.07984270669997943
-81.1	0.10814731874418973
-81.	0.13634085062947238
-80.9	0.16293953831896102
-80.8	0.18680750520111505
-80.7	0.20716263834813
-80.6	0.2235741128859577
-80.5	0.23597691983821759
-80.4	0.24471035669492006
-80.3	0.2505590435855927
-80.2	0.25474113268044646
-80.1	0.2587711981101949
-80.	0.2641633760941013
-79.9	0.27204648118705316
-79.8	0.2828667209862892
-79.7	0.2963375993062537
-79.6	0.3116451280727088
-79.5	0.32776737352424395
-79.4	0.34374664558975293
-79.3	0.35883671018423446
-79.2	0.372535445935104
-79.1	0.384550715454516
-79.	0.39474298439825384
-78.9	0.4030699892510131
-78.8	0.4095432762779202
-78.7	0.41419778924253386
-78.6	0.41707227409984726
-78.5	0.4181976635828919
-78.4	0.4175911507265108
-78.3	0.4152545398477954
-78.2	0.41117637371481974
-78.1	0.40533821441000106
-78.	0.39772630245851237
-77.9	0.3883505570232421
-77.8	0.37727318551266353
-77.7	0.36464823058867557
-77.6	0.35076966400658927
-77.5	0.33611712563729335
-77.4	0.3213744169025213
-77.3	0.3073816328108138
-77.2	0.29498383093289027
-77.1	0.2847800746907584
-77.	0.27685618750774776
-76.9	0.27064524982883426
-76.8	0.26501958218139626
-76.7	0.25857954972747327
-76.6	0.2499893287071633
-76.5	0.23821893234814695
-76.4	0.2226493424328652
-76.3	0.203081704892615
-76.2	0.17971415456433293
-76.1	0.15312890697861214
-76.	0.12429996672728807
-75.9	0.09460464639158704
-75.8	0.06580381796605941
-75.7	0.03994890662006511
-75.6	0.0191844942464032
-75.5	0.005450033910413019
-75.4	0.00013687305238357486
-75.3	0.00380206703039073
-75.2	0.01604334905435982
-75.1	0.03558520754223534
-75.	0.06054112321732395
-74.9	0.08875366124212039
-74.8	0.1181064744601793
-74.7	0.1467426180548458
-74.6	0.17317819494758477
-74.5	0.19634040321803464
-74.4	0.21557493890341672
-74.3	0.23066278138036225
-74.2	0.24186462352765825
-74.1	0.24997238746033035
-74.	0.2562970443904499
-73.9	0.2624937375079788
-73.8	0.27018099490457237
-73.7	0.2804682896864987
-73.6	0.29364174859067926
-73.5	0.3091927322847394
-73.4	0.3261355458244466
-73.3	0.34339196885713164
-73.2	0.3600576329009421
-73.1	0.3755039478088652
-73.	0.389364279700363
-72.9	0.4014703824452355
-72.8	0.41178307100136347
-72.7	0.4203360843760839
-72.6	0.4271968264297493
-72.5	0.43244131984931766
-72.4	0.43613927892384075
-72.3	0.4383457446921064
-72.2	0.4390967472628614
-72.1	0.43840740839329995
-72.	0.4362716530317867
-71.9	0.4326633080035165
-71.8	0.42753892518772646
-71.7	0.42084327602708427
-71.6	0.41251920085503674
-71.5	0.40252435389688107
-71.4	0.390858124293081
-71.3	0.3776018542050623
-71.2	0.36297262114602136
-71.1	0.34738225064766404
-71.	0.33147602791282277
-70.9	0.31610305435475894
-70.8	0.30216219255274024
-70.7	0.2903110161784872
-70.6	0.2806342939741281
-70.5	0.27246720781965206
-70.4	0.26452075315609386
-70.3	0.25525525702123175
-70.2	0.24328810850518923
-70.1	0.22765715017243665
-70.	0.20791105001707294
-69.9	0.18410109064505817
-69.8	0.15675595948113075
-69.7	0.1268776984162487
-69.6	0.09594992876481362
-69.5	0.06591640495558587
-69.4	0.039073515674661975
-69.3	0.017832210368505935
-69.2	0.004351385384599225
-69.1	0.00011793502599966493
-69.	0.005610208067698724
-68.9	0.020179594426086366
-68.8	0.04220170993626081
-68.7	0.06943128296510616
-68.6	0.09942101824791065
-68.5	0.12987373159796578
-68.4	0.15886415872880938
-68.3	0.1849395980621535
-68.2	0.20715211945963707
-68.1	0.22508281962795365
-68.	0.23889500386499907
-67.9	0.2493989001112869
-67.8	0.2580336225264103
-67.69999999999999	0.26662711602507916
-67.6	0.27688692915091184
-67.5	0.28982016596539195
-67.4	0.3054433810134294
-67.3	0.3229611768246488
-67.19999999999999	0.341229235299498
-67.1	0.35917913990860273
-67.	0.37603428606809564
-66.9	0.3913377922617364
-66.8	0.40488583244839527
-66.69999999999999	0.4166406576732353
-66.6	0.4266579739952595
-66.5	0.43503676129917207
-66.4	0.4418883247543183
-66.3	0.4473187687920975
-66.19999999999999	0.45141984380273137
-66.1	0.4542646125724721
-66.	0.4559056851808456
-65.9	0.45637469108773776
-65.8	0.455682256443708
-65.69999999999999	0.4538181436975146
-65.6	0.4507514903728085
-65.5	0.4464313400610899
-65.4	0.4407879718223867
-65.3	0.4337359918763929
-65.19999999999999	0.4251808506554069
-65.1	0.41503146423325754
-65.	0.40322288242076315
-64.9	0.38975390803466187
-64.8	0.3747435029603021
-64.69999999999999	0.3585028335033985
-64.6	0.341601051182748
-64.5	0.3248704005889239
-64.4	0.30926898563887806
-64.3	0.29555322087260527
-64.19999999999999	0.2838563621099603
-64.1	0.27343942527135495
-64.	0.2628441446967855
-63.9	0.2503784982733655
-63.8	0.23462351261860434
-63.699999999999996	0.21472557496784428
-63.6	0.19047077918308758
-63.5	0.16226276257876282
-63.4	0.1311021439206377
-63.3	0.09858778974519952
-63.199999999999996	0.06689469804956441
-63.1	0.03865011164616222
-63.	0.016639155237104453
-62.9	0.0033362029755238916
-62.8	0.0003667811604599241
-62.699999999999996	0.008095423346821867
-62.6	0.02552344620260304
-62.5	0.05054565564880686
-62.4	0.08044432781417091
-62.3	0.11241526831180183
-62.199999999999996	0.14396497515462003
-62.1	0.1731294507177035
-62.	0.19856145861851934
-61.9	0.21957344935608059
-61.8	0.23620436194703887
-61.699999999999996	0.24930097600475457
-61.599999999999994	0.2604817574590494
-61.5	0.27178124355150196
-61.4	0.2849444610141848
-61.3	0.30073666515051695
-61.199999999999996	0.31877448392590924
-61.099999999999994	0.3379519194594687
-61.	0.3570472516510036
-60.9	0.375117015230378
-60.8	0.3916013118222039
-60.699999999999996	0.40625967980216726
-60.599999999999994	0.4190608020220035
-60.5	0.43008773616557394
-60.4	0.4394739081176508
-60.3	0.44736546994076776
-60.199999999999996	0.45390142652502885
-60.099999999999994	0.4592043310441635
-60.	0.46337673643195953
-59.9	0.4665005144179655
-59.8	0.4686374162852534
-59.699999999999996	0.46983000142215425
-59.599999999999994	0.4701024835330101
-59.5	0.469461276237614
-59.4	0.46789514823212003
-59.3	0.4653749798529777
-59.199999999999996	0.46185318852089224
-59.099999999999994	0.45726299870613824
-59.	0.45151792237451116
-58.9	0.44451216376083724
-58.8	0.4361232840457139
-58.699999999999996	0.4262195168172753
-58.599999999999994	0.4146757595956133
-58.5	0.4014043571941459
-58.4	0.3864081941731278
-58.3	0.3698605054021005
-58.199999999999996	0.35219964255409847
-58.099999999999994	0.33418702615652973
-58.	0.31682045656302465
-57.9	0.3009925088766515
-57.8	0.28695289499451637
-57.699999999999996	0.27392709080116073
-57.599999999999994	0.26027540009765265
-57.5	0.244131203558387
-57.4	0.22405290055214236
-57.3	0.19935935556539922
-57.199999999999996	0.17018917291372207
-57.099999999999994	0.13747201409201257
-57.	0.10291676346528159
-56.9	0.0689898192433293
-56.8	0.03877426483792424
-56.699999999999996	0.015595875897893761
-56.599999999999994	0.0023949566512131994
-56.5	0.0009972196556871779
-56.4	0.011583953586189752
-56.3	0.0326301823713864
-56.199999999999996	0.0613438693269424
-56.099999999999994	0.09437685571945924
-56.	0.12849600589303664
-55.9	0.16102423309610295
-55.8	0.19004694447629963
-55.699999999999996	0.2144989616242542
-55.599999999999994	0.2342538875922167
-55.5	0.2502255496005732
-55.4	0.26428502263978043
-55.3	0.2786938984970173
-55.199999999999996	0.29510836287383546
-55.099999999999994	0.3138414429874917
-55.	0.3340039086004319
-54.9	0.35425936882387643
-54.8	0.3734825175517941
-54.699999999999996	0.391001704274911
-54.599999999999994	0.40654721967451946
-54.5	0.4201084942493861
-54.4	0.4318089593753901
-54.3	0.4418248749555559
-54.199999999999996	0.45034073373379274
-54.099999999999994	0.4575278975984433
-54.	0.46353610370950543
-53.9	0.4684914304212606
-53.8	0.4724971707521748
-53.699999999999996	0.4756357769068129
-53.599999999999994	0.477970979981541
-53.5	0.4795496758534957
-53.4	0.4804034078715587
-53.3	0.4805493873895109
-53.199999999999996	0.47999103826523803
-53.099999999999994	0.47871806506482273
-53.	0.4767060454318197
-52.9	0.4739155470233244
-52.8	0.4702907803898625
-52.699999999999996	0.4657578387878516
-52.599999999999994	0.4602226761602459
-52.5	0.45356919614886143
-52.4	0.44565828131543966
-52.3	0.43632948252382076
-52.199999999999996	0.42540872524214285
-52.099999999999994	0.4127281191059002
-52.	0.39816766460461894
-51.9	0.38173103051138635
-51.8	0.36365999502902735
-51.699999999999996	0.34455500605233924
-51.599999999999994	0.32538471810532743
-51.5	0.30718944295012846
-51.4	0.29042135258547364
-51.3	0.27433587254983083
-51.199999999999996	0.2570973277502151
-51.099999999999994	0.23662844761189117
-51.	0.21148893842627173
-50.9	0.1812821712496888
-50.8	0.14670690646285353
-50.699999999999996	0.1095349493124702
-50.599999999999994	0.07259091126774436
-50.5	0.03959854127882029
-50.4	0.01469282118000046
-50.3	0.0015286286228328573
-50.199999999999996	0.0022222092263133567
-50.099999999999994	0.01662973034580522
-50.	0.04238800691031257
-49.9	0.07569105937617222
-49.8	0.11235015130072894
-49.699999999999996	0.14865330506704405
-49.599999999999994	0.1818347494587009
-49.5	0.21026758360510983
-49.4	0.2335939790263586
-49.3	0.25284692909248585
-49.199999999999996	0.2702503447911998
-49.099999999999994	0.2882582471908992
-49.	0.3081782468057181
-48.9	0.32962212118815515
-48.8	0.35122751644713696
-48.699999999999996	0.37167955352863913
-48.599999999999994	0.3901926208281764
-48.5	0.4064882416159585
-48.4	0.42060392321206497
-48.3	0.43272572205875937
-48.199999999999996	0.44308675267408903
-48.099999999999994	0.45191680611960605
-48.	0.45942159286015893
-47.9	0.46577677475880047
-47.8	0.4711285442905303
-47.699999999999996	0.4755966501919691
-47.599999999999994	0.4792779860777179
-47.5	0.4822499518454323
-47.4	0.4845733059862257
-47.3	0.4862944483910628
-47.199999999999996	0.4874471594714025
-47.099999999999994	0.4880538460422173
-47.	0.4881263421205435
-46.9	0.48766629936370676
-46.8	0.48666518415945204
-46.699999999999996	0.48510387916629377
-46.599999999999994	0.4829518675918041
-46.5	0.4801659598962974
-46.4	0.47668850775373994
-46.3	0.47244504613999616
-46.199999999999996	0.4673413282109222
-46.099999999999994	0.46125980701454694
-46.	0.45405585508164764
-45.9	0.44555456948371674
-45.8	0.43555022862003256
-45.699999999999996	0.4238129658604818
-45.599999999999994	0.41011187109528363
-45.5	0.39427075878200574
-45.4	0.3762778266269455
-45.3	0.3564531349759758
-45.199999999999996	0.33559065752140044
-45.099999999999994	0.31481483880844097
-45.	0.29486445966977276
-44.9	0.27513435847289874
-44.8	0.2535819552977177
-44.699999999999996	0.22786309228156423
-44.599999999999994	0.1965896996080396
-44.5	0.15986872340071254
-44.4	0.11937189703002818
-44.3	0.07832879431033556
-44.199999999999996	0.04137831408476167
-44.099999999999994	0.01392069866161964
-44.	0.0007643296485533729
-43.9	0.004451234559985296
-43.8	0.024206674141952524
-43.699999999999996	0.05625103903688018
-43.599999999999994	0.09524392439228445
-43.5	0.13591313525066728
-43.4	0.17412871787310277
-43.3	0.20736684815607442
-43.199999999999996	0.23492425655814472
-43.099999999999994	0.25804475828710327
-43.	0.279423419473342
-42.9	0.3015171322959618
-42.8	0.3248539362582782
-42.699999999999996	0.3482289967851668
-42.599999999999994	0.37014712789432846
-42.5	0.3897196870888101
-42.4	0.40670258193902564
-42.3	0.42122827219410625
-42.199999999999996	0.43357932752450856
-42.099999999999994	0.4440654481637283
-42.	0.45297141376048555
-41.9	0.46054094381483446
-41.8	0.4669759004254452
-41.699999999999996	0.4724409585374588
-41.599999999999994	0.477069521231147
-41.5	0.4809692707184931
-41.4	0.4842268611114192
-41.3	0.4869116989911545
-41.199999999999996	0.4890789092499094
-41.099999999999994	0.49077161819038384
-41.	0.49202267674034117
-40.9	0.4928559239570912
-40.8	0.49328706631740105
-40.699999999999996	0.4933242253960316
-40.599999999999994	0.49296818605009163
-40.5	0.4922123585306558
-40.4	0.4910424499599717
-40.3	0.4894358220911703
-40.199999999999996	0.4873604918956963
-40.099999999999994	0.48477370804816067
-40.	0.48162000893251355
-39.9	0.4778286368209501
-39.8	0.4733101525341237
-39.699999999999996	0.46795207903110103
-39.599999999999994	0.4616134390988553
-39.5	0.4541182386454861
-39.4	0.4452485193041671
-39.3	0.4347391120868397
-39.199999999999996	0.4222798540301319
-39.099999999999994	0.40753892064752717
-39.	0.3902349924175652
-38.9	0.370298621477163
-38.8	0.3481245978325461
-38.699999999999996	0.3247024390100415
-38.599999999999994	0.3010626674445886
-38.5	0.27690350515535617
-38.4	0.24998320772408036
-38.3	0.2176034904762004
-38.199999999999996	0.17855227716857758
-38.099999999999994	0.1339246721391971
-38.	0.08728025690913951
-37.9	0.04456669731471309
-37.8	0.013270771175927374
-37.699999999999996	0.00019579033091671755
-37.599999999999994	0.008510234026090446
-37.5	0.03609961454151149
-37.4	0.0766456680024459
-37.3	0.12247995154729172
-37.199999999999996	0.1671074674601974
-37.099999999999994	0.20643820365195675
-37.	0.23921079766160247
-36.9	0.26704420371745846
-36.8	0.29317198130036465
-36.699999999999996	0.3195328065153349
-36.599999999999994	0.34544502073842986
-36.5	0.3692870683628341
-36.4	0.39010881544520537
-36.3	0.40778681822697693
-36.199999999999996	0.42262676714631825
-36.099999999999994	0.4350572602845707
-36.	0.4454907217579141
-35.89999999999999	0.45427926339744124
-35.8	0.4617097972675332
-35.7	0.4680120026147978
-35.599999999999994	0.47336883341660313
-35.5	0.47792612287321623
-35.39999999999999	0.48180044361250307
-35.3	0.4850852650718407
-35.2	0.487855690299517
-35.099999999999994	0.4901720739287082
-35.	0.49208277749086315
-34.89999999999999	0.4936262621623544
-34.8	0.4948326693509093
-34.7	0.4957249996887372
-34.599999999999994	0.49631997012799184
-34.5	0.4966286049680656
-34.39999999999999	0.4966565978116335
-34.3	0.4964044659423944
-34.2	0.4958675049988221
-34.099999999999994	0.49503553880774587
-34.	0.4938924456046867
-33.89999999999999	0.4924154262760694
-33.8	0.49057396113694285
-33.7	0.4883283771143481
-33.599999999999994	0.48562791445545983
-33.5	0.4824081379381215
-33.39999999999999	0.47858747827459525
-33.3	0.47406261207274253
-33.2	0.4687022959920626
-33.099999999999994	0.4623391851195713
-33.	0.45475917121800025
-32.89999999999999	0.4456881370211754
-32.8	0.4347775027054806
-32.7	0.42159461160173217
-32.599999999999994	0.4056368106636997
-32.5	0.38641700538287155
-32.39999999999999	0.36370472536197884
-32.3	0.33792048906062616
-32.2	0.3101148085020085
-32.099999999999994	0.2804472832644785
-32.	0.246530649720926
-31.89999999999999	0.20517534564917378
-31.799999999999997	0.15568750802610343
-31.700000000000003	0.10139872432121294
-31.599999999999994	0.050031786059132013
-31.5	0.012735094133989608
-31.39999999999999	0.00009924402565389824
-31.299999999999997	0.016181444321216258
-31.200000000000003	0.05572549149938396
-31.099999999999994	0.10763139411560309
-31.	0.1609230236031694
-30.89999999999999	0.2084397239434395
-30.799999999999997	0.24792410954050054
-30.700000000000003	0.28165539845280213
-30.599999999999994	0.31316615214648075
-30.5	0.3429896534240881
-30.39999999999999	0.36955839456831113
-30.299999999999997	0.39198212572085
-30.200000000000003	0.41043413648519267
-30.099999999999994	0.4255258775087403
-30.	0.4379047823033064
-29.89999999999999	0.4481214196038924
-29.799999999999997	0.4566119969588545
-29.700000000000003	0.4637145853120752
-29.599999999999994	0.4696903624479484
-29.5	0.4747419737456964
-29.39999999999999	0.4790277635615922
-29.299999999999997	0.48267241373570235
-29.200000000000003	0.4857748166429916
-29.099999999999994	0.4884139053052864
-29.	0.49065299210791
-28.89999999999999	0.49254301789451815
-28.799999999999997	0.4941249993939484
-28.700000000000003	0.49543188058184834
-28.599999999999994	0.4964899349327628
-28.5	0.49731982376731754
-28.39999999999999	0.4979373859132112
-28.299999999999997	0.4983542120059669
-28.200000000000003	0.4985780403619826
-28.099999999999994	0.4986129986119654
-28.	0.49845970482453544
-27.89999999999999	0.4981152326130115
-27.799999999999997	0.4975729357906736
-27.700000000000003	0.4968221186375208
-27.599999999999994	0.49584752678867494
-27.5	0.4946286199430014
-27.39999999999999	0.4931385693963812
-27.299999999999997	0.49134289852549273
-27.200000000000003	0.4891976494145479
-27.099999999999994	0.48664690880133554
-27.	0.48361945386132765
-26.89999999999999	0.4800241717445375
-26.799999999999997	0.47574374979905826
-26.700000000000003	0.4706259041388693
-26.599999999999994	0.4644710908237557
-26.5	0.45701523469388555
-26.39999999999999	0.4479056751909519
-26.299999999999997	0.4366690241779369
-26.200000000000003	0.42267387994364386
-26.099999999999994	0.40510930199175144
-26.	0.3830580429742754
-25.89999999999999	0.35585431571964077
-25.799999999999997	0.3237178624546264
-25.700000000000003	0.287057169385318
-25.599999999999994	0.2434245250143709
-25.5	0.18891654348686387
-25.39999999999999	0.12448838235300086
-25.299999999999997	0.059620502789446805
-25.200000000000003	0.012306699179333504
-25.099999999999994	0.0013120933216186272
-25.	0.031658785631514856
-24.89999999999999	0.0898438872227389
-24.799999999999997	0.15570073999205342
-24.700000000000003	0.21503300926671434
-24.599999999999994	0.26355048534615566
-24.5	0.30458340785418564
-24.39999999999999	0.34093129634309466
-24.299999999999997	0.37164670508865544
-24.200000000000003	0.39625824520051556
-24.099999999999994	0.41562200907652325
-24.	0.43089262326620875
-23.89999999999999	0.4430513934246904
-23.799999999999997	0.4528411614819695
-23.700000000000003	0.4608087862426332
-23.599999999999994	0.467356878885863
-23.5	0.47278460220538365
-23.39999999999999	0.47731690928700266
-23.299999999999997	0.48112502254761624
-23.19999999999999	0.4843407825088747
-23.099999999999994	0.4870667880330659
-23.	0.48938364404269996
-22.89999999999999	0.4913552036527944
-22.799999999999997	0.4930324033025076
-22.69999999999999	0.4944560981570511
-22.599999999999994	0.4956591778015009
-22.5	0.4966681568629591
-22.39999999999999	0.49750437722993623
-22.299999999999997	0.4981849186574061
-22.19999999999999	0.49872328670075633
-22.099999999999994	0.499129927146245
-22.	0.4994126017631054
-21.89999999999999	0.49957664950574976
-21.799999999999997	0.4996251489972512
-21.69999999999999	0.4995589913201438
-21.599999999999994	0.4993768661205672
-21.5	0.4990751581877776
-21.39999999999999	0.4986477454053144
-21.299999999999997	0.49808568161034206
-21.19999999999999	0.4973767385942305
-21.099999999999994	0.4965047690632871
-21.	0.49544883516051286
-20.89999999999999	0.4941820225805377
-20.799999999999997	0.49266982445997176
-20.69999999999999	0.490867925902327
-20.599999999999994	0.48871913926746713
-20.5	0.4861491160156167
-20.39999999999999	0.48306026609409375
-20.299999999999997	0.4793230055085559
-20.19999999999999	0.474762950572395
-20.099999999999994	0.4691418552728599
-20.	0.4621287407840601
-19.89999999999999	0.4532555202954761
-19.799999999999997	0.44184842761721627
-19.69999999999999	0.42692478656176513
-19.599999999999994	0.4070585287467361
-19.5	0.38031822891349093
-19.39999999999999	0.3447288093763135
-19.299999999999997	0.29922432281557426
-19.19999999999999	0.240832119310764
-19.099999999999994	0.16452817179774215
-19.	0.07788718058112723
-18.89999999999999	0.011979731763317226
-18.799999999999997	0.006725723840943571
-18.69999999999999	0.06582763382254718
-18.599999999999994	0.1515401538604521
-18.5	0.22963803089379933
-18.39999999999999	0.29072237556297276
-18.299999999999997	0.33930844376453023
-18.19999999999999	0.37687382665428537
-18.099999999999994	0.40458724725465184
-18.	0.42495826724444724
-17.89999999999999	0.4401669571933955
-17.799999999999997	0.45173994871027506
-17.69999999999999	0.46070757844334786
-17.599999999999994	0.4677703687274427
-17.5	0.47341320483615124
-17.39999999999999	0.47797836760264945
-17.299999999999997	0.4817120914884776
-17.19999999999999	0.4847946553092165
-17.099999999999994	0.4873601866857523
-17.	0.48950994368899337
-16.89999999999999	0.49132138496476596
-16.799999999999997	0.49285447020508877
-16.69999999999999	0.49415610644074726
-16.599999999999994	0.4952633317934022
-16.5	0.4962056256201941
-16.39999999999999	0.49700660487943615
-16.299999999999997	0.49768528291738034
-16.19999999999999	0.49825701181386683
-16.099999999999994	0.4987341925927725
-16.	0.4991268125776085
-15.899999999999991	0.4994428518943883
-15.799999999999997	0.4996885889849214
-15.699999999999989	0.49986882628785145
-15.599999999999994	0.49998705083234796
-15.5	0.5000455395872629
-15.399999999999991	0.5000454154560805
-15.299999999999997	0.49998665637613326
-15.199999999999989	0.49986805670681655
-15.099999999999994	0.499687136625638
-15.	0.49943999120150057
-14.899999999999991	0.4991210656852987
-14.799999999999997	0.498722836658889
-14.699999999999989	0.4982353689965513
-14.599999999999994	0.49764570455421486
-14.5	0.49693701763778
-14.399999999999991	0.4960874406068846
-14.299999999999997	0.4950684138087166
-14.199999999999989	0.4938423361673059
-14.099999999999994	0.49235916668644114
-14.	0.4905514182173893
-13.899999999999991	0.4883266298809197
-13.799999999999997	0.4855557848724741
-13.699999999999989	0.48205502664681993
-13.599999999999994	0.47755596150095164
-13.5	0.4716558809256281
-13.399999999999991	0.46373142180573446
-13.299999999999997	0.4527833720701998
-13.199999999999989	0.4371486988302621
-13.099999999999994	0.4139635789395936
-13.	0.378300617101957
-12.899999999999991	0.322935132204161
-12.799999999999997	0.23888530955935317
-12.699999999999989	0.11872417276978328
-12.599999999999994	0.011749550699023231
-12.5	0.029021080873600114
-12.399999999999991	0.14851637967713
-12.299999999999997	0.26093397553807207
-12.199999999999989	0.33814101138709146
-12.099999999999994	0.38850885290555837
-12.	0.4204692455065862
-11.899999999999991	0.4413312968132351
-11.799999999999997	0.45550513164506645
-11.699999999999989	0.4654950060994224
-11.599999999999994	0.47276170796880673
-11.5	0.4781910765284
-11.399999999999991	0.48234094477073836
-11.299999999999997	0.4855748154534436
-11.199999999999989	0.48813687798654337
-11.099999999999994	0.49019565007100774
-11.	0.4918702350544733
-10.899999999999991	0.4932466127711118
-10.799999999999997	0.4943880321032508
-10.699999999999989	0.495341809648002
-10.599999999999994	0.4961438795498213
-10.5	0.49682190161795886
-10.399999999999991	0.49739742448848695
-10.299999999999997	0.49788741675690196
-10.199999999999989	0.4983053674408171
-10.099999999999994	0.4986620878890542
-10.	0.4989663033776628
-9.899999999999991	0.4992250942908888
-9.799999999999997	0.4994442281434212
-9.699999999999989	0.4996284112271192
-9.599999999999994	0.49978148017925167
-9.5	0.4999065478968304
-9.399999999999991	0.5000061140821339
-9.299999999999997	0.5000821477216623
-9.199999999999989	0.5001361465882929
-9.099999999999994	0.5001691771468061
-9.	0.5001818968415421
-8.899999999999991	0.5001745594980789
-8.799999999999997	0.5001470033421676
-8.699999999999989	0.5000986197879729
-8.599999999999994	0.5000282995054196
-8.5	0.49993435011541176
-8.399999999999991	0.49981437684808305
-8.299999999999997	0.49966511311674566
-8.199999999999989	0.49948218138013817
-8.099999999999994	0.4992597545178854
-8.	0.4989900719023608
-7.8999999999999915	0.49866273835687863
-7.799999999999997	0.49826369096630657
-7.699999999999989	0.49777364478819386
-7.599999999999994	0.49716569814511624
-7.5	0.49640154021535654
-7.3999999999999915	0.4954252521576069
-7.299999999999997	0.49415279801702644
-7.199999999999989	0.492453436171487
-7.099999999999994	0.4901151617527179
-7.	0.48677655456095015
-6.8999999999999915	0.48178250574242637
-6.799999999999997	0.4738513807682797
-6.699999999999989	0.4602223949026279
-6.599999999999994	0.43418354425894784
-6.5	0.37706791174991044
-6.3999999999999915	0.23767906180732234
-6.299999999999997	0.011612797152280538
-6.199999999999989	0.14668165488503523
-6.099999999999994	0.33743820403098024
-6.	0.41767753820376996
-5.8999999999999915	0.4522102432808767
-5.799999999999997	0.4693872716932457
-5.699999999999989	0.47900180488935495
-5.599999999999994	0.4848754586022979
-5.5	0.48870711851083826
-5.3999999999999915	0.4913359449687054
-5.299999999999997	0.49321249563384567
-5.199999999999989	0.4945953746535067
-5.099999999999994	0.49564128877811187
-5.	0.49644955458422624
-4.8999999999999915	0.4970855306200783
-4.799999999999997	0.4975936269510168
-4.699999999999989	0.498004861684746
-4.599999999999994	0.4983414238341355
-4.5	0.4986195229259718
-4.3999999999999915	0.4988512219467123
-4.299999999999997	0.4990456474655591
-4.199999999999989	0.499209807291421
-4.099999999999994	0.4993491545218879
-4.	0.4994679839733593
-3.8999999999999915	0.4995697155477209
-3.799999999999997	0.49965709991434504
-3.6999999999999886	0.4997323699112026
-3.5999999999999943	0.49979735343069176
-3.5	0.49985355858842395
-3.3999999999999915	0.499902238684818
-3.299999999999997	0.49994444225650825
-3.1999999999999886	0.49998105200280657
-3.0999999999999943	0.5000128153250898
-3.	0.5000403684818369
-2.8999999999999915	0.5000642558397669
-2.799999999999997	0.5000849453262451
-2.6999999999999886	0.5001028409156087
-2.5999999999999943	0.5001182927821702
-2.5	0.5001316056046984
-2.3999999999999915	0.500143045396633
-2.299999999999997	0.5001528451530827
-2.1999999999999886	0.5001612095424595
-2.0999999999999943	0.5001683188223058
-2.	0.5001743321216583
-1.8999999999999915	0.500179390203455
-1.7999999999999972	0.5001836177979849
-1.6999999999999886	0.5001871255806982
-1.5999999999999943	0.50019001185377
-1.5	0.5001923639796966
-1.3999999999999915	0.500194259606386
-1.2999999999999972	0.500195767716075
-1.1999999999999886	0.5001969495246994
-1.0999999999999943	0.5001978592536719
-1.	0.5001985447922499
-0.8999999999999915	0.5001990482655375
-0.7999999999999972	0.5001994065206548
-0.6999999999999886	0.5001996515414208
-0.5999999999999943	0.5001998108001701
-0.5	0.5001999075537886
-0.3999999999999915	0.5001999610898363
-0.29999999999999716	0.5001999869274628
-0.19999999999998863	0.5001999969770691
-0.09999999999999432	0.5001999996612633
0.10000000000000853	0.5001999996612612
0.20000000000000284	0.500199996977049
0.30000000000001137	0.5001999869274735
0.4000000000000057	0.5001999610898378
0.5	0.5001999075537886
0.6000000000000085	0.5001998108001694
0.7000000000000028	0.5001996515414197
0.8000000000000114	0.5001994065206548
0.9000000000000057	0.5001990482655373
1.	0.5001985447922499
1.1000000000000085	0.5001978592536718
1.2000000000000028	0.5001969495246983
1.3000000000000114	0.5001957677160754
1.4000000000000057	0.5001942596063859
1.5	0.5001923639796966
1.6000000000000085	0.5001900118537699
1.7000000000000028	0.5001871255806984
1.8000000000000114	0.5001836177979846
1.9000000000000057	0.5001793902034553
2.	0.5001743321216583
2.1000000000000085	0.5001683188223056
2.200000000000003	0.5001612095424595
2.3000000000000114	0.5001528451530826
2.4000000000000057	0.5001430453966328
2.5	0.5001316056046984
2.6000000000000085	0.5001182927821703
2.700000000000003	0.5001028409156085
2.8000000000000114	0.5000849453262453
2.9000000000000057	0.5000642558397669
3.	0.5000403684818369
3.1000000000000085	0.5000128153250898
3.200000000000003	0.4999810520028063
3.3000000000000114	0.49994444225650836
3.4000000000000057	0.49990223868481803
3.5	0.49985355858842395
3.6000000000000085	0.49979735343069187
3.700000000000003	0.4997323699112026
3.8000000000000114	0.49965709991434504
3.9000000000000057	0.4995697155477209
4.	0.4994679839733593
4.1000000000000085	0.499349154521888
4.200000000000003	0.49920980729142084
4.300000000000011	0.49904564746555924
4.400000000000006	0.4988512219467124
4.5	0.4986195229259718
4.6000000000000085	0.4983414238341354
4.700000000000003	0.4980048616847458
4.800000000000011	0.49759362695101655
4.900000000000006	0.49708553062007843
5.	0.49644955458422624
5.1000000000000085	0.4956412887781117
5.200000000000003	0.49459537465350595
5.300000000000011	0.4932124956338457
5.400000000000006	0.4913359449687044
5.5	0.48870711851083826
5.6000000000000085	0.48487545860229886
5.700000000000003	0.4790018048893518
5.800000000000011	0.46938727169324207
5.900000000000006	0.4522102432808721
6.	0.41767753820376996
6.1000000000000085	0.33743820403097596
6.200000000000003	0.14668165488499785
6.300000000000011	0.011612797152297027
6.400000000000006	0.23767906180735232
6.5	0.37706791174991044
6.6000000000000085	0.4341835442589543
6.700000000000003	0.460222394902632
6.800000000000011	0.4738513807682796
6.900000000000006	0.48178250574242454
7.	0.48677655456095015
7.1000000000000085	0.490115161752717
7.200000000000003	0.4924534361714871
7.300000000000011	0.49415279801702655
7.400000000000006	0.495425252157607
7.5	0.49640154021535654
7.6000000000000085	0.4971656981451166
7.700000000000003	0.4977736447881944
7.800000000000011	0.49826369096630657
7.900000000000006	0.49866273835687874
8.	0.4989900719023608
8.100000000000009	0.4992597545178855
8.200000000000003	0.49948218138013856
8.300000000000011	0.49966511311674566
8.400000000000006	0.49981437684808283
8.5	0.49993435011541176
8.600000000000009	0.5000282995054196
8.700000000000003	0.5000986197879729
8.800000000000011	0.5001470033421674
8.900000000000006	0.500174559498079
9.	0.5001818968415421
9.100000000000009	0.5001691771468061
9.200000000000003	0.5001361465882926
9.300000000000011	0.5000821477216625
9.400000000000006	0.5000061140821338
9.5	0.4999065478968304
9.600000000000009	0.4997814801792518
9.700000000000003	0.4996284112271193
9.800000000000011	0.49944422814342143
9.900000000000006	0.4992250942908888
10.	0.4989663033776628
10.100000000000009	0.4986620878890543
10.200000000000003	0.4983053674408172
10.300000000000011	0.49788741675690207
10.400000000000006	0.4973974244884869
10.5	0.49682190161795886
10.600000000000009	0.49614387954982103
10.700000000000003	0.4953418096480019
10.800000000000011	0.4943880321032509
10.900000000000006	0.49324661277111126
11.	0.4918702350544733
11.100000000000009	0.49019565007100707
11.200000000000003	0.48813687798654304
11.300000000000011	0.485574815453443
11.400000000000006	0.4823409447707373
11.5	0.4781910765284
11.600000000000009	0.4727617079688067
11.700000000000003	0.4654950060994208
11.800000000000011	0.45550513164506395
11.900000000000006	0.44133129681323036
12.	0.4204692455065862
12.100000000000009	0.3885088529055514
12.200000000000003	0.3381410113870817
12.300000000000011	0.26093397553805914
12.400000000000006	0.14851637967711176
12.5	0.029021080873600114
12.600000000000009	0.011749550699031736
12.700000000000003	0.1187241727698017
12.800000000000011	0.23888530955936788
12.900000000000006	0.3229351322041719
13.	0.378300617101957
13.100000000000009	0.41396357893959596
13.200000000000003	0.4371486988302617
13.300000000000011	0.45278337207020053
13.400000000000006	0.4637314218057359
13.5	0.4716558809256281
13.600000000000009	0.47755596150095325
13.700000000000003	0.4820550266468212
13.800000000000011	0.4855557848724751
13.900000000000006	0.4883266298809208
14.	0.4905514182173893
14.100000000000009	0.49235916668644114
14.200000000000003	0.4938423361673059
14.300000000000011	0.4950684138087164
14.400000000000006	0.4960874406068849
14.5	0.49693701763778
14.600000000000009	0.49764570455421486
14.700000000000003	0.49823536899655146
14.800000000000011	0.4987228366588893
14.900000000000006	0.49912106568529857
15.	0.49943999120150057
15.100000000000009	0.49968713662563796
15.200000000000003	0.49986805670681644
15.300000000000011	0.49998665637613315
15.400000000000006	0.5000454154560805
15.5	0.5000455395872629
15.600000000000009	0.49998705083234796
15.700000000000003	0.49986882628785134
15.800000000000011	0.49968858898492136
15.900000000000006	0.49944285189438853
16.	0.4991268125776085
16.10000000000001	0.4987341925927725
16.200000000000003	0.4982570118138667
16.30000000000001	0.4976852829173801
16.400000000000006	0.4970066048794361
16.5	0.4962056256201941
16.60000000000001	0.4952633317934021
16.700000000000003	0.4941561064407471
16.80000000000001	0.4928544702050882
16.900000000000006	0.4913213849647658
17.	0.48950994368899337
17.10000000000001	0.48736018668575143
17.200000000000003	0.4847946553092155
17.30000000000001	0.48171209148847716
17.400000000000006	0.47797836760264845
17.5	0.47341320483615124
17.60000000000001	0.4677703687274422
17.700000000000003	0.46070757844334437
17.80000000000001	0.45173994871027495
17.900000000000006	0.4401669571933925
18.	0.42495826724444724
18.10000000000001	0.40458724725464984
18.200000000000003	0.37687382665428143
18.30000000000001	0.3393084437645274
18.400000000000006	0.29072237556296526
18.5	0.22963803089379933
18.60000000000001	0.1515401538604397
18.700000000000003	0.06582763382253584
18.80000000000001	0.006725723840939176
18.900000000000006	0.011979731763323025
19.	0.07788718058112723
19.10000000000001	0.1645281717977543
19.200000000000003	0.2408321193107737
19.30000000000001	0.29922432281558164
19.400000000000006	0.344728809376321
19.5	0.38031822891349093
19.60000000000001	0.4070585287467397
19.700000000000003	0.42692478656176736
19.80000000000001	0.44184842761721677
19.900000000000006	0.4532555202954773
20.	0.4621287407840601
20.10000000000001	0.469141855272861
20.200000000000003	0.4747629505723957
20.30000000000001	0.47932300550855694
20.400000000000006	0.4830602660940937
20.5	0.4861491160156167
20.60000000000001	0.48871913926746746
20.700000000000003	0.4908679259023269
20.80000000000001	0.49266982445997204
20.900000000000006	0.4941820225805379
21.	0.49544883516051286
21.10000000000001	0.49650476906328744
21.200000000000003	0.4973767385942309
21.30000000000001	0.4980856816103422
21.400000000000006	0.4986477454053145
21.5	0.4990751581877776
21.60000000000001	0.4993768661205671
21.700000000000003	0.49955899132014375
21.80000000000001	0.49962514899725113
21.900000000000006	0.49957664950574965
22.	0.4994126017631054
22.10000000000001	0.49912992714624504
22.200000000000003	0.4987232867007564
22.30000000000001	0.4981849186574061
22.400000000000006	0.49750437722993623
22.5	0.4966681568629591
22.60000000000001	0.4956591778015008
22.700000000000003	0.49445609815705094
22.80000000000001	0.49303240330250725
22.900000000000006	0.49135520365279406
23.	0.48938364404269996
23.10000000000001	0.4870667880330654
23.200000000000003	0.48434078250887397
23.30000000000001	0.4811250225476159
23.400000000000006	0.4773169092870019
23.5	0.47278460220538365
23.60000000000001	0.46735687888586286
23.700000000000003	0.4608087862426332
23.80000000000001	0.4528411614819677
23.900000000000006	0.44305139342468897
24.	0.43089262326620875
24.10000000000001	0.4156220090765205
24.200000000000003	0.39625824520051556
24.30000000000001	0.3716467050886523
24.400000000000006	0.34093129634308983
24.5	0.30458340785418564
24.60000000000001	0.26355048534614944
24.700000000000003	0.21503300926671434
24.80000000000001	0.1557007399920443
24.900000000000006	0.08984388722272971
25.	0.031658785631514856
25.10000000000001	0.0013120933216171126
25.200000000000003	0.012306699179333504
25.30000000000001	0.05962050278945534
25.400000000000006	0.12448838235301041
25.5	0.18891654348686387
25.60000000000001	0.24342452501437792
25.700000000000003	0.287057169385318
25.80000000000001	0.32371786245463147
25.900000000000006	0.3558543157196439
26.	0.3830580429742754
26.10000000000001	0.40510930199175255
26.200000000000003	0.42267387994364386
26.30000000000001	0.43666902417793824
26.400000000000006	0.44790567519095326
26.5	0.45701523469388555
26.60000000000001	0.46447109082375687
26.700000000000003	0.4706259041388693
26.80000000000001	0.475743749799059
26.900000000000006	0.48002417174453793
27.	0.48361945386132765
27.10000000000001	0.48664690880133593
27.200000000000003	0.4891976494145479
27.30000000000001	0.4913428985254931
27.400000000000006	0.49313856939638123
27.5	0.4946286199430014
27.60000000000001	0.49584752678867516
27.700000000000003	0.4968221186375208
27.80000000000001	0.49757293579067374
27.900000000000006	0.4981152326130119
28.	0.49845970482453544
28.099999999999994	0.4986129986119654
28.200000000000017	0.4985780403619826
28.30000000000001	0.49835421200596675
28.400000000000006	0.497937385913211
28.5	0.49731982376731754
28.599999999999994	0.4964899349327628
28.700000000000017	0.49543188058184806
28.80000000000001	0.49412499939394816
28.900000000000006	0.4925430178945176
29.	0.49065299210791
29.099999999999994	0.4884139053052864
29.200000000000017	0.48577481664299155
29.30000000000001	0.4826724137357016
29.400000000000006	0.4790277635615914
29.5	0.4747419737456964
29.599999999999994	0.4696903624479484
29.700000000000017	0.4637145853120746
29.80000000000001	0.45661199695885374
29.900000000000006	0.44812141960389157
30.	0.4379047823033064
30.099999999999994	0.4255258775087403
30.200000000000017	0.41043413648519156
30.30000000000001	0.3919821257208481
30.400000000000006	0.3695583945683074
30.5	0.3429896534240881
30.599999999999994	0.31316615214648075
30.700000000000017	0.28165539845279747
30.80000000000001	0.2479241095404954
30.900000000000006	0.20843972394343344
31.	0.1609230236031694
31.099999999999994	0.10763139411560309
31.200000000000017	0.05572549149937722
31.30000000000001	0.016181444321212084
31.400000000000006	0.00009924402565363911
31.5	0.012735094133989608
31.599999999999994	0.050031786059132013
31.700000000000017	0.10139872432122073
31.80000000000001	0.15568750802611078
31.900000000000006	0.20517534564918016
32.	0.246530649720926
32.099999999999994	0.2804472832644785
32.20000000000002	0.3101148085020126
32.30000000000001	0.33792048906063027
32.400000000000006	0.3637047253619824
32.5	0.38641700538287155
32.599999999999994	0.4056368106636997
32.70000000000002	0.4215946116017346
32.80000000000001	0.43477750270548254
32.900000000000006	0.44568813702117716
33.	0.45475917121800025
33.099999999999994	0.4623391851195713
33.20000000000002	0.4687022959920638
33.30000000000001	0.4740626120727435
33.400000000000006	0.4785874782745958
33.5	0.4824081379381215
33.599999999999994	0.48562791445545983
33.70000000000002	0.4883283771143485
33.80000000000001	0.4905739611369433
33.900000000000006	0.49241542627606966
34.	0.4938924456046867
34.099999999999994	0.49503553880774587
34.20000000000002	0.49586750499882204
34.30000000000001	0.4964044659423945
34.400000000000006	0.4966565978116336
34.5	0.4966286049680656
34.599999999999994	0.49631997012799184
34.70000000000002	0.4957249996887372
34.80000000000001	0.4948326693509091
34.900000000000006	0.49362626216235417
35.	0.49208277749086315
35.099999999999994	0.4901720739287082
35.20000000000002	0.4878556902995168
35.30000000000001	0.48508526507184035
35.400000000000006	0.48180044361250257
35.5	0.47792612287321623
35.599999999999994	0.47336883341660313
35.70000000000002	0.4680120026147969
35.80000000000001	0.4617097972675318
35.900000000000006	0.45427926339743985
36.	0.4454907217579141
36.099999999999994	0.4350572602845707
36.20000000000002	0.4226267671463151
36.30000000000001	0.4077868182269746
36.400000000000006	0.3901088154452043
36.5	0.3692870683628341
36.599999999999994	0.34544502073842986
36.70000000000002	0.3195328065153294
36.80000000000001	0.29317198130036104
36.900000000000006	0.26704420371745663
37.	0.23921079766160247
37.099999999999994	0.20643820365195675
37.20000000000002	0.16710746746018826
37.30000000000001	0.12247995154728512
37.400000000000006	0.07664566800244275
37.5	0.03609961454151149
37.599999999999994	0.008510234026090446
37.70000000000002	0.00019579033091724537
37.80000000000001	0.013270771175930661
37.900000000000006	0.04456669731471584
38.	0.08728025690913951
38.099999999999994	0.1339246721391971
38.20000000000002	0.17855227716858663
38.30000000000001	0.21760349047620536
38.400000000000006	0.24998320772408245
38.5	0.27690350515535617
38.599999999999994	0.3010626674445886
38.70000000000002	0.3247024390100468
38.80000000000001	0.3481245978325491
38.900000000000006	0.3702986214771646
39.	0.3902349924175652
39.099999999999994	0.40753892064752717
39.20000000000002	0.4222798540301341
39.30000000000001	0.43473911208684096
39.400000000000006	0.44524851930416787
39.5	0.4541182386454861
39.599999999999994	0.4616134390988553
39.70000000000002	0.4679520790311024
39.80000000000001	0.47331015253412434
39.900000000000006	0.4778286368209501
40.	0.48162000893251355
40.099999999999994	0.48477370804816067
40.20000000000002	0.48736049189569686
40.30000000000001	0.4894358220911708
40.400000000000006	0.49104244995997165
40.5	0.4922123585306558
40.599999999999994	0.49296818605009163
40.70000000000002	0.4933242253960316
40.80000000000001	0.49328706631740094
40.900000000000006	0.49285592395709116
41.	0.49202267674034117
41.099999999999994	0.49077161819038384
41.20000000000002	0.4890789092499092
41.30000000000001	0.4869116989911542
41.400000000000006	0.4842268611114192
41.5	0.4809692707184931
41.599999999999994	0.477069521231147
41.70000000000002	0.47244095853745793
41.80000000000001	0.4669759004254444
41.900000000000006	0.46054094381483424
42.	0.45297141376048555
42.099999999999994	0.4440654481637283
42.20000000000002	0.4335793275245061
42.30000000000001	0.4212282721941044
42.400000000000006	0.40670258193902414
42.5	0.3897196870888101
42.599999999999994	0.37014712789432846
42.70000000000002	0.34822899678516206
42.80000000000001	0.3248539362582747
42.900000000000006	0.3015171322959601
43.	0.279423419473342
43.099999999999994	0.25804475828710327
43.20000000000002	0.23492425655813948
43.30000000000001	0.20736684815607018
43.400000000000006	0.1741287178731002
43.5	0.13591313525066728
43.599999999999994	0.09524392439228445
43.70000000000002	0.05625103903687243
43.80000000000001	0.024206674141948714
43.900000000000006	0.004451234559984435
44.	0.0007643296485533729
44.099999999999994	0.01392069866161964
44.20000000000002	0.041378314084768705
44.30000000000001	0.0783287943103413
44.400000000000006	0.1193718970300311
44.5	0.15986872340071254
44.599999999999994	0.1965896996080396
44.70000000000002	0.22786309228157023
44.80000000000001	0.2535819552977211
44.900000000000006	0.27513435847290013
45.	0.29486445966977276
45.099999999999994	0.31481483880844097
45.20000000000002	0.33559065752140516
45.30000000000001	0.35645313497597847
45.400000000000006	0.3762778266269467
45.5	0.39427075878200574
45.599999999999994	0.41011187109528363
45.70000000000002	0.42381296586048456
45.80000000000001	0.4355502286200339
45.900000000000006	0.4455545694837171
46.	0.45405585508164764
46.099999999999994	0.46125980701454694
46.20000000000002	0.4673413282109236
46.30000000000001	0.4724450461399972
46.400000000000006	0.4766885077537404
46.5	0.4801659598962974
46.599999999999994	0.4829518675918041
46.70000000000002	0.48510387916629427
46.80000000000001	0.4866651841594519
46.900000000000006	0.487666299363707
47.	0.4881263421205435
47.099999999999994	0.4880538460422173
47.20000000000002	0.4874471594714025
47.30000000000001	0.48629444839106245
47.400000000000006	0.4845733059862255
47.5	0.4822499518454323
47.599999999999994	0.4792779860777179
47.70000000000002	0.4755966501919683
47.80000000000001	0.47112854429052936
47.900000000000006	0.4657767747588
48.	0.45942159286015893
48.099999999999994	0.45191680611960605
48.20000000000002	0.4430867526740868
48.30000000000001	0.43272572205875803
48.400000000000006	0.4206039232120642
48.5	0.4064882416159585
48.599999999999994	0.3901926208281764
48.70000000000002	0.3716795535286348
48.80000000000001	0.35122751644713385
48.900000000000006	0.3296221211881537
49.	0.3081782468057181
49.099999999999994	0.2882582471908992
49.20000000000002	0.2702503447911961
49.30000000000001	0.25284692909248324
49.400000000000006	0.23359397902635703
49.5	0.21026758360510983
49.599999999999994	0.1818347494587009
49.70000000000002	0.1486533050670365
49.80000000000001	0.11235015130072364
49.900000000000006	0.07569105937616968
50.	0.04238800691031257
50.099999999999994	0.01662973034580522
50.20000000000002	0.002222209226311698
50.30000000000001	0.0015286286228337683
50.400000000000006	0.014692821180001847
50.5	0.03959854127882029
50.599999999999994	0.07259091126774436
50.70000000000002	0.10953494931247824
50.80000000000001	0.14670690646285875
50.900000000000006	0.1812821712496911
51.	0.21148893842627173
51.099999999999994	0.23662844761189117
51.20000000000002	0.257097327750219
51.30000000000001	0.27433587254983316
51.400000000000006	0.2904213525854747
51.5	0.30718944295012846
51.599999999999994	0.32538471810532743
51.70000000000002	0.34455500605234346
51.80000000000001	0.36365999502903035
51.900000000000006	0.3817310305113875
52.	0.39816766460461894
52.099999999999994	0.4127281191059002
52.20000000000002	0.42540872524214524
52.30000000000001	0.4363294825238222
52.400000000000006	0.4456582813154404
52.5	0.45356919614886143
52.599999999999994	0.4602226761602459
52.70000000000002	0.4657578387878527
52.80000000000001	0.47029078038986294
52.900000000000006	0.4739155470233246
53.	0.4767060454318197
53.099999999999994	0.47871806506482273
53.20000000000002	0.47999103826523837
53.30000000000001	0.48054938738951114
53.400000000000006	0.4804034078715587
53.5	0.4795496758534957
53.60000000000002	0.4779709799815405
53.70000000000002	0.4756357769068126
53.80000000000001	0.47249717075217446
53.900000000000006	0.4684914304212603
54.	0.46353610370950543
54.10000000000002	0.4575278975984417
54.20000000000002	0.45034073373379135
54.30000000000001	0.44182487495555456
54.400000000000006	0.43180895937538943
54.5	0.4201084942493861
54.60000000000002	0.4065472196745158
54.70000000000002	0.3910017042749072
54.80000000000001	0.37348251755179157
54.900000000000006	0.354259368823875
55.	0.3340039086004319
55.10000000000002	0.3138414429874861
55.20000000000002	0.2951083628738317
55.30000000000001	0.27869389849701515
55.400000000000006	0.26428502263977943
55.5	0.2502255496005732
55.60000000000002	0.2342538875922116
55.70000000000002	0.21449896162424947
55.80000000000001	0.19004694447629583
55.900000000000006	0.16102423309610067
56.	0.12849600589303664
56.10000000000002	0.09437685571944958
56.20000000000002	0.06134386932693568
56.30000000000001	0.032630182371382786
56.400000000000006	0.0115839535861886
56.5	0.0009972196556871779
56.60000000000002	0.0023949566512153236
56.70000000000002	0.015595875897897734
56.80000000000001	0.0387742648379281
56.900000000000006	0.0689898192433316
57.	0.10291676346528159
57.10000000000002	0.1374720140920222
57.20000000000002	0.1701891729137287
57.30000000000001	0.1993593555654031
57.400000000000006	0.22405290055214394
57.5	0.244131203558387
57.60000000000002	0.2602754000976568
57.70000000000002	0.2739270908011635
57.80000000000001	0.28695289499451826
57.900000000000006	0.3009925088766525
58.	0.31682045656302465
58.10000000000002	0.33418702615653484
58.20000000000002	0.35219964255410263
58.30000000000001	0.36986050540210325
58.400000000000006	0.38640819417312877
58.5	0.4014043571941459
58.60000000000002	0.41467575959561687
58.70000000000002	0.4262195168172779
58.80000000000001	0.436123284045715
58.900000000000006	0.4445121637608378
59.	0.45151792237451116
59.10000000000002	0.4572629987061398
59.20000000000002	0.46185318852089285
59.30000000000001	0.46537497985297827
59.400000000000006	0.4678951482321202
59.5	0.469461276237614
59.60000000000002	0.4701024835330102
59.70000000000002	0.46983000142215414
59.80000000000001	0.4686374162852533
59.900000000000006	0.46650051441796525
60.	0.46337673643195953
60.10000000000002	0.45920433104416203
60.20000000000002	0.4539014265250278
60.30000000000001	0.44736546994076687
60.400000000000006	0.4394739081176502
60.5	0.43008773616557394
60.60000000000002	0.4190608020220001
60.70000000000002	0.40625967980216393
60.80000000000001	0.39160131182220165
60.900000000000006	0.3751170152303769
61.	0.3570472516510036
61.10000000000002	0.33795191945946323
61.20000000000002	0.3187744839259053
61.30000000000001	0.30073666515051445
61.400000000000006	0.28494446101418375
61.5	0.27178124355150196
61.60000000000002	0.26048175745904634
61.70000000000002	0.24930097600475204
61.80000000000001	0.23620436194703673
61.900000000000006	0.21957344935607914
62.	0.19856145861851934
62.10000000000002	0.17312945071769764
62.20000000000002	0.14396497515461346
62.30000000000001	0.11241526831179727
62.400000000000006	0.0804443278141687
62.5	0.05054565564880686
62.60000000000002	0.02552344620259843
62.70000000000002	0.008095423346819125
62.80000000000001	0.0003667811604595781
62.900000000000006	0.003336202975524482
63.	0.016639155237104453
63.10000000000002	0.038650111646167676
63.20000000000002	0.06689469804957089
63.30000000000001	0.09858778974520416
63.400000000000006	0.13110214392063999
63.5	0.16226276257876282
63.60000000000002	0.19047077918309316
63.70000000000002	0.214725574967849
63.80000000000001	0.23462351261860687
63.900000000000006	0.2503784982733665
64.	0.2628441446967855
64.10000000000002	0.27343942527135784
64.20000000000002	0.2838563621099634
64.30000000000001	0.29555322087260694
64.4	0.30926898563887806
64.5	0.3248704005889239
64.60000000000002	0.3416010511827531
64.70000000000002	0.35850283350340334
64.80000000000001	0.37474350296030434
64.9	0.38975390803466187
65.	0.40322288242076315
65.10000000000002	0.4150314642332609
65.20000000000002	0.42518085065540967
65.30000000000001	0.433735991876394
65.4	0.4407879718223867
65.5	0.4464313400610899
65.60000000000002	0.4507514903728096
65.70000000000002	0.45381814369751516
65.80000000000001	0.45568225644370813
65.9	0.45637469108773776
66.	0.4559056851808456
66.10000000000002	0.4542646125724715
66.20000000000002	0.4514198438027305
66.30000000000001	0.44731876879209675
66.4	0.4418883247543183
66.5	0.43503676129917207
66.60000000000002	0.42665797399525685
66.70000000000002	0.4166406576732322
66.80000000000001	0.4048858324483934
66.9	0.3913377922617364
67.	0.37603428606809564
67.10000000000002	0.3591791399085976
67.20000000000002	0.34122923529949295
67.30000000000001	0.322961176824646
67.4	0.3054433810134294
67.5	0.28982016596539195
67.60000000000002	0.2768869291509086
67.70000000000002	0.2666271160250766
67.80000000000001	0.2580336225264091
67.9	0.2493989001112869
68.	0.23889500386499907
68.10000000000002	0.22508281962794924
68.20000000000002	0.2071521194596342
68.30000000000001	0.1849395980621501
68.4	0.15886415872880938
68.5	0.12987373159796578
68.60000000000002	0.09942101824790198
68.70000000000002	0.06943128296510201
68.80000000000001	0.04220170993625725
68.9	0.020179594426086366
69.	0.005610208067698724
69.10000000000002	0.00011793502599948193
69.20000000000002	0.004351385384600507
69.30000000000001	0.017832210368508458
69.4	0.039073515674661975
69.5	0.06591640495558587
69.60000000000002	0.09594992876482238
69.70000000000002	0.12687769841625307
69.80000000000001	0.15675595948113488
69.9	0.18410109064505817
70.	0.20791105001707294
70.10000000000002	0.22765715017244167
70.20000000000002	0.2432881085051912
70.30000000000001	0.2552552570212332
70.4	0.26452075315609386
70.5	0.27246720781965206
70.60000000000002	0.2806342939741306
70.70000000000002	0.2903110161784887
70.80000000000001	0.30216219255274207
70.9	0.31610305435475894
71.	0.33147602791282277
71.10000000000002	0.3473822506476688
71.20000000000002	0.36297262114602347
71.30000000000001	0.3776018542050643
71.4	0.390858124293081
71.5	0.40252435389688107
71.60000000000002	0.41251920085503924
71.70000000000002	0.4208432760270852
71.80000000000001	0.4275389251877272
71.9	0.4326633080035165
72.	0.4362716530317867
72.10000000000002	0.4384074083933002
72.20000000000002	0.4390967472628613
72.30000000000001	0.43834574469210635
72.4	0.43613927892384075
72.5	0.43244131984931766
72.60000000000002	0.42719682642974777
72.70000000000002	0.4203360843760827
72.80000000000001	0.41178307100136213
72.9	0.4014703824452355
73.	0.389364279700363
73.10000000000002	0.3755039478088612
73.20000000000002	0.36005763290093995
73.30000000000001	0.34339196885712897
73.4	0.3261355458244466
73.5	0.3091927322847394
73.60000000000002	0.29364174859067493
73.70000000000002	0.2804682896864969
73.80000000000001	0.2701809949045712
73.9	0.2624937375079788
74.	0.2562970443904499
74.10000000000002	0.24997238746032835
74.20000000000002	0.24186462352765692
74.30000000000001	0.23066278138036045
74.4	0.21557493890341672
74.5	0.19634040321803464
74.60000000000002	0.1731781949475777
74.70000000000002	0.1467426180548419
74.80000000000001	0.11810647446017514
74.9	0.08875366124212039
75.	0.06054112321732395
75.10000000000002	0.03558520754222894
75.20000000000002	0.016043349054357527
75.30000000000001	0.003802067030389579
75.4	0.00013687305238357486
75.5	0.005450033910413019
75.60000000000002	0.01918449424640819
75.70000000000002	0.039948906620068475
75.80000000000001	0.06580381796606333
75.9	0.09460464639158704
76.	0.12429996672728807
76.10000000000002	0.15312890697862008
76.20000000000002	0.1797141545643365
76.30000000000001	0.20308170489261798
76.4	0.2226493424328652
76.5	0.23821893234814695
76.60000000000002	0.24998932870716617
76.70000000000002	0.2585795497274743
76.80000000000001	0.26501958218139704
76.9	0.27064524982883426
77.	0.27685618750774776
77.10000000000002	0.28478007469076116
77.20000000000002	0.2949838309328918
77.30000000000001	0.30738163281081554
77.4	0.3213744169025213
77.5	0.33611712563729335
77.60000000000002	0.3507696640065933
77.70000000000002	0.36464823058867724
77.80000000000001	0.3772731855126651
77.9	0.3883505570232421
78.	0.39772630245851237
78.10000000000002	0.4053382144100029
78.20000000000002	0.4111763737148203
78.30000000000001	0.41525453984779603
78.4	0.4175911507265108
78.5	0.4181976635828919
78.60000000000002	0.41707227409984654
78.70000000000002	0.41419778924253337
78.80000000000001	0.40954327627791953
78.9	0.4030699892510131
79.	0.39474298439825384
79.10000000000002	0.38455071545451275
79.20000000000002	0.37253544593510224
79.30000000000001	0.35883671018423224
79.4	0.34374664558975293
79.5	0.32776737352424395
79.60000000000002	0.3116451280727041
79.70000000000002	0.29633759930625164
79.80000000000001	0.28286672098628746
79.9	0.27204648118705316
80.	0.2641633760941013
80.10000000000002	0.2587711981101936
80.20000000000002	0.25474113268044596
80.30000000000001	0.25055904358559206
80.4	0.24471035669492006
80.5	0.23597691983821759
80.60000000000002	0.22357411288595364
80.70000000000002	0.2071626383481274
80.80000000000001	0.18680750520111183
80.9	0.16293953831896102
81.	0.13634085062947238
81.10000000000002	0.10814731874418158
81.20000000000002	0.07984270669997548
81.30000000000001	0.05321002825968267
81.4	0.030208109695494305
81.5	0.012759798513764384
81.60000000000002	0.0024736966793815133
81.70000000000002	0.00036261700879064505
81.80000000000001	0.006645653019519749
81.9	0.02070494968037711
82.	0.041213728938845985
82.10000000000002	0.06638797347009835
82.20000000000002	0.09427707179086572
82.30000000000001	0.12301444090309027
82.4	0.1509847329542385
82.5	0.17690437061762557
82.60000000000002	0.1998388566973407
82.70000000000002	0.21918951589799263
82.80000000000001	0.2346785985505186
82.9	0.2463503965664229
83.	0.2545895352783245
83.10000000000002	0.2601365695480982
83.20000000000002	0.2640601321937508
83.30000000000001	0.2676390341142113
83.4	0.2721376891796344
83.5	0.2785259989845634
83.60000000000002	0.2872571769716746
83.70000000000002	0.29820909876109414
83.80000000000001	0.310806218080376
83.9	0.32424214142601016
84.	0.33769424781819657
84.10000000000002	0.3504628306108754
84.20000000000002	0.36202536134647473
84.30000000000001	0.3720308289551355
84.4	0.3802650706094993
84.5	0.3866093972298681
84.60000000000002	0.3910040969163395
84.70000000000002	0.3934208910380916
84.80000000000001	0.3938446132164061
84.9	0.3922631197221742
85.	0.3886645468979799
85.10000000000002	0.3830417483842896
85.20000000000002	0.3754046380652817
85.30000000000001	0.3658018916490764
85.4	0.35435350764618073
85.5	0.3412941543243916
85.60000000000002	0.32702255741746244
85.70000000000002	0.31214295484638566
85.80000000000001	0.2974715199083995
85.9	0.283970436710153
86.	0.2725806702542301
86.10000000000002	0.26396788030401375
86.20000000000002	0.258266260215557
86.30000000000001	0.25494969766439596
86.4	0.2529168808173221
86.5	0.2507579381449517
86.60000000000002	0.2470724421646518
86.70000000000002	0.24071080449224314
86.80000000000001	0.23088916101167822
86.9	0.21720335613819114
87.	0.19959651164958098
87.10000000000002	0.17832483563265378
87.20000000000002	0.15394290343645553
87.30000000000001	0.12730843137856973
87.4	0.0995914892601141
87.5	0.07226347808581272
87.60000000000002	0.04703761122023274
87.70000000000002	0.025738528970354366
87.80000000000001	0.010097869668478586
87.9	0.001503734600946945
88.	0.0007635547606815326
88.10000000000002	0.00795274382642112
88.20000000000002	0.02240155714475237
88.30000000000001	0.04282499416097045
88.4	0.06755032874763135
88.5	0.09477086655551792
88.60000000000002	0.12276207206743249
88.70000000000002	0.15002570810972513
88.80000000000001	0.17535965249453916
88.9	0.19787229803282178
89.	0.21696805560158466
89.10000000000002	0.23232812795924745
89.20000000000002	0.24390295533172368
89.30000000000001	0.2519218827642706
89.4	0.25691189093864775
89.5	0.2597015481417364
89.60000000000002	0.26137444598782333
89.70000000000002	0.2631408440375531
89.80000000000001	0.26612892116129006
89.9	0.2711505190231343
90.	0.278533642663632
90.10000000000002	0.2880950374672139
90.20000000000002	0.2992552626780719
90.30000000000001	0.3112300750860969
90.4	0.3232142435574974
90.5	0.33450490608767725
90.60000000000002	0.3445550027237807
90.70000000000002	0.3529746974889587
90.80000000000001	0.35950536161487606
90.9	0.3639854371358875
91.	0.3663194841483856
91.10000000000002	0.36645553375628837
91.20000000000002	0.3643724591489952
91.30000000000001	0.3600777873395954
91.4	0.3536162328695756
91.5	0.34508934461530166
91.60000000000002	0.3346861219112735
91.70000000000002	0.32272220749981323
91.80000000000001	0.3096801221236293
91.9	0.29623446398670683
92.	0.28323622865867076
92.10000000000002	0.27162690036167925
92.20000000000002	0.2622681400449043
92.30000000000001	0.2557143912885519
92.4	0.25200827094791145
92.5	0.2505992687892258
92.60000000000002	0.2504394711448822
92.70000000000002	0.2502177395750469
92.80000000000001	0.24862762107628938
92.9	0.2445715363713383
93.	0.23726266787682823
93.10000000000002	0.22624248984825301
93.20000000000002	0.21135567177544942
93.30000000000001	0.19271928540386463
93.4	0.17070683614146642
93.5	0.1459514954936355
93.60000000000002	0.11936065777782955
93.70000000000002	0.09212512415651279
93.80000000000001	0.06570052302274589
93.9	0.041737877792795655
94.	0.021948191581628106
94.10000000000002	0.007905106040492228
94.20000000000002	0.0008170851909681883
94.30000000000001	0.0013248519645198957
94.4	0.009385295675222725
94.5	0.02428086776245495
94.60000000000002	0.044751291036921076
94.70000000000002	0.0692039009279285
94.80000000000001	0.09594055100914212
94.9	0.12334789064223131
95.	0.15002333165965917
95.10000000000002	0.17483554525403755
95.20000000000002	0.196935671571453
95.30000000000001	0.2157416390958799
95.4	0.23091620441960198
95.5	0.24235343263274622
95.60000000000002	0.25018056746381917
95.70000000000002	0.2547729035915073
95.80000000000001	0.25676818551643776
95.9	0.2570560601756029
96.	0.25671350350002053
96.10000000000002	0.2568686598450224
96.20000000000002	0.25850795223095224
96.30000000000001	0.2622820351895239
96.4	0.26838505637118537
96.5	0.27655581723096284
96.60000000000002	0.2861915818263032
96.70000000000002	0.29651705418477564
96.80000000000001	0.30674260601529624
96.9	0.316171454347572
97.	0.3242487809634375
97.10000000000002	0.33056705072363857
97.20000000000002	0.3348476664247597
97.30000000000001	0.33691568259845195
97.4	0.33667827669369643
97.5	0.3341126643568346
97.60000000000002	0.3292659924396947
97.70000000000002	0.32226783829614025
97.80000000000001	0.313354134161245
97.9	0.30289834653522996
98.	0.29144054934654645
98.10000000000002	0.2796977360749932
98.20000000000002	0.2685321523614057
98.30000000000001	0.2588555253131597
98.4	0.25146478818431484
98.5	0.2468413318468484
98.60000000000002	0.24498437200145456
98.70000000000002	0.24535681378252347
98.80000000000001	0.2469786545211774
98.9	0.24863115684404982
99.	0.24908717136832947
99.10000000000002	0.24728998825664533
99.20000000000002	0.24244797185672615
99.30000000000001	0.23405647502920407
99.4	0.2218793530766625
99.5	0.20592117045497438
99.60000000000002	0.18640968770152228
99.70000000000002	0.16379573303435802
99.80000000000001	0.1387675662218758
99.9	0.1122692143343592
100.	0.08550631115766455

==> data/epsnoise1c.dat <==
-100.	0.7273917180410182
-99.9	0.7822666642120087
-99.8	0.8201120362029544
-99.7	0.846704857358004
-99.6	0.8656527248036553
-99.5	0.8792252807183765
-99.4	0.888869871279831
-99.3	0.8955178023156498
-99.2	0.8997649567000371
-99.1	0.901978135129981
-99.	0.9023564367498476
-98.9	0.9009638088641685
-98.8	0.8977410457786941
-98.7	0.892500463059578
-98.6	0.8849025731818608
-98.5	0.874410162515459
-98.4	0.8602101490643048
-98.3	0.8410863441942187
-98.2	0.8152158412638472
-98.1	0.7798497781271605
-98.	0.7308395612060332
-97.9	0.6620462613023533
-97.8	0.565065867924492
-97.7	0.4311583426126673
-97.6	0.2609814586537064
-97.5	0.0892642156991886
-97.4	0.0008598051744062506
-97.3	0.060896262619972795
-97.2	0.22355377313055294
-97.1	0.39863936504164516
-97.	0.5407870262560964
-96.9	0.6448079152776203
-96.8	0.718717198684981
-96.7	0.7712875105617857
-96.6	0.8091326323777485
-96.5	0.8367641730460467
-96.4	0.8571770951214476
-96.3	0.8723563459275218
-96.2	0.8836255396155209
-96.1	0.8918709916032851
-96.	0.8976822452368124
-95.9	0.9014388873589373
-95.8	0.9033624305347165
-95.7	0.9035441946581051
-95.6	0.9019547512384521
-95.5	0.8984364540182248
-95.4	0.8926767929191008
-95.3	0.8841556352490904
-95.2	0.8720523121237379
-95.1	0.855086520475875
-95.	0.8312463462722443
-94.9	0.7973234539387575
-94.8	0.748137436283674
-94.7	0.6753738789978438
-94.6	0.566552872725648
-94.5	0.4077399221647199
-94.4	0.2035782720924755
-94.3	0.02969717292945085
-94.2	0.02433885714798698
-94.1	0.19283331123390227
-94.	0.39810739447624016
-93.9	0.5596366777244144
-93.8	0.6706477723859418
-93.7	0.7448602667494254
-93.6	0.7949595245462062
-93.5	0.8294543261321234
-93.4	0.853652807425485
-93.3	0.870840650475529
-93.2	0.8830759083858347
-93.1	0.8916665024642692
-93.	0.8974496679956288
-92.9	0.9009553261420112
-92.8	0.9025014374524807
-92.7	0.9022481568961088
-92.6	0.9002252769889888
-92.5	0.8963401518712476
-92.4	0.8903685325384549
-92.3	0.8819269372118494
-92.2	0.8704211956645388
-92.1	0.8549606113216782
-92.	0.8342197549888831
-91.9	0.8062198077987645
-91.8	0.7679919723722108
-91.7	0.7150969136007355
-91.6	0.6410905097473856
-91.5	0.5375436004958546
-91.4	0.3969545574359315
-91.3	0.22461441801243143
-91.2	0.06375720175751391
-91.1	0.00033537300016374047
-91.	0.08129023499933859
-90.9	0.2480458286103411
-90.8	0.41763140497581774
-90.7	0.553246351237613
-90.6	0.65247233059916
-90.5	0.7233294930275638
-90.4	0.7740498902560702
-90.3	0.810793230204922
-90.2	0.8377759401565827
-90.1	0.8578145785449446
-90.	0.8727881943784763
-89.9	0.8839573793379365
-89.8	0.8921705402312881
-89.7	0.8979940848865771
-89.6	0.901793191506028
-89.5	0.9037800487963694
-89.4	0.9040393838952107
-89.3	0.9025361411058819
-89.2	0.899106304044714
-89.1	0.8934280356523869
-89.	0.8849653656873616
-88.9	0.8728688729198985
-88.8	0.8558043495489266
-88.7	0.8316566985634999
-88.6	0.7970170806324945
-88.5	0.7463143785144635
-88.4	0.6704988281876415
-88.3	0.5559129299834118
-88.2	0.3879071921478481
-88.1	0.17616372211138337
-88.	0.014757729320970036
-87.9	0.045898168304876495
-87.8	0.23742668863512253
-87.7	0.44138526540607326
-87.6	0.5932072295579204
-87.5	0.6950892637976585
-87.4	0.7625256391298102
-87.3	0.807857697218459
-87.2	0.8389931635156173
-87.1	0.8607725868359002
-87.	0.8761657745588617
-86.9	0.8870235814491831
-86.8	0.8945168341639618
-86.7	0.8993895458851605
-86.6	0.9021055519102977
-86.5	0.9029331774487953
-86.4	0.9019922983481953
-86.3	0.899276684486832
-86.2	0.8946577572751759
-86.1	0.8878714023108321
-86.	0.8784857548593947
-85.9	0.8658438354725193
-85.8	0.8489695882231364
-85.7	0.8264184346907607
-85.6	0.7960441821837849
-85.5	0.7546488421392712
-85.4	0.6975088097602151
-85.3	0.6179379142812864
-85.2	0.5077070201753646
-85.1	0.36112395323795066
-85.	0.18893099090452267
-84.9	0.042216963680579984
-84.8	0.004113337220084266
-84.7	0.1025486625017994
-84.6	0.2707918452584799
-84.5	0.4343944094766159
-84.4	0.5638554276345531
-84.3	0.6587555664579715
-84.2	0.7269292107052411
-84.1	0.7760651262918047
-84.	0.8118981612745045
-83.9	0.8383746035209302
-83.8	0.8581496519025829
-83.7	0.8730075756560456
-83.6	0.8841533202469535
-83.5	0.8924025094555879
-83.4	0.8983022269556498
-83.3	0.9022063324567272
-83.2	0.9043204596002279
-83.1	0.9047254911273699
-83.	0.9033837327929087
-82.9	0.9001282843057089
-82.8	0.8946322361156059
-82.7	0.8863490682871908
-82.6	0.8744070743652611
-82.5	0.8574254358795373
-82.4	0.8331920230219005
-82.3	0.7980957810840704
-82.2	0.7461457588923722
-82.1	0.6674514524646883
-82.	0.5469173564577171
-81.9	0.368907245020009
-81.8	0.14938126955754125
-81.7	0.004505136204586213
-81.6	0.07537771475710138
-81.5	0.28669490732335473
-81.4	0.4862512629180477
-81.3	0.6272727564627215
-81.2	0.719780473674053
-81.1	0.7804061789006853
-81.	0.8209633318271887
-80.9	0.8487218207768289
-80.8	0.8680529733054521
-80.7	0.8816146429161982
-80.6	0.8910536402332486
-80.5	0.8974053507219927
-80.4	0.9013210435001145
-80.3	0.9031981284950632
-80.2	0.9032543560908707
-80.1	0.9015678684515662
-80.	0.8980944236881581
-79.9	0.8926668800511153
-79.8	0.8849777969886361
-79.7	0.8745423655789026
-79.6	0.8606348027381134
-79.5	0.8421859642683207
-79.4	0.8176227218586702
-79.3	0.7846218948012128
-79.2	0.739752321682665
-79.1	0.6780261915786914
-79.	0.5926102573245691
-78.9	0.47576169341937646
-78.8	0.32422260271296427
-78.7	0.154803440719725
-78.6	0.02507844213558008
-78.5	0.011589395952840503
-78.4	0.12400496705902712
-78.3	0.2916768681250715
-78.2	0.4490952286816488
-78.1	0.5728207559550219
-78.	0.6638303175200823
-77.9	0.7296484358575824
-77.8	0.7774329651180746
-77.7	0.812523777251266
-77.6	0.8386200385723639
-77.5	0.8582306951647031
-77.4	0.8730549462915788
-77.3	0.8842485254749664
-77.2	0.892598799867992
-77.1	0.8986369881602243
-77.	0.9027085574912805
-76.9	0.9050153512078176
-76.8	0.9056373114113456
-76.7	0.9045374352896803
-76.6	0.9015500119294281
-76.5	0.8963482526758985
-76.4	0.8883818396957089
-76.3	0.8767655023987014
-76.2	0.8600825060760252
-76.1	0.836034679119046
-76.	0.8008127496489237
-75.9	0.7479787684349928
-75.8	0.6666753299540906
-75.7	0.5400128579287239
-75.6	0.35091816346406046
-75.5	0.12326598821243707
-75.4	0.00007060068097098088
-75.3	0.11376031625736252
-75.2	0.3407458794344307
-75.1	0.5326779282064381
-75.	0.6618124965619271
-74.9	0.7446928403098435
-74.8	0.7984646304099111
-74.7	0.8342359751140919
-74.6	0.8586008076347563
-74.5	0.8754574469478151
-74.4	0.8871543182292
-74.3	0.8951366253379833
-74.2	0.9003056465787367
-74.1	0.9032202651130764
-74.	0.9042110946864734
-73.9	0.9034443716095394
-73.8	0.9009550536760246
-73.7	0.8966588934410278
-73.6	0.8903475405102236
-73.5	0.8816667515247499
-73.4	0.870074225856142
-73.3	0.8547695028424048
-73.2	0.834583034419814
-73.1	0.8078048908061117
-73.	0.7719282191994287
-72.9	0.7232918278489563
-72.8	0.6566802719218918
-72.7	0.5652429087072838
-72.6	0.44206436098292595
-72.5	0.2869504463491097
-72.4	0.12307879617058416
-72.3	0.012512558677028617
-72.2	0.02206651268520621
-72.1	0.14516354961491237
-72.	0.31073546551768005
-71.9	0.4619797683101847
-71.8	0.5803964036585813
-71.7	0.6679053163468911
-71.6	0.7316493960804792
-71.5	0.7782787184863288
-71.4	0.8127678321189475
-71.3	0.8385896660869289
-71.2	0.8581200855121224
-71.1	0.8729815054214587
-71.	0.8842858991146487
-70.9	0.8927962499350838
-70.8	0.8990309595910096
-70.7	0.9033298062872411
-70.6	0.9058935502196034
-70.5	0.9068042067196911
-70.4	0.9060291056398626
-70.3	0.9034083850824617
-70.2	0.8986215675040384
-70.1	0.8911229294795365
-70.	0.8800250281127008
-69.9	0.8638902053006917
-69.8	0.8403519077756446
-69.7	0.8054157887120437
-69.6	0.7521768744520108
-69.5	0.6686654969740414
-69.4	0.5357158176920374
-69.3	0.3340917379827324
-69.2	0.0978375336425396
-69.1	0.0031124832480064913
-69.	0.16218827417316067
-68.9	0.3995671229568139
-68.8	0.580499709754975
-68.7	0.6966906431814669
-68.6	0.7697106134029581
-68.5	0.8165990568057528
-68.4	0.8475868325538524
-68.3	0.8685540681560144
-68.2	0.8829216501755055
-68.1	0.8927307508103444
-68.	0.8992273641966825
-67.9	0.9031801188296465
-67.8	0.9050560522299653
-67.69999999999999	0.9051187987761236
-67.6	0.9034823128091176
-67.5	0.9001370674066281
-67.4	0.8949569500314606
-67.3	0.887689887564511
-67.19999999999999	0.8779315117942151
-67.1	0.8650777129861918
-67.	0.8482478947086153
-66.9	0.8261656307364504
-66.8	0.7969777378302207
-66.69999999999999	0.7579909503515307
-66.6	0.7053258357795944
-66.5	0.6335941752585703
-66.4	0.5360916320927989
-66.3	0.40711057505875514
-66.19999999999999	0.25009256519602147
-66.1	0.09448274048362248
-66.	0.004428717693388902
-65.9	0.034848567399008795
-65.8	0.16571315533544542
-65.69999999999999	0.328126674309834
-65.6	0.4733543745356161
-65.5	0.5868729748348583
-65.4	0.6712182808193
-65.3	0.7331195967301001
-65.19999999999999	0.778749733252484
-65.1	0.8127467893083237
-65.	0.8383762599880265
-64.9	0.8578922630710684
-64.8	0.8728473358673527
-64.69999999999999	0.8843141580172901
-64.6	0.893034515404628
-64.5	0.8995165791725019
-64.4	0.9040968594381568
-64.3	0.906977616468329
-64.19999999999999	0.908245994296255
-64.1	0.9078775430653491
-64.	0.9057234477692031
-63.9	0.9014767277077586
-63.8	0.8946064001017857
-63.699999999999996	0.8842372917761768
-63.6	0.8689310899728394
-63.5	0.8462794667710459
-63.4	0.8121301829282009
-63.3	0.7591073023074906
-63.199999999999996	0.6739724050969635
-63.1	0.5346396112157631
-63.	0.318550740015918
-62.9	0.07316184659209998
-62.8	0.01609371237697478
-62.699999999999996	0.22183150681086575
-62.6	0.46288745533209696
-62.5	0.6293487780299023
-62.4	0.7316291030268138
-62.3	0.7946185175115619
-62.199999999999996	0.8346366659311407
-62.1	0.8608754448681705
-62.	0.878467159199712
-61.9	0.8903524629338248
-61.8	0.8982684568176776
-61.699999999999996	0.9032651033099324
-61.599999999999994	0.905980478857277
-61.5	0.9067908420311172
-61.4	0.9058930976564427
-61.3	0.9033485114572064
-61.199999999999996	0.8991020833922424
-61.099999999999994	0.8929842629798591
-61.	0.8846970308293872
-60.9	0.8737829082483338
-60.8	0.859572112779121
-60.699999999999996	0.8410991612287406
-60.599999999999994	0.8169755122026554
-60.5	0.7852006258752074
-60.4	0.7428967675479117
-60.3	0.6859875215378425
-60.199999999999996	0.608985025298005
-60.099999999999994	0.5055238820462123
-60.	0.3714995146812905
-59.9	0.2144409588423878
-59.8	0.06954447175554444
-59.699999999999996	0.0005232640735801098
-59.599999999999994	0.049317249181905394
-59.5	0.1855163776773992
-59.4	0.3441031210129321
-59.3	0.48356478395619035
-59.199999999999996	0.5925638647022293
-59.099999999999994	0.6740260341662356
-59.	0.7342643065684181
-58.9	0.7790095108903408
-58.8	0.8125911036179366
-58.699999999999996	0.8380840409804086
-58.599999999999994	0.857630363563817
-58.5	0.8727183587911681
-58.4	0.8843849297542953
-58.3	0.8933531551956623
-58.199999999999996	0.9001230600416246
-58.099999999999994	0.9050299611707404
-58.	0.9082799961483273
-57.9	0.909968435623635
-57.8	0.9100830702974143
-57.699999999999996	0.9084917479746668
-57.599999999999994	0.9049090640281212
-57.5	0.8988306590583317
-57.4	0.8894113581927062
-57.3	0.8752386475462701
-57.199999999999996	0.8539005675115529
-57.099999999999994	0.8211347368897148
-57.	0.769120733327591
-56.9	0.6832040049732384
-56.8	0.537538018358974
-56.699999999999996	0.3043886314371453
-56.599999999999994	0.04949111535280575
-56.5	0.042621924569461914
-56.4	0.2935944604434847
-56.3	0.5300086368962176
-56.199999999999996	0.6785969716172547
-56.099999999999994	0.7661885896264515
-56.	0.8190959061081969
-55.9	0.852332503451575
-55.8	0.873910065152995
-55.699999999999996	0.8881882834889236
-55.599999999999994	0.8976292966512873
-55.5	0.903671918658226
-55.4	0.9071749602545315
-55.3	0.9086492452201254
-55.199999999999996	0.90838221111398
-55.099999999999994	0.9065049716741307
-55.	0.9030262539079981
-54.9	0.8978450725500907
-54.8	0.8907473059623955
-54.699999999999996	0.8813872118194082
-54.599999999999994	0.8692517243784146
-54.5	0.8536021800658655
-54.4	0.8333844074816117
-54.3	0.8070940414916037
-54.199999999999996	0.7725817586492867
-54.099999999999994	0.7267922513687229
-54.	0.6654826470505127
-53.9	0.5831546373344288
-53.8	0.4739939965400175
-53.699999999999996	0.3358806977747482
-53.599999999999994	0.1807137356965822
-53.5	0.048560483864673945
-53.4	0.00035663626849512817
-53.3	0.06498102670296377
-53.199999999999996	0.2045829717397609
-53.099999999999994	0.3589788290991236
-53.	0.49297482133157033
-52.9	0.5977902717897842
-52.8	0.6765928597644131
-52.699999999999996	0.7352971483316172
-52.599999999999994	0.7792300080691309
-52.5	0.8124388596044271
-52.4	0.8378233436529312
-52.3	0.8574216522598265
-52.199999999999996	0.8726623126469802
-52.099999999999994	0.884549085612961
-52.	0.8937881474754859
-51.9	0.9008729268313747
-51.8	0.9061392079898613
-51.699999999999996	0.909799074766984
-51.599999999999994	0.9119587261385509
-51.5	0.9126221668830697
-51.4	0.9116797187356084
-51.3	0.9088762682192879
-51.199999999999996	0.903747452579899
-51.099999999999994	0.8954990327495018
-51.	0.8827774873318098
-50.9	0.8632193979225633
-50.8	0.8325284706539787
-50.699999999999996	0.7825179455520502
-50.599999999999994	0.6970203394526887
-50.5	0.5453717996366398
-50.4	0.291671370300542
-50.3	0.027581615145286082
-50.199999999999996	0.08774583813538019
-50.099999999999994	0.377601921120033
-50.	0.599634478497401
-49.9	0.727319139967355
-49.8	0.7997651965720458
-49.699999999999996	0.8427211204883733
-49.599999999999994	0.8693751349758011
-49.5	0.8864530324314058
-49.4	0.8975330037952092
-49.3	0.9046081447735822
-49.199999999999996	0.908829054578858
-49.099999999999994	0.9108709071144353
-49.	0.9111223266198463
-48.9	0.9097851297312388
-48.8	0.9069265077583272
-48.699999999999996	0.9025035372841528
-48.599999999999994	0.8963693627849639
-48.5	0.8882647352774357
-48.4	0.8777949952326746
-48.3	0.8643896631487736
-48.199999999999996	0.8472387893460347
-48.099999999999994	0.8251968104215347
-48.	0.7966414757566043
-47.9	0.7592759301371739
-47.8	0.7098787912606724
-47.699999999999996	0.644079150487309
-47.599999999999994	0.5564692061194181
-47.5	0.44200550248702103
-47.4	0.3008925880967234
-47.3	0.1494898391362242
-47.199999999999996	0.03160199843475972
-47.099999999999994	0.003436898649106865
-47.	0.08149499642447598
-46.9	0.22303539354410692
-46.8	0.37309933740693146
-46.699999999999996	0.5019467623779191
-46.599999999999994	0.6028664672527346
-46.5	0.6791783129680533
-46.4	0.7364297664535144
-46.3	0.7795828832223983
-46.199999999999996	0.8124283733173759
-46.099999999999994	0.837704351195035
-46.	0.8573521785574425
-45.9	0.8727441316322856
-45.8	0.884852664654513
-45.699999999999996	0.8943681937380203
-45.599999999999994	0.9017785380229271
-45.5	0.9074211192603051
-45.4	0.9115156012195421
-45.3	0.9141815302426725
-45.199999999999996	0.9154427903934204
-45.099999999999994	0.9152178254325654
-45.	0.9132906865534762
-44.9	0.9092512716452269
-44.8	0.9023797879696702
-44.699999999999996	0.8914213733268859
-44.599999999999994	0.8741289110862098
-44.5	0.8462850472324203
-44.4	0.7994952063288464
-44.3	0.7161085068795645
-44.199999999999996	0.5594079367966536
-44.099999999999994	0.28044079141334954
-44.	0.00943562289700414
-43.9	0.15785291527879025
-43.8	0.4724646472352728
-43.699999999999996	0.6697524098493377
-43.599999999999994	0.7742980026354986
-43.5	0.8316102559658524
-43.4	0.8649896173313026
-43.3	0.8854011486806835
-43.199999999999996	0.8982321562172185
-43.099999999999994	0.9062932236740721
-43.	0.9111287296349619
-42.9	0.9136169456427445
-42.8	0.9142603732472645
-42.699999999999996	0.9133327117232669
-42.599999999999994	0.9109548891952752
-42.5	0.9071331694748372
-42.4	0.9017747508538668
-42.3	0.8946877681215007
-42.199999999999996	0.8855679704481908
-42.099999999999994	0.8739712660533666
-42.	0.8592686730357609
-41.9	0.8405774227185739
-41.8	0.8166589726866411
-41.699999999999996	0.7857726715511533
-41.599999999999994	0.7454776861325738
-41.5	0.6924016505503912
-41.4	0.6220894707865255
-41.3	0.5293307399615342
-41.199999999999996	0.41006692812022494
-41.099999999999994	0.267105315337976
-41.	0.12117210117268902
-40.9	0.018557507627118667
-40.8	0.00929133863005059
-40.699999999999996	0.09865741906409596
-40.599999999999994	0.24107348524716204
-40.5	0.3868163948388063
-40.4	0.5108246766081588
-40.3	0.608086551399164
-40.199999999999996	0.6820256324545242
-40.099999999999994	0.7378615784876109
-40.	0.7802305500800135
-39.9	0.812690487767761
-39.8	0.8378305224081672
-39.699999999999996	0.857501197009575
-39.599999999999994	0.8730212161469647
-39.5	0.8853328515958684
-39.4	0.8951112659347877
-39.3	0.902839063264111
-39.199999999999996	0.9088558948673773
-39.099999999999994	0.9133900491081461
-39.	0.916576217371761
-38.9	0.9184611649563064
-38.8	0.9189964221371475
-38.699999999999996	0.9180134778534883
-38.599999999999994	0.9151705540928611
-38.5	0.9098468891966012
-38.4	0.9009306588461923
-38.3	0.8863735709366424
-38.199999999999996	0.8621922832383463
-38.099999999999994	0.820056657273021
-38.	0.7411132321070995
-37.9	0.5813614667749399
-37.8	0.2707189749851158
-37.699999999999996	0.00008098484493224389
-37.599999999999994	0.25932115869882694
-37.5	0.5744961211264239
-37.4	0.7376470459345053
-37.3	0.8180904449126954
-37.199999999999996	0.8608795026453049
-37.099999999999994	0.8853480550783165
-37.	0.9000193490404524
-36.9	0.9089584478884695
-36.8	0.9142505296908651
-36.699999999999996	0.9170247248692651
-36.599999999999994	0.9179097418001461
-36.5	0.9172503605062541
-36.4	0.9152151454707727
-36.3	0.911850576970278
-36.199999999999996	0.9071062286259961
-36.099999999999994	0.9008421613897744
-36.	0.8928231744695284
-35.89999999999999	0.8827008788612286
-35.8	0.8699819584567481
-35.7	0.8539785994570002
-35.599999999999994	0.8337345272869908
-35.5	0.8079176250492702
-35.39999999999999	0.7746695417555289
-35.3	0.731410575755244
-35.2	0.6746344797130277
-35.099999999999994	0.5998480230506378
-35.	0.5021447033879884
-34.89999999999999	0.37864886907670414
-34.8	0.2349779930245709
-34.7	0.0959823046917732
-34.599999999999994	0.009194363242622279
-34.5	0.01751649812874794
-34.39999999999999	0.11639146661207275
-34.3	0.25894272113923494
-34.2	0.4004681008806943
-34.099999999999994	0.5199213378887593
-34.	0.6137134795459406
-33.89999999999999	0.685351628976555
-33.8	0.7397704825269958
-33.7	0.7813178509270786
-33.599999999999994	0.8133412959621062
-33.5	0.8382923665664708
-33.39999999999999	0.8579359430102682
-33.3	0.8735391319012057
-33.2	0.8860145116390331
-33.099999999999994	0.8960218859219439
-33.	0.90403841276794
-32.89999999999999	0.9104058899895622
-32.8	0.9153615087987175
-32.7	0.9190559951492486
-32.599999999999994	0.9215608874904577
-32.5	0.9228643916567706
-32.39999999999999	0.9228520281693162
-32.3	0.9212625078955771
-32.2	0.9175970849140834
-32.099999999999994	0.9109319876128987
-32.	0.8995096979983002
-31.89999999999999	0.8797759509444959
-31.799999999999997	0.8438787417135554
-31.700000000000003	0.7724746294584371
-31.599999999999994	0.6135774768921953
-31.5	0.26251304644970314
-31.39999999999999	0.011828458718377285
-31.299999999999997	0.3946011996450252
-31.200000000000003	0.6773213621464049
-31.099999999999994	0.8001229439651156
-31.	0.8571653838768633
-30.89999999999999	0.8867123187339262
-30.799999999999997	0.9032436574319743
-30.700000000000003	0.9128438017805128
-30.599999999999994	0.9183494405002592
-30.5	0.9211932527033877
-30.39999999999999	0.9221365184025377
-30.299999999999997	0.9215883041754603
-30.200000000000003	0.9197547061688752
-30.099999999999994	0.9167114944549455
-30.	0.9124388618426654
-29.89999999999999	0.9068351762228484
-29.799999999999997	0.8997170746172274
-29.700000000000003	0.8908085108896804
-29.599999999999994	0.8797185571349173
-29.5	0.8659055864688439
-29.39999999999999	0.8486233316942406
-29.299999999999997	0.8268420499612451
-29.200000000000003	0.7991361848074412
-29.099999999999994	0.7635310723413381
-29.	0.7173137689100033
-28.89999999999999	0.6568612993287476
-28.799999999999997	0.5776870324132001
-28.700000000000003	0.4752888393557249
-28.599999999999994	0.34814916350089564
-28.5	0.20483641184990534
-28.39999999999999	0.07398332975729686
-28.299999999999997	0.003223109071570754
-28.200000000000003	0.02780535994162196
-28.099999999999994	0.1347200225974863
-28.	0.27690795868426193
-27.89999999999999	0.41436424210250844
-27.799999999999997	0.5295086335145658
-27.700000000000003	0.6199706543352921
-27.599999999999994	0.6893385742672172
-27.5	0.742305146561253
-27.39999999999999	0.7829649991677404
-27.299999999999997	0.8144759199286074
-27.200000000000003	0.8391621527173893
-27.099999999999994	0.8587073024955911
-27.	0.8743282336900373
-26.89999999999999	0.8869077447115269
-26.799999999999997	0.8970895803193777
-26.700000000000003	0.9053445611230031
-26.599999999999994	0.9120157728893094
-26.5	0.9173486325449683
-26.39999999999999	0.9215095644955438
-26.299999999999997	0.9245951462080546
-26.200000000000003	0.9266316341426557
-26.099999999999994	0.9275621104590526
-26.	0.9272136995375583
-25.89999999999999	0.9252269935104854
-25.799999999999997	0.9209047550697799
-25.700000000000003	0.9128691890843097
-25.599999999999994	0.8982118505164219
-25.5	0.8701120303233129
-25.39999999999999	0.8100836512469785
-25.299999999999997	0.6591824603763216
-25.200000000000003	0.25581994129350494
-25.099999999999994	0.07333157617722544
-25.	0.5554486642354429
-24.89999999999999	0.7724859854128642
-24.799999999999997	0.8539582049817208
-24.700000000000003	0.8901023010602283
-24.599999999999994	0.9083333654701907
-24.5	0.918184093555796
-24.39999999999999	0.9235326383898129
-24.299999999999997	0.9261559718809594
-24.200000000000003	0.9269357207595378
-24.099999999999994	0.926325383499878
-24.	0.9245507280290977
-23.89999999999999	0.9217018431183588
-23.799999999999997	0.9177763107446556
-23.700000000000003	0.9126977296409547
-23.599999999999994	0.9063198667785409
-23.5	0.8984205308510185
-23.39999999999999	0.8886860663526092
-23.299999999999997	0.8766852759075836
-23.19999999999999	0.8618297627742252
-23.099999999999994	0.8433157751702282
-23.	0.8200406620022682
-22.89999999999999	0.7904859265340828
-22.799999999999997	0.7525619947396178
-22.69999999999999	0.7034276186830132
-22.599999999999994	0.6393582197284127
-22.5	0.5559139221555506
-22.39999999999999	0.44908736668346266
-22.299999999999997	0.3188704234079541
-22.19999999999999	0.17687137364734967
-22.099999999999994	0.055118501452041634
-22.	0.0003529694059651843
-21.89999999999999	0.03995560333552525
-21.799999999999997	0.1537390291731483
-21.69999999999999	0.2952327793293785
-21.599999999999994	0.4287758715033729
-21.5	0.5398109430090497
-21.39999999999999	0.6270359789839963
-21.299999999999997	0.6941282659680964
-21.19999999999999	0.7455792216240529
-21.099999999999994	0.7852622147641263
-21.	0.8161637943915168
-20.89999999999999	0.8404899926797967
-20.799999999999997	0.8598467871241608
-20.69999999999999	0.8754015901993876
-20.599999999999994	0.8880068007955836
-20.5	0.8982888241615983
-20.39999999999999	0.9067105627030638
-20.299999999999997	0.9136146658091985
-20.19999999999999	0.9192529649483402
-20.099999999999994	0.9238057067533929
-20.	0.9273926123032055
-19.89999999999999	0.9300762366507664
-19.799999999999997	0.9318560978632431
-19.69999999999999	0.9326485474308894
-19.599999999999994	0.9322397776180865
-19.5	0.9301804106232429
-19.39999999999999	0.9255365600505406
-19.299999999999997	0.9162393348868069
-19.19999999999999	0.8971168275805892
-19.099999999999994	0.8526065020251894
-19.	0.7218428952034807
-18.89999999999999	0.25063078519927723
-18.799999999999997	0.23879306227815436
-18.69999999999999	0.7179938960357144
-18.599999999999994	0.8513551729365736
-18.5	0.8965025279056041
-18.39999999999999	0.9158126121970628
-18.299999999999997	0.9251595411551825
-18.19999999999999	0.9297989124765613
-18.099999999999994	0.931827307196992
-18.	0.9321889993116923
-17.89999999999999	0.931337351773536
-17.799999999999997	0.9294873813881597
-17.69999999999999	0.9267225232098512
-17.599999999999994	0.9230421574248279
-17.5	0.9183819380163596
-17.39999999999999	0.912619707040332
-17.299999999999997	0.9055720957631823
-17.19999999999999	0.8969833784028401
-17.099999999999994	0.8865061305000045
-17.	0.8736717011222025
-16.89999999999999	0.857846961458007
-16.799999999999997	0.8381720654613248
-16.69999999999999	0.8134722804070164
-16.599999999999994	0.7821366089808425
-16.5	0.7419612598783563
-16.39999999999999	0.689979701507975
-16.299999999999997	0.6223768998070653
-16.19999999999999	0.534792720246476
-16.099999999999994	0.42379308382638015
-16.	0.29101096959628353
-15.899999999999991	0.15115368031782503
-15.799999999999997	0.039257609924574374
-15.699999999999989	0.00033298224062422503
-15.599999999999994	0.05386458494043781
-15.5	0.17359229369583645
-15.399999999999991	0.3141634073830119
-15.299999999999997	0.44392788959263574
-15.199999999999989	0.5510007427833408
-15.099999999999994	0.6350380169142176
-15.	0.6998181813047321
-14.899999999999991	0.7496675672653276
-14.799999999999997	0.7882662443781947
-14.699999999999989	0.818445695026008
-14.599999999999994	0.8423015466809255
-14.5	0.8613650470357159
-14.399999999999991	0.8767544092507208
-14.299999999999997	0.8892905145736969
-14.199999999999989	0.8995805876200291
-14.099999999999994	0.9080773314872363
-14.	0.915120308984838
-13.899999999999991	0.9209646837765878
-13.799999999999997	0.925800846148919
-13.699999999999989	0.9297671278392771
-13.599999999999994	0.9329566410986732
-13.5	0.9354179621183476
-13.399999999999991	0.9371472994747545
-13.299999999999997	0.9380654155305953
-13.199999999999989	0.9379614803192298
-13.099999999999994	0.9363535107042408
-13.	0.9321037311286561
-12.899999999999991	0.9221638160435583
-12.799999999999997	0.8962881582032943
-12.699999999999989	0.803640067878345
-12.599999999999994	0.24693465422610125
-12.5	0.5435879050248711
-12.399999999999991	0.8494360793041958
-12.299999999999997	0.9076824753324112
-12.199999999999989	0.9262269121863254
-12.099999999999994	0.9337263442394045
-12.	0.9368890714136617
-11.899999999999991	0.9378909358360639
-11.799999999999997	0.9375855961606202
-11.699999999999989	0.9363422271407644
-11.599999999999994	0.9343187475831294
-11.5	0.9315650062344243
-11.399999999999991	0.9280650247796236
-11.299999999999997	0.92375391143816
-11.199999999999989	0.9185224220588984
-11.099999999999994	0.912214065503601
-11.	0.9046162913706748
-10.899999999999991	0.8954455692874762
-10.799999999999997	0.8843249513217971
-10.699999999999989	0.8707515264182504
-10.599999999999994	0.8540498014169935
-10.5	0.8333054500658985
-10.399999999999991	0.8072724752936451
-10.299999999999997	0.7742473303545363
-10.199999999999989	0.7319112913552521
-10.099999999999994	0.6771725282050148
-10.	0.6061311093827635
-9.899999999999991	0.514530804690393
-9.799999999999997	0.3995779963370606
-9.699999999999989	0.26466753926857006
-9.599999999999994	0.12765982441992102
-9.5	0.026241417363200847
-9.399999999999991	0.0029780829991687277
-9.299999999999997	0.06951609401624731
-9.199999999999989	0.19444863417955796
-9.099999999999994	0.33391576600667644
-9.	0.45999343609640647
-8.899999999999991	0.5631957078853194
-8.799999999999997	0.6440538279195894
-8.699999999999989	0.7064594914585092
-8.599999999999994	0.7546044013195335
-8.5	0.7919987668480781
-8.399999999999991	0.8213325567154584
-8.299999999999997	0.8445974063963675
-8.199999999999989	0.8632519579457751
-8.099999999999994	0.8783649615553731
-8.	0.8907242030679856
-7.8999999999999915	0.9009153629439853
-7.799999999999997	0.9093779865375795
-7.699999999999989	0.9164449666220632
-7.599999999999994	0.9223703855649411
-7.5	0.9273491444741365
-7.3999999999999915	0.9315306953273137
-7.299999999999997	0.9350283336686254
-7.199999999999989	0.9379247641501536
-7.099999999999994	0.9402737819301716
-7.	0.9420963999196346
-6.8999999999999915	0.943366122606531
-6.799999999999997	0.9439672850567905
-6.699999999999989	0.9435717470399102
-6.599999999999994	0.9412055090460237
-6.5	0.9331861611475355
-6.3999999999999915	0.8957721505451925
-6.299999999999997	0.24472157480787587
-6.199999999999989	0.8482602350271143
-6.099999999999994	0.9268316447830934
-6.	0.9394514396065909
-5.8999999999999915	0.9430127482328391
-5.799999999999997	0.9438883545540884
-5.699999999999989	0.943550655204807
-5.599999999999994	0.9424665255202539
-5.5	0.9408020087341595
-5.3999999999999915	0.9386064769429534
-5.299999999999997	0.9358720508561339
-5.199999999999989	0.9325546597989589
-5.099999999999994	0.9285806708197756
-5.	0.9238467576778612
-4.8999999999999915	0.918215539895309
-4.799999999999997	0.9115075451273718
-4.699999999999989	0.9034890443761974
-4.599999999999994	0.8938545575383084
-4.5	0.8822020284664
-4.3999999999999915	0.8679976620170673
-4.299999999999997	0.8505261150666555
-4.199999999999989	0.82882021685699
-4.099999999999994	0.8015632517897044
-4.	0.7669582014320178
-3.8999999999999915	0.722568686695299
-3.799999999999997	0.6651736189594966
-3.6999999999999886	0.5907869746546983
-3.5999999999999943	0.4952711323276277
-3.5	0.37653150674390873
-3.3999999999999915	0.23984662156969802
-3.299999999999997	0.10630259675657532
-3.1999999999999886	0.0159198552222859
-3.0999999999999943	0.008182048677883866
-3.	0.0869622986900343
-2.8999999999999915	0.21648099213936933
-2.799999999999997	0.3546642901754534
-2.6999999999999886	0.47708919162449104
-2.5999999999999943	0.5764567785317888
-2.5	0.6541081294953606
-2.3999999999999915	0.7140566921190875
-2.299999999999997	0.7603832032274377
-2.1999999999999886	0.7964465601378294
-2.0999999999999943	0.8248059779153305
-2.	0.8473540456085373
-1.8999999999999915	0.865478143208716
-1.7999999999999972	0.8801968124422951
-1.6999999999999886	0.8922627642395032
-1.5999999999999943	0.9022373177863315
-1.5	0.910543295876278
-1.3999999999999915	0.9175024699198256
-1.2999999999999972	0.9233621456003297
-1.1999999999999886	0.928314160761975
-1.0999999999999943	0.9325085731068075
-1.	0.9360636103640759
-0.8999999999999915	0.9390729685018879
-0.7999999999999972	0.9416112102530247
-0.6999999999999886	0.943737788448634
-0.5999999999999943	0.9455000624141117
-0.5	0.9469355677804019
-0.3999999999999915	0.9480737248622959
-0.29999999999999716	0.9489371177436748
-0.19999999999998863	0.9495424383035083
-0.09999999999999432	0.9499011618013394
0.10000000000000853	0.9499011618013427
0.20000000000000284	0.9495424383035087
0.30000000000001137	0.9489371177436741
0.4000000000000057	0.9480737248622961
0.5	0.9469355677804019
0.6000000000000085	0.9455000624141107
0.7000000000000028	0.943737788448634
0.8000000000000114	0.9416112102530243
0.9000000000000057	0.9390729685018875
1.	0.9360636103640759
1.1000000000000085	0.9325085731068069
1.2000000000000028	0.9283141607619744
1.3000000000000114	0.9233621456003289
1.4000000000000057	0.9175024699198248
1.5	0.910543295876278
1.6000000000000085	0.9022373177863304
1.7000000000000028	0.8922627642395017
1.8000000000000114	0.8801968124422931
1.9000000000000057	0.8654781432087139
2.	0.8473540456085373
2.1000000000000085	0.8248059779153272
2.200000000000003	0.7964465601378252
2.3000000000000114	0.760383203227432
2.4000000000000057	0.7140566921190802
2.5	0.6541081294953606
2.6000000000000085	0.5764567785317762
2.700000000000003	0.4770891916244749
2.8000000000000114	0.35466429017543466
2.9000000000000057	0.2164809921393495
3.	0.0869622986900343
3.1000000000000085	0.008182048677878329
3.200000000000003	0.01591985522229353
3.3000000000000114	0.1063025967565924
3.4000000000000057	0.239846621569718
3.5	0.37653150674390873
3.6000000000000085	0.4952711323276428
3.700000000000003	0.5907869746547105
3.8000000000000114	0.6651736189595058
3.9000000000000057	0.7225686866953057
4.	0.7669582014320178
4.1000000000000085	0.801563251789709
4.200000000000003	0.8288202168569934
4.300000000000011	0.8505261150666581
4.400000000000006	0.8679976620170695
4.5	0.8822020284664
4.6000000000000085	0.8938545575383097
4.700000000000003	0.9034890443761985
4.800000000000011	0.9115075451273725
4.900000000000006	0.91821553989531
5.	0.9238467576778612
5.1000000000000085	0.9285806708197761
5.200000000000003	0.9325546597989595
5.300000000000011	0.9358720508561345
5.400000000000006	0.9386064769429536
5.5	0.9408020087341595
5.6000000000000085	0.9424665255202546
5.700000000000003	0.9435506552048069
5.800000000000011	0.9438883545540879
5.900000000000006	0.9430127482328393
6.	0.9394514396065909
6.1000000000000085	0.9268316447830884
6.200000000000003	0.8482602350270791
6.300000000000011	0.2447215748081846
6.400000000000006	0.8957721505452096
6.5	0.9331861611475355
6.6000000000000085	0.941205509046023
6.700000000000003	0.94357174703991
6.800000000000011	0.9439672850567911
6.900000000000006	0.9433661226065311
7.	0.9420963999196346
7.1000000000000085	0.9402737819301713
7.200000000000003	0.9379247641501534
7.300000000000011	0.9350283336686248
7.400000000000006	0.931530695327313
7.5	0.9273491444741365
7.6000000000000085	0.9223703855649404
7.700000000000003	0.9164449666220621
7.800000000000011	0.9093779865375783
7.900000000000006	0.9009153629439839
8.	0.8907242030679856
8.100000000000009	0.8783649615553714
8.200000000000003	0.8632519579457727
8.300000000000011	0.8445974063963646
8.400000000000006	0.8213325567154547
8.5	0.7919987668480781
8.600000000000009	0.7546044013195273
8.700000000000003	0.7064594914585012
8.800000000000011	0.6440538279195792
8.900000000000006	0.563195707885306
9.	0.45999343609640647
9.100000000000009	0.333915766006657
9.200000000000003	0.19444863417953817
9.300000000000011	0.06951609401623265
9.400000000000006	0.0029780829991653468
9.5	0.026241417363200847
9.600000000000009	0.12765982441993917
9.700000000000003	0.2646675392685901
9.800000000000011	0.39957799633707847
9.900000000000006	0.5145308046904074
10.	0.6061311093827635
10.100000000000009	0.6771725282050236
10.200000000000003	0.7319112913552587
10.300000000000011	0.7742473303545414
10.400000000000006	0.8072724752936491
10.5	0.8333054500658985
10.600000000000009	0.8540498014169962
10.700000000000003	0.8707515264182524
10.800000000000011	0.8843249513217991
10.900000000000006	0.8954455692874775
11.	0.9046162913706748
11.100000000000009	0.9122140655036018
11.200000000000003	0.9185224220588994
11.300000000000011	0.9237539114381605
11.400000000000006	0.928065024779624
11.5	0.9315650062344243
11.600000000000009	0.9343187475831295
11.700000000000003	0.9363422271407649
11.800000000000011	0.9375855961606208
11.900000000000006	0.9378909358360641
12.	0.9368890714136617
12.100000000000009	0.9337263442394025
12.200000000000003	0.9262269121863241
12.300000000000011	0.9076824753324068
12.400000000000006	0.8494360793041884
12.5	0.5435879050248711
12.600000000000009	0.24693465422624516
12.700000000000003	0.8036400678783782
12.800000000000011	0.8962881582032974
12.900000000000006	0.9221638160435608
13.	0.9321037311286561
13.100000000000009	0.936353510704241
13.200000000000003	0.93796148031923
13.300000000000011	0.9380654155305953
13.400000000000006	0.9371472994747542
13.5	0.9354179621183476
13.600000000000009	0.9329566410986728
13.700000000000003	0.9297671278392766
13.800000000000011	0.9258008461489186
13.900000000000006	0.9209646837765872
14.	0.915120308984838
14.100000000000009	0.908077331487235
14.200000000000003	0.899580587620028
14.300000000000011	0.8892905145736956
14.400000000000006	0.8767544092507188
14.5	0.8613650470357159
14.600000000000009	0.8423015466809227
14.700000000000003	0.8184456950260042
14.800000000000011	0.78826624437819
14.900000000000006	0.7496675672653214
15.	0.6998181813047321
15.100000000000009	0.635038016914207
15.200000000000003	0.5510007427833269
15.300000000000011	0.4439278895926189
15.400000000000006	0.3141634073829922
15.5	0.17359229369583645
15.600000000000009	0.05386458494042444
15.700000000000003	0.0003329822406230822
15.800000000000011	0.039257609924586045
15.900000000000006	0.15115368031784393
16.	0.29101096959628353
16.10000000000001	0.42379308382639763
16.200000000000003	0.5347927202464902
16.30000000000001	0.6223768998070766
16.400000000000006	0.6899797015079834
16.5	0.7419612598783563
16.60000000000001	0.7821366089808478
16.700000000000003	0.8134722804070206
16.80000000000001	0.8381720654613277
16.900000000000006	0.8578469614580096
17.	0.8736717011222025
17.10000000000001	0.8865061305000059
17.200000000000003	0.8969833784028417
17.30000000000001	0.9055720957631832
17.400000000000006	0.9126197070403334
17.5	0.9183819380163596
17.60000000000001	0.9230421574248284
17.700000000000003	0.9267225232098516
17.80000000000001	0.9294873813881602
17.900000000000006	0.9313373517735359
18.	0.9321889993116923
18.10000000000001	0.9318273071969917
18.200000000000003	0.9297989124765609
18.30000000000001	0.9251595411551818
18.400000000000006	0.9158126121970614
18.5	0.8965025279056041
18.60000000000001	0.8513551729365605
18.700000000000003	0.7179938960356844
18.80000000000001	0.2387930622780596
18.900000000000006	0.2506307851993841
19.	0.7218428952034807
19.10000000000001	0.8526065020252007
19.200000000000003	0.8971168275805932
19.30000000000001	0.9162393348868088
19.400000000000006	0.9255365600505411
19.5	0.9301804106232429
19.60000000000001	0.9322397776180866
19.700000000000003	0.932648547430889
19.80000000000001	0.9318560978632424
19.900000000000006	0.9300762366507659
20.	0.9273926123032055
20.10000000000001	0.9238057067533921
20.200000000000003	0.9192529649483397
20.30000000000001	0.9136146658091977
20.400000000000006	0.9067105627030627
20.5	0.8982888241615983
20.60000000000001	0.8880068007955817
20.700000000000003	0.8754015901993857
20.80000000000001	0.8598467871241586
20.900000000000006	0.8404899926797935
21.	0.8161637943915168
21.10000000000001	0.7852622147641214
21.200000000000003	0.7455792216240463
21.30000000000001	0.6941282659680881
21.400000000000006	0.6270359789839857
21.5	0.5398109430090497
21.60000000000001	0.4287758715033554
21.700000000000003	0.29523277932935826
21.80000000000001	0.15373902917312893
21.900000000000006	0.039955603335513346
22.	0.0003529694059651843
22.10000000000001	0.055118501452055206
22.200000000000003	0.17687137364736935
22.30000000000001	0.3188704234079741
22.400000000000006	0.44908736668347965
22.5	0.5559139221555506
22.60000000000001	0.6393582197284233
22.700000000000003	0.7034276186830207
22.80000000000001	0.7525619947396237
22.900000000000006	0.7904859265340871
23.	0.8200406620022682
23.10000000000001	0.843315775170231
23.200000000000003	0.8618297627742278
23.30000000000001	0.8766852759075858
23.400000000000006	0.8886860663526108
23.5	0.8984205308510185
23.60000000000001	0.9063198667785418
23.700000000000003	0.9126977296409547
23.80000000000001	0.9177763107446562
23.900000000000006	0.9217018431183591
24.	0.9245507280290977
24.10000000000001	0.9263253834998779
24.200000000000003	0.9269357207595378
24.30000000000001	0.9261559718809593
24.400000000000006	0.9235326383898124
24.5	0.918184093555796
24.60000000000001	0.9083333654701892
24.700000000000003	0.8901023010602283
24.80000000000001	0.8539582049817152
24.900000000000006	0.7724859854128472
25.	0.5554486642354429
25.10000000000001	0.0733315761771653
25.200000000000003	0.25581994129350494
25.30000000000001	0.6591824603763595
25.400000000000006	0.8100836512469927
25.5	0.8701120303233129
25.60000000000001	0.8982118505164247
25.700000000000003	0.9128691890843097
25.80000000000001	0.9209047550697804
25.900000000000006	0.9252269935104857
26.	0.9272136995375583
26.10000000000001	0.9275621104590526
26.200000000000003	0.9266316341426557
26.30000000000001	0.9245951462080542
26.400000000000006	0.9215095644955433
26.5	0.9173486325449683
26.60000000000001	0.9120157728893084
26.700000000000003	0.9053445611230031
26.80000000000001	0.8970895803193765
26.900000000000006	0.8869077447115252
27.	0.8743282336900373
27.10000000000001	0.8587073024955887
27.200000000000003	0.8391621527173893
27.30000000000001	0.8144759199286034
27.400000000000006	0.7829649991677357
27.5	0.742305146561253
27.60000000000001	0.6893385742672086
27.700000000000003	0.6199706543352921
27.80000000000001	0.5295086335145512
27.900000000000006	0.4143642421024908
28.	0.27690795868426193
28.099999999999994	0.1347200225974863
28.200000000000017	0.027805359941611686
28.30000000000001	0.0032231090715743827
28.400000000000006	0.07398332975731241
28.5	0.20483641184990534
28.599999999999994	0.34814916350089564
28.700000000000017	0.47528883935574123
28.80000000000001	0.5776870324132134
28.900000000000006	0.6568612993287573
29.	0.7173137689100033
29.099999999999994	0.7635310723413381
29.200000000000017	0.7991361848074457
29.30000000000001	0.8268420499612485
29.400000000000006	0.8486233316942433
29.5	0.8659055864688439
29.599999999999994	0.8797185571349173
29.700000000000017	0.8908085108896822
29.80000000000001	0.8997170746172283
29.900000000000006	0.9068351762228493
30.	0.9124388618426654
30.099999999999994	0.9167114944549455
30.200000000000017	0.9197547061688758
30.30000000000001	0.9215883041754604
30.400000000000006	0.9221365184025377
30.5	0.9211932527033877
30.599999999999994	0.9183494405002592
30.700000000000017	0.9128438017805117
30.80000000000001	0.9032436574319729
30.900000000000006	0.886712318733923
31.	0.8571653838768633
31.099999999999994	0.8001229439651156
31.200000000000017	0.6773213621463803
31.30000000000001	0.39460119964497054
31.400000000000006	0.011828458718355436
31.5	0.26251304644970314
31.599999999999994	0.6135774768921953
31.700000000000017	0.7724746294584508
31.80000000000001	0.8438787417135607
31.900000000000006	0.8797759509444995
32.	0.8995096979983002
32.099999999999994	0.9109319876128987
32.20000000000002	0.917597084914084
32.30000000000001	0.9212625078955776
32.400000000000006	0.9228520281693159
32.5	0.9228643916567706
32.599999999999994	0.9215608874904577
32.70000000000002	0.9190559951492482
32.80000000000001	0.9153615087987171
32.900000000000006	0.9104058899895617
33.	0.90403841276794
33.099999999999994	0.8960218859219439
33.20000000000002	0.8860145116390317
33.30000000000001	0.8735391319012035
33.400000000000006	0.8579359430102657
33.5	0.8382923665664708
33.599999999999994	0.8133412959621062
33.70000000000002	0.7813178509270727
33.80000000000001	0.7397704825269891
33.900000000000006	0.6853516289765463
34.	0.6137134795459406
34.099999999999994	0.5199213378887593
34.20000000000002	0.4004681008806755
34.30000000000001	0.2589427211392141
34.400000000000006	0.11639146661205427
34.5	0.01751649812874794
34.599999999999994	0.009194363242622279
34.70000000000002	0.09598230469179049
34.80000000000001	0.23497799302459224
34.900000000000006	0.37864886907672346
35.	0.5021447033879884
35.099999999999994	0.5998480230506378
35.20000000000002	0.6746344797130364
35.30000000000001	0.7314105757552511
35.400000000000006	0.7746695417555342
35.5	0.8079176250492702
35.599999999999994	0.8337345272869908
35.70000000000002	0.8539785994570029
35.80000000000001	0.86998195845675
35.900000000000006	0.8827008788612302
36.	0.8928231744695284
36.099999999999994	0.9008421613897744
36.20000000000002	0.9071062286259974
36.30000000000001	0.9118505769702784
36.400000000000006	0.9152151454707728
36.5	0.9172503605062541
36.599999999999994	0.9179097418001461
36.70000000000002	0.9170247248692646
36.80000000000001	0.9142505296908645
36.900000000000006	0.9089584478884689
37.	0.9000193490404524
37.099999999999994	0.8853480550783165
37.20000000000002	0.8608795026452979
37.30000000000001	0.8180904449126872
37.400000000000006	0.7376470459344955
37.5	0.5744961211264239
37.599999999999994	0.25932115869882694
37.70000000000002	0.00008098484493456816
37.80000000000001	0.27071897498517067
37.900000000000006	0.5813614667749565
38.	0.7411132321070995
38.099999999999994	0.820056657273021
38.20000000000002	0.8621922832383528
38.30000000000001	0.886373570936645
38.400000000000006	0.9009306588461933
38.5	0.9098468891966012
38.599999999999994	0.9151705540928611
38.70000000000002	0.9180134778534887
38.80000000000001	0.9189964221371475
38.900000000000006	0.9184611649563066
39.	0.916576217371761
39.099999999999994	0.9133900491081461
39.20000000000002	0.908855894867376
39.30000000000001	0.9028390632641099
39.400000000000006	0.8951112659347868
39.5	0.8853328515958684
39.599999999999994	0.8730212161469647
39.70000000000002	0.8575011970095712
39.80000000000001	0.837830522408164
39.900000000000006	0.8126904877677587
40.	0.7802305500800135
40.099999999999994	0.7378615784876109
40.20000000000002	0.6820256324545104
40.30000000000001	0.6080865513991519
40.400000000000006	0.510824676608151
40.5	0.3868163948388063
40.599999999999994	0.24107348524716204
40.70000000000002	0.09865741906406923
40.80000000000001	0.009291338630044268
40.900000000000006	0.01855750762712309
41.	0.12117210117268902
41.099999999999994	0.267105315337976
41.20000000000002	0.41006692812025297
41.30000000000001	0.5293307399615494
41.400000000000006	0.6220894707865312
41.5	0.6924016505503912
41.599999999999994	0.7454776861325738
41.70000000000002	0.7857726715511607
41.80000000000001	0.8166589726866452
41.900000000000006	0.8405774227185753
42.	0.8592686730357609
42.099999999999994	0.8739712660533666
42.20000000000002	0.8855679704481931
42.30000000000001	0.894687768121502
42.400000000000006	0.9017747508538674
42.5	0.9071331694748372
42.599999999999994	0.9109548891952752
42.70000000000002	0.9133327117232672
42.80000000000001	0.9142603732472647
42.900000000000006	0.9136169456427448
43.	0.9111287296349619
43.099999999999994	0.9062932236740721
43.20000000000002	0.8982321562172165
43.30000000000001	0.885401148680681
43.400000000000006	0.8649896173313006
43.5	0.8316102559658524
43.599999999999994	0.7742980026354986
43.70000000000002	0.6697524098493078
43.80000000000001	0.4724646472352354
43.900000000000006	0.15785291527876774
44.	0.00943562289700414
44.099999999999994	0.28044079141334954
44.20000000000002	0.5594079367966994
44.30000000000001	0.7161085068795794
44.400000000000006	0.7994952063288504
44.5	0.8462850472324203
44.599999999999994	0.8741289110862098
44.70000000000002	0.891421373326888
44.80000000000001	0.9023797879696718
44.900000000000006	0.909251271645227
45.	0.9132906865534762
45.099999999999994	0.9152178254325654
45.20000000000002	0.9154427903934205
45.30000000000001	0.9141815302426723
45.400000000000006	0.9115156012195419
45.5	0.9074211192603051
45.599999999999994	0.9017785380229271
45.70000000000002	0.8943681937380188
45.80000000000001	0.8848526646545113
45.900000000000006	0.8727441316322845
46.	0.8573521785574425
46.099999999999994	0.837704351195035
46.20000000000002	0.8124283733173702
46.30000000000001	0.7795828832223931
46.400000000000006	0.7364297664535111
46.5	0.6791783129680533
46.599999999999994	0.6028664672527346
46.70000000000002	0.501946762377895
46.80000000000001	0.3730993374069112
46.900000000000006	0.22303539354409616
47.	0.08149499642447598
47.099999999999994	0.003436898649106865
47.20000000000002	0.03160199843477704
47.30000000000001	0.14948983913624486
47.400000000000006	0.3008925880967337
47.5	0.44200550248702103
47.599999999999994	0.5564692061194181
47.70000000000002	0.6440791504873253
47.80000000000001	0.7098787912606802
47.900000000000006	0.7592759301371773
48.	0.7966414757566043
48.099999999999994	0.8251968104215347
48.20000000000002	0.8472387893460384
48.30000000000001	0.8643896631487756
48.400000000000006	0.8777949952326752
48.5	0.8882647352774357
48.599999999999994	0.8963693627849639
48.70000000000002	0.9025035372841539
48.80000000000001	0.9069265077583278
48.900000000000006	0.9097851297312389
49.	0.9111223266198463
49.099999999999994	0.9108709071144353
49.20000000000002	0.9088290545788573
49.30000000000001	0.9046081447735812
49.400000000000006	0.8975330037952083
49.5	0.8864530324314058
49.599999999999994	0.8693751349758011
49.70000000000002	0.8427211204883661
49.80000000000001	0.7997651965720384
49.900000000000006	0.7273191399673476
50.	0.599634478497401
50.099999999999994	0.377601921120033
50.20000000000002	0.08774583813532849
50.30000000000001	0.02758161514530784
50.400000000000006	0.2916713703005617
50.5	0.5453717996366398
50.599999999999994	0.6970203394526887
50.70000000000002	0.7825179455520639
50.80000000000001	0.8325284706539834
50.900000000000006	0.8632193979225645
51.	0.8827774873318098
51.099999999999994	0.8954990327495018
51.20000000000002	0.9037474525799004
51.30000000000001	0.9088762682192882
51.400000000000006	0.9116797187356086
51.5	0.9126221668830697
51.599999999999994	0.9119587261385509
51.70000000000002	0.9097990747669833
51.80000000000001	0.9061392079898606
51.900000000000006	0.9008729268313742
52.	0.8937881474754859
52.099999999999994	0.884549085612961
52.20000000000002	0.8726623126469777
52.30000000000001	0.8574216522598239
52.400000000000006	0.8378233436529293
52.5	0.8124388596044271
52.599999999999994	0.7792300080691309
52.70000000000002	0.7352971483316064
52.80000000000001	0.6765928597644035
52.900000000000006	0.5977902717897773
53.	0.49297482133157033
53.099999999999994	0.3589788290991236
53.20000000000002	0.20458297173972748
53.30000000000001	0.06498102670294761
53.400000000000006	0.00035663626849447147
53.5	0.048560483864673945
53.60000000000002	0.18071373569662585
53.70000000000002	0.3358806977747803
53.80000000000001	0.4739939965400353
53.900000000000006	0.5831546373344352
54.	0.6654826470505127
54.10000000000002	0.7267922513687377
54.20000000000002	0.7725817586492953
54.30000000000001	0.807094041491608
54.400000000000006	0.8333844074816135
54.5	0.8536021800658655
54.60000000000002	0.8692517243784186
54.70000000000002	0.8813872118194106
54.80000000000001	0.8907473059623965
54.900000000000006	0.897845072550091
55.	0.9030262539079981
55.10000000000002	0.9065049716741316
55.20000000000002	0.90838221111398
55.30000000000001	0.9086492452201248
55.400000000000006	0.9071749602545313
55.5	0.903671918658226
55.60000000000002	0.8976292966512849
55.70000000000002	0.888188283488921
55.80000000000001	0.8739100651529927
55.900000000000006	0.852332503451573
56.	0.8190959061081969
56.10000000000002	0.7661885896264339
56.20000000000002	0.6785969716172309
56.30000000000001	0.5300086368961906
56.400000000000006	0.2935944604434647
56.5	0.042621924569461914
56.60000000000002	0.04949111535285714
56.70000000000002	0.30438863143720396
56.80000000000001	0.5375380183590004
56.900000000000006	0.6832040049732462
57.	0.769120733327591
57.10000000000002	0.8211347368897273
57.20000000000002	0.8539005675115586
57.30000000000001	0.8752386475462728
57.400000000000006	0.8894113581927074
57.5	0.8988306590583317
57.60000000000002	0.9049090640281223
57.70000000000002	0.9084917479746671
57.80000000000001	0.9100830702974143
57.900000000000006	0.9099684356236352
58.	0.9082799961483273
58.10000000000002	0.9050299611707392
58.20000000000002	0.9001230600416235
58.30000000000001	0.8933531551956612
58.400000000000006	0.8843849297542945
58.5	0.8727183587911681
58.60000000000002	0.8576303635638125
58.70000000000002	0.838084040980404
58.80000000000001	0.8125911036179332
58.900000000000006	0.7790095108903381
59.	0.7342643065684181
59.10000000000002	0.6740260341662159
59.20000000000002	0.5925638647022093
59.30000000000001	0.4835647839561732
59.400000000000006	0.34410312101292106
59.5	0.1855163776773992
59.60000000000002	0.04931724918187609
59.70000000000002	0.0005232640735825536
59.80000000000001	0.06954447175556133
59.900000000000006	0.21444095884239944
60.	0.3714995146812905
60.10000000000002	0.5055238820462459
60.20000000000002	0.608985025298024
60.30000000000001	0.6859875215378517
60.400000000000006	0.7428967675479151
60.5	0.7852006258752074
60.60000000000002	0.8169755122026632
60.70000000000002	0.8410991612287448
60.80000000000001	0.8595721127791235
60.900000000000006	0.8737829082483345
61.	0.8846970308293872
61.10000000000002	0.8929842629798613
61.20000000000002	0.8991020833922436
61.30000000000001	0.9033485114572067
61.400000000000006	0.9058930976564429
61.5	0.9067908420311172
61.60000000000002	0.9059804788572765
61.70000000000002	0.9032651033099313
61.80000000000001	0.8982684568176766
61.900000000000006	0.890352462933824
62.	0.878467159199712
62.10000000000002	0.8608754448681658
62.20000000000002	0.8346366659311338
62.30000000000001	0.7946185175115549
62.400000000000006	0.7316291030268087
62.5	0.6293487780299023
62.60000000000002	0.4628874553320534
62.70000000000002	0.22183150681081015
62.80000000000001	0.016093712376960372
62.900000000000006	0.07316184659211361
63.	0.318550740015918
63.10000000000002	0.5346396112158005
63.20000000000002	0.6739724050969854
63.30000000000001	0.7591073023074998
63.400000000000006	0.8121301829282039
63.5	0.8462794667710459
63.60000000000002	0.8689310899728424
63.70000000000002	0.8842372917761794
63.80000000000001	0.8946064001017868
63.900000000000006	0.9014767277077591
64.	0.9057234477692031
64.10000000000002	0.9078775430653494
64.20000000000002	0.9082459942962551
64.30000000000001	0.9069776164683286
64.4	0.9040968594381568
64.5	0.8995165791725019
64.60000000000002	0.8930345154046258
64.70000000000002	0.8843141580172876
64.80000000000001	0.8728473358673513
64.9	0.8578922630710684
65.	0.8383762599880265
65.10000000000002	0.8127467893083156
65.20000000000002	0.778749733252473
65.30000000000001	0.7331195967300926
65.4	0.6712182808193
65.5	0.5868729748348583
65.60000000000002	0.4733543745355791
65.70000000000002	0.32812667430978915
65.80000000000001	0.16571315533542286
65.9	0.034848567399008795
66.	0.004428717693388902
66.10000000000002	0.0944827404836609
66.20000000000002	0.2500925651960682
66.30000000000001	0.40711057505877557
66.4	0.5360916320927989
66.5	0.6335941752585703
66.60000000000002	0.7053258357796115
66.70000000000002	0.7579909503515428
66.80000000000001	0.7969777378302259
66.9	0.8261656307364504
67.	0.8482478947086153
67.10000000000002	0.8650777129861958
67.20000000000002	0.8779315117942182
67.30000000000001	0.8876898875645125
67.4	0.8949569500314606
67.5	0.9001370674066281
67.60000000000002	0.9034823128091187
67.70000000000002	0.9051187987761236
67.80000000000001	0.905056052229965
67.9	0.9031801188296465
68.	0.8992273641966825
68.10000000000002	0.892730750810342
68.20000000000002	0.8829216501755034
68.30000000000001	0.868554068156012
68.4	0.8475868325538524
68.5	0.8165990568057528
68.60000000000002	0.7697106134029408
68.70000000000002	0.6966906431814538
68.80000000000001	0.580499709754953
68.9	0.3995671229568139
69.	0.16218827417316067
69.10000000000002	0.003112483247994327
69.20000000000002	0.09783753364256868
69.30000000000001	0.3340917379827655
69.4	0.5357158176920374
69.5	0.6686654969740414
69.60000000000002	0.7521768744520302
69.70000000000002	0.8054157887120503
69.80000000000001	0.8403519077756489
69.9	0.8638902053006917
70.	0.8800250281127008
70.10000000000002	0.8911229294795391
70.20000000000002	0.8986215675040392
70.30000000000001	0.903408385082462
70.4	0.9060291056398626
70.5	0.9068042067196911
70.60000000000002	0.9058935502196025
70.70000000000002	0.903329806287241
70.80000000000001	0.8990309595910088
70.9	0.8927962499350838
71.	0.8842858991146487
71.10000000000002	0.8729815054214547
71.20000000000002	0.8581200855121198
71.30000000000001	0.8385896660869254
71.4	0.8127678321189475
71.5	0.7782787184863288
71.60000000000002	0.7316493960804634
71.70000000000002	0.6679053163468804
71.80000000000001	0.580396403658567
71.9	0.4619797683101847
72.	0.31073546551768005
72.10000000000002	0.14516354961486783
72.20000000000002	0.022066512685195504
72.30000000000001	0.01251255867703681
72.4	0.12307879617058416
72.5	0.2869504463491097
72.60000000000002	0.4420643609829661
72.70000000000002	0.5652429087072988
72.80000000000001	0.6566802719219027
72.9	0.7232918278489563
73.	0.7719282191994287
73.10000000000002	0.8078048908061203
73.20000000000002	0.8345830344198172
73.30000000000001	0.8547695028424075
73.4	0.870074225856142
73.5	0.8816667515247499
73.60000000000002	0.8903475405102258
73.70000000000002	0.8966588934410287
73.80000000000001	0.9009550536760251
73.9	0.9034443716095394
74.	0.9042110946864734
74.10000000000002	0.9032202651130756
74.20000000000002	0.9003056465787357
74.30000000000001	0.8951366253379828
74.4	0.8871543182292
74.5	0.8754574469478151
74.60000000000002	0.8586008076347502
74.70000000000002	0.8342359751140882
74.80000000000001	0.7984646304099042
74.9	0.7446928403098435
75.	0.6618124965619271
75.10000000000002	0.5326779282063933
75.20000000000002	0.3407458794343989
75.30000000000001	0.11376031625733331
75.4	0.00007060068097098088
75.5	0.12326598821243707
75.60000000000002	0.3509181634641237
75.70000000000002	0.5400128579287466
75.80000000000001	0.666675329954105
75.9	0.7479787684349928
76.	0.8008127496489237
76.10000000000002	0.836034679119054
76.20000000000002	0.860082506076028
76.30000000000001	0.8767655023987039
76.4	0.8883818396957089
76.5	0.8963482526758985
76.60000000000002	0.9015500119294289
76.70000000000002	0.9045374352896807
76.80000000000001	0.9056373114113456
76.9	0.9050153512078176
77.	0.9027085574912805
77.10000000000002	0.8986369881602227
77.20000000000002	0.8925987998679913
77.30000000000001	0.8842485254749649
77.4	0.8730549462915788
77.5	0.8582306951647031
77.60000000000002	0.8386200385723572
77.70000000000002	0.8125237772512618
77.80000000000001	0.7774329651180691
77.9	0.7296484358575824
78.	0.6638303175200823
78.10000000000002	0.5728207559549914
78.20000000000002	0.4490952286816287
78.30000000000001	0.29167686812504795
78.4	0.12400496705902712
78.5	0.011589395952840503
78.60000000000002	0.02507844213560328
78.70000000000002	0.15480344071974816
78.80000000000001	0.32422260271298803
78.9	0.47576169341937646
79.	0.5926102573245691
79.10000000000002	0.6780261915787118
79.20000000000002	0.7397523216826729
79.30000000000001	0.784621894801218
79.4	0.8176227218586702
79.5	0.8421859642683207
79.60000000000002	0.8606348027381181
79.70000000000002	0.8745423655789046
79.80000000000001	0.8849777969886375
79.9	0.8926668800511153
80.	0.8980944236881581
80.10000000000002	0.901567868451567
80.20000000000002	0.9032543560908707
80.30000000000001	0.9031981284950629
80.4	0.9013210435001145
80.5	0.8974053507219927
80.60000000000002	0.8910536402332461
80.70000000000002	0.8816146429161966
80.80000000000001	0.8680529733054501
80.9	0.8487218207768289
81.	0.8209633318271887
81.10000000000002	0.7804061789006712
81.20000000000002	0.7197804736740424
81.30000000000001	0.627272756462706
81.4	0.4862512629180477
81.5	0.28669490732335473
81.60000000000002	0.07537771475705256
81.70000000000002	0.004505136204592912
81.80000000000001	0.14938126955757128
81.9	0.368907245020009
82.	0.5469173564577171
82.10000000000002	0.6674514524647164
82.20000000000002	0.746145758892381
82.30000000000001	0.7980957810840759
82.4	0.8331920230219005
82.5	0.8574254358795373
82.60000000000002	0.8744070743652647
82.70000000000002	0.8863490682871921
82.80000000000001	0.8946322361156069
82.9	0.9001282843057089
83.	0.9033837327929087
83.10000000000002	0.9047254911273696
83.20000000000002	0.9043204596002279
83.30000000000001	0.9022063324567268
83.4	0.8983022269556498
83.5	0.8924025094555879
83.60000000000002	0.8841533202469506
83.70000000000002	0.8730075756560439
83.80000000000001	0.8581496519025805
83.9	0.8383746035209302
84.	0.8118981612745045
84.10000000000002	0.7760651262917928
84.20000000000002	0.726929210705233
84.30000000000001	0.6587555664579602
84.4	0.5638554276345531
84.5	0.4343944094766159
84.60000000000002	0.2707918452584304
84.70000000000002	0.10254866250177838
84.80000000000001	0.004113337220079291
84.9	0.042216963680579984
85.	0.18893099090452267
85.10000000000002	0.36112395323799734
85.20000000000002	0.5077070201753828
85.30000000000001	0.6179379142812997
85.4	0.6975088097602151
85.5	0.7546488421392712
85.60000000000002	0.7960441821837952
85.70000000000002	0.8264184346907645
85.80000000000001	0.8489695882231394
85.9	0.8658438354725193
86.	0.8784857548593947
86.10000000000002	0.8878714023108345
86.20000000000002	0.8946577572751768
86.30000000000001	0.8992766844868325
86.4	0.9019922983481953
86.5	0.9029331774487953
86.60000000000002	0.9021055519102974
86.70000000000002	0.8993895458851601
86.80000000000001	0.8945168341639611
86.9	0.8870235814491831
87.	0.8761657745588617
87.10000000000002	0.8607725868358951
87.20000000000002	0.838993163515613
87.30000000000001	0.8078576972184531
87.4	0.7625256391298102
87.5	0.6950892637976585
87.60000000000002	0.5932072295578853
87.70000000000002	0.44138526540604717
87.80000000000001	0.237426688635091
87.9	0.045898168304876495
88.	0.014757729320970036
88.10000000000002	0.17616372211144343
88.20000000000002	0.38790719214787495
88.30000000000001	0.5559129299834307
88.4	0.6704988281876415
88.5	0.7463143785144635
88.60000000000002	0.7970170806325066
88.70000000000002	0.8316566985635042
88.80000000000001	0.8558043495489296
88.9	0.8728688729198985
89.	0.8849653656873616
89.10000000000002	0.8934280356523888
89.20000000000002	0.8991063040447146
89.30000000000001	0.9025361411058823
89.4	0.9040393838952107
89.5	0.9037800487963694
89.60000000000002	0.9017931915060273
89.70000000000002	0.8979940848865761
89.80000000000001	0.8921705402312872
89.9	0.8839573793379365
90.	0.8727881943784763
90.10000000000002	0.8578145785449391
90.20000000000002	0.8377759401565794
90.30000000000001	0.8107932302049173
90.4	0.7740498902560702
90.5	0.7233294930275638
90.60000000000002	0.6524723305991369
90.70000000000002	0.5532463512375959
90.80000000000001	0.4176314049757955
90.9	0.2480458286103411
91.	0.08129023499933859
91.10000000000002	0.0003353730001608329
91.20000000000002	0.06375720175753213
91.30000000000001	0.22461441801245663
91.4	0.3969545574359315
91.5	0.5375436004958546
91.60000000000002	0.6410905097474097
91.70000000000002	0.7150969136007448
91.80000000000001	0.767991972372217
91.9	0.8062198077987645
92.	0.8342197549888831
92.10000000000002	0.854960611321683
92.20000000000002	0.8704211956645409
92.30000000000001	0.8819269372118508
92.4	0.8903685325384549
92.5	0.8963401518712476
92.60000000000002	0.90022527698899
92.70000000000002	0.9022481568961089
92.80000000000001	0.9025014374524806
92.9	0.9009553261420112
93.	0.8974496679956288
93.10000000000002	0.8916665024642672
93.20000000000002	0.8830759083858334
93.30000000000001	0.8708406504755266
93.4	0.853652807425485
93.5	0.8294543261321234
93.60000000000002	0.7949595245461939
93.70000000000002	0.7448602667494166
93.80000000000001	0.6706477723859293
93.9	0.5596366777244144
94.	0.39810739447624016
94.10000000000002	0.19283331123384176
94.20000000000002	0.02433885714797275
94.30000000000001	0.0296971729294665
94.4	0.2035782720924755
94.5	0.4077399221647199
94.60000000000002	0.5665528727256862
94.70000000000002	0.6753738789978568
94.80000000000001	0.7481374362836822
94.9	0.7973234539387575
95.	0.8312463462722443
95.10000000000002	0.8550865204758806
95.20000000000002	0.8720523121237397
95.30000000000001	0.884155635249092
95.4	0.8926767929191008
95.5	0.8984364540182248
95.60000000000002	0.9019547512384528
95.70000000000002	0.903544194658105
95.80000000000001	0.9033624305347163
95.9	0.9014388873589373
96.	0.8976822452368124
96.10000000000002	0.8918709916032829
96.20000000000002	0.8836255396155198
96.30000000000001	0.8723563459275202
96.4	0.8571770951214476
96.5	0.8367641730460467
96.60000000000002	0.8091326323777392
96.70000000000002	0.7712875105617789
96.80000000000001	0.7187171986849719
96.9	0.6448079152776203
97.	0.5407870262560964
97.10000000000002	0.39863936504159925
97.20000000000002	0.22355377313052693
97.30000000000001	0.06089626261995474
97.4	0.0008598051744062506
97.5	0.0892642156991886
97.60000000000002	0.2609814586537584
97.70000000000002	0.4311583426126893
97.80000000000001	0.5650658679245081
97.9	0.6620462613023533
98.	0.7308395612060332
98.10000000000002	0.7798497781271719
98.20000000000002	0.8152158412638517
98.30000000000001	0.8410863441942213
98.4	0.8602101490643048
98.5	0.874410162515459
98.60000000000002	0.8849025731818634
98.70000000000002	0.8925004630595789
98.80000000000001	0.8977410457786943
98.9	0.9009638088641685
99.	0.9023564367498476
99.10000000000002	0.9019781351299806
99.20000000000002	0.8997649567000362
99.30000000000001	0.8955178023156491
99.4	0.888869871279831
99.5	0.8792252807183765
99.60000000000002	0.865652724803651
99.70000000000002	0.8467048573580004
99.80000000000001	0.82011203620295
99.9	0.7822666642120087
100.	0.7273917180410182

==> data/epsnoise2a.dat <==
-100.	0.000024341701910513707
-99.9	0.00002448915087078652
-99.8	0.000024637269935170893
-99.7	0.000024786060494373745
-99.6	0.0000249355239299776
-99.5	0.000025085661614345708
-99.4	0.000025236474910527577
-99.3	0.00002538796517216411
-99.2	0.00002554013374339276
-99.1	0.000025692981958752738
-99.	0.0000258465111430899
-98.9	0.000026000722611461843
-98.8	0.000026155617669042815
-98.7	0.0000263111976110284
-98.6	0.000026467463722540618
-98.5	0.000026624417278532458
-98.4	0.000026782059543692695
-98.3	0.000026940391772350655
-98.2	0.000027099415208380684
-98.1	0.00002725913108510699
-98.	0.000027419540625208124
-97.9	0.00002758064504062161
-97.8	0.000027742445532448597
-97.7	0.000027904943290858245
-97.6	0.000028068139494992515
-97.5	0.000028232035312870463
-97.4	0.000028396631901293143
-97.3	0.000028561930405747895
-97.2	0.000028727931960312997
-97.1	0.000028894637687562434
-97.	0.00002906204869847021
-96.9	0.000029230166092315326
-96.8	0.00002939899095658626
-96.7	0.000029568524366885656
-96.6	0.00002973876738683528
-96.5	0.000029909721067980496
-96.4	0.000030081386449695434
-96.3	0.0000302537645590877
-96.2	0.000030426856410903277
-96.1	0.000030600663007431696
-96.	0.000030775185338411016
-95.9	0.000030950424380932915
-95.8	0.000031126381099348076
-95.7	0.00003130305644517125
-95.6	0.000031480451356986844
-95.5	0.00003165856676035424
-95.4	0.00003183740356771347
-95.3	0.00003201696267829076
-95.2	0.00003219724497800432
-95.1	0.0000323782513393703
-95.	0.00003255998262140848
-94.9	0.00003274243966954867
-94.8	0.000032925623315536786
-94.7	0.000033109534377341054
-94.6	0.000033294173659058606
-94.5	0.00003347954195082193
-94.4	0.000033665640028705744
-94.3	0.00003385246865463376
-94.2	0.000034040028576285516
-94.1	0.000034228320527003856
-94.	0.0000344173452257019
-93.9	0.00003460710337677071
-93.8	0.0000347975956699868
-93.7	0.000034988822780419925
-93.6	0.00003518078536834111
-93.5	0.00003537348407913058
-93.4	0.00003556691954318632
-93.3	0.00003576109237583234
-93.2	0.00003595600317722738
-93.1	0.00003615165253227394
-93.	0.000036348041010527065
-92.9	0.00003654516916610383
-92.8	0.00003674303753759267
-92.7	0.000036941646647963025
-92.6	0.00003714099700447535
-92.5	0.00003734108909859103
-92.4	0.00003754192340588283
-92.3	0.00003774350038594541
-92.2	0.00003794582048230593
-92.1	0.00003814888412233529
-92.	0.00003835269171715916
-91.9	0.000038557243661569556
-91.8	0.00003876254033393651
-91.7	0.00003896858209612001
-91.6	0.000039175369293382316
-91.5	0.00003938290225430025
-91.4	0.000039591181290678075
-91.3	0.00003980020669746049
-91.2	0.00004000997875264571
-91.1	0.00004022049771719928
-91.	0.00004043176383496754
-90.9	0.00004064377733259201
-90.8	0.000040856538419423605
-90.7	0.000041070047287437256
-90.6	0.00004128430411114699
-90.5	0.00004149930904752094
-90.4	0.000041715062235897184
-90.3	0.00004193156379789932
-90.2	0.00004214881383735262
-90.1	0.000042366812440200666
-90.	0.000042585559674421926
-89.9	0.00004280505558994684
-89.8	0.00004302530021857533
-89.7	0.000043246293573894326
-89.6	0.00004346803565119599
-89.5	0.00004369052642739593
-89.4	0.00004391376586095197
-89.3	0.00004413775389178322
-89.2	0.000044362490441189294
-89.1	0.000044587975411770247
-89.	0.000044814208687346336
-88.9	0.00004504119013287874
-88.8	0.00004526891959439013
-88.7	0.000045497396898885755
-88.6	0.000045726621854275094
-88.5	0.00004595659424929339
-88.4	0.000046187313853424156
-88.3	0.00004641878041682157
-88.2	0.00004665099367023335
-88.1	0.00004688395332492423
-88.	0.00004711765907259938
-87.9	0.0000473521105853288
-87.8	0.00004758730751547147
-87.7	0.000047823249495600225
-87.6	0.00004805993613842714
-87.5	0.000048297367036728784
-87.4	0.000048535541763272605
-87.3	0.00004877445987074303
-87.2	0.00004901412089166824
-87.1	0.000049254524338347555
-87.	0.00004949566970277884
-86.9	0.00004973755645658649
-86.8	0.00004998018405094994
-86.7	0.00005022355191653231
-86.6	0.000050467659463409766
-86.5	0.00005071250608100093
-86.4	0.00005095809113799719
-86.3	0.00005120441398229299
-86.2	0.00005145147394091666
-86.1	0.0000516992703199619
-86.	0.00005194780240451926
-85.9	0.000052197069458608544
-85.8	0.00005244707072511128
-85.7	0.000052697805425703556
-85.6	0.00005294927276078979
-85.5	0.0000532014719094363
-85.4	0.00005345440202930582
-85.3	0.000053708062256592197
-85.2	0.00005396245170595545
-85.1	0.00005421756947045762
-85.	0.00005447341462149859
-84.9	0.000054729986208752816
-84.8	0.00005498728326010619
-84.7	0.00005524530478159336
-84.6	0.00005550404975733579
-84.5	0.00005576351714947977
-84.4	0.00005602370589813551
-84.3	0.00005628461492131615
-84.2	0.000056546243114877375
-84.1	0.00005680858935245756
-84.	0.00005707165248541845
-83.9	0.000057335431342786114
-83.8	0.000057599924731192406
-83.7	0.000057865131434816856
-83.6	0.00005813105021532921
-83.5	0.00005839767981183216
-83.4	0.000058665018940804696
-83.3	0.00005893306629604608
-83.2	0.00005920182054861958
-83.1	0.000059471280346797934
-83.	0.00005974144431600774
-82.9	0.000060012311058775675
-82.8	0.00006028387915467435
-82.7	0.000060556147160268794
-82.6	0.00006082911360906374
-82.5	0.00006110277701145083
-82.4	0.00006137713585465685
-82.3	0.00006165218860269203
-82.2	0.0000619279336962988
-82.1	0.00006220436955290151
-82.	0.00006248149456655579
-81.9	0.00006275930710789933
-81.8	0.0000630378055241024
-81.7	0.0000633169881388189
-81.6	0.00006359685325213844
-81.5	0.00006387739914053816
-81.4	0.0000641586240568357
-81.3	0.00006444052623014193
-81.2	0.00006472310386581474
-81.1	0.00006500635514541299
-81.	0.00006529027822665103
-80.9	0.00006557487124335354
-80.8	0.00006586013230541122
-80.7	0.0000661460594987362
-80.6	0.00006643265088521896
-80.5	0.00006671990450268455
-80.4	0.00006700781836485031
-80.3	0.00006729639046128336
-80.2	0.00006758561875735869
-80.1	0.00006787550119421811
-80.	0.00006816603568872899
-79.9	0.00006845722013344404
-79.8	0.00006874905239656128
-79.7	0.00006904153032188437
-79.6	0.0000693346517287836
-79.5	0.00006962841441215721
-79.4	0.0000699228161423933
-79.3	0.00007021785466533199
-79.2	0.00007051352770222796
-79.1	0.00007080983294971401
-79.	0.00007110676807976417
-78.9	0.00007140433073965803
-78.8	0.00007170251855194516
-78.7	0.00007200132911440986
-78.6	0.00007230076000003674
-78.5	0.0000726008087569762
-78.4	0.00007290147290851092
-78.3	0.00007320274995302234
-78.2	0.00007350463736395765
-78.1	0.00007380713258979757
-78.	0.00007411023305402383
-77.9	0.00007441393615508792
-77.8	0.00007471823926637959
-77.7	0.00007502313973619598
-77.6	0.00007532863488771161
-77.5	0.0000756347220189478
-77.4	0.00007594139840274346
-77.3	0.00007624866128672582
-77.2	0.00007655650789328157
-77.1	0.00007686493541952855
-77.	0.00007717394103728777
-76.9	0.00007748352189305582
-76.8	0.00007779367510797765
-76.7	0.00007810439777781974
-76.6	0.00007841568697294385
-76.5	0.0000787275397382807
-76.4	0.00007903995309330464
-76.3	0.00007935292403200823
-76.2	0.00007966644952287715
-76.1	0.00007998052650886628
-76.	0.00008029515190737472
-75.9	0.00008061032261022268
-75.8	0.00008092603548362791
-75.7	0.00008124228736818223
-75.6	0.00008155907507882945
-75.5	0.00008187639540484241
-75.4	0.00008219424510980147
-75.3	0.00008251262093157262
-75.2	0.00008283151958228602
-75.1	0.00008315093774831542
-75.	0.00008347087209025693
-74.9	0.00008379131924290935
-74.8	0.00008411227581525368
-74.7	0.00008443373839043363
-74.6	0.00008475570352573634
-74.5	0.00008507816775257316
-74.4	0.00008540112757646104
-74.3	0.00008572457947700414
-74.2	0.00008604851990787558
-74.1	0.00008637294529679979
-74.	0.00008669785204553473
-73.9	0.00008702323652985484
-73.8	0.00008734909509953412
-73.7	0.0000876754240783292
-73.6	0.00008800221976396327
-73.5	0.00008832947842810958
-73.4	0.000088657196316376
-73.3	0.00008898536964828903
-73.2	0.00008931399461727853
-73.1	0.00008964306739066303
-73.	0.0000899725841096342
-72.9	0.00009030254088924277
-72.8	0.00009063293381838412
-72.7	0.0000909637589597837
-72.6	0.00009129501234998381
-72.5	0.00009162668999932931
-72.4	0.00009195878789195458
-72.3	0.00009229130198577002
-72.2	0.00009262422821244906
-72.1	0.00009295756247741551
-72.	0.00009329130065983049
-71.9	0.00009362543861258049
-71.8	0.00009395997216226487
-71.7	0.00009429489710918361
-71.6	0.00009463020922732578
-71.5	0.00009496590426435739
-71.4	0.00009530197794161022
-71.3	0.00009563842595407028
-71.2	0.00009597524397036632
-71.1	0.00009631242763275905
-71.	0.00009664997255713002
-70.9	0.0000969878743329708
-70.8	0.00009732612852337239
-70.7	0.00009766473066501447
-70.6	0.00009800367626815528
-70.5	0.00009834296081662075
-70.4	0.00009868257976779492
-70.3	0.00009902252855260942
-70.2	0.00009936280257553336
-70.1	0.00009970339721456388
-70.	0.00010004430782121575
-69.9	0.000100385529720512
-69.8	0.00010072705821097402
-69.7	0.00010106888856461203
-69.6	0.00010141101602691543
-69.5	0.00010175343581684335
-69.4	0.00010209614312681516
-69.3	0.0001024391331227012
-69.2	0.00010278240094381295
-69.1	0.00010312594170289421
-69.	0.0001034697504861115
-68.9	0.0001038138223530446
-68.8	0.0001041581523366777
-68.7	0.00010450273544338943
-68.6	0.00010484756665294422
-68.5	0.00010519264091848254
-68.4	0.0001055379531665118
-68.3	0.00010588349829689682
-68.2	0.00010622927118285051
-68.1	0.00010657526667092458
-68.	0.00010692147958099991
-67.9	0.00010726790470627703
-67.8	0.0001076145368132668
-67.69999999999999	0.00010796137064178039
-67.6	0.00010830840090491981
-67.5	0.00010865562228906833
-67.4	0.00010900302945388008
-67.3	0.00010935061703227083
-67.19999999999999	0.00010969837963040717
-67.1	0.00011004631182769688
-67.	0.0001103944081767786
-66.9	0.00011074266320351136
-66.8	0.00011109107140696416
-66.69999999999999	0.0001114396272594051
-66.6	0.00011178832520629109
-66.5	0.00011213715966625643
-66.4	0.0001124861250311022
-66.3	0.00011283521566578466
-66.19999999999999	0.00011318442590840415
-66.1	0.0001135337500701932
-66.	0.00011388318243550517
-65.9	0.00011423271726180224
-65.8	0.00011458234877964318
-65.69999999999999	0.00011493207119267085
-65.6	0.00011528187867759997
-65.5	0.00011563176538420445
-65.4	0.0001159817254353042
-65.3	0.00011633175292675188
-65.19999999999999	0.00011668184192741971
-65.1	0.00011703198647918553
-65.	0.00011738218059691925
-64.9	0.00011773241826846827
-64.8	0.00011808269345464323
-64.69999999999999	0.00011843300008920331
-64.6	0.00011878333207884113
-64.5	0.00011913368330316729
-64.4	0.00011948404761469543
-64.3	0.00011983441883882566
-64.19999999999999	0.00012018479077382866
-64.1	0.00012053515719082906
-64.	0.00012088551183378886
-63.9	0.00012123584841949005
-63.8	0.00012158616063751704
-63.699999999999996	0.00012193644215023909
-63.6	0.00012228668659279189
-63.5	0.00012263688757305915
-63.4	0.00012298703867165352
-63.3	0.00012333713344189743
-63.199999999999996	0.0001236871654098035
-63.1	0.00012403712807405423
-63.	0.00012438701490598172
-62.9	0.00012473681934954683
-62.8	0.00012508653482131782
-62.699999999999996	0.00012543615471044867
-62.6	0.00012578567237865707
-62.5	0.00012613508116020205
-62.4	0.00012648437436186036
-62.3	0.00012683354526290394
-62.199999999999996	0.00012718258711507532
-62.1	0.00012753149314256369
-62.	0.00012788025654198013
-61.9	0.0001282288704823321
-61.8	0.00012857732810499784
-61.699999999999996	0.0001289256225237002
-61.599999999999994	0.00012927374682447976
-61.5	0.00012962169406566796
-61.4	0.0001299694572778588
-61.3	0.00013031702946388125
-61.199999999999996	0.00013066440359876997
-61.099999999999994	0.00013101157262973632
-61.	0.00013135852947613837
-60.9	0.00013170526702945082
-60.8	0.00013205177815323374
-60.699999999999996	0.00013239805568310135
-60.599999999999994	0.00013274409242668988
-60.5	0.00013308988116362503
-60.4	0.00013343541464548892
-60.3	0.00013378068559578626
-60.199999999999996	0.0001341256867099098
-60.099999999999994	0.00013447041065510593
-60.	0.0001348148500704386
-59.9	0.00013515899756675373
-59.8	0.0001355028457266421
-59.699999999999996	0.00013584638710440215
-59.599999999999994	0.00013618961422600198
-59.5	0.00013653251958904077
-59.4	0.00013687509566270964
-59.3	0.00013721733488775167
-59.199999999999996	0.00013755922967642118
-59.099999999999994	0.0001379007724124432
-59.	0.00013824195545097075
-58.9	0.0001385827711185432
-58.8	0.00013892321171304255
-58.699999999999996	0.0001392632695036498
-58.599999999999994	0.00013960293673080039
-58.5	0.00013994220560613902
-58.4	0.0001402810683124739
-58.3	0.0001406195170037297
-58.199999999999996	0.00014095754380490094
-58.099999999999994	0.00014129514081200333
-58.	0.0001416323000920255
-57.9	0.00014196901368287946
-57.8	0.00014230527359335046
-57.699999999999996	0.000142641071803046
-57.599999999999994	0.00014297640026234454
-57.5	0.0001433112508923427
-57.4	0.0001436456155848028
-57.3	0.00014397948620209844
-57.199999999999996	0.0001443128545771604
-57.099999999999994	0.00014464571251342112
-57.	0.00014497805178475856
-56.9	0.00014530986413543981
-56.8	0.0001456411412800629
-56.699999999999996	0.00014597187490349902
-56.599999999999994	0.00014630205666083288
-56.5	0.0001466316781773034
-56.4	0.00014696073104824247
-56.3	0.0001472892068390141
-56.199999999999996	0.00014761709708495168
-56.099999999999994	0.00014794439329129526
-56.	0.00014827108693312783
-55.9	0.00014859716945531042
-55.8	0.0001489226322724173
-55.699999999999996	0.00014924746676866913
-55.599999999999994	0.00014957166429786653
-55.5	0.00014989521618332213
-55.4	0.00015021811371779224
-55.3	0.00015054034816340707
-55.199999999999996	0.00015086191075160105
-55.099999999999994	0.00015118279268304163
-55.	0.0001515029851275578
-54.9	0.0001518224792240672
-54.8	0.00015214126608050288
-54.699999999999996	0.00015245933677373943
-54.599999999999994	0.00015277668234951763
-54.5	0.000153093293822369
-54.4	0.0001534091621755392
-54.3	0.00015372427836091027
-54.199999999999996	0.0001540386332989233
-54.099999999999994	0.00015435221787849862
-54.	0.0001546650229569565
-53.9	0.00015497703935993658
-53.8	0.0001552882578813165
-53.699999999999996	0.00015559866928312942
-53.599999999999994	0.00015590826429548173
-53.5	0.0001562170336164688
-53.4	0.0001565249679120908
-53.3	0.00015683205781616712
-53.199999999999996	0.00015713829393025063
-53.099999999999994	0.0001574436668235405
-53.	0.00015774816703279505
-52.9	0.0001580517850622429
-52.8	0.000158354511383494
-52.699999999999996	0.00015865633643544994
-52.599999999999994	0.00015895725062421308
-52.5	0.0001592572443229952
-52.4	0.00015955630787202547
-52.3	0.00015985443157845745
-52.199999999999996	0.00016015160571627546
-52.099999999999994	0.00016044782052620054
-52.	0.00016074306621559518
-51.9	0.00016103733295836753
-51.8	0.0001613306108948755
-51.699999999999996	0.00016162289013182867
-51.599999999999994	0.0001619141607421916
-51.5	0.00016220441276508442
-51.4	0.00016249363620568437
-51.3	0.00016278182103512565
-51.199999999999996	0.00016306895719039917
-51.099999999999994	0.0001633550345742513
-51.	0.00016364004305508256
-50.9	0.000163923972466845
-50.8	0.00016420681260893936
-50.699999999999996	0.00016448855324611178
-50.599999999999994	0.00016476918410834982
-50.5	0.00016504869489077773
-50.4	0.0001653270752535512
-50.3	0.00016560431482175224
-50.199999999999996	0.00016588040318528247
-50.099999999999994	0.00016615532989875667
-50.	0.00016642908448139587
-49.9	0.00016670165641691957
-49.8	0.00016697303515343767
-49.699999999999996	0.00016724321010334203
-49.599999999999994	0.00016751217064319798
-49.5	0.0001677799061136344
-49.4	0.00016804640581923483
-49.3	0.00016831165902842695
-49.199999999999996	0.00016857565497337284
-49.099999999999994	0.0001688383828498575
-49.	0.00016909983181717937
-48.9	0.0001693599909980378
-48.8	0.00016961884947842273
-48.699999999999996	0.0001698763963075025
-48.599999999999994	0.00017013262049751234
-48.5	0.0001703875110236426
-48.4	0.00017064105682392653
-48.3	0.00017089324679912823
-48.199999999999996	0.0001711440698126303
-48.099999999999994	0.00017139351469032193
-48.	0.00017164157022048622
-47.9	0.00017188822515368823
-47.8	0.0001721334682026628
-47.699999999999996	0.00017237728804220218
-47.599999999999994	0.00017261967330904417
-47.5	0.00017286061260176052
-47.4	0.00017310009448064467
-47.3	0.00017333810746760083
-47.199999999999996	0.00017357464004603282
-47.099999999999994	0.00017380968066073272
-47.	0.00017404321771777065
-46.9	0.0001742752395843847
-46.8	0.0001745057345888708
-46.699999999999996	0.00017473469102047368
-46.599999999999994	0.0001749620971292782
-46.5	0.00017518794112610076
-46.4	0.000175412211182382
-46.3	0.00017563489543007935
-46.199999999999996	0.0001758559819615614
-46.099999999999994	0.0001760754588295016
-46.	0.0001762933140467739
-45.9	0.00017650953558634878
-45.8	0.00017672411138118985
-45.699999999999996	0.00017693702932415232
-45.599999999999994	0.00017714827726788147
-45.5	0.00017735784302471262
-45.4	0.0001775657143665724
-45.3	0.00017777187902488106
-45.199999999999996	0.00017797632469045558
-45.099999999999994	0.0001781790390134149
-45.	0.00017838000960308583
-44.9	0.00017857922402791078
-44.8	0.00017877666981535684
-44.699999999999996	0.00017897233445182627
-44.599999999999994	0.0001791662053825691
-44.5	0.00017935827001159692
-44.4	0.00017954851570159864
-44.3	0.00017973692977385833
-44.199999999999996	0.00017992349950817483
-44.099999999999994	0.0001801082121427832
-44.	0.00018029105487427807
-43.9	0.00018047201485754032
-43.8	0.00018065107920566467
-43.699999999999996	0.00018082823498989003
-43.599999999999994	0.00018100346923953297
-43.5	0.00018117676894192238
-43.4	0.00018134812104233833
-43.3	0.00018151751244395198
-43.199999999999996	0.00018168493000776981
-43.099999999999994	0.00018185036055257987
-43.	0.00018201379085490085
-42.9	0.00018217520764893523
-42.8	0.00018233459762652436
-42.699999999999996	0.0001824919474371084
-42.599999999999994	0.0001826472436876879
-42.5	0.0001828004729427903
-42.4	0.00018295162172443955
-42.3	0.00018310067651212966
-42.199999999999996	0.00018324762374280143
-42.099999999999994	0.00018339244981082451
-42.	0.00018353514106798216
-41.9	0.00018367568382346146
-41.8	0.00018381406434384695
-41.699999999999996	0.0001839502688531193
-41.599999999999994	0.00018408428353265864
-41.5	0.0001842160945212524
-41.4	0.00018434568791510824
-41.3	0.00018447304976787178
-41.199999999999996	0.0001845981660906501
-41.099999999999994	0.00018472102285203986
-41.	0.00018484160597816168
-40.9	0.00018495990135269957
-40.8	0.00018507589481694617
-40.699999999999996	0.00018518957216985473
-40.599999999999994	0.00018530091916809608
-40.5	0.00018540992152612295
-40.4	0.00018551656491624005
-40.3	0.00018562083496868114
-40.199999999999996	0.0001857227172716928
-40.099999999999994	0.00018582219737162537
-40.	0.00018591926077303063
-39.9	0.00018601389293876745
-39.8	0.0001861060792901146
-39.699999999999996	0.00018619580520689137
-39.599999999999994	0.00018628305602758617
-39.5	0.00018636781704949368
-39.4	0.00018645007352885938
-39.3	0.00018652981068103375
-39.199999999999996	0.00018660701368063465
-39.099999999999994	0.00018668166766171876
-39.	0.00018675375771796214
-38.9	0.00018682326890285102
-38.8	0.0001868901862298808
-38.699999999999996	0.00018695449467276683
-38.599999999999994	0.00018701617916566318
-38.5	0.00018707522460339416
-38.4	0.00018713161584169434
-38.3	0.00018718533769746096
-38.199999999999996	0.00018723637494901682
-38.099999999999994	0.00018728471233638483
-38.	0.00018733033456157388
-37.9	0.00018737322628887716
-37.8	0.00018741337214518255
-37.699999999999996	0.00018745075672029512
-37.599999999999994	0.00018748536456727316
-37.5	0.0001875171802027766
-37.4	0.00018754618810742945
-37.3	0.0001875723727261951
-37.199999999999996	0.0001875957184687667
-37.099999999999994	0.00018761620970997103
-37.	0.0001876338307901869
-36.9	0.00018764856601577947
-36.8	0.0001876603996595488
-36.699999999999996	0.00018766931596119466
-36.599999999999994	0.0001876752991277966
-36.5	0.00018767833333431183
-36.4	0.00018767840272408727
-36.3	0.00018767549140939158
-36.199999999999996	0.00018766958347196192
-36.099999999999994	0.00018766066296357008
-36.	0.00018764871390660622
-35.89999999999999	0.00018763372029468122
-35.8	0.00018761566609324767
-35.7	0.00018759453524024025
-35.599999999999994	0.0001875703116467365
-35.5	0.0001875429791976364
-35.39999999999999	0.00018751252175236346
-35.3	0.00018747892314558646
-35.2	0.00018744216718796279
-35.099999999999994	0.0001874022376669027
-35.	0.0001873591183473574
-34.89999999999999	0.00018731279297262815
-34.8	0.00018726324526519974
-34.7	0.00018721045892759684
-34.599999999999994	0.00018715441764326508
-34.5	0.000187095105077476
-34.39999999999999	0.0001870325048782579
-34.3	0.00018696660067735115
-34.2	0.00018689737609119074
-34.099999999999994	0.00018682481472191443
-34.	0.00018674890015839857
-33.89999999999999	0.00018666961597732103
-33.8	0.00018658694574425288
-33.7	0.00018650087301477815
-33.599999999999994	0.00018641138133564312
-33.5	0.00018631845424593502
-33.39999999999999	0.0001862220752782918
-33.3	0.00018612222796014188
-33.2	0.00018601889581497627
-33.099999999999994	0.0001859120623636515
-33.	0.00018580171112572675
-32.89999999999999	0.00018568782562083336
-32.8	0.000185570389370078
-32.7	0.0001854493858974806
-32.599999999999994	0.00018532479873144796
-32.5	0.00018519661140628196
-32.39999999999999	0.00018506480746372517
-32.3	0.0001849293704545427
-32.2	0.00018479028394014255
-32.099999999999994	0.00018464753149423347
-32.	0.00018450109670452254
-31.89999999999999	0.00018435096317445207
-31.799999999999997	0.00018419711452497694
-31.700000000000003	0.00018403953439638355
-31.599999999999994	0.00018387820645014932
-31.5	0.00018371311437084657
-31.39999999999999	0.00018354424186808763
-31.299999999999997	0.000183371572678516
-31.200000000000003	0.00018319509056784013
-31.099999999999994	0.00018301477933291434
-31.	0.00018283062280386516
-30.89999999999999	0.00018264260484626458
-30.799999999999997	0.00018245070936335193
-30.700000000000003	0.00018225492029830284
-30.599999999999994	0.00018205522163654883
-30.5	0.00018185159740814654
-30.39999999999999	0.00018164403169019757
-30.299999999999997	0.00018143250860932047
-30.200000000000003	0.00018121701234417495
-30.099999999999994	0.00018099752712804004
-30.	0.00018077403725144542
-29.89999999999999	0.0001805465270648589
-29.799999999999997	0.00018031498098142857
-29.700000000000003	0.00018007938347978293
-29.599999999999994	0.0001798397191068873
-29.5	0.0001795959724809602
-29.39999999999999	0.00017934812829444702
-29.299999999999997	0.00017909617131705563
-29.200000000000003	0.0001788400863988524
-29.099999999999994	0.00017857985847341944
-29.	0.00017831547256107595
-28.89999999999999	0.00017804691377216236
-28.799999999999997	0.00017777416731038894
-28.700000000000003	0.00017749721847625058
-28.599999999999994	0.00017721605267050766
-28.5	0.00017693065539773397
-28.39999999999999	0.000176641012269933
-28.299999999999997	0.0001763471090102235
-28.200000000000003	0.00017604893145659482
-28.099999999999994	0.00017574646556573324
-28.	0.0001754396974169205
-27.89999999999999	0.00017512861321600416
-27.799999999999997	0.0001748131992994434
-27.700000000000003	0.00017449344213842693
-27.599999999999994	0.00017416932834306853
-27.5	0.00017384084466667897
-27.39999999999999	0.00017350797801011285
-27.299999999999997	0.00017317071542619696
-27.200000000000003	0.00017282904412423565
-27.099999999999994	0.000172482951474597
-27.	0.0001721324250133799
-26.89999999999999	0.00017177745244716263
-26.799999999999997	0.00017141802165783498
-26.700000000000003	0.00017105412070751345
-26.599999999999994	0.00017068573784354032
-26.5	0.00017031286150356992
-26.39999999999999	0.00016993548032073936
-26.299999999999997	0.0001695535831289272
-26.200000000000003	0.00016916715896809955
-26.099999999999994	0.00016877619708974596
-26.	0.00016838068696240372
-25.89999999999999	0.0001679806182772727
-25.799999999999997	0.0001675759809539225
-25.700000000000003	0.00016716676514609013
-25.599999999999994	0.00016675296124757082
-25.5	0.00016633455989820324
-25.39999999999999	0.00016591155198994705
-25.299999999999997	0.00016548392867305755
-25.200000000000003	0.0001650516813623536
-25.099999999999994	0.00016461480174358344
-25.	0.000164173281779887
-24.89999999999999	0.00016372711371835503
-24.799999999999997	0.00016327629009668725
-24.700000000000003	0.00016282080374994826
-24.599999999999994	0.00016236064781742347
-24.5	0.00016189581574957388
-24.39999999999999	0.00016142630131509155
-24.299999999999997	0.00016095209860805584
-24.200000000000003	0.00016047320205518956
-24.099999999999994	0.000159989606423218
-24.	0.00015950130682632858
-23.89999999999999	0.00015900829873373288
-23.799999999999997	0.00015851057797733103
-23.700000000000003	0.00015800814075947838
-23.599999999999994	0.00015750098366085444
-23.5	0.00015698910364843582
-23.39999999999999	0.0001564724980835703
-23.299999999999997	0.00015595116473015547
-23.19999999999999	0.00015542510176291856
-23.099999999999994	0.00015489430777580035
-23.	0.00015435878179044114
-22.89999999999999	0.00015381852326476836
-22.799999999999997	0.0001532735321016885
-22.69999999999999	0.0001527238086578782
-22.599999999999994	0.0001521693537526786
-22.5	0.0001516101686770905
-22.39999999999999	0.00015104625520286877
-22.299999999999997	0.00015047761559171857
-22.19999999999999	0.0001499042526045889
-22.099999999999994	0.00014932616951106634
-22.	0.00014874337009886495
-21.89999999999999	0.00014815585868341384
-21.799999999999997	0.0001475636401175407
-21.69999999999999	0.00014696671980124902
-21.599999999999994	0.00014636510369159033
-21.5	0.00014575879831262692
-21.39999999999999	0.0001451478107654876
-21.299999999999997	0.00014453214873851115
-21.19999999999999	0.00014391182051747882
-21.099999999999994	0.0001432868349959333
-21.	0.00014265720168558132
-20.89999999999999	0.00014202293072677972
-20.799999999999997	0.00014138403289910265
-20.69999999999999	0.00014074051963198594
-20.599999999999994	0.00014009240301545063
-20.5	0.00013943969581089755
-20.39999999999999	0.00013878241146197568
-20.299999999999997	0.0001381205641055204
-20.19999999999999	0.00013745416858255513
-20.099999999999994	0.0001367832404493606
-20.	0.0001361077959886016
-19.89999999999999	0.00013542785222051307
-19.799999999999997	0.00013474342691414108
-19.69999999999999	0.00013405453859863307
-19.599999999999994	0.00013336120657457705
-19.5	0.00013266345092538456
-19.39999999999999	0.00013196129252871294
-19.299999999999997	0.00013125475306792532
-19.19999999999999	0.00013054385504358
-19.099999999999994	0.00012982862178495056
-19.	0.00012910907746156692
-18.89999999999999	0.00012838524709477586
-18.799999999999997	0.0001276571565693165
-18.69999999999999	0.0001269248326449023
-18.599999999999994	0.00012618830296780956
-18.5	0.0001254475960824625
-18.39999999999999	0.00012470274144301194
-18.299999999999997	0.00012395376942490307
-18.19999999999999	0.0001232007113364213
-18.099999999999994	0.00012244359943021745
-18.	0.00012168246691479968
-17.89999999999999	0.00012091734796598958
-17.799999999999997	0.00012014827773833528
-17.69999999999999	0.00011937529237647237
-17.599999999999994	0.00011859842902642977
-17.5	0.00011781772584686892
-17.39999999999999	0.0001170332220202531
-17.299999999999997	0.00011624495776393703
-17.19999999999999	0.0001154529743411681
-17.099999999999994	0.00011465731407199425
-17.	0.00011385802034406814
-16.89999999999999	0.00011305513762333934
-16.799999999999997	0.0001122487114646276
-16.69999999999999	0.00011143878852206657
-16.599999999999994	0.00011062541655941013
-16.5	0.00010980864446019214
-16.39999999999999	0.00010898852223772978
-16.299999999999997	0.00010816510104496183
-16.19999999999999	0.00010733843318411065
-16.099999999999994	0.00010650857211616033
-16.	0.00010567557247013818
-15.899999999999991	0.00010483949005219112
-15.799999999999997	0.00010400038185444677
-15.699999999999989	0.00010315830606364562
-15.599999999999994	0.00010231332206953849
-15.5	0.0001014654904730328
-15.399999999999991	0.00010061487309408005
-15.299999999999997	0.00009976153297929295
-15.199999999999989	0.00009890553440927741
-15.099999999999994	0.00009804694290567298
-15.	0.0000971858252378845
-14.899999999999991	0.00009632224942949665
-14.799999999999997	0.00009545628476435788
-14.699999999999989	0.00009458800179232113
-14.599999999999994	0.00009371747233462987
-14.5	0.00009284476948893537
-14.399999999999991	0.00009196996763393451
-14.299999999999997	0.00009109314243361405
-14.199999999999989	0.00009021437084108729
-14.099999999999994	0.00008933373110201443
-14.	0.0000884513027575875
-13.899999999999991	0.0000875671666470715
-13.799999999999997	0.00008668140490988747
-13.699999999999989	0.00008579410098722164
-13.599999999999994	0.00008490533962315114
-13.5	0.00008401520686527009
-13.399999999999991	0.00008312379006480355
-13.299999999999997	0.00008223117787619745
-13.199999999999989	0.00008133746025616762
-13.099999999999994	0.00008044272846219852
-13.	0.00007954707505047506
-12.899999999999991	0.00007865059387323679
-12.799999999999997	0.00007775338007553956
-12.699999999999989	0.00007685553009141131
-12.599999999999994	0.00007595714163939123
-12.5	0.00007505831371743606
-12.399999999999991	0.00007415914659718314
-12.299999999999997	0.00007325974181755736
-12.199999999999989	0.00007236020217770694
-12.099999999999994	0.00007146063172925992
-12.	0.00007056113576788522
-11.899999999999991	0.00006966182082414784
-11.799999999999997	0.0000687627946536488
-11.699999999999989	0.00006786416622643278
-11.599999999999994	0.00006696604571565879
-11.5	0.00006606854448551763
-11.399999999999991	0.00006517177507838876
-11.299999999999997	0.00006427585120122554
-11.199999999999989	0.00006338088771115742
-11.099999999999994	0.00006248700060030256
-11.	0.00006159430697977833
-10.899999999999991	0.000060702925062903594
-10.799999999999997	0.00005981297414758423
-10.699999999999989	0.000058924574597871284
-10.599999999999994	0.000058037847824689205
-10.5	0.00005715291626572238
-10.399999999999991	0.00005626990336445759
-10.299999999999997	0.00005538893354837487
-10.199999999999989	0.00005451013220628056
-10.099999999999994	0.0000536336256647813
-10.	0.00005275954116389084
-9.899999999999991	0.00005188800683177003
-9.799999999999997	0.000051019151658595574
-9.699999999999989	0.00005015310546955454
-9.599999999999994	0.00004928999889696694
-9.5	0.00004842996335153073
-9.399999999999991	0.00004757313099269471
-9.299999999999997	0.000046719634698156944
-9.199999999999989	0.00004586960803249061
-9.099999999999994	0.00004502318521490196
-9.	0.00004418050108612156
-8.899999999999991	0.00004334169107443377
-8.799999999999997	0.000042506891160851136
-8.699999999999989	0.00004167623784343594
-8.599999999999994	0.00004084986810078041
-8.5	0.000040027919354649024
-8.399999999999991	0.00003921052943179493
-8.299999999999997	0.00003839783652495843
-8.199999999999989	0.00003758997915305765
-8.099999999999994	0.00003678709612058496
-8.	0.000035989326476219015
-7.8999999999999915	0.00003519680947066803
-7.799999999999997	0.000034409684513758
-7.699999999999989	0.00003362809113078033
-7.599999999999994	0.00003285216891811722
-7.5	0.00003208205749816017
-7.3999999999999915	0.00003131789647354186
-7.299999999999997	0.00003055982538069986
-7.199999999999989	0.000029807983642792003
-7.099999999999994	0.000029062510521986967
-7.	0.000028323545071149606
-6.8999999999999915	0.00002759122608494715
-6.799999999999997	0.000026865692050399356
-6.699999999999989	0.000026147081096897056
-6.599999999999994	0.000025435530945718482
-6.5	0.00002473117885906668
-6.3999999999999915	0.00002403416158865967
-6.299999999999997	0.000023344615323901138
-6.199999999999989	0.00002266267563966075
-6.099999999999994	0.000021988477443697672
-6.	0.00002132215492375604
-5.8999999999999915	0.00002066384149436768
-5.799999999999997	0.000020013669743394644
-5.699999999999989	0.000019371771378344797
-5.599999999999994	0.00001873827717249812
-5.5	0.000018113316910876502
-5.3999999999999915	0.00001749701933609638
-5.299999999999997	0.000016889512094140073
-5.199999999999989	0.00001629092168008311
-5.099999999999994	0.000015701373383818257
-5.	0.00001512099123581246
-4.8999999999999915	0.00001454989795293909
-4.799999999999997	0.000013988214884423995
-4.699999999999989	0.000013436061957945684
-4.599999999999994	0.00001289355762593264
-4.5	0.000012360818812096214
-4.3999999999999915	0.000011837960858243569
-4.299999999999997	0.00001132509747141108
-4.199999999999989	0.000010822340671360019
-4.099999999999994	0.000010329800738478827
-4.	9.847586162131961e-6
-3.8999999999999915	9.375803589499794e-6
-3.799999999999997	8.914557774951562e-6
-3.6999999999999886	8.463951529993035e-6
-3.5999999999999943	8.024085673833131e-6
-3.5	7.595058984609807e-6
-3.3999999999999915	7.176968151318887e-6
-3.299999999999997	6.7699077264872e-6
-3.1999999999999886	6.373970079630756e-6
-3.0999999999999943	5.9892453515408314e-6
-3.	5.615821409436881e-6
-2.8999999999999915	5.253783803027978e-6
-2.799999999999997	4.903215721522003e-6
-2.6999999999999886	4.56419795162121e-6
-2.5999999999999943	4.236808836543923e-6
-2.5	3.921124236108765e-6
-2.3999999999999915	3.6172174879195545e-6
-2.299999999999997	3.3251593696867534e-6
-2.1999999999999886	3.0450180627203437e-6
-2.0999999999999943	2.776859116629655e-6
-2.	2.5207454152624353e-6
-1.8999999999999915	2.2767371439166268e-6
-1.7999999999999972	2.044891757855805e-6
-1.6999999999999886	1.8252639521583128e-6
-1.5999999999999943	1.6179056329299847e-6
-1.5	1.4228658899074893e-6
-1.3999999999999915	1.240190970479668e-6
-1.2999999999999972	1.0699242551519947e-6
-1.1999999999999886	9.121062344779324e-7
-1.0999999999999943	7.667744874805061e-7
-1.	6.339636615846499e-7
-0.8999999999999915	5.137054540807707e-7
-0.7999999999999972	4.0602859513761975e-7
-0.6999999999999886	3.109588323812309e-7
-0.5999999999999943	2.2851891705567518e-7
-0.5	1.5872859177897665e-7
-0.3999999999999915	1.0160457990678373e-7
-0.29999999999999716	5.71605765142692e-8
-0.19999999999998863	2.540724100524437e-8
-0.09999999999999432	6.3521913560774384e-9
0.	0.
0.10000000000000853	6.352191356079244e-9
0.20000000000000284	2.540724100524798e-8
0.30000000000001137	5.716057651427462e-8
0.4000000000000057	1.0160457990679096e-7
0.5	1.5872859177897665e-7
0.6000000000000085	2.2851891705568606e-7
0.7000000000000028	3.1095883238124357e-7
0.8000000000000114	4.060285951376342e-7
0.9000000000000057	5.13705454080787e-7
1.	6.339636615846499e-7
1.1000000000000085	7.667744874805259e-7
1.2000000000000028	9.121062344779541e-7
1.3000000000000114	1.0699242551520182e-6
1.4000000000000057	1.2401909704796932e-6
1.5	1.4228658899074893e-6
1.6000000000000085	1.6179056329300135e-6
1.7000000000000028	1.8252639521583433e-6
1.8000000000000114	2.0448917578558376e-6
1.9000000000000057	2.2767371439166606e-6
2.	2.5207454152624353e-6
2.1000000000000085	2.7768591166296927e-6
2.200000000000003	3.0450180627203826e-6
2.3000000000000114	3.325159369686795e-6
2.4000000000000057	3.6172174879195977e-6
2.5	3.921124236108765e-6
2.6000000000000085	4.23680883654397e-6
2.700000000000003	4.564197951621258e-6
2.8000000000000114	4.903215721522053e-6
2.9000000000000057	5.253783803028029e-6
3.	5.615821409436881e-6
3.1000000000000085	5.9892453515408865e-6
3.200000000000003	6.373970079630813e-6
3.3000000000000114	6.769907726487259e-6
3.4000000000000057	7.176968151318947e-6
3.5	7.595058984609807e-6
3.6000000000000085	8.024085673833194e-6
3.700000000000003	8.463951529993099e-6
3.8000000000000114	8.91455777495163e-6
3.9000000000000057	9.375803589499862e-6
4.	9.847586162131961e-6
4.1000000000000085	0.0000103298007384789
4.200000000000003	0.000010822340671360094
4.300000000000011	0.000011325097471411141
4.400000000000006	0.000011837960858243643
4.5	0.000012360818812096214
4.6000000000000085	0.000012893557625932705
4.700000000000003	0.000013436061957945752
4.800000000000011	0.00001398821488442406
4.900000000000006	0.000014549897952939175
5.	0.00001512099123581246
5.1000000000000085	0.00001570137338381833
5.200000000000003	0.00001629092168008318
5.300000000000011	0.00001688951209414014
5.400000000000006	0.00001749701933609647
5.5	0.000018113316910876502
5.6000000000000085	0.0000187382771724982
5.700000000000003	0.00001937177137834489
5.800000000000011	0.000020013669743394746
5.900000000000006	0.000020663841494367773
6.	0.00002132215492375604
6.1000000000000085	0.000021988477443697757
6.200000000000003	0.000022662675639660854
6.300000000000011	0.00002334461532390122
6.400000000000006	0.000024034161588659775
6.5	0.00002473117885906668
6.6000000000000085	0.000025435530945718594
6.700000000000003	0.000026147081096897168
6.800000000000011	0.000026865692050399444
6.900000000000006	0.000027591226084947263
7.	0.000028323545071149606
7.1000000000000085	0.00002906251052198705
7.200000000000003	0.000029807983642792094
7.300000000000011	0.00003055982538069998
7.400000000000006	0.00003131789647354195
7.5	0.00003208205749816017
7.6000000000000085	0.000032852168918117344
7.700000000000003	0.00003362809113078045
7.800000000000011	0.000034409684513758124
7.900000000000006	0.000035196809470668155
8.	0.000035989326476219015
8.100000000000009	0.00003678709612058509
8.200000000000003	0.00003758997915305778
8.300000000000011	0.00003839783652495856
8.400000000000006	0.00003921052943179503
8.5	0.000040027919354649024
8.600000000000009	0.00004084986810078051
8.700000000000003	0.00004167623784343604
8.800000000000011	0.000042506891160851265
8.900000000000006	0.000043341691074433855
9.	0.00004418050108612156
9.100000000000009	0.0000450231852149021
9.200000000000003	0.0000458696080324907
9.300000000000011	0.00004671963469815708
9.400000000000006	0.00004757313099269486
9.5	0.00004842996335153073
9.600000000000009	0.00004928999889696703
9.700000000000003	0.000050153105469554686
9.800000000000011	0.00005101915165859568
9.900000000000006	0.000051888006831770144
10.	0.00005275954116389084
10.100000000000009	0.000053633625664781404
10.200000000000003	0.00005451013220628072
10.300000000000011	0.000055388933548375016
10.400000000000006	0.00005626990336445775
10.5	0.00005715291626572238
10.600000000000009	0.0000580378478246893
10.700000000000003	0.000058924574597871386
10.800000000000011	0.00005981297414758438
10.900000000000006	0.00006070292506290375
11.	0.00006159430697977833
11.100000000000009	0.00006248700060030271
11.200000000000003	0.00006338088771115759
11.300000000000011	0.00006427585120122565
11.400000000000006	0.00006517177507838886
11.5	0.00006606854448551763
11.600000000000009	0.0000669660457156589
11.700000000000003	0.00006786416622643289
11.800000000000011	0.00006876279465364896
11.900000000000006	0.000069661820824148
12.	0.00007056113576788522
12.100000000000009	0.00007146063172926009
12.200000000000003	0.00007236020217770698
12.300000000000011	0.00007325974181755752
12.400000000000006	0.00007415914659718325
12.5	0.00007505831371743606
12.600000000000009	0.00007595714163939136
12.700000000000003	0.00007685553009141142
12.800000000000011	0.00007775338007553968
12.900000000000006	0.00007865059387323688
13.	0.00007954707505047506
13.100000000000009	0.00008044272846219863
13.200000000000003	0.00008133746025616773
13.300000000000011	0.00008223117787619756
13.400000000000006	0.00008312379006480366
13.5	0.00008401520686527009
13.600000000000009	0.00008490533962315123
13.700000000000003	0.00008579410098722173
13.800000000000011	0.0000866814049098876
13.900000000000006	0.00008756716664707163
14.	0.0000884513027575875
14.100000000000009	0.00008933373110201453
14.200000000000003	0.00009021437084108745
14.300000000000011	0.00009109314243361414
14.400000000000006	0.00009196996763393463
14.5	0.00009284476948893537
14.600000000000009	0.00009371747233462998
14.700000000000003	0.00009458800179232125
14.800000000000011	0.00009545628476435801
14.900000000000006	0.00009632224942949675
15.	0.0000971858252378845
15.100000000000009	0.00009804694290567317
15.200000000000003	0.00009890553440927751
15.300000000000011	0.00009976153297929303
15.400000000000006	0.00010061487309408014
15.5	0.0001014654904730328
15.600000000000009	0.00010231332206953862
15.700000000000003	0.00010315830606364572
15.800000000000011	0.0001040003818544469
15.900000000000006	0.00010483949005219124
16.	0.00010567557247013818
16.10000000000001	0.00010650857211616044
16.200000000000003	0.00010733843318411077
16.30000000000001	0.00010816510104496198
16.400000000000006	0.00010898852223772989
16.5	0.00010980864446019214
16.60000000000001	0.00011062541655941026
16.700000000000003	0.00011143878852206669
16.80000000000001	0.00011224871146462773
16.900000000000006	0.00011305513762333942
17.	0.00011385802034406814
17.10000000000001	0.00011465731407199435
17.200000000000003	0.00011545297434116818
17.30000000000001	0.00011624495776393716
17.400000000000006	0.00011703322202025326
17.5	0.00011781772584686892
17.60000000000001	0.00011859842902642988
17.700000000000003	0.00011937529237647247
17.80000000000001	0.00012014827773833537
17.900000000000006	0.00012091734796598961
18.	0.00012168246691479968
18.10000000000001	0.0001224435994302176
18.200000000000003	0.00012320071133642145
18.30000000000001	0.0001239537694249032
18.400000000000006	0.00012470274144301208
18.5	0.0001254475960824625
18.60000000000001	0.00012618830296780965
18.700000000000003	0.0001269248326449024
18.80000000000001	0.00012765715656931664
18.900000000000006	0.00012838524709477594
19.	0.00012910907746156692
19.10000000000001	0.0001298286217849507
19.200000000000003	0.00013054385504358002
19.30000000000001	0.00013125475306792546
19.400000000000006	0.00013196129252871305
19.5	0.00013266345092538456
19.60000000000001	0.00013336120657457713
19.700000000000003	0.00013405453859863313
19.80000000000001	0.0001347434269141412
19.900000000000006	0.00013542785222051313
20.	0.0001361077959886016
20.10000000000001	0.00013678324044936067
20.200000000000003	0.00013745416858255516
20.30000000000001	0.00013812056410552042
20.400000000000006	0.00013878241146197574
20.5	0.00013943969581089755
20.60000000000001	0.00014009240301545066
20.700000000000003	0.00014074051963198605
20.80000000000001	0.0001413840328991027
20.900000000000006	0.00014202293072677978
21.	0.00014265720168558132
21.10000000000001	0.00014328683499593344
21.200000000000003	0.0001439118205174789
21.30000000000001	0.00014453214873851126
21.400000000000006	0.00014514781076548774
21.5	0.00014575879831262692
21.60000000000001	0.00014636510369159044
21.700000000000003	0.00014696671980124912
21.80000000000001	0.00014756364011754073
21.900000000000006	0.00014815585868341386
22.	0.00014874337009886495
22.10000000000001	0.00014932616951106637
22.200000000000003	0.000149904252604589
22.30000000000001	0.0001504776155917186
22.400000000000006	0.0001510462552028688
22.5	0.0001516101686770905
22.60000000000001	0.00015216935375267872
22.700000000000003	0.00015272380865787827
22.80000000000001	0.00015327353210168858
22.900000000000006	0.00015381852326476844
23.	0.00015435878179044114
23.10000000000001	0.00015489430777580046
23.200000000000003	0.0001554251017629187
23.30000000000001	0.0001559511647301555
23.400000000000006	0.00015647249808357046
23.5	0.00015698910364843582
23.60000000000001	0.00015750098366085452
23.700000000000003	0.00015800814075947838
23.80000000000001	0.00015851057797733117
23.900000000000006	0.00015900829873373293
24.	0.00015950130682632858
24.10000000000001	0.000159989606423218
24.200000000000003	0.00016047320205518956
24.30000000000001	0.00016095209860805587
24.400000000000006	0.00016142630131509166
24.5	0.00016189581574957388
24.60000000000001	0.00016236064781742355
24.700000000000003	0.00016282080374994826
24.80000000000001	0.00016327629009668727
24.900000000000006	0.00016372711371835509
25.	0.000164173281779887
25.10000000000001	0.00016461480174358346
25.200000000000003	0.0001650516813623536
25.30000000000001	0.00016548392867305763
25.400000000000006	0.0001659115519899472
25.5	0.00016633455989820324
25.60000000000001	0.0001667529612475709
25.700000000000003	0.00016716676514609013
25.80000000000001	0.00016757598095392255
25.900000000000006	0.00016798061827727278
26.	0.00016838068696240372
26.10000000000001	0.00016877619708974598
26.200000000000003	0.00016916715896809955
26.30000000000001	0.0001695535831289272
26.400000000000006	0.00016993548032073947
26.5	0.00017031286150356992
26.60000000000001	0.00017068573784354032
26.700000000000003	0.00017105412070751345
26.80000000000001	0.00017141802165783503
26.900000000000006	0.00017177745244716265
27.	0.0001721324250133799
27.10000000000001	0.00017248295147459706
27.200000000000003	0.00017282904412423565
27.30000000000001	0.00017317071542619707
27.400000000000006	0.0001735079780101129
27.5	0.00017384084466667897
27.60000000000001	0.00017416932834306861
27.700000000000003	0.00017449344213842693
27.80000000000001	0.0001748131992994434
27.900000000000006	0.0001751286132160042
28.	0.0001754396974169205
28.099999999999994	0.00017574646556573324
28.200000000000017	0.00017604893145659487
28.30000000000001	0.00017634710901022355
28.400000000000006	0.00017664101226993307
28.5	0.00017693065539773397
28.599999999999994	0.00017721605267050766
28.700000000000017	0.00017749721847625058
28.80000000000001	0.00017777416731038897
28.900000000000006	0.00017804691377216238
29.	0.00017831547256107595
29.099999999999994	0.00017857985847341944
29.200000000000017	0.0001788400863988524
29.30000000000001	0.00017909617131705574
29.400000000000006	0.00017934812829444697
29.5	0.0001795959724809602
29.599999999999994	0.0001798397191068873
29.700000000000017	0.00018007938347978293
29.80000000000001	0.0001803149809814286
29.900000000000006	0.00018054652706485892
30.	0.00018077403725144542
30.099999999999994	0.00018099752712804004
30.200000000000017	0.00018121701234417498
30.30000000000001	0.00018143250860932044
30.400000000000006	0.0001816440316901976
30.5	0.00018185159740814654
30.599999999999994	0.00018205522163654883
30.700000000000017	0.0001822549202983029
30.80000000000001	0.00018245070936335198
30.900000000000006	0.00018264260484626463
31.	0.00018283062280386516
31.099999999999994	0.00018301477933291434
31.200000000000017	0.0001831950905678401
31.30000000000001	0.000183371572678516
31.400000000000006	0.00018354424186808768
31.5	0.00018371311437084657
31.599999999999994	0.00018387820645014932
31.700000000000017	0.0001840395343963836
31.80000000000001	0.00018419711452497702
31.900000000000006	0.00018435096317445207
32.	0.00018450109670452254
32.099999999999994	0.00018464753149423347
32.20000000000002	0.0001847902839401426
32.30000000000001	0.0001849293704545427
32.400000000000006	0.00018506480746372514
32.5	0.00018519661140628196
32.599999999999994	0.00018532479873144796
32.70000000000002	0.00018544938589748058
32.80000000000001	0.000185570389370078
32.900000000000006	0.00018568782562083334
33.	0.00018580171112572675
33.099999999999994	0.0001859120623636515
33.20000000000002	0.00018601889581497624
33.30000000000001	0.00018612222796014196
33.400000000000006	0.00018622207527829184
33.5	0.00018631845424593502
33.599999999999994	0.00018641138133564312
33.70000000000002	0.0001865008730147782
33.80000000000001	0.00018658694574425288
33.900000000000006	0.000186669615977321
34.	0.00018674890015839857
34.099999999999994	0.00018682481472191443
34.20000000000002	0.00018689737609119077
34.30000000000001	0.0001869666006773512
34.400000000000006	0.00018703250487825792
34.5	0.000187095105077476
34.599999999999994	0.00018715441764326508
34.70000000000002	0.00018721045892759684
34.80000000000001	0.00018726324526519974
34.900000000000006	0.00018731279297262818
35.	0.0001873591183473574
35.099999999999994	0.0001874022376669027
35.20000000000002	0.00018744216718796273
35.30000000000001	0.00018747892314558649
35.400000000000006	0.00018751252175236343
35.5	0.0001875429791976364
35.599999999999994	0.0001875703116467365
35.70000000000002	0.00018759453524024028
35.80000000000001	0.00018761566609324761
35.900000000000006	0.0001876337202946812
36.	0.00018764871390660622
36.099999999999994	0.00018766066296357008
36.20000000000002	0.0001876695834719619
36.30000000000001	0.00018767549140939155
36.400000000000006	0.00018767840272408733
36.5	0.00018767833333431183
36.599999999999994	0.0001876752991277966
36.70000000000002	0.00018766931596119458
36.80000000000001	0.00018766039965954884
36.900000000000006	0.0001876485660157795
37.	0.0001876338307901869
37.099999999999994	0.00018761620970997103
37.20000000000002	0.00018759571846876675
37.30000000000001	0.00018757237272619515
37.400000000000006	0.00018754618810742942
37.5	0.0001875171802027766
37.599999999999994	0.00018748536456727316
37.70000000000002	0.0001874507567202951
37.80000000000001	0.00018741337214518253
37.900000000000006	0.0001873732262888772
38.	0.00018733033456157388
38.099999999999994	0.00018728471233638483
38.20000000000002	0.00018723637494901682
38.30000000000001	0.00018718533769746093
38.400000000000006	0.00018713161584169429
38.5	0.00018707522460339416
38.599999999999994	0.00018701617916566318
38.70000000000002	0.00018695449467276683
38.80000000000001	0.00018689018622988077
38.900000000000006	0.000186823268902851
39.	0.00018675375771796214
39.099999999999994	0.00018668166766171876
39.20000000000002	0.00018660701368063465
39.30000000000001	0.00018652981068103375
39.400000000000006	0.00018645007352885936
39.5	0.00018636781704949368
39.599999999999994	0.00018628305602758617
39.70000000000002	0.00018619580520689135
39.80000000000001	0.00018610607929011458
39.900000000000006	0.0001860138929387675
40.	0.00018591926077303063
40.099999999999994	0.00018582219737162537
40.20000000000002	0.0001857227172716928
40.30000000000001	0.0001856208349686811
40.400000000000006	0.00018551656491623997
40.5	0.00018540992152612295
40.599999999999994	0.00018530091916809608
40.70000000000002	0.0001851895721698547
40.80000000000001	0.00018507589481694617
40.900000000000006	0.0001849599013526995
41.	0.00018484160597816168
41.099999999999994	0.00018472102285203986
41.20000000000002	0.00018459816609065006
41.30000000000001	0.00018447304976787178
41.400000000000006	0.0001843456879151083
41.5	0.0001842160945212524
41.599999999999994	0.00018408428353265864
41.70000000000002	0.00018395026885311924
41.80000000000001	0.0001838140643438469
41.900000000000006	0.00018367568382346143
42.	0.00018353514106798216
42.099999999999994	0.00018339244981082451
42.20000000000002	0.00018324762374280146
42.30000000000001	0.00018310067651212966
42.400000000000006	0.00018295162172443953
42.5	0.0001828004729427903
42.599999999999994	0.0001826472436876879
42.70000000000002	0.00018249194743710827
42.80000000000001	0.00018233459762652445
42.900000000000006	0.0001821752076489352
43.	0.00018201379085490085
43.099999999999994	0.00018185036055257987
43.20000000000002	0.00018168493000776984
43.30000000000001	0.00018151751244395198
43.400000000000006	0.00018134812104233833
43.5	0.00018117676894192238
43.599999999999994	0.00018100346923953297
43.70000000000002	0.00018082823498989005
43.80000000000001	0.00018065107920566464
43.900000000000006	0.00018047201485754032
44.	0.00018029105487427807
44.099999999999994	0.0001801082121427832
44.20000000000002	0.00017992349950817486
44.30000000000001	0.00017973692977385833
44.400000000000006	0.0001795485157015986
44.5	0.00017935827001159692
44.599999999999994	0.0001791662053825691
44.70000000000002	0.00017897233445182619
44.80000000000001	0.00017877666981535676
44.900000000000006	0.0001785792240279108
45.	0.00017838000960308583
45.099999999999994	0.0001781790390134149
45.20000000000002	0.00017797632469045556
45.30000000000001	0.00017777187902488106
45.400000000000006	0.00017756571436657243
45.5	0.00017735784302471262
45.599999999999994	0.00017714827726788147
45.70000000000002	0.0001769370293241523
45.80000000000001	0.00017672411138118976
45.900000000000006	0.00017650953558634872
46.	0.0001762933140467739
46.099999999999994	0.0001760754588295016
46.20000000000002	0.00017585598196156134
46.30000000000001	0.00017563489543007932
46.400000000000006	0.00017541221118238195
46.5	0.00017518794112610076
46.599999999999994	0.0001749620971292782
46.70000000000002	0.00017473469102047366
46.80000000000001	0.00017450573458887078
46.900000000000006	0.00017427523958438466
47.	0.00017404321771777065
47.099999999999994	0.00017380968066073272
47.20000000000002	0.0001735746400460328
47.30000000000001	0.00017333810746760078
47.400000000000006	0.00017310009448064467
47.5	0.00017286061260176052
47.599999999999994	0.00017261967330904417
47.70000000000002	0.00017237728804220213
47.80000000000001	0.00017213346820266277
47.900000000000006	0.00017188822515368826
48.	0.00017164157022048622
48.099999999999994	0.00017139351469032193
48.20000000000002	0.00017114406981263026
48.30000000000001	0.0001708932467991282
48.400000000000006	0.00017064105682392653
48.5	0.0001703875110236426
48.599999999999994	0.00017013262049751234
48.70000000000002	0.00016987639630750245
48.80000000000001	0.00016961884947842268
48.900000000000006	0.00016935999099803784
49.	0.00016909983181717937
49.099999999999994	0.0001688383828498575
49.20000000000002	0.00016857565497337273
49.30000000000001	0.00016831165902842692
49.400000000000006	0.0001680464058192348
49.5	0.0001677799061136344
49.599999999999994	0.00016751217064319798
49.70000000000002	0.00016724321010334203
49.80000000000001	0.0001669730351534376
49.900000000000006	0.00016670165641691955
50.	0.00016642908448139587
50.099999999999994	0.00016615532989875667
50.20000000000002	0.0001658804031852824
50.30000000000001	0.00016560431482175224
50.400000000000006	0.0001653270752535512
50.5	0.00016504869489077773
50.599999999999994	0.00016476918410834982
50.70000000000002	0.00016448855324611173
50.80000000000001	0.00016420681260893928
50.900000000000006	0.00016392397246684493
51.	0.00016364004305508256
51.099999999999994	0.0001633550345742513
51.20000000000002	0.00016306895719039914
51.30000000000001	0.00016278182103512563
51.400000000000006	0.00016249363620568432
51.5	0.00016220441276508442
51.599999999999994	0.0001619141607421916
51.70000000000002	0.00016162289013182864
51.80000000000001	0.0001613306108948754
51.900000000000006	0.00016103733295836755
52.	0.00016074306621559518
52.099999999999994	0.00016044782052620054
52.20000000000002	0.00016015160571627537
52.30000000000001	0.00015985443157845737
52.400000000000006	0.00015955630787202552
52.5	0.0001592572443229952
52.599999999999994	0.00015895725062421308
52.70000000000002	0.0001586563364354499
52.80000000000001	0.00015835451138349388
52.900000000000006	0.00015805178506224284
53.	0.00015774816703279505
53.099999999999994	0.0001574436668235405
53.20000000000002	0.00015713829393025058
53.30000000000001	0.00015683205781616712
53.400000000000006	0.00015652496791209082
53.5	0.0001562170336164688
53.60000000000002	0.00015590826429548167
53.70000000000002	0.0001555986692831294
53.80000000000001	0.00015528825788131643
53.900000000000006	0.00015497703935993658
54.	0.0001546650229569565
54.10000000000002	0.00015435221787849852
54.20000000000002	0.00015403863329892318
54.30000000000001	0.00015372427836091024
54.400000000000006	0.00015340916217553913
54.5	0.000153093293822369
54.60000000000002	0.00015277668234951755
54.70000000000002	0.00015245933677373935
54.80000000000001	0.00015214126608050282
54.900000000000006	0.00015182247922406716
55.	0.0001515029851275578
55.10000000000002	0.0001511827926830416
55.20000000000002	0.00015086191075160094
55.30000000000001	0.000150540348163407
55.400000000000006	0.0001502181137177922
55.5	0.00014989521618332213
55.60000000000002	0.00014957166429786643
55.70000000000002	0.00014924746676866905
55.80000000000001	0.0001489226322724172
55.900000000000006	0.0001485971694553104
56.	0.00014827108693312783
56.10000000000002	0.00014794439329129513
56.20000000000002	0.00014761709708495155
56.30000000000001	0.000147289206839014
56.400000000000006	0.0001469607310482425
56.5	0.0001466316781773034
56.60000000000002	0.00014630205666083283
56.70000000000002	0.00014597187490349893
56.80000000000001	0.0001456411412800629
56.900000000000006	0.00014530986413543981
57.	0.00014497805178475856
57.10000000000002	0.00014464571251342098
57.20000000000002	0.00014431285457716032
57.30000000000001	0.00014397948620209844
57.400000000000006	0.00014364561558480275
57.5	0.0001433112508923427
57.60000000000002	0.00014297640026234446
57.70000000000002	0.00014264107180304598
57.80000000000001	0.00014230527359335035
57.900000000000006	0.00014196901368287944
58.	0.0001416323000920255
58.10000000000002	0.00014129514081200327
58.20000000000002	0.00014095754380490086
58.30000000000001	0.00014061951700372973
58.400000000000006	0.00014028106831247386
58.5	0.00013994220560613902
58.60000000000002	0.00013960293673080033
58.70000000000002	0.0001392632695036497
58.80000000000001	0.00013892321171304252
58.900000000000006	0.00013858277111854317
59.	0.00013824195545097075
59.10000000000002	0.00013790077241244303
59.20000000000002	0.00013755922967642115
59.30000000000001	0.0001372173348877516
59.400000000000006	0.00013687509566270967
59.5	0.00013653251958904077
59.60000000000002	0.00013618961422600187
59.70000000000002	0.0001358463871044021
59.80000000000001	0.00013550284572664206
59.900000000000006	0.0001351589975667537
60.	0.0001348148500704386
60.10000000000002	0.00013447041065510582
60.20000000000002	0.00013412568670990977
60.30000000000001	0.00013378068559578618
60.400000000000006	0.00013343541464548892
60.5	0.00013308988116362503
60.60000000000002	0.00013274409242668977
60.70000000000002	0.00013239805568310127
60.80000000000001	0.00013205177815323366
60.900000000000006	0.0001317052670294508
61.	0.00013135852947613837
61.10000000000002	0.00013101157262973621
61.20000000000002	0.00013066440359876992
61.30000000000001	0.00013031702946388117
61.400000000000006	0.00012996945727785877
61.5	0.00012962169406566796
61.60000000000002	0.00012927374682447973
61.70000000000002	0.0001289256225237001
61.80000000000001	0.0001285773281049978
61.900000000000006	0.00012822887048233206
62.	0.00012788025654198013
62.10000000000002	0.0001275314931425636
62.20000000000002	0.00012718258711507521
62.30000000000001	0.0001268335452629039
62.400000000000006	0.00012648437436186034
62.5	0.00012613508116020205
62.60000000000002	0.00012578567237865699
62.70000000000002	0.0001254361547104486
62.80000000000001	0.00012508653482131777
62.900000000000006	0.0001247368193495468
63.	0.00012438701490598172
63.10000000000002	0.0001240371280740542
63.20000000000002	0.00012368716540980343
63.30000000000001	0.00012333713344189745
63.400000000000006	0.0001229870386716535
63.5	0.00012263688757305915
63.60000000000002	0.0001222866865927918
63.70000000000002	0.00012193644215023901
63.80000000000001	0.00012158616063751704
63.900000000000006	0.00012123584841948999
64.	0.00012088551183378886
64.10000000000002	0.00012053515719082894
64.20000000000002	0.00012018479077382853
64.30000000000001	0.00011983441883882558
64.4	0.00011948404761469543
64.5	0.00011913368330316729
64.60000000000002	0.00011878333207884098
64.70000000000002	0.00011843300008920323
64.80000000000001	0.0001180826934546432
64.9	0.00011773241826846827
65.	0.00011738218059691925
65.10000000000002	0.00011703198647918546
65.20000000000002	0.00011668184192741962
65.30000000000001	0.00011633175292675186
65.4	0.0001159817254353042
65.5	0.00011563176538420445
65.60000000000002	0.00011528187867759985
65.70000000000002	0.00011493207119267073
65.80000000000001	0.00011458234877964309
65.9	0.00011423271726180224
66.	0.00011388318243550517
66.10000000000002	0.00011353375007019308
66.20000000000002	0.00011318442590840397
66.30000000000001	0.00011283521566578463
66.4	0.0001124861250311022
66.5	0.00011213715966625643
66.60000000000002	0.00011178832520629097
66.70000000000002	0.00011143962725940504
66.80000000000001	0.00011109107140696404
66.9	0.00011074266320351136
67.	0.0001103944081767786
67.10000000000002	0.00011004631182769677
67.20000000000002	0.00010969837963040703
67.30000000000001	0.00010935061703227075
67.4	0.00010900302945388008
67.5	0.00010865562228906833
67.60000000000002	0.00010830840090491974
67.70000000000002	0.00010796137064178028
67.80000000000001	0.00010761453681326673
67.9	0.00010726790470627703
68.	0.00010692147958099991
68.10000000000002	0.00010657526667092451
68.20000000000002	0.00010622927118285047
68.30000000000001	0.00010588349829689679
68.4	0.0001055379531665118
68.5	0.00010519264091848254
68.60000000000002	0.00010484756665294414
68.70000000000002	0.00010450273544338936
68.80000000000001	0.00010415815233667767
68.9	0.0001038138223530446
69.	0.0001034697504861115
69.10000000000002	0.00010312594170289414
69.20000000000002	0.00010278240094381288
69.30000000000001	0.00010243913312270111
69.4	0.00010209614312681516
69.5	0.00010175343581684335
69.60000000000002	0.00010141101602691533
69.70000000000002	0.00010106888856461197
69.80000000000001	0.00010072705821097399
69.9	0.000100385529720512
70.	0.00010004430782121575
70.10000000000002	0.0000997033972145638
70.20000000000002	0.00009936280257553332
70.30000000000001	0.00009902252855260934
70.4	0.00009868257976779492
70.5	0.00009834296081662075
70.60000000000002	0.00009800367626815515
70.70000000000002	0.00009766473066501442
70.80000000000001	0.00009732612852337233
70.9	0.0000969878743329708
71.	0.00009664997255713002
71.10000000000002	0.00009631242763275897
71.20000000000002	0.00009597524397036626
71.30000000000001	0.00009563842595407027
71.4	0.00009530197794161022
71.5	0.00009496590426435739
71.60000000000002	0.00009463020922732564
71.70000000000002	0.00009429489710918355
71.80000000000001	0.00009395997216226479
71.9	0.00009362543861258049
72.	0.00009329130065983049
72.10000000000002	0.0000929575624774154
72.20000000000002	0.000092624228212449
72.30000000000001	0.00009229130198576997
72.4	0.00009195878789195458
72.5	0.00009162668999932931
72.60000000000002	0.00009129501234998376
72.70000000000002	0.00009096375895978365
72.80000000000001	0.00009063293381838406
72.9	0.00009030254088924277
73.	0.0000899725841096342
73.10000000000002	0.00008964306739066295
73.20000000000002	0.00008931399461727849
73.30000000000001	0.00008898536964828894
73.4	0.000088657196316376
73.5	0.00008832947842810958
73.60000000000002	0.00008800221976396315
73.70000000000002	0.00008767542407832915
73.80000000000001	0.00008734909509953409
73.9	0.00008702323652985484
74.	0.00008669785204553473
74.10000000000002	0.0000863729452967997
74.20000000000002	0.00008604851990787557
74.30000000000001	0.00008572457947700412
74.4	0.00008540112757646104
74.5	0.00008507816775257316
74.60000000000002	0.00008475570352573624
74.70000000000002	0.0000844337383904336
74.80000000000001	0.00008411227581525362
74.9	0.00008379131924290935
75.	0.00008347087209025693
75.10000000000002	0.00008315093774831532
75.20000000000002	0.00008283151958228595
75.30000000000001	0.00008251262093157257
75.4	0.00008219424510980147
75.5	0.00008187639540484241
75.60000000000002	0.00008155907507882937
75.70000000000002	0.00008124228736818218
75.80000000000001	0.00008092603548362787
75.9	0.00008061032261022268
76.	0.00008029515190737472
76.10000000000002	0.00007998052650886617
76.20000000000002	0.00007966644952287715
76.30000000000001	0.00007935292403200816
76.4	0.00007903995309330464
76.5	0.0000787275397382807
76.60000000000002	0.0000784156869729438
76.70000000000002	0.00007810439777781971
76.80000000000001	0.00007779367510797758
76.9	0.00007748352189305582
77.	0.00007717394103728777
77.10000000000002	0.00007686493541952846
77.20000000000002	0.00007655650789328147
77.30000000000001	0.00007624866128672578
77.4	0.00007594139840274346
77.5	0.0000756347220189478
77.60000000000002	0.00007532863488771152
77.70000000000002	0.00007502313973619594
77.80000000000001	0.00007471823926637951
77.9	0.00007441393615508792
78.	0.00007411023305402383
78.10000000000002	0.00007380713258979749
78.20000000000002	0.00007350463736395764
78.30000000000001	0.00007320274995302231
78.4	0.00007290147290851092
78.5	0.0000726008087569762
78.60000000000002	0.00007230076000003668
78.70000000000002	0.00007200132911440986
78.80000000000001	0.00007170251855194512
78.9	0.00007140433073965803
79.	0.00007110676807976417
79.10000000000002	0.00007080983294971393
79.20000000000002	0.0000705135277022279
79.30000000000001	0.00007021785466533194
79.4	0.0000699228161423933
79.5	0.00006962841441215721
79.60000000000002	0.00006933465172878353
79.70000000000002	0.00006904153032188433
79.80000000000001	0.00006874905239656127
79.9	0.00006845722013344404
80.	0.00006816603568872899
80.10000000000002	0.00006787550119421801
80.20000000000002	0.00006758561875735865
80.30000000000001	0.00006729639046128332
80.4	0.00006700781836485031
80.5	0.00006671990450268455
80.60000000000002	0.00006643265088521888
80.70000000000002	0.00006614605949873618
80.80000000000001	0.00006586013230541116
80.9	0.00006557487124335354
81.	0.00006529027822665103
81.10000000000002	0.00006500635514541292
81.20000000000002	0.0000647231038658147
81.30000000000001	0.00006444052623014193
81.4	0.0000641586240568357
81.5	0.00006387739914053816
81.60000000000002	0.00006359685325213836
81.70000000000002	0.00006331698813881882
81.80000000000001	0.00006303780552410236
81.9	0.00006275930710789933
82.	0.00006248149456655579
82.10000000000002	0.00006220436955290141
82.20000000000002	0.00006192793369629878
82.30000000000001	0.00006165218860269197
82.4	0.00006137713585465685
82.5	0.00006110277701145083
82.60000000000002	0.000060829113609063675
82.70000000000002	0.00006055614716026877
82.80000000000001	0.00006028387915467432
82.9	0.000060012311058775675
83.	0.00005974144431600774
83.10000000000002	0.00005947128034679785
83.20000000000002	0.000059201820548619555
83.30000000000001	0.00005893306629604601
83.4	0.000058665018940804696
83.5	0.00005839767981183216
83.60000000000002	0.00005813105021532916
83.70000000000002	0.00005786513143481679
83.80000000000001	0.00005759992473119237
83.9	0.000057335431342786114
84.	0.00005707165248541845
84.10000000000002	0.000056808589352457464
84.20000000000002	0.000056546243114877314
84.30000000000001	0.00005628461492131613
84.4	0.00005602370589813551
84.5	0.00005576351714947977
84.60000000000002	0.00005550404975733571
84.70000000000002	0.00005524530478159332
84.80000000000001	0.000054987283260106154
84.9	0.000054729986208752816
85.	0.00005447341462149859
85.10000000000002	0.00005421756947045756
85.20000000000002	0.00005396245170595544
85.30000000000001	0.000053708062256592176
85.4	0.00005345440202930582
85.5	0.0000532014719094363
85.60000000000002	0.000052949272760789714
85.70000000000002	0.00005269780542570351
85.80000000000001	0.00005244707072511125
85.9	0.000052197069458608544
86.	0.00005194780240451926
86.10000000000002	0.00005169927031996183
86.20000000000002	0.0000514514739409166
86.30000000000001	0.000051204413982292944
86.4	0.00005095809113799719
86.5	0.00005071250608100093
86.60000000000002	0.00005046765946340969
86.70000000000002	0.00005022355191653228
86.80000000000001	0.00004998018405094993
86.9	0.00004973755645658649
87.	0.00004949566970277884
87.10000000000002	0.000049254524338347514
87.20000000000002	0.000049014120891668206
87.30000000000001	0.000048774459870742985
87.4	0.000048535541763272605
87.5	0.000048297367036728784
87.60000000000002	0.00004805993613842707
87.70000000000002	0.00004782324949560018
87.80000000000001	0.00004758730751547141
87.9	0.0000473521105853288
88.	0.00004711765907259938
88.10000000000002	0.00004688395332492414
88.20000000000002	0.000046650993670233304
88.30000000000001	0.00004641878041682154
88.4	0.000046187313853424156
88.5	0.00004595659424929339
88.60000000000002	0.00004572662185427503
88.70000000000002	0.000045497396898885734
88.80000000000001	0.0000452689195943901
88.9	0.00004504119013287874
89.	0.000044814208687346336
89.10000000000002	0.000044587975411770165
89.20000000000002	0.000044362490441189274
89.30000000000001	0.00004413775389178321
89.4	0.00004391376586095197
89.5	0.00004369052642739593
89.60000000000002	0.00004346803565119592
89.70000000000002	0.000043246293573894285
89.80000000000001	0.00004302530021857531
89.9	0.00004280505558994684
90.	0.000042585559674421926
90.10000000000002	0.00004236681244020062
90.20000000000002	0.000042148813837352595
90.30000000000001	0.00004193156379789927
90.4	0.000041715062235897184
90.5	0.00004149930904752094
90.60000000000002	0.00004128430411114692
90.70000000000002	0.00004107004728743721
90.80000000000001	0.00004085653841942359
90.9	0.00004064377733259201
91.	0.00004043176383496754
91.10000000000002	0.00004022049771719921
91.20000000000002	0.0000400099787526457
91.30000000000001	0.00003980020669746044
91.4	0.000039591181290678075
91.5	0.00003938290225430025
91.60000000000002	0.00003917536929338224
91.70000000000002	0.00003896858209611999
91.80000000000001	0.00003876254033393649
91.9	0.000038557243661569556
92.	0.00003835269171715916
92.10000000000002	0.000038148884122335254
92.20000000000002	0.00003794582048230588
92.30000000000001	0.00003774350038594537
92.4	0.00003754192340588283
92.5	0.00003734108909859103
92.60000000000002	0.00003714099700447529
92.70000000000002	0.000036941646647963
92.80000000000001	0.00003674303753759263
92.9	0.00003654516916610383
93.	0.000036348041010527065
93.10000000000002	0.00003615165253227388
93.20000000000002	0.000035956003177227354
93.30000000000001	0.000035761092375832304
93.4	0.00003556691954318632
93.5	0.00003537348407913058
93.60000000000002	0.000035180785368341045
93.70000000000002	0.000034988822780419904
93.80000000000001	0.00003479759566998677
93.9	0.00003460710337677071
94.	0.0000344173452257019
94.10000000000002	0.00003422832052700381
94.20000000000002	0.000034040028576285496
94.30000000000001	0.00003385246865463374
94.4	0.000033665640028705744
94.5	0.00003347954195082193
94.60000000000002	0.000033294173659058545
94.70000000000002	0.000033109534377341006
94.80000000000001	0.00003292562331553675
94.9	0.00003274243966954867
95.	0.00003255998262140848
95.10000000000002	0.000032378251339370236
95.20000000000002	0.000032197244978004317
95.30000000000001	0.00003201696267829074
95.4	0.00003183740356771347
95.5	0.00003165856676035424
95.60000000000002	0.000031480451356986796
95.70000000000002	0.00003130305644517122
95.80000000000001	0.00003112638109934805
95.9	0.000030950424380932915
96.	0.000030775185338411016
96.10000000000002	0.00003060066300743167
96.20000000000002	0.000030426856410903246
96.30000000000001	0.00003025376455908768
96.4	0.000030081386449695434
96.5	0.000029909721067980496
96.60000000000002	0.00002973876738683522
96.70000000000002	0.00002956852436688564
96.80000000000001	0.000029398990956586244
96.9	0.000029230166092315326
97.	0.00002906204869847021
97.10000000000002	0.000028894637687562367
97.20000000000002	0.000028727931960312963
97.30000000000001	0.00002856193040574787
97.4	0.000028396631901293143
97.5	0.000028232035312870463
97.60000000000002	0.00002806813949499246
97.70000000000002	0.00002790494329085824
97.80000000000001	0.00002774244553244859
97.9	0.00002758064504062161
98.	0.000027419540625208124
98.10000000000002	0.000027259131085106946
98.20000000000002	0.000027099415208380653
98.30000000000001	0.00002694039177235062
98.4	0.000026782059543692695
98.5	0.000026624417278532458
98.60000000000002	0.000026467463722540574
98.70000000000002	0.000026311197611028374
98.80000000000001	0.000026155617669042787
98.9	0.000026000722611461843
99.	0.0000258465111430899
99.10000000000002	0.000025692981958752698
99.20000000000002	0.000025540133743392744
99.30000000000001	0.000025387965172164098
99.4	0.000025236474910527577
99.5	0.000025085661614345708
99.60000000000002	0.000024935523929977553
99.70000000000002	0.00002478606049437372
99.80000000000001	0.00002463726993517086
99.9	0.00002448915087078652
100.	0.000024341701910513707

==> data/epsnoise2b.dat <==
-100.	0.00005264822000459135
-99.9	0.00006483783426852772
-99.8	0.00007817587364762099
-99.7	0.00009253591652749762
-99.6	0.00010778093440573286
-99.5	0.00012376464780620273
-99.4	0.0001403329770625102
-99.3	0.00015732557293701168
-99.2	0.00017457741131448503
-99.1	0.00019192043566682818
-99.	0.0002091852306269945
-98.9	0.00022620270983451175
-98.8	0.00024280580121532788
-98.7	0.00025883111302876105
-98.6	0.00027412056434422655
-98.5	0.00028852296408993065
-98.4	0.0003018955234337036
-98.3	0.00031410528699997843
-98.2	0.00032503046928517585
-98.1	0.00033456168359387274
-98.	0.000342603051868746
-97.9	0.00034907318491730714
-97.8	0.00035390602373751756
-97.7	0.0003570515339031291
-97.6	0.00035847624627933654
-97.5	0.0003581636386921021
-97.4	0.00035611435456327966
-97.3	0.0003523462559415498
-97.2	0.00034689430979995017
-97.1	0.00033981030792798537
-97.	0.0003311624222137166
-96.9	0.0003210345985817418
-96.8	0.0003095257943194331
-96.7	0.0002967490649777219
-96.6	0.00028283050846478956
-96.5	0.0002679080753511366
-96.4	0.00025213025576052294
-96.3	0.0002356546545209923
-96.2	0.0002186464674790365
-96.1	0.0002012768730234671
-96.	0.00018372135390775846
-95.9	0.00016615796538418977
-95.8	0.00014876556645393007
-95.7	0.00013172203167788416
-95.6	0.00011520246146843927
-95.5	0.00009937740907792856
-95.4	0.0000844111426031691
-95.3	0.00007045996022666355
-95.2	0.00005767057660617541
-95.1	0.00004617859780089378
-95.	0.00003610710138344514
-94.9	0.000027565337434709987
-94.8	0.000020647564959878265
-94.7	0.00001543203690935721
-94.6	0.000011980145451881664
-94.5	0.000010335737447389419
-94.4	0.000010524608225519269
-94.3	0.00001255417981683052
-94.2	0.00001641336773502979
-94.1	0.00002207263829898063
-94.	0.000029484256343468693
-93.9	0.00003858272102877092
-93.8	0.000049285385351901606
-93.7	0.00006149325291732088
-93.6	0.00007509194357035919
-93.5	0.00008995281765920688
-93.4	0.0001059342469949366
-93.3	0.00012288301904419326
-93.2	0.00014063585953315536
-93.1	0.00015902105747765924
-93.	0.0001778601756922578
-92.9	0.00019696982907684756
-92.8	0.00021616351243456753
-92.7	0.0002352534592382556
-92.6	0.00025405251262991643
-92.5	0.0002723759900007937
-92.4	0.0002900435227496638
-92.3	0.00030688085324148207
-92.2	0.00032272157157537307
-92.1	0.00033740877550565945
-92.	0.0003507966377282937
-91.9	0.00036275186573340263
-91.8	0.00037315504051863143
-91.7	0.00038190182164453347
-91.6	0.00038890400737999996
-91.5	0.0003940904400213817
-91.4	0.00039740774786340164
-91.3	0.00039882091674407966
-91.2	0.0003983136855716705
-91.1	0.0003958887617618919
-91.	0.0003915678540618967
-90.9	0.0003853915218074829
-90.8	0.00037741884124591063
-90.7	0.00036772689115219226
-90.6	0.0003564100615652288
-90.5	0.0003435791910643307
-90.4	0.0003293605395877494
-90.3	0.0003138946053536191
-90.2	0.00029733479596859833
-90.1	0.0002798459652882593
-90.	0.0002616028290116963
-89.9	0.00024278827333534329
-89.8	0.00022359157224106417
-89.7	0.00020420653013321208
-89.6	0.0001848295675501285
-89.5	0.0001656577685391638
-89.4	0.00014688690898168554
-89.3	0.000128709485668614
-89.2	0.00011131276624116638
-89.1	0.00009487688021132915
-89.	0.00007957297115058362
-88.9	0.00006556142977417686
-88.8	0.00005299022704737833
-88.7	0.00004199336559773579
-88.6	0.00003268946663678988
-88.5	0.000025180508283733722
-88.4	0.00001955072965386182
-88.3	0.000015865713343555562
-88.2	0.000014171657031520636
-88.1	0.000014494842848342401
-88.	0.000016841310971338405
-87.9	0.000021196741610516563
-87.8	0.000027526547197642057
-87.7	0.00003577617420875512
-87.6	0.00004587161167636332
-87.5	0.00005772010111602585
-87.4	0.00007121104033718653
-87.3	0.00008621707146186044
-87.2	0.00010259534146668912
-87.1	0.00012018892172022256
-87.	0.0001388283713301865
-86.9	0.0001583334276638674
-86.8	0.00017851480617182407
-86.7	0.00019917609064117888
-86.6	0.00022011569423423662
-86.5	0.00024112887113213828
-86.4	0.0002620097582990174
-86.3	0.000282553426802179
-86.2	0.0003025579222594175
-86.1	0.0003218262743228334
-86.	0.00034016845563553273
-85.9	0.00035740327139793175
-85.8	0.00037336016153733607
-85.7	0.00038788089847206677
-85.6	0.00040082116458265197
-85.5	0.00041205199473216586
-85.4	0.00042146107050090767
-85.3	0.00042895385420354073
-85.2	0.0004344545522275767
-85.1	0.00043790689875988065
-85.	0.00043927475254325777
-84.9	0.0004385425009202119
-84.8	0.0004357152670684015
-84.7	0.00043081891800611917
-84.6	0.00042389987264034425
-84.5	0.00041502471083911907
-84.4	0.0004042795862281905
-84.3	0.00039176944713277377
-84.2	0.00037761707180140305
-84.1	0.0003619619257516951
-84.	0.00034495885075735077
-83.9	0.00032677659663997633
-83.8	0.00030759620862494863
-83.7	0.0002876092845521071
-83.6	0.0002670161176825227
-83.5	0.0002460237421934225
-83.4	0.00022484389968462995
-83.3	0.00020369094611123436
-83.2	0.00018277971948740864
-83.1	0.00016232338945462753
-83.	0.00014253131035453194
-82.9	0.0001236068997731461
-82.8	0.0001057455646138753
-82.7	0.00008913269659740713
-82.6	0.00007394175866823471
-82.5	0.00006033248310394113
-82.4	0.00004844920117314559
-82.3	0.0000384193229754813
-82.2	0.00003035198463017828
-82.1	0.000024336878273332965
-82.	0.000020443278396557032
-81.9	0.000018719275935438932
-81.8	0.000019191229223516714
-81.7	0.00002186343849837309
-81.6	0.00002671804811647473
-81.5	0.000033715178040116834
-81.4	0.000042793283542424317
-81.3	0.0000538697394744024
-81.2	0.00006684164289059804
-81.1	0.00008158682537478173
-81.	0.00009796506407930438
-80.9	0.00011581947832408643
-80.8	0.00013497809662136478
-80.7	0.0001552555772249119
-80.6	0.00017645506376655866
-80.5	0.00019837015625243242
-80.4	0.00022078697665626562
-80.3	0.00024348630757075088
-80.2	0.00026624578186059365
-80.1	0.0002888421009969759
-80.	0.00031105325973421275
-79.9	0.00033266075500335717
-79.8	0.00035345175732942103
-79.7	0.0003732212237121129
-79.6	0.00039177393172643016
-79.5	0.0004089264155802092
-79.4	0.00042450878599213226
-79.3	0.0004383664170071157
-79.2	0.0004503614842291924
-79.1	0.000460374340408743
-79.	0.0004683047158563119
-78.9	0.00047407273275683245
-78.8	0.0004776197241140504
-78.7	0.0004789088497562468
-78.6	0.0004779255035725243
-78.5	0.0004746775079173559
-78.4	0.00046919509291384475
-78.3	0.0004615306601977857
-78.2	0.0004517583324700848
-78.1	0.00043997329205878836
-78.	0.0004262909135278372
-77.9	0.0004108456972002389
-77.8	0.0003937900122802487
-77.7	0.00037529266005138
-77.6	0.0003555372693827382
-77.5	0.00033472053848044225
-77.4	0.0003130503384572152
-77.3	0.00029074369584314286
-77.2	0.00026802467260368093
-77.1	0.00024512216354538217
-77.	0.00022226763215318576
-76.9	0.0001996928068915188
-76.8	0.000177627360793018
-76.7	0.00015629659773046974
-76.6	0.00013591916909964802
-76.5	0.00011670484471558158
-76.4	0.0000988523615269097
-76.3	0.0000825473732727068
-76.2	0.00006796052343629556
-76.1	0.000055245662790850134
-76.	0.000044538231485964857
-75.9	0.000035953824002986164
-75.8	0.000029586953425837132
-75.7	0.000025510029354677985
-75.6	0.000023772561459014185
-75.5	0.000024400598156517485
-75.4	0.000027396407249806974
-75.3	0.00003273840259509657
-75.2	0.000040381318055687044
-75.1	0.000050256627153089404
-75.	0.00006227320401253479
-74.9	0.0000763182184508542
-74.8	0.00009225825541398873
-74.7	0.00010994064647743229
-74.6	0.0001291949988101235
-74.5	0.00014983490490102724
-74.4	0.0001716598144836574
-74.3	0.00019445704848628865
-74.2	0.00021800393349978076
-74.1	0.0002420700341988623
-74.	0.00026641946037990537
-73.9	0.0002908132247866215
-73.8	0.0003150116276777417
-73.7	0.0003387766441369207
-73.6	0.0003618742904203187
-73.5	0.0003840769461638935
-73.4	0.0004051656100117993
-73.3	0.00042493206715820124
-73.2	0.0004431809483965552
-73.1	0.00045973166152189424
-73.	0.00047442017731242383
-72.9	0.0004871006538081993
-72.8	0.0004976468841886494
-72.7	0.0005059535552122627
-72.6	0.0005119373049068684
-72.5	0.0005155375699759985
-72.4	0.0005167172152063385
-72.3	0.0005154629390149808
-72.2	0.0005117854511567265
-72.1	0.0005057194205153267
-72.	0.0004973231928234868
-71.9	0.00048667828008980307
-71.8	0.00047388862545144996
-71.7	0.0004590796491134191
-71.6	0.00044239708297117005
-71.5	0.0004240056034348576
-71.4	0.00040408727386883643
-71.3	0.0003828398099170274
-71.2	0.0003604746827873225
-71.1	0.0003372150772986762
-71.	0.0003132937231332814
-70.9	0.0002889506192604819
-70.8	0.0002644306728861794
-70.7	0.00023998127550578063
-70.6	0.00021584983967582315
-70.5	0.00019228132094413085
-70.4	0.0001695157499663382
-70.3	0.00014778580016689858
-70.2	0.00012731441635480988
-70.1	0.00010831252946337768
-70.	0.00009097688203753567
-69.9	0.00007548798823522293
-69.8	0.0000620082509405626
-69.7	0.000050680257110780565
-69.6	0.00004162527070803076
-69.5	0.00003494194051895411
-69.4	0.00003070523786291844
-69.3	0.000028965636664339915
-69.2	0.000029748545650119486
-69.1	0.00003305399956957439
-69.	0.000038856613364339566
-68.9	0.000047105800185152626
-68.8	0.000057726251108201814
-68.7	0.00007061867139302198
-68.6	0.00008566076519315266
-68.5	0.00010270845782380279
-68.4	0.00012159734204901836
-68.3	0.00014214433241061268
-68.2	0.00016414950941496013
-68.1	0.00018739813344753256
-68.	0.0002116628066194668
-67.9	0.00023670575937986447
-67.8	0.0002622812376597757
-67.69999999999999	0.0002881379655512445
-67.6	0.0003140216580637459
-67.5	0.000339677558332408
-67.4	0.0003648529737642025
-67.3	0.00038929978598361604
-67.19999999999999	0.00041277691005796335
-67.1	0.0004350526793235323
-67.	0.0004559071331736177
-66.9	0.0004751341863856186
-66.8	0.0004925436599334095
-66.69999999999999	0.0005079631547314226
-66.6	0.0005212397513676527
-66.5	0.0005322415205855711
-66.4	0.0005408588310533329
-66.3	0.0005470054427982851
-66.19999999999999	0.0005506193765738076
-66.1	0.0005516635513541492
-66.	0.0005501261841131396
-65.9	0.000546020948028235
-65.8	0.0005393868872568809
-65.69999999999999	0.0005302880884532732
-65.6	0.000518813111225503
-65.5	0.0005050741817711824
-65.4	0.0004892061559679845
-65.3	0.00047136526022675536
-65.19999999999999	0.00045172762043014386
-65.1	0.0004304875912673998
-65.	0.0004078559002226827
-64.9	0.00038405762236325895
-64.8	0.00035933000388665883
-64.69999999999999	0.0003339201541008371
-64.6	0.0003080826271048184
-64.5	0.00028207691588451875
-64.4	0.0002561648828124303
-64.3	0.0002306081516140841
-64.19999999999999	0.00020566548671181574
-64.1	0.00018159018645209725
-64.	0.00015862751704289135
-63.9	0.00013701221405190418
-63.8	0.00011696607802842405
-63.699999999999996	0.00009869569019907253
-63.6	0.00008239027324458928
-63.5	0.0000682197208905293
-63.4	0.000056332818445460454
-63.3	0.00004685567450893928
-63.199999999999996	0.000039890381867715156
-63.1	0.000035513923128634396
-63.	0.00003377733393284575
-62.9	0.00003470513369626387
-62.8	0.00003829503076833181
-62.699999999999996	0.00004451790574146399
-62.6	0.000053318073426013425
-62.5	0.00006461382078059826
-62.4	0.00007829821490545425
-62.3	0.0000942401721164956
-62.199999999999996	0.00011228577616652804
-62.1	0.00013225983091101216
-62.	0.00015396763016729215
-61.9	0.00017719692522173968
-61.8	0.00020172006842582668
-61.699999999999996	0.00022729630961054465
-61.599999999999994	0.0002536742206529416
-61.5	0.00028059422245611283
-61.4	0.0003077911878561667
-61.3	0.00033499709354105285
-61.199999999999996	0.00036194369394710094
-61.099999999999994	0.00038836519027396645
-61.	0.00041400086820945624
-60.9	0.0004385976786601096
-60.8	0.0004619127367182319
-60.699999999999996	0.00048371571523621803
-60.599999999999994	0.0005037911106995529
-60.5	0.0005219403605662263
-60.4	0.0005379837928489685
-60.3	0.0005517623904361243
-60.199999999999996	0.0005631393544574649
-60.099999999999994	0.0005720014528855964
-60.	0.0005782601425071889
-59.9	0.0005818524543887986
-59.8	0.0005827416349896359
-59.699999999999996	0.0005809175371304649
-59.599999999999994	0.0005763967571075772
-59.5	0.0005692225163385868
-59.4	0.000559464288038166
-59.3	0.0005472171715426219
-59.199999999999996	0.0005326010190275475
-59.099999999999994	0.0005157593214870492
-59.	0.0004968578629587042
-58.9	0.00047608315407627515
-58.8	0.0004536406581004292
-58.699999999999996	0.0004297528246018418
-58.599999999999994	0.00040465694793417797
-58.5	0.0003786028695162429
-58.4	0.000351850544720937
-58.3	0.00032466749681834764
-58.199999999999996	0.0002973261819150082
-58.099999999999994	0.00027010129014291395
-58.	0.0002432670094522193
-57.9	0.00021709427922223052
-57.8	0.00019184806150012606
-57.699999999999996	0.00016778465798067798
-57.599999999999994	0.00014514910083229972
-57.5	0.00012417264513763933
-57.4	0.00010507039003847916
-57.3	0.00008803905464899078
-57.199999999999996	0.0000732549334281007
-57.099999999999994	0.00006087205398848642
-57.	0.00005102055828024484
-56.9	0.000043805325743362634
-56.8	0.00003930485440277462
-56.699999999999996	0.00003757041301800367
-56.599999999999994	0.00003862547433659858
-56.5	0.00004246543628231448
-56.4	0.000049057634584476094
-56.3	0.000058341646976070336
-56.199999999999996	0.00007022988570797771
-56.099999999999994	0.00008460847179844576
-56.	0.00010133838121199858
-55.9	0.00012025685008949693
-55.8	0.00014117902327578856
-55.699999999999996	0.00016389982775360455
-55.599999999999994	0.000188196050226037
-55.5	0.00021382859602289472
-55.4	0.0002405449047594845
-55.3	0.00026808149676333705
-55.199999999999996	0.00029616662321244904
-55.099999999999994	0.00032452299219715305
-55.	0.0003528705425212904
-54.9	0.00038092923698461055
-54.8	0.0004084218471210985
-54.699999999999996	0.00043507670188671146
-54.599999999999994	0.0004606303735711086
-54.5	0.0004848302752264719
-54.4	0.0005074371451354637
-54.3	0.0005282273952535544
-54.199999999999996	0.0005469953021321382
-54.099999999999994	0.0005635550205336361
-54.	0.0005777424017652074
-53.9	0.0005894166006636846
-53.8	0.0005984614571427117
-53.699999999999996	0.0006047866402490473
-53.599999999999994	0.0006083285447558412
-53.5	0.0006090509324364818
-53.4	0.000606945312305565
-53.3	0.000602031056277312
-53.199999999999996	0.0005943552488716912
-53.099999999999994	0.0005839922717901838
-53.	0.0005710431263824945
-52.9	0.0005556344992278374
-52.8	0.0005379175782538357
-52.699999999999996	0.0005180666290051266
-52.599999999999994	0.0004962773428427417
-52.5	0.00047276497099199815
-52.4	0.00044776226044614657
-52.3	0.00042151720975725285
-52.199999999999996	0.0003942906646841179
-52.099999999999994	0.00036635377549577066
-52.	0.00033798533942249766
-51.9	0.00030946905327633434
-51.8	0.00028109070260092135
-51.699999999999996	0.00025313531482650605
-51.599999999999994	0.00022588430477108048
-51.5	0.00019961264141525484
-51.4	0.00017458606516105742
-51.3	0.00015105838474199505
-51.199999999999996	0.00012926888256533316
-51.099999999999994	0.00010943985652626722
-51.	0.0000917743252307784
-50.9	0.00007645392210088158
-50.8	0.00006363700202031355
-50.699999999999996	0.00005345698202609709
-50.599999999999994	0.00004602093508490819
-50.5	0.00004140845324261977
-50.4	0.000039670793437935475
-50.3	0.00004083031606920386
-50.199999999999996	0.00004488022304524718
-50.099999999999994	0.000051784598587916184
-50.	0.00006147875254031843
-49.9	0.00007386986242570353
-49.8	0.00008883790705293294
-49.699999999999996	0.0001062368811289776
-49.599999999999994	0.00012589627716744445
-49.5	0.00014762281802109485
-49.4	0.0001712024206569065
-49.3	0.00019640236936904626
-49.199999999999996	0.00022297367451674162
-49.099999999999994	0.0002506535911007726
-49.	0.00027916827006827704
-48.9	0.00030823551416643287
-48.8	0.00033756760945106133
-48.699999999999996	0.00036687420318874474
-48.599999999999994	0.0003958651988578861
-48.5	0.00042425363923739005
-48.4	0.00045175854914928054
-48.3	0.0004781077102690676
-48.199999999999996	0.0005030403415078946
-48.099999999999994	0.0005263096597759711
-48.	0.0005476852974293511
-47.9	0.000566955554355089
-47.8	0.0005839294644370855
-47.699999999999996	0.0005984386580435935
-47.599999999999994	0.0006103390041657357
-47.5	0.0006195120178965907
-47.4	0.0006258660210567439
-47.3	0.000629337045931907
-47.199999999999996	0.00062988947428128
-47.099999999999994	0.0006275164059935922
-47.	0.0006222397540053279
-46.9	0.0006141100643473889
-46.8	0.0006032060624483441
-46.699999999999996	0.0005896339290901499
-46.599999999999994	0.0005735263116811125
-46.5	0.0005550410787748815
-46.4	0.0005343598280156844
-46.3	0.0005116861599188355
-46.199999999999996	0.0004872437320891363
-46.099999999999994	0.0004612741106226075
-46.	0.0004340344375104917
-45.9	0.00040579493484700743
-45.8	0.00037683626850980317
-45.699999999999996	0.00034744679570730366
-45.599999999999994	0.00031791972234185913
-45.5	0.0002885501974916718
-45.4	0.00025963237343745916
-45.3	0.00023145646052227223
-45.199999999999996	0.00020430580670586173
-45.099999999999994	0.0001784540319334769
-45.	0.0001541622473600468
-44.9	0.00013167638903746512
-44.8	0.00011122469487271832
-44.699999999999996	0.00009301535249258803
-44.599999999999994	0.00007723434410790901
-44.5	0.0000640435125658046
-44.4	0.000053578870528659704
-44.3	0.00004594917214794651
-44.199999999999996	0.00004123476374123619
-44.099999999999994	0.000039486726870196595
-44.	0.0000407263239007719
-43.9	0.00004494475265362685
-43.8	0.00005210321317690943
-43.699999999999996	0.00006213328605043914
-43.599999999999994	0.00007493761801777716
-43.5	0.00009039090719702706
-43.4	0.00010834117669776671
-43.3	0.00012861132222184382
-43.199999999999996	0.00015100091619754422
-43.099999999999994	0.00017528824823129986
-43.	0.00020123257919448713
-42.9	0.0002285765841228991
-42.8	0.0002570489573143072
-42.699999999999996	0.00028636715157834226
-42.599999999999994	0.0003162402225282222
-42.5	0.0003463717481046614
-42.4	0.00037646279318005163
-42.3	0.0004062148890922433
-42.199999999999996	0.0004353329982827522
-42.099999999999994	0.0004635284348412614
-42.	0.0004905217126607213
-41.9	0.000516045294057621
-41.8	0.000539846213080896
-41.699999999999996	0.0005616885492920661
-41.599999999999994	0.0005813557295203166
-41.5	0.0005986526369530845
-41.4	0.0006134075088912479
-41.3	0.0006254736065563214
-41.199999999999996	0.0006347306424667567
-41.099999999999994	0.0006410859530852594
-41.	0.0006444754066663872
-40.9	0.0006448640384928948
-40.8	0.0006422464079725181
-40.699999999999996	0.0006366466743677317
-40.599999999999994	0.0006281183902445888
-40.5	0.0006167440140487517
-40.4	0.0006026341455428767
-40.3	0.0005859264901648339
-40.199999999999996	0.0005667845606844983
-40.099999999999994	0.0005453961268401341
-40.	0.0005219714259134002
-39.9	0.00049674114944146
-39.8	0.00046995422345000196
-39.699999999999996	0.00044187540170251933
-39.599999999999994	0.0004127826934773126
-39.5	0.00038296464927911123
-39.4	0.000352717529639509
-39.3	0.0003223423837305999
-39.199999999999996	0.00029214206587809303
-39.099999999999994	0.00026241821918376884
-39.	0.00023346825632115936
-38.9	0.00020558236812489883
-38.8	0.00017904059082675668
-38.699999999999996	0.00015410996267782454
-38.599999999999994	0.00013104180021947592
-38.5	0.00011006912361331913
-38.4	0.00009140425920784603
-38.3	0.00007523664590843668
-38.199999999999996	0.00006173086993784799
-38.099999999999994	0.00005102495024368351
-38.	0.000043228894153177485
-37.9	0.00003842353992665556
-37.8	0.00003665969965935412
-37.699999999999996	0.000037957612572638105
-37.599999999999994	0.00004230671517133892
-37.5	0.00004966573107873891
-37.4	0.00005996307965217442
-37.3	0.00007309759878871378
-37.199999999999996	0.00008893957370999812
-37.099999999999994	0.0001073320600239893
-37.	0.00012809248605197027
-36.9	0.00015101451632952467
-36.8	0.00017587015538295125
-36.699999999999996	0.00020241206838320127
-36.599999999999994	0.00023037609311650606
-36.5	0.0002594839159052254
-36.4	0.0002894458826769417
-36.3	0.0003199639153200552
-36.199999999999996	0.00035073450277789094
-36.099999999999994	0.0003814517360121714
-36.	0.00041181035599576626
-35.89999999999999	0.00044150878425459515
-35.8	0.00047025210614515717
-35.7	0.0004977549780013659
-35.599999999999994	0.0005237444304827359
-35.5	0.0005479625418765551
-35.39999999999999	0.0005701689567197716
-35.3	0.000590143226882956
-35.2	0.000607686954172812
-35.099999999999994	0.0006226257155354633
-35.	0.0006348107540592022
-34.89999999999999	0.0006441204211625574
-34.8	0.0006504613575957038
-34.7	0.0006537694031671388
-34.599999999999994	0.0006540102274223293
-34.5	0.0006511796758388847
-34.39999999999999	0.0006453038284568727
-34.3	0.0006364387702284429
-34.2	0.0006246700747431324
-34.099999999999994	0.0006101120053599807
-34.	0.000592906440149448
-33.89999999999999	0.0005732215294108057
-33.8	0.0005512500968760567
-33.7	0.0005272077980284209
-33.599999999999994	0.0005013310512391195
-33.5	0.00047387475964386766
-33.39999999999999	0.0004451098438205064
-33.3	0.0004153206073695936
-33.2	0.0003848019594140305
-33.099999999999994	0.00035385651979537964
-33.	0.00032279163432234417
-32.89999999999999	0.0002919163287910296
-32.8	0.0002615382316153624
-32.7	0.00023196049574880916
-32.599999999999994	0.00020347875111682387
-32.5	0.0001763781189866584
-32.39999999999999	0.0001509303195555736
-32.3	0.00012739090352257345
-32.2	0.00010599663751107329
-32.099999999999994	0.00008696307192600899
-32.	0.00007048231816113128
-31.89999999999999	0.00005672106003109743
-31.799999999999997	0.00004581882190716328
-31.700000000000003	0.00003788651331047652
-31.599999999999994	0.000033005266697812814
-31.5	0.000031225581901324435
-31.39999999999999	0.00003256678720394297
-31.299999999999997	0.000037016823397458695
-31.200000000000003	0.00004453235343696417
-31.099999999999994	0.000055039196531783245
-31.	0.00006843308175852764
-30.89999999999999	0.00008458071260543688
-30.799999999999997	0.00010332113031527319
-30.700000000000003	0.00012446736054034136
-30.599999999999994	0.00014780832470583606
-30.5	0.0001731109946397565
-30.39999999999999	0.00020012276650476188
-30.299999999999997	0.000228574027888007
-30.200000000000003	0.00025818089009035526
-30.099999999999994	0.0002886480562186276
-30.	0.0003196717946293568
-29.89999999999999	0.0003509429865972501
-29.799999999999997	0.00038215021677696725
-29.700000000000003	0.00041298287507835396
-29.599999999999994	0.00044313423896186275
-29.5	0.0004723045058590826
-29.39999999999999	0.0005002037464052867
-29.299999999999997	0.0005265547504073804
-29.200000000000003	0.0005510957389321491
-29.099999999999994	0.0005735829175552294
-29.	0.0005937928476326339
-28.89999999999999	0.0006115246144160493
-28.799999999999997	0.0006266017729053225
-28.700000000000003	0.0006388740544947384
-28.599999999999994	0.0006482188197035693
-28.5	0.0006545422445703321
-28.39999999999999	0.0006577802306201167
-28.299999999999997	0.0006578990306748082
-28.200000000000003	0.0006548955851584154
-28.099999999999994	0.0006487975659475099
-28.	0.0006396631272245555
-27.89999999999999	0.0006275803652051488
-27.799999999999997	0.0006126664910240615
-27.700000000000003	0.0005950667234742106
-27.599999999999994	0.000574952910690666
-27.5	0.0005525218922498123
-27.39999999999999	0.0005279936155010091
-27.299999999999997	0.0005016090222509614
-27.200000000000003	0.00047362772416224743
-27.099999999999994	0.00044432548738807594
-27.	0.00041399154902150214
-26.89999999999999	0.00038292578986394
-26.799999999999997	0.0003514357897865363
-26.700000000000003	0.0003198337935384284
-26.599999999999994	0.000288433616217697
-26.5	0.00025754751873172663
-26.39999999999999	0.0002274830844035994
-26.299999999999997	0.0001985401284011411
-26.200000000000003	0.0001710076718487987
-26.099999999999994	0.00014516101230839786
-26.	0.00012125892176521939
-25.89999999999999	0.00009954100232012527
-25.799999999999997	0.00008022522846237563
-25.700000000000003	0.00006350570308403115
-25.599999999999994	0.00004955065230709494
-25.5	0.00003850068174718087
-25.39999999999999	0.00003046731405995905
-25.299999999999997	0.000025531824543430868
-25.200000000000003	0.00002374438824166854
-25.099999999999994	0.00002512354846218531
-25.	0.000029656012932094372
-24.89999999999999	0.0000372967800346302
-24.799999999999997	0.00004796959374636735
-24.700000000000003	0.0000615677220966986
-24.599999999999994	0.00007795505025406691
-24.5	0.00009696747576544819
-24.39999999999999	0.00011841459009028713
-24.299999999999997	0.0001420816274261811
-24.200000000000003	0.0001677316589643236
-24.099999999999994	0.00019510800817359054
-24.	0.0002239368605221881
-23.89999999999999	0.0002539300392254207
-23.799999999999997	0.00028478791716990984
-23.700000000000003	0.0003162024341139497
-23.599999999999994	0.0003478601875971614
-23.5	0.0003794455657016932
-23.39999999999999	0.0004106438898758264
-23.299999999999997	0.0004411445364384464
-23.19999999999999	0.00047064400610534126
-23.099999999999994	0.0004988489118869378
-23.	0.0005254788569735178
-22.89999999999999	0.0005502691757164554
-22.799999999999997	0.0005729735125031996
-22.69999999999999	0.0005933662151795562
-22.599999999999994	0.0006112445216676732
-22.5	0.0006264305205370156
-22.39999999999999	0.0006387728684851754
-22.299999999999997	0.0006481482499564816
-22.19999999999999	0.000654462566452035
-22.099999999999994	0.0006576518454513088
-22.	0.000657682861261998
-21.89999999999999	0.0006545534625324576
-21.799999999999997	0.0006482926035932613
-21.69999999999999	0.0006389600792354238
-21.599999999999994	0.0006266459649779794
-21.5	0.0006114697673218024
-21.39999999999999	0.0005935792909244205
-21.299999999999997	0.0005731492320550955
-21.19999999999999	0.0005503795100917975
-21.099999999999994	0.0005254933511909974
-21.	0.000498735140582962
-20.89999999999999	0.0004703680622031899
-20.799999999999997	0.00044067154654398635
-20.69999999999999	0.00040993854967628863
-20.599999999999994	0.00037847268832477557
-20.5	0.000346585257650119
-20.39999999999999	0.000314592159971791
-20.299999999999997	0.0002828107740208728
-20.19999999999999	0.0002515567954140597
-20.099999999999994	0.00022114107985676853
-20.	0.000191866521085661
-19.89999999999999	0.00016402499572387756
-19.799999999999997	0.00013789440702318908
-19.69999999999999	0.00011373585888985158
-19.599999999999994	0.00009179099062440828
-19.5	0.00007227950144565443
-19.39999999999999	0.00005539689211976853
-19.299999999999997	0.00004131244888795213
-19.19999999999999	0.00003016749239979169
-19.099999999999994	0.0000220739115424313
-19.	0.000017112998942385592
-18.89999999999999	0.00001533460155004956
-18.799999999999997	0.00001675659614458073
-18.69999999999999	0.000021364695872514943
-18.599999999999994	0.000029112590114239817
-18.5	0.00003992241611788116
-18.39999999999999	0.000053685557010601893
-18.299999999999997	0.00007026375705252229
-18.19999999999999	0.00008949054139595624
-18.099999999999994	0.0001111729242062054
-18.	0.00013509338583903116
-17.89999999999999	0.00016101209689669556
-17.799999999999997	0.00018866936443562868
-17.69999999999999	0.0002177882734026347
-17.599999999999994	0.00024807749455356897
-17.5	0.0002792342286717307
-17.39999999999999	0.00031094725585674893
-17.299999999999997	0.0003429000579964698
-17.19999999999999	0.0003747739822542747
-17.099999999999994	0.0004062514134864825
-17.	0.00043701892392890404
-16.89999999999999	0.0004667703692322678
-16.799999999999997	0.0004952099009561555
-16.69999999999999	0.0005220548669197483
-16.599999999999994	0.0005470385723243885
-16.5	0.000569912876277564
-16.39999999999999	0.0005904506002299341
-16.299999999999997	0.0006084477268592677
-16.19999999999999	0.0006237253700715241
-16.099999999999994	0.0006361314990169603
-16.	0.0006455424013184056
-15.899999999999991	0.0006518638730623619
-15.799999999999997	0.000655032125497971
-15.699999999999989	0.0006550144008124765
-15.599999999999994	0.0006518092917960409
-15.5	0.0006454467626665688
-15.399999999999991	0.0006359878707908066
-15.299999999999997	0.0006235241915064247
-15.199999999999989	0.0006081769507159297
-15.099999999999994	0.0005900958723814451
-15.	0.0005694577504923701
-14.899999999999991	0.0005464647574969944
-14.799999999999997	0.000521342503572726
-14.699999999999989	0.0004943378634436008
-14.599999999999994	0.00046571658972134557
-14.5	0.0004357607339266778
-14.399999999999991	0.000404765898418174
-14.299999999999997	0.00037303834439029093
-14.199999999999989	0.0003408919828718652
-14.099999999999994	0.00030864527723162006
-14.	0.00027661808704601575
-13.899999999999991	0.00024512848427669763
-13.799999999999997	0.00021448957350834026
-13.699999999999989	0.00018500634848473826
-13.599999999999994	0.00015697261732578404
-13.5	0.0001306680285883485
-13.399999999999991	0.00010635522973430941
-13.299999999999997	0.00008427718857778135
-13.199999999999989	0.00006465470689789198
-13.099999999999994	0.000047684153627064527
-13.	0.00003353544286915113
-12.899999999999991	0.000022350279487410325
-12.799999999999997	0.000014240692156540112
-12.699999999999989	9.287870631684472e-6
-12.599999999999994	7.541320592940914e-6
-12.5	9.018345824964582e-6
-12.399999999999991	0.000013703863741720355
-12.299999999999997	0.000021550556423521518
-12.199999999999989	0.00003247935545717522
-12.099999999999994	0.00004638025502079698
-12.	0.00006311344389272369
-11.899999999999991	0.00008251074344641113
-11.799999999999997	0.00010437733527445312
-11.699999999999989	0.00012849375891389367
-11.599999999999994	0.00015461815726467158
-11.5	0.00018248874473982696
-11.399999999999991	0.00021182647098793656
-11.299999999999997	0.00024233785120620534
-11.199999999999989	0.00027371793262895836
-11.099999999999994	0.0003056533657353703
-11.	0.0003378255480698434
-10.899999999999991	0.0003699138082978741
-10.799999999999997	0.00040159859821445277
-10.699999999999989	0.0004325646608595836
-10.599999999999994	0.0004625041436511324
-10.5	0.0004911196264914488
-10.399999999999991	0.0005181270361099948
-10.299999999999997	0.0005432584194395625
-10.199999999999989	0.000566264550557102
-10.099999999999994	0.0005869173476219778
-10.	0.0006050120782868166
-9.899999999999991	0.0006203693342126683
-9.799999999999997	0.0006328367575683322
-9.699999999999989	0.0006422905047130743
-9.599999999999994	0.0006486364346355207
-9.5	0.0006518110121353667
-9.399999999999991	0.0006517819181770627
-9.299999999999997	0.0006485483623071225
-9.199999999999989	0.0006421410945017531
-9.099999999999994	0.0006326221162934475
-9.	0.0006200840935087762
-8.899999999999991	0.00060464947542961
-8.799999999999997	0.0005864693276606241
-8.699999999999989	0.0005657218884398193
-8.599999999999994	0.0005426108605571779
-8.5	0.0005173634534375081
-8.399999999999991	0.0004902281922834459
-8.299999999999997	0.0004614725134456558
-8.199999999999989	0.0004313801673696109
-8.099999999999994	0.0004002484525386577
-8.	0.00036838530576485066
-7.8999999999999915	0.0003361062759446383
-7.799999999999997	0.0003037314099649211
-7.699999999999989	0.00027158208078563234
-7.599999999999994	0.00023997778880648188
-7.5	0.00020923296841682186
-7.3999999999999915	0.00017965383210109804
-7.299999999999997	0.00015153528460152028
-7.199999999999989	0.00012515793940358152
-7.099999999999994	0.00010078526919248576
-7.	0.0000786609209186534
-6.8999999999999915	0.00005900622470574424
-6.799999999999997	0.00004201792403836872
-6.699999999999989	0.000027866152491496143
-6.599999999999994	0.00001669267972954077
-6.5	8.60944663807856e-6
-6.3999999999999915	3.6974062914026015e-6
-6.299999999999997	2.005684046917081e-6
-6.199999999999989	3.551066441955705e-6
-6.099999999999994	8.31782480371806e-6
-6.	0.000016257875626298164
-5.8999999999999915	0.00002729127588021416
-5.799999999999997	0.000041307047560124434
-5.699999999999989	0.00005816432200558402
-5.599999999999994	0.00007769379090532753
-5.5	0.0000996994474719983
-5.3999999999999915	0.0001239605981001314
-5.299999999999997	0.0001502341219389512
-5.199999999999989	0.00017825695325894716
-5.099999999999994	0.00020774875929556024
-5.	0.00023841478443561797
-4.8999999999999915	0.00026994883018401187
-4.799999999999997	0.0003020363393147908
-4.699999999999989	0.0003343575519688149
-4.599999999999994	0.00036659070119943036
-4.5	0.00039841521557287894
-4.3999999999999915	0.00042951489687921167
-4.299999999999997	0.00045958104177807734
-4.199999999999989	0.000488315477262923
-4.099999999999994	0.0005154334811467403
-4.	0.000540666560321959
-3.8999999999999915	0.0005637650612944976
-3.799999999999997	0.0005845005894083389
-3.6999999999999886	0.0006026682152333073
-3.5999999999999943	0.000618088448759301
-3.5	0.000630608964302067
-3.3999999999999915	0.0006401060613580101
-3.299999999999997	0.000646485849031831
-3.1999999999999886	0.0006496851440864998
-3.0999999999999943	0.0006496720751187916
-3.	0.000646446387836412
-2.8999999999999915	0.000640039448897129
-2.799999999999997	0.0006305139482606613
-2.6999999999999886	0.0006179633024948236
-2.5999999999999943	0.0006025107639635842
-2.5	0.0005843082433000255
-2.3999999999999915	0.0005635348550247804
-2.299999999999997	0.0005403951986009739
-2.1999999999999886	0.0005151173896086173
-2.0999999999999943	0.00048795085806076026
-2.	0.0004591639331528128
-1.8999999999999915	0.000429041235915668
-1.7999999999999972	0.00039788090330869074
-1.6999999999999886	0.0003659916692145868
-1.5999999999999943	0.0003336898295564452
-1.5	0.00030129612031705986
-1.3999999999999915	0.0002691325385719107
-1.2999999999999972	0.00023751913771766735
-1.1999999999999886	0.0002067708288581138
-1.0999999999999943	0.00017719422077044114
-1.	0.00014908453099099888
-0.8999999999999915	0.00012272260031041064
-0.7999999999999972	0.00009837204233639863
-0.6999999999999886	0.00007627655875921822
-0.5999999999999943	0.00005665744953606412
-0.5	0.00003971134540107764
-0.3999999999999915	0.00002560818791960367
-0.29999999999999716	0.000014489479758787144
-0.19999999999998863	6.466824970227533e-6
-0.09999999999999432	1.620775910034627e-6
0.	0.
0.10000000000000853	1.6207759100350886e-6
0.20000000000000284	6.466824970228446e-6
0.30000000000001137	0.000014489479758788513
0.4000000000000057	0.00002560818791960545
0.5	0.00003971134540107764
0.6000000000000085	0.000056657449536066706
0.7000000000000028	0.0000762765587592212
0.8000000000000114	0.00009837204233640198
0.9000000000000057	0.0001227226003104143
1.	0.00014908453099099888
1.1000000000000085	0.00017719422077044534
1.2000000000000028	0.0002067708288581181
1.3000000000000114	0.0002375191377176718
1.4000000000000057	0.0002691325385719154
1.5	0.00030129612031705986
1.6000000000000085	0.00033368982955644976
1.7000000000000028	0.0003659916692145915
1.8000000000000114	0.0003978809033086952
1.9000000000000057	0.00042904123591567254
2.	0.0004591639331528128
2.1000000000000085	0.0004879508580607645
2.200000000000003	0.0005151173896086211
2.3000000000000114	0.0005403951986009774
2.4000000000000057	0.0005635348550247837
2.5	0.0005843082433000255
2.6000000000000085	0.0006025107639635867
2.700000000000003	0.0006179633024948255
2.8000000000000114	0.000630513948260663
2.9000000000000057	0.0006400394488971303
3.	0.000646446387836412
3.1000000000000085	0.0006496720751187915
3.200000000000003	0.0006496851440864993
3.3000000000000114	0.0006464858490318303
3.4000000000000057	0.000640106061358009
3.5	0.000630608964302067
3.6000000000000085	0.000618088448759299
3.700000000000003	0.0006026682152333049
3.8000000000000114	0.0005845005894083364
3.9000000000000057	0.0005637650612944945
4.	0.000540666560321959
4.1000000000000085	0.0005154334811467365
4.200000000000003	0.0004883154772629193
4.300000000000011	0.0004595810417780732
4.400000000000006	0.00042951489687920744
4.5	0.00039841521557287894
4.6000000000000085	0.00036659070119942586
4.700000000000003	0.0003343575519688103
4.800000000000011	0.0003020363393147862
4.900000000000006	0.0002699488301840073
5.	0.00023841478443561797
5.1000000000000085	0.00020774875929555596
5.200000000000003	0.0001782569532589431
5.300000000000011	0.00015023412193894723
5.400000000000006	0.0001239605981001278
5.5	0.0000996994474719983
5.6000000000000085	0.0000776937909053246
5.700000000000003	0.00005816432200558145
5.800000000000011	0.00004130704756012223
5.900000000000006	0.00002729127588021236
6.	0.000016257875626298164
6.1000000000000085	8.317824803717154e-6
6.200000000000003	3.551066441955257e-6
6.300000000000011	2.005684046917092e-6
6.400000000000006	3.6974062914030733e-6
6.5	8.60944663807856e-6
6.6000000000000085	0.00001669267972954215
6.700000000000003	0.00002786615249149796
6.800000000000011	0.00004201792403837094
6.900000000000006	0.00005900622470574686
7.	0.0000786609209186534
7.1000000000000085	0.00010078526919248912
7.200000000000003	0.0001251579394035852
7.300000000000011	0.00015153528460152424
7.400000000000006	0.00017965383210110216
7.5	0.00020923296841682186
7.6000000000000085	0.00023997778880648638
7.700000000000003	0.0002715820807856369
7.800000000000011	0.0003037314099649256
7.900000000000006	0.00033610627594464287
8.	0.00036838530576485066
8.100000000000009	0.0004002484525386622
8.200000000000003	0.0004313801673696153
8.300000000000011	0.00046147251344565995
8.400000000000006	0.0004902281922834498
8.5	0.0005173634534375081
8.600000000000009	0.0005426108605571815
8.700000000000003	0.0005657218884398223
8.800000000000011	0.0005864693276606267
8.900000000000006	0.0006046494754296126
9.	0.0006200840935087762
9.100000000000009	0.0006326221162934493
9.200000000000003	0.0006421410945017547
9.300000000000011	0.0006485483623071233
9.400000000000006	0.0006517819181770632
9.5	0.0006518110121353667
9.600000000000009	0.0006486364346355201
9.700000000000003	0.0006422905047130732
9.800000000000011	0.0006328367575683303
9.900000000000006	0.0006203693342126662
10.	0.0006050120782868166
10.100000000000009	0.0005869173476219748
10.200000000000003	0.000566264550557099
10.300000000000011	0.0005432584194395588
10.400000000000006	0.0005181270361099909
10.5	0.0004911196264914488
10.600000000000009	0.0004625041436511282
10.700000000000003	0.0004325646608595793
10.800000000000011	0.00040159859821444844
10.900000000000006	0.00036991380829786953
11.	0.0003378255480698434
11.100000000000009	0.0003056533657353657
11.200000000000003	0.0002737179326289538
11.300000000000011	0.00024233785120620092
11.400000000000006	0.00021182647098793225
11.5	0.00018248874473982696
11.600000000000009	0.00015461815726466768
11.700000000000003	0.00012849375891389015
11.800000000000011	0.00010437733527444977
11.900000000000006	0.00008251074344640819
12.	0.00006311344389272369
12.100000000000009	0.00004638025502079478
12.200000000000003	0.00003247935545717344
12.300000000000011	0.000021550556423520176
12.400000000000006	0.000013703863741719454
12.5	9.018345824964582e-6
12.600000000000009	7.541320592940934e-6
12.700000000000003	9.287870631684945e-6
12.800000000000011	0.000014240692156541042
12.900000000000006	0.0000223502794874117
13.	0.00003353544286915113
13.100000000000009	0.000047684153627066756
13.200000000000003	0.00006465470689789461
13.300000000000011	0.00008427718857778434
13.400000000000006	0.00010635522973431274
13.5	0.0001306680285883485
13.600000000000009	0.000156972617325788
13.700000000000003	0.00018500634848474235
13.800000000000011	0.0002144895735083445
13.900000000000006	0.0002451284842767021
14.	0.00027661808704601575
14.100000000000009	0.00030864527723162445
14.200000000000003	0.0003408919828718696
14.300000000000011	0.0003730383443902952
14.400000000000006	0.00040476589841817847
14.5	0.0004357607339266778
14.600000000000009	0.00046571658972135
14.700000000000003	0.0004943378634436048
14.800000000000011	0.0005213425035727297
14.900000000000006	0.0005464647574969978
15.	0.0005694577504923701
15.100000000000009	0.0005900958723814479
15.200000000000003	0.000608176950715932
15.300000000000011	0.0006235241915064267
15.400000000000006	0.0006359878707908081
15.5	0.0006454467626665688
15.600000000000009	0.0006518092917960415
15.700000000000003	0.0006550144008124768
15.800000000000011	0.0006550321254979709
15.900000000000006	0.0006518638730623615
16.	0.0006455424013184056
16.10000000000001	0.000636131499016959
16.200000000000003	0.0006237253700715224
16.30000000000001	0.0006084477268592651
16.400000000000006	0.0005904506002299316
16.5	0.000569912876277564
16.60000000000001	0.0005470385723243853
16.700000000000003	0.0005220548669197444
16.80000000000001	0.0004952099009561513
16.900000000000006	0.0004667703692322636
17.	0.00043701892392890404
17.10000000000001	0.00040625141348647796
17.200000000000003	0.0003747739822542702
17.30000000000001	0.0003429000579964653
17.400000000000006	0.00031094725585674454
17.5	0.0002792342286717307
17.60000000000001	0.0002480774945535645
17.700000000000003	0.0002177882734026304
17.80000000000001	0.0001886693644356246
17.900000000000006	0.00016101209689669166
18.	0.00013509338583903116
18.10000000000001	0.00011117292420620214
18.200000000000003	0.00008949054139595334
18.30000000000001	0.00007026375705251975
18.400000000000006	0.00005368555701059972
18.5	0.00003992241611788116
18.60000000000001	0.000029112590114238496
18.700000000000003	0.00002136469587251406
18.80000000000001	0.0000167565961445803
18.900000000000006	0.000015334601550049582
19.	0.000017112998942385592
19.10000000000001	0.000022073911542432228
19.200000000000003	0.000030167492399793043
19.30000000000001	0.00004131244888795392
19.400000000000006	0.00005539689211977076
19.5	0.00007227950144565443
19.60000000000001	0.00009179099062441122
19.700000000000003	0.00011373585888985486
19.80000000000001	0.00013789440702319266
19.900000000000006	0.0001640249957238815
20.	0.000191866521085661
20.10000000000001	0.00022114107985677278
20.200000000000003	0.00025155679541406426
20.30000000000001	0.0002828107740208774
20.400000000000006	0.0003145921599717956
20.5	0.000346585257650119
20.60000000000001	0.00037847268832478007
20.700000000000003	0.0004099385496762932
20.80000000000001	0.0004406715465439905
20.900000000000006	0.0004703680622031942
21.	0.000498735140582962
21.10000000000001	0.0005254933511910007
21.200000000000003	0.0005503795100918012
21.30000000000001	0.0005731492320550987
21.400000000000006	0.0005935792909244231
21.5	0.0006114697673218024
21.60000000000001	0.0006266459649779812
21.700000000000003	0.0006389600792354252
21.80000000000001	0.0006482926035932623
21.900000000000006	0.0006545534625324584
22.	0.000657682861261998
22.10000000000001	0.0006576518454513083
22.200000000000003	0.0006544625664520346
22.30000000000001	0.0006481482499564805
22.400000000000006	0.0006387728684851737
22.5	0.0006264305205370156
22.60000000000001	0.0006112445216676709
22.700000000000003	0.0005933662151795533
22.80000000000001	0.0005729735125031965
22.900000000000006	0.0005502691757164521
23.	0.0005254788569735178
23.10000000000001	0.0004988489118869339
23.200000000000003	0.00047064400610533725
23.30000000000001	0.00044114453643844225
23.400000000000006	0.00041064388987582193
23.5	0.0003794455657016932
23.60000000000001	0.00034786018759715696
23.700000000000003	0.0003162024341139497
23.80000000000001	0.0002847879171699054
23.900000000000006	0.0002539300392254161
24.	0.0002239368605221881
24.10000000000001	0.00019510800817358655
24.200000000000003	0.0001677316589643236
24.30000000000001	0.00014208162742617757
24.400000000000006	0.00011841459009028391
24.5	0.00009696747576544819
24.60000000000001	0.0000779550502540644
24.700000000000003	0.0000615677220966986
24.80000000000001	0.000047969593746365626
24.900000000000006	0.000037296780034628886
25.	0.000029656012932094372
25.10000000000001	0.000025123548462184882
25.200000000000003	0.00002374438824166854
25.30000000000001	0.000025531824543431362
25.400000000000006	0.000030467314059959982
25.5	0.00003850068174718087
25.60000000000001	0.00004955065230709675
25.700000000000003	0.00006350570308403115
25.80000000000001	0.00008022522846237818
25.900000000000006	0.00009954100232012817
26.	0.00012125892176521939
26.10000000000001	0.00014516101230840136
26.200000000000003	0.0001710076718487987
26.30000000000001	0.00019854012840114508
26.400000000000006	0.00022748308440360341
26.5	0.00025754751873172663
26.60000000000001	0.0002884336162177015
26.700000000000003	0.0003198337935384284
26.80000000000001	0.0003514357897865409
26.900000000000006	0.00038292578986394476
27.	0.00041399154902150214
27.10000000000001	0.0004443254873880801
27.200000000000003	0.00047362772416224743
27.30000000000001	0.0005016090222509653
27.400000000000006	0.0005279936155010126
27.5	0.0005525218922498123
27.60000000000001	0.0005749529106906691
27.700000000000003	0.0005950667234742106
27.80000000000001	0.0006126664910240636
27.900000000000006	0.0006275803652051508
28.	0.0006396631272245555
28.099999999999994	0.0006487975659475099
28.200000000000017	0.0006548955851584163
28.30000000000001	0.0006578990306748084
28.400000000000006	0.0006577802306201167
28.5	0.0006545422445703321
28.599999999999994	0.0006482188197035693
28.700000000000017	0.0006388740544947367
28.80000000000001	0.000626601772905321
28.900000000000006	0.0006115246144160469
29.	0.0005937928476326339
29.099999999999994	0.0005735829175552294
29.200000000000017	0.0005510957389321461
29.30000000000001	0.0005265547504073763
29.400000000000006	0.0005002037464052829
29.5	0.0004723045058590826
29.599999999999994	0.00044313423896186275
29.700000000000017	0.00041298287507834984
29.80000000000001	0.00038215021677696275
29.900000000000006	0.00035094298659724566
30.	0.0003196717946293568
30.099999999999994	0.0002886480562186276
30.200000000000017	0.00025818089009035103
30.30000000000001	0.00022857402788800275
30.400000000000006	0.00020012276650475792
30.5	0.0001731109946397565
30.599999999999994	0.00014780832470583606
30.700000000000017	0.0001244673605403381
30.80000000000001	0.00010332113031527037
30.900000000000006	0.0000845807126054344
31.	0.00006843308175852764
31.099999999999994	0.000055039196531783245
31.200000000000017	0.00004453235343696287
31.30000000000001	0.00003701682339745784
31.400000000000006	0.00003256678720394258
31.5	0.000031225581901324435
31.599999999999994	0.000033005266697812814
31.700000000000017	0.00003788651331047742
31.80000000000001	0.000045818821907164636
31.900000000000006	0.000056721060031099186
32.	0.00007048231816113128
32.099999999999994	0.00008696307192600899
32.20000000000002	0.00010599663751107618
32.30000000000001	0.00012739090352257667
32.400000000000006	0.0001509303195555771
32.5	0.0001763781189866584
32.599999999999994	0.00020347875111682387
32.70000000000002	0.0002319604957488134
32.80000000000001	0.0002615382316153666
32.900000000000006	0.00029191632879103414
33.	0.00032279163432234417
33.099999999999994	0.00035385651979537964
33.20000000000002	0.0003848019594140346
33.30000000000001	0.0004153206073695979
33.400000000000006	0.0004451098438205106
33.5	0.00047387475964386766
33.599999999999994	0.0005013310512391195
33.70000000000002	0.0005272077980284246
33.80000000000001	0.0005512500968760602
33.900000000000006	0.0005732215294108088
34.	0.000592906440149448
34.099999999999994	0.0006101120053599807
34.20000000000002	0.0006246700747431346
34.30000000000001	0.0006364387702284445
34.400000000000006	0.0006453038284568741
34.5	0.0006511796758388847
34.599999999999994	0.0006540102274223293
34.70000000000002	0.0006537694031671387
34.80000000000001	0.0006504613575957036
34.900000000000006	0.0006441204211625562
35.	0.0006348107540592022
35.099999999999994	0.0006226257155354633
35.20000000000002	0.0006076869541728096
35.30000000000001	0.0005901432268829528
35.400000000000006	0.0005701689567197685
35.5	0.0005479625418765551
35.599999999999994	0.0005237444304827359
35.70000000000002	0.0004977549780013622
35.80000000000001	0.0004702521061451533
35.900000000000006	0.0004415087842545913
36.	0.00041181035599576626
36.099999999999994	0.0003814517360121714
36.20000000000002	0.00035073450277788455
36.30000000000001	0.00031996391532005086
36.400000000000006	0.0002894458826769394
36.5	0.0002594839159052254
36.599999999999994	0.00023037609311650606
36.70000000000002	0.0002024120683831955
36.80000000000001	0.0001758701553829477
36.900000000000006	0.00015101451632952296
37.	0.00012809248605197027
37.099999999999994	0.0001073320600239893
37.20000000000002	0.00008893957370999444
37.30000000000001	0.00007309759878871167
37.400000000000006	0.0000599630796521736
37.5	0.00004966573107873891
37.599999999999994	0.00004230671517133892
37.70000000000002	0.00003795761257263752
37.80000000000001	0.00003665969965935416
37.900000000000006	0.00003842353992665578
38.	0.000043228894153177485
38.099999999999994	0.00005102495024368351
38.20000000000002	0.00006173086993785058
38.30000000000001	0.00007523664590843879
38.400000000000006	0.00009140425920784729
38.5	0.00011006912361331913
38.599999999999994	0.00013104180021947592
38.70000000000002	0.00015410996267782963
38.80000000000001	0.00017904059082676034
38.900000000000006	0.00020558236812490073
39.	0.00023346825632115936
39.099999999999994	0.00026241821918376884
39.20000000000002	0.0002921420658780994
39.30000000000001	0.0003223423837306042
39.400000000000006	0.0003527175296395113
39.5	0.00038296464927911123
39.599999999999994	0.0004127826934773126
39.70000000000002	0.0004418754017025256
39.80000000000001	0.0004699542234500057
39.900000000000006	0.0004967411494414619
40.	0.0005219714259134002
40.099999999999994	0.0005453961268401341
40.20000000000002	0.000566784560684502
40.30000000000001	0.0005859264901648365
40.400000000000006	0.0006026341455428777
40.5	0.0006167440140487517
40.599999999999994	0.0006281183902445888
40.70000000000002	0.0006366466743677334
40.80000000000001	0.000642246407972519
40.900000000000006	0.0006448640384928953
41.	0.0006444754066663872
41.099999999999994	0.0006410859530852594
41.20000000000002	0.0006347306424667547
41.30000000000001	0.0006254736065563199
41.400000000000006	0.0006134075088912468
41.5	0.0005986526369530845
41.599999999999994	0.0005813557295203166
41.70000000000002	0.0005616885492920618
41.80000000000001	0.0005398462130808927
41.900000000000006	0.0005160452940576195
42.	0.0004905217126607213
42.099999999999994	0.0004635284348412614
42.20000000000002	0.00043533299828274604
42.30000000000001	0.0004062148890922393
42.400000000000006	0.0003764627931800497
42.5	0.0003463717481046614
42.599999999999994	0.0003162402225282222
42.70000000000002	0.0002863671515783361
42.80000000000001	0.00025704895731430303
42.900000000000006	0.00022857658412289722
43.	0.00020123257919448713
43.099999999999994	0.00017528824823129986
43.20000000000002	0.00015100091619753926
43.30000000000001	0.00012861132222184075
43.400000000000006	0.0001083411766977654
43.5	0.00009039090719702706
43.599999999999994	0.00007493761801777716
43.70000000000002	0.00006213328605043668
43.80000000000001	0.0000521032131769082
43.900000000000006	0.000044944752653626444
44.	0.0000407263239007719
44.099999999999994	0.000039486726870196595
44.20000000000002	0.000041234763741236885
44.30000000000001	0.000045949172147947397
44.400000000000006	0.00005357887052866032
44.5	0.0000640435125658046
44.599999999999994	0.00007723434410790901
44.70000000000002	0.00009301535249259168
44.80000000000001	0.00011122469487272108
44.900000000000006	0.00013167638903746666
45.	0.0001541622473600468
45.099999999999994	0.0001784540319334769
45.20000000000002	0.0002043058067058672
45.30000000000001	0.00023145646052227613
45.400000000000006	0.0002596323734374612
45.5	0.0002885501974916718
45.599999999999994	0.00031791972234185913
45.70000000000002	0.00034744679570730994
45.80000000000001	0.00037683626850980713
45.900000000000006	0.0004057949348470095
46.	0.0004340344375104917
46.099999999999994	0.0004612741106226075
46.20000000000002	0.00048724373208914175
46.30000000000001	0.0005116861599188386
46.400000000000006	0.0005343598280156862
46.5	0.0005550410787748815
46.599999999999994	0.0005735263116811125
46.70000000000002	0.0005896339290901532
46.80000000000001	0.0006032060624483461
46.900000000000006	0.0006141100643473897
47.	0.0006222397540053279
47.099999999999994	0.0006275164059935922
47.20000000000002	0.0006298894742812803
47.30000000000001	0.0006293370459319064
47.400000000000006	0.0006258660210567435
47.5	0.0006195120178965907
47.599999999999994	0.0006103390041657357
47.70000000000002	0.0005984386580435902
47.80000000000001	0.0005839294644370836
47.900000000000006	0.0005669555543550875
48.	0.0005476852974293511
48.099999999999994	0.0005263096597759711
48.20000000000002	0.0005030403415078897
48.30000000000001	0.0004781077102690639
48.400000000000006	0.0004517585491492788
48.5	0.00042425363923739005
48.599999999999994	0.0003958651988578861
48.70000000000002	0.0003668742031887387
48.80000000000001	0.0003375676094510573
48.900000000000006	0.0003082355141664308
49.	0.00027916827006827704
49.099999999999994	0.0002506535911007726
49.20000000000002	0.00022297367451673571
49.30000000000001	0.00019640236936904268
49.400000000000006	0.00017120242065690484
49.5	0.00014762281802109485
49.599999999999994	0.00012589627716744445
49.70000000000002	0.00010623688112897362
49.80000000000001	0.00008883790705293065
49.900000000000006	0.00007386986242570253
50.	0.00006147875254031843
50.099999999999994	0.000051784598587916184
50.20000000000002	0.00004488022304524601
50.30000000000001	0.00004083031606920349
50.400000000000006	0.000039670793437935496
50.5	0.00004140845324261977
50.599999999999994	0.00004602093508490819
50.70000000000002	0.000053456982026098987
50.80000000000001	0.0000636370020203152
50.900000000000006	0.00007645392210088262
51.	0.0000917743252307784
51.099999999999994	0.00010943985652626722
51.20000000000002	0.00012926888256533764
51.30000000000001	0.00015105838474199827
51.400000000000006	0.00017458606516105923
51.5	0.00019961264141525484
51.599999999999994	0.00022588430477108048
51.70000000000002	0.000253135314826512
51.80000000000001	0.0002810907026009254
51.900000000000006	0.00030946905327633635
52.	0.00033798533942249766
52.099999999999994	0.00036635377549577066
52.20000000000002	0.0003942906646841238
52.30000000000001	0.0004215172097572567
52.400000000000006	0.0004477622604461486
52.5	0.00047276497099199815
52.599999999999994	0.0004962773428427417
52.70000000000002	0.0005180666290051312
52.80000000000001	0.0005379175782538384
52.900000000000006	0.0005556344992278387
53.	0.0005710431263824945
53.099999999999994	0.0005839922717901838
53.20000000000002	0.0005943552488716932
53.30000000000001	0.0006020310562773133
53.400000000000006	0.0006069453123055656
53.5	0.0006090509324364818
53.60000000000002	0.0006083285447558404
53.70000000000002	0.0006047866402490464
53.80000000000001	0.00059846145714271
53.900000000000006	0.0005894166006636839
54.	0.0005777424017652074
54.10000000000002	0.000563555020533632
54.20000000000002	0.0005469953021321344
54.30000000000001	0.0005282273952535515
54.400000000000006	0.0005074371451354624
54.5	0.0004848302752264719
54.60000000000002	0.00046063037357110153
54.70000000000002	0.000435076701886706
54.80000000000001	0.00040842184712109453
54.900000000000006	0.00038092923698460865
55.	0.0003528705425212904
55.10000000000002	0.00032452299219714453
55.20000000000002	0.0002961666232124431
55.30000000000001	0.0002680814967633332
55.400000000000006	0.0002405449047594826
55.5	0.00021382859602289472
55.60000000000002	0.00018819605022602986
55.70000000000002	0.00016389982775359945
55.80000000000001	0.0001411790232757855
55.900000000000006	0.00012025685008949548
56.	0.00010133838121199858
56.10000000000002	0.00008460847179844127
56.20000000000002	0.00007022988570797487
56.30000000000001	0.00005834164697606883
56.400000000000006	0.00004905763458447554
56.5	0.00004246543628231448
56.60000000000002	0.00003862547433659789
56.70000000000002	0.00003757041301800374
56.80000000000001	0.000039304854402775074
56.900000000000006	0.000043805325743363054
57.	0.00005102055828024484
57.10000000000002	0.00006087205398848963
57.20000000000002	0.00007325493342810362
57.30000000000001	0.00008803905464899304
57.400000000000006	0.00010507039003848046
57.5	0.00012417264513763933
57.60000000000002	0.00014514910083230587
57.70000000000002	0.000167784657980683
57.80000000000001	0.00019184806150012964
57.900000000000006	0.0002170942792222324
58.	0.0002432670094522193
58.10000000000002	0.0002701012901429218
58.20000000000002	0.0002973261819150142
58.30000000000001	0.0003246674968183517
58.400000000000006	0.0003518505447209389
58.5	0.0003786028695162429
58.60000000000002	0.00040465694793418545
58.70000000000002	0.00042975282460184724
58.80000000000001	0.00045364065810043233
58.900000000000006	0.00047608315407627667
59.	0.0004968578629587042
59.10000000000002	0.0005157593214870542
59.20000000000002	0.0005326010190275504
59.30000000000001	0.0005472171715426239
59.400000000000006	0.0005594642880381666
59.5	0.0005692225163385868
59.60000000000002	0.0005763967571075791
59.70000000000002	0.0005809175371304656
59.80000000000001	0.0005827416349896356
59.900000000000006	0.0005818524543887983
60.	0.0005782601425071889
60.10000000000002	0.0005720014528855946
60.20000000000002	0.0005631393544574623
60.30000000000001	0.0005517623904361226
60.400000000000006	0.0005379837928489674
60.5	0.0005219403605662263
60.60000000000002	0.0005037911106995477
60.70000000000002	0.00048371571523621364
60.80000000000001	0.00046191273671822877
60.900000000000006	0.000438597678660108
61.	0.00041400086820945624
61.10000000000002	0.0003883651902739587
61.20000000000002	0.0003619436939470951
61.30000000000001	0.00033499709354104895
61.400000000000006	0.00030779118785616473
61.5	0.00028059422245611283
61.60000000000002	0.00025367422065293403
61.70000000000002	0.00022729630961053918
61.80000000000001	0.00020172006842582313
61.900000000000006	0.0001771969252217381
62.	0.00015396763016729215
62.10000000000002	0.00013225983091100775
62.20000000000002	0.000112285776166524
62.30000000000001	0.0000942401721164932
62.400000000000006	0.00007829821490545318
62.5	0.00006461382078059826
62.60000000000002	0.00005331807342601128
62.70000000000002	0.0000445179057414624
62.80000000000001	0.000038295030768331105
62.900000000000006	0.00003470513369626371
63.	0.00003377733393284575
63.10000000000002	0.00003551392312863506
63.20000000000002	0.00003989038186771637
63.30000000000001	0.000046855674508940466
63.400000000000006	0.00005633281844546122
63.5	0.0000682197208905293
63.60000000000002	0.00008239027324459256
63.70000000000002	0.00009869569019907624
63.80000000000001	0.00011696607802842681
63.900000000000006	0.00013701221405190564
64.	0.00015862751704289135
64.10000000000002	0.00018159018645210392
64.20000000000002	0.00020566548671182254
64.30000000000001	0.00023060815161408764
64.4	0.0002561648828124303
64.5	0.00028207691588451875
64.60000000000002	0.0003080826271048258
64.70000000000002	0.0003339201541008444
64.80000000000001	0.00035933000388666236
64.9	0.00038405762236325895
65.	0.0004078559002226827
65.10000000000002	0.00043048759126740603
65.20000000000002	0.0004517276204301498
65.30000000000001	0.00047136526022675785
65.4	0.0004892061559679845
65.5	0.0005050741817711824
65.60000000000002	0.0005188131112255066
65.70000000000002	0.0005302880884532763
65.80000000000001	0.0005393868872568821
65.9	0.000546020948028235
66.	0.0005501261841131396
66.10000000000002	0.0005516635513541494
66.20000000000002	0.0005506193765738073
66.30000000000001	0.0005470054427982841
66.4	0.0005408588310533329
66.5	0.0005322415205855711
66.60000000000002	0.0005212397513676493
66.70000000000002	0.0005079631547314187
66.80000000000001	0.0004925436599334073
66.9	0.0004751341863856186
67.	0.0004559071331736177
67.10000000000002	0.00043505267932352615
67.20000000000002	0.00041277691005795657
67.30000000000001	0.00038929978598361274
67.4	0.0003648529737642025
67.5	0.000339677558332408
67.60000000000002	0.0003140216580637388
67.70000000000002	0.0002881379655512373
67.80000000000001	0.00026228123765977213
67.9	0.00023670575937986447
68.	0.0002116628066194668
68.10000000000002	0.00018739813344752576
68.20000000000002	0.00016414950941495693
68.30000000000001	0.00014214433241060967
68.4	0.00012159734204901836
68.5	0.00010270845782380279
68.60000000000002	0.00008566076519314806
68.70000000000002	0.00007061867139302
68.80000000000001	0.00005772625110820015
68.9	0.000047105800185152626
69.	0.000038856613364339566
69.10000000000002	0.000033053999569573105
69.20000000000002	0.000029748545650119184
69.30000000000001	0.000028965636664339963
69.4	0.00003070523786291844
69.5	0.00003494194051895411
69.60000000000002	0.00004162527070803299
69.70000000000002	0.000050680257110782015
69.80000000000001	0.0000620082509405644
69.9	0.00007548798823522293
70.	0.00009097688203753567
70.10000000000002	0.00010831252946338289
70.20000000000002	0.00012731441635481261
70.30000000000001	0.00014778580016690154
70.4	0.0001695157499663382
70.5	0.00019228132094413085
70.60000000000002	0.00021584983967582987
70.70000000000002	0.00023998127550578407
70.80000000000001	0.0002644306728861828
70.9	0.0002889506192604819
71.	0.0003132937231332814
71.10000000000002	0.00033721507729868273
71.20000000000002	0.00036047468278732554
71.30000000000001	0.0003828398099170305
71.4	0.00040408727386883643
71.5	0.0004240056034348576
71.60000000000002	0.000442397082971175
71.70000000000002	0.00045907964911342126
71.80000000000001	0.00047388862545145224
71.9	0.00048667828008980307
72.	0.0004973231928234868
72.10000000000002	0.0005057194205153287
72.20000000000002	0.000511785451156727
72.30000000000001	0.0005154629390149814
72.4	0.0005167172152063385
72.5	0.0005155375699759985
72.60000000000002	0.0005119373049068671
72.70000000000002	0.0005059535552122613
72.80000000000001	0.0004976468841886479
72.9	0.0004871006538081993
73.	0.00047442017731242383
73.10000000000002	0.0004597316615218896
73.20000000000002	0.00044318094839655275
73.30000000000001	0.00042493206715819864
73.4	0.0004051656100117993
73.5	0.0003840769461638935
73.60000000000002	0.00036187429042031235
73.70000000000002	0.00033877664413691725
73.80000000000001	0.0003150116276777383
73.9	0.0002908132247866215
74.	0.00026641946037990537
74.10000000000002	0.0002420700341988555
74.20000000000002	0.00021800393349977732
74.30000000000001	0.00019445704848628537
74.4	0.0001716598144836574
74.5	0.00014983490490102724
74.60000000000002	0.00012919499881011788
74.70000000000002	0.00010994064647742966
74.80000000000001	0.00009225825541398637
74.9	0.0000763182184508542
75.	0.00006227320401253479
75.10000000000002	0.000050256627153086294
75.20000000000002	0.0000403813180556858
75.30000000000001	0.000032738402595095625
75.4	0.000027396407249806974
75.5	0.000024400598156517485
75.60000000000002	0.000023772561459014327
75.70000000000002	0.000025510029354678395
75.80000000000001	0.000029586953425837867
75.9	0.000035953824002986164
76.	0.000044538231485964857
76.10000000000002	0.000055245662790853455
76.20000000000002	0.00006796052343629753
76.30000000000001	0.000082547373272709
76.4	0.0000988523615269097
76.5	0.00011670484471558158
76.60000000000002	0.00013591916909965374
76.70000000000002	0.00015629659773047267
76.80000000000001	0.0001776273607930212
76.9	0.0001996928068915188
77.	0.00022226763215318576
77.10000000000002	0.0002451221635453887
77.20000000000002	0.000268024672603684
77.30000000000001	0.0002907436958431461
77.4	0.0003130503384572152
77.5	0.00033472053848044225
77.60000000000002	0.00035553726938274393
77.70000000000002	0.0003752926600513827
77.80000000000001	0.00039379001228025123
77.9	0.0004108456972002389
78.	0.0004262909135278372
78.10000000000002	0.0004399732920587922
78.20000000000002	0.0004517583324700864
78.30000000000001	0.0004615306601977871
78.4	0.00046919509291384475
78.5	0.0004746775079173559
78.60000000000002	0.00047792550357252485
78.70000000000002	0.0004789088497562465
78.80000000000001	0.00047761972411404984
78.9	0.00047407273275683245
79.	0.0004683047158563119
79.10000000000002	0.0004603743404087405
79.20000000000002	0.00045036148422919085
79.30000000000001	0.00043836641700711367
79.4	0.00042450878599213226
79.5	0.0004089264155802092
79.60000000000002	0.00039177393172642517
79.70000000000002	0.0003732212237121097
79.80000000000001	0.0003534517573294179
79.9	0.00033266075500335717
80.	0.00031105325973421275
80.10000000000002	0.00028884210099696945
80.20000000000002	0.0002662457818605902
80.30000000000001	0.00024348630757074774
80.4	0.00022078697665626562
80.5	0.00019837015625243242
80.60000000000002	0.00017645506376655275
80.70000000000002	0.00015525557722490896
80.80000000000001	0.000134978096621362
80.9	0.00011581947832408643
81.	0.00009796506407930438
81.10000000000002	0.00008158682537477725
81.20000000000002	0.00006684164289059608
81.30000000000001	0.000053869739474400694
81.4	0.000042793283542424317
81.5	0.000033715178040116834
81.60000000000002	0.000026718048116473033
81.70000000000002	0.000021863438498372538
81.80000000000001	0.000019191229223516494
81.9	0.000018719275935438932
82.	0.000020443278396557032
82.10000000000002	0.000024336878273334378
82.20000000000002	0.000030351984630179295
82.30000000000001	0.00003841932297548258
82.4	0.00004844920117314559
82.5	0.00006033248310394113
82.60000000000002	0.00007394175866823878
82.70000000000002	0.00008913269659740941
82.80000000000001	0.00010574556461387781
82.9	0.0001236068997731461
83.	0.00014253131035453194
83.10000000000002	0.0001623233894546332
83.20000000000002	0.00018277971948741162
83.30000000000001	0.0002036909461112374
83.4	0.00022484389968462995
83.5	0.0002460237421934225
83.60000000000002	0.00026701611768252846
83.70000000000002	0.00028760928455210993
83.80000000000001	0.00030759620862495145
83.9	0.00032677659663997633
84.	0.00034495885075735077
84.10000000000002	0.00036196192575169996
84.20000000000002	0.0003776170718014052
84.30000000000001	0.00039176944713277567
84.4	0.0004042795862281905
84.5	0.00041502471083911907
84.60000000000002	0.0004238998726403465
84.70000000000002	0.00043081891800612014
84.80000000000001	0.00043571526706840205
84.9	0.0004385425009202119
85.	0.00043927475254325777
85.10000000000002	0.00043790689875988005
85.20000000000002	0.0004344545522275761
85.30000000000001	0.00042895385420353997
85.4	0.00042146107050090767
85.5	0.00041205199473216586
85.60000000000002	0.00040082116458264834
85.70000000000002	0.0003878808984720647
85.80000000000001	0.0003733601615373338
85.9	0.00035740327139793175
86.	0.00034016845563553273
86.10000000000002	0.0003218262743228281
86.20000000000002	0.0003025579222594149
86.30000000000001	0.0002825534268021761
86.4	0.0002620097582990174
86.5	0.00024112887113213828
86.60000000000002	0.0002201156942342307
86.70000000000002	0.00019917609064117576
86.80000000000001	0.00017851480617182117
86.9	0.0001583334276638674
87.	0.0001388283713301865
87.10000000000002	0.00012018892172021738
87.20000000000002	0.00010259534146668673
87.30000000000001	0.00008621707146185825
87.4	0.00007121104033718653
87.5	0.00005772010111602585
87.60000000000002	0.00004587161167636018
87.70000000000002	0.00003577617420875382
87.80000000000001	0.00002752654719764101
87.9	0.000021196741610516563
88.	0.000016841310971338405
88.10000000000002	0.000014494842848342013
88.20000000000002	0.000014171657031520723
88.30000000000001	0.000015865713343555955
88.4	0.00001955072965386182
88.5	0.000025180508283733722
88.60000000000002	0.00003268946663679229
88.70000000000002	0.00004199336559773723
88.80000000000001	0.00005299022704738002
88.9	0.00006556142977417686
89.	0.00007957297115058362
89.10000000000002	0.00009487688021133361
89.20000000000002	0.00011131276624116879
89.30000000000001	0.00012870948566861661
89.4	0.00014688690898168554
89.5	0.0001656577685391638
89.60000000000002	0.0001848295675501339
89.70000000000002	0.0002042065301332149
89.80000000000001	0.00022359157224106685
89.9	0.00024278827333534329
90.	0.0002616028290116963
90.10000000000002	0.00027984596528826433
90.20000000000002	0.0002973347959686007
90.30000000000001	0.0003138946053536213
90.4	0.0003293605395877494
90.5	0.0003435791910643307
90.60000000000002	0.00035641006156523206
90.70000000000002	0.00036772689115219384
90.80000000000001	0.00037741884124591215
90.9	0.0003853915218074829
91.	0.0003915678540618967
91.10000000000002	0.00039588876176189293
91.20000000000002	0.0003983136855716708
91.30000000000001	0.00039882091674407955
91.4	0.00039740774786340164
91.5	0.0003940904400213817
91.60000000000002	0.00038890400737999855
91.70000000000002	0.000381901821644532
91.80000000000001	0.00037315504051863013
91.9	0.00036275186573340263
92.	0.0003507966377282937
92.10000000000002	0.0003374087755056555
92.20000000000002	0.00032272157157537057
92.30000000000001	0.00030688085324147974
92.4	0.0002900435227496638
92.5	0.0002723759900007937
92.60000000000002	0.0002540525126299113
92.70000000000002	0.00023525345923825275
92.80000000000001	0.00021616351243456476
92.9	0.00019696982907684756
93.	0.0001778601756922578
93.10000000000002	0.000159021057477654
93.20000000000002	0.00014063585953315283
93.30000000000001	0.00012288301904419082
93.4	0.0001059342469949366
93.5	0.00008995281765920688
93.60000000000002	0.00007509194357035518
93.70000000000002	0.00006149325291731906
93.80000000000001	0.0000492853853519
93.9	0.00003858272102877092
94.	0.000029484256343468693
94.10000000000002	0.00002207263829897876
94.20000000000002	0.00001641336773502911
94.30000000000001	0.000012554179816830094
94.4	0.000010524608225519269
94.5	0.000010335737447389419
94.60000000000002	0.000011980145451882388
94.70000000000002	0.000015432036909357827
94.80000000000001	0.00002064756495987914
94.9	0.000027565337434709987
95.	0.00003610710138344514
95.10000000000002	0.000046178597800896896
95.20000000000002	0.000057670576606177175
95.30000000000001	0.00007045996022666547
95.4	0.0000844111426031691
95.5	0.00009937740907792856
95.60000000000002	0.00011520246146844383
95.70000000000002	0.00013172203167788652
95.80000000000001	0.00014876556645393248
95.9	0.00016615796538418977
96.	0.00018372135390775846
96.10000000000002	0.00020127687302347213
96.20000000000002	0.00021864646747903874
96.30000000000001	0.0002356546545209946
96.4	0.00025213025576052294
96.5	0.0002679080753511366
96.60000000000002	0.0002828305084647939
96.70000000000002	0.00029674906497772395
96.80000000000001	0.0003095257943194349
96.9	0.0003210345985817418
97.	0.0003311624222137166
97.10000000000002	0.00033981030792798754
97.20000000000002	0.0003468943097999513
97.30000000000001	0.00035234625594155036
97.4	0.00035611435456327966
97.5	0.0003581636386921021
97.60000000000002	0.00035847624627933616
97.70000000000002	0.0003570515339031288
97.80000000000001	0.000353906023737517
97.9	0.00034907318491730714
98.	0.000342603051868746
98.10000000000002	0.00033456168359387013
98.20000000000002	0.00032503046928517444
98.30000000000001	0.00031410528699997664
98.4	0.0003018955234337036
98.5	0.00028852296408993065
98.60000000000002	0.0002741205643442225
98.70000000000002	0.0002588311130287586
98.80000000000001	0.00024280580121532552
98.9	0.00022620270983451175
99.	0.0002091852306269945
99.10000000000002	0.00019192043566682325
99.20000000000002	0.0001745774113144826
99.30000000000001	0.00015732557293700935
99.4	0.0001403329770625102
99.5	0.00012376464780620273
99.60000000000002	0.00010778093440572841
99.70000000000002	0.00009253591652749559
99.80000000000001	0.00007817587364761903
99.9	0.00006483783426852772
100.	0.00005264822000459135

==> data/epsnoise2c.dat <==
-100.	7.301203480255145e-8
-99.9	7.328788693057452e-8
-99.8	7.357613826481427e-8
-99.7	7.387834916769219e-8
-99.6	7.419596703061588e-8
-99.5	7.453031255143384e-8
-99.4	7.488256716803601e-8
-99.3	7.525376172368989e-8
-99.2	7.564476643156759e-8
-99.1	7.605628219920916e-8
-99.	7.648883336821623e-8
-98.9	7.694276192003493e-8
-98.8	7.741822319492542e-8
-98.7	7.791518316775245e-8
-98.6	7.843341732064215e-8
-98.5	7.897251114838863e-8
-98.4	7.953186232734825e-8
-98.3	8.01106845720139e-8
-98.2	8.07080131951876e-8
-98.1	8.132271237739353e-8
-98.	8.195348413870739e-8
-97.9	8.259887899146099e-8
-97.8	8.325730823533591e-8
-97.7	8.39270578373455e-8
-97.6	8.460630381839166e-8
-97.5	8.529312904584103e-8
-97.4	8.598554130839047e-8
-97.3	8.668149252592418e-8
-97.2	8.737889892376328e-8
-97.1	8.80756619783272e-8
-97.	8.876968992046515e-8
-96.9	8.945891956429038e-8
-96.8	9.01413382138752e-8
-96.7	9.081500538830349e-8
-96.6	9.147807409780628e-8
-96.5	9.212881140048044e-8
-96.4	9.276561797071124e-8
-96.3	9.338704641705271e-8
-96.2	9.399181809901213e-8
-96.1	9.45788382088194e-8
-96.	9.514720890557612e-8
-95.9	9.569624031479807e-8
-95.8	9.622545923574835e-8
-95.7	9.673461543148821e-8
-95.6	9.722368541153159e-8
-95.5	9.769287365357248e-8
-95.4	9.814261124815318e-8
-95.3	9.857355198749126e-8
-95.2	9.898656595616262e-8
-95.1	9.938273071614838e-8
-95.	9.976332021116092e-8
-94.9	1.0012979154453253e-7
-94.8	1.0048376981072656e-7
-94.7	1.008270311823131e-7
-94.6	1.0116148447173757e-7
-94.5	1.0148915140025209e-7
-94.4	1.0181214581497226e-7
-94.3	1.0213265209926075e-7
-94.2	1.0245290302178999e-7
-94.1	1.0277515726602226e-7
-94.	1.0310167687492015e-7
-93.9	1.034347048359697e-7
-93.8	1.0377644301961141e-7
-93.7	1.0412903067051506e-7
-93.6	1.0449452363638078e-7
-93.5	1.0487487450364215e-7
-93.4	1.0527191379410754e-7
-93.3	1.0568733236162291e-7
-93.2	1.0612266511364268e-7
-93.1	1.0657927616940709e-7
-93.	1.0705834555440235e-7
-92.9	1.0756085751998204e-7
-92.8	1.0808759056739455e-7
-92.7	1.0863910924685531e-7
-92.6	1.0921575779448204e-7
-92.5	1.0981765566257321e-7
-92.4	1.1044469499150504e-7
-92.3	1.1109654006405074e-7
-92.2	1.1177262877479569e-7
-92.1	1.1247217613814827e-7
-92.	1.1319417984787311e-7
-91.9	1.1393742788880895e-7
-91.8	1.1470050818726644e-7
-91.7	1.1548182027039048e-7
-91.6	1.162795888865108e-7
-91.5	1.170918795182647e-7
-91.4	1.1791661569827804e-7
-91.3	1.1875159801373087e-7
-91.2	1.1959452466164825e-7
-91.1	1.2044301339175804e-7
-91.	1.2129462464882926e-7
-90.9	1.2214688570222477e-7
-90.8	1.2299731552763276e-7
-90.7	1.238434501853172e-7
-90.6	1.2468286842141605e-7
-90.5	1.255132172044857e-7
-90.4	1.2633223689922315e-7
-90.3	1.271377857735931e-7
-90.2	1.2792786353485402e-7
-90.1	1.2870063359446125e-7
-90.	1.2945444377167945e-7
-89.9	1.3018784516093967e-7
-89.8	1.3089960890835887e-7
-89.7	1.3158874066810336e-7
-89.6	1.3225449253897413e-7
-89.5	1.328963723151352e-7
-89.4	1.3351414992163405e-7
-89.3	1.3410786094448133e-7
-89.2	1.3467780720575113e-7
-89.1	1.3522455437553912e-7
-89.	1.357489266538038e-7
-88.9	1.3625199859524035e-7
-88.8	1.3673508418856745e-7
-88.7	1.371997233372005e-7
-88.6	1.3764766592056718e-7
-88.5	1.3808085364372744e-7
-88.4	1.385013999070893e-7
-88.3	1.3891156794752548e-7
-88.2	1.3931374751697582e-7
-88.1	1.3971043037462374e-7
-88.	1.4010418487408617e-7
-87.9	1.404976299279964e-7
-87.8	1.4089340862923247e-7
-87.7	1.4129416180129655e-7
-87.6	1.4170250174048727e-7
-87.5	1.4212098640008684e-7
-87.4	1.4255209425239582e-7
-87.3	1.4299820004865196e-7
-87.2	1.4346155168023954e-7
-87.1	1.4394424832762616e-7
-87.	1.444482200665948e-7
-86.9	1.449752090849429e-7
-86.8	1.4552675264715078e-7
-86.7	1.4610416792974743e-7
-86.6	1.4670853883630047e-7
-86.5	1.4734070488807273e-7
-86.4	1.4800125227431172e-7
-86.3	1.4869050713464624e-7
-86.2	1.4940853113488968e-7
-86.1	1.501551193863645e-7
-86.	1.5092980074730994e-7
-85.9	1.5173184053267226e-7
-85.8	1.5256024564524228e-7
-85.7	1.5341377212641503e-7
-85.6	1.5429093510855102e-7
-85.5	1.5519002113283814e-7
-85.4	1.5610910277665164e-7
-85.3	1.570460555126639e-7
-85.2	1.5799857669855374e-7
-85.1	1.5896420657132875e-7
-85.	1.5994035109436788e-7
-84.9	1.6092430647879444e-7
-84.8	1.619132851742172e-7
-84.7	1.629044430978936e-7
-84.6	1.6389490784661296e-7
-84.5	1.648818076127867e-7
-84.4	1.6586230050609113e-7
-84.3	1.668336039651812e-7
-84.2	1.677930239311721e-7
-84.1	1.687379834462958e-7
-84.	1.6966605033787046e-7
-83.9	1.7057496364983976e-7
-83.8	1.7146265849184832e-7
-83.7	1.723272889892286e-7
-83.6	1.7316724903630373e-7
-83.5	1.7398119057984024e-7
-83.4	1.7476803918896352e-7
-83.3	1.7552700670186124e-7
-83.2	1.7625760077750874e-7
-83.1	1.76959631221749e-7
-83.	1.7763321300047282e-7
-82.9	1.7827876589754867e-7
-82.8	1.7889701082056626e-7
-82.7	1.794889628025103e-7
-82.6	1.8005592079123045e-7
-82.5	1.8059945436017916e-7
-82.4	1.8112138751257955e-7
-82.3	1.816237797862524e-7
-82.2	1.821089048972268e-7
-82.1	1.8257922718652913e-7
-82.	1.8303737615588804e-7
-81.9	1.8348611939435542e-7
-81.8	1.839283342089957e-7
-81.7	1.8436697827896726e-7
-81.6	1.8480505965374656e-7
-81.5	1.8524560641328e-7
-81.4	1.856916363009434e-7
-81.3	1.861461266298557e-7
-81.2	1.8661198474988907e-7
-81.1	1.8709201934724638e-7
-81.	1.8758891283130013e-7
-80.9	1.8810519504508264e-7
-80.8	1.8864321851688873e-7
-80.7	1.8920513545135648e-7
-80.6	1.8979287663948138e-7
-80.5	1.9040813244859227e-7
-80.4	1.9105233603554077e-7
-80.3	1.917266489093067e-7
-80.2	1.9243194895289132e-7
-80.1	1.9316882099866067e-7
-80.	1.9393755003599094e-7
-79.9	1.9473811711497242e-7
-79.8	1.9557019799469294e-7
-79.7	1.9643316456898552e-7
-79.6	1.9732608908613286e-7
-79.5	1.982477511616122e-7
-79.4	1.9919664756424573e-7
-79.3	2.0017100473594724e-7
-79.2	2.0116879398345958e-7
-79.1	2.0218774925708548e-7
-79.	2.0322538740646652e-7
-78.9	2.0427903077717687e-7
-78.8	2.0534583198455207e-7
-78.7	2.0642280067317015e-7
-78.6	2.0750683204225112e-7
-78.5	2.0859473688949669e-7
-78.4	2.0968327289923923e-7
-78.3	2.107691768758409e-7
-78.2	2.1184919760085188e-7
-78.1	2.1292012897316364e-7
-78.	2.1397884307596186e-7
-77.9	2.1502232280334567e-7
-77.8	2.1604769367352638e-7
-77.7	2.1705225445503732e-7
-77.6	2.1803350623765724e-7
-77.5	2.1898917959097242e-7
-77.4	2.1991725947071117e-7
-77.3	2.208160075560394e-7
-77.2	2.216839817296591e-7
-77.1	2.2252005244635924e-7
-77.	2.2332341577407248e-7
-76.9	2.2409360293381249e-7
-76.8	2.2483048621029504e-7
-76.7	2.25534281152729e-7
-76.6	2.262055450342354e-7
-76.5	2.2684517158769383e-7
-76.4	2.2745438208451425e-7
-76.3	2.2803471286999366e-7
-76.2	2.2858799951363512e-7
-76.1	2.29116357774285e-7
-76.	2.2962216161747939e-7
-75.9	2.3010801855541618e-7
-75.8	2.3057674260800624e-7
-75.7	2.3103132520623763e-7
-75.6	2.3147490437642218e-7
-75.5	2.3191073255578368e-7
-75.4	2.323421433964177e-7
-75.3	2.3277251791613923e-7
-75.2	2.3320525035152601e-7
-75.1	2.3364371406098986e-7
-75.	2.340912278145022e-7
-74.9	2.3455102279225328e-7
-74.8	2.3502621059759765e-7
-74.7	2.355197525707556e-7
-74.6	2.3603443066946496e-7
-74.5	2.3657282016161454e-7
-74.4	2.3713726435332576e-7
-74.3	2.37729851554344e-7
-74.2	2.383523944612463e-7
-74.1	2.3900641211807854e-7
-74.	2.39693114593676e-7
-73.9	2.404133904951187e-7
-73.8	2.4116779741743894e-7
-73.7	2.4195655541066283e-7
-73.6	2.427795435263485e-7
-73.5	2.436362994866766e-7
-73.4	2.4452602249962673e-7
-73.3	2.4544757922352164e-7
-73.2	2.463995128630172e-7
-73.1	2.473800553562314e-7
-73.	2.483871425889974e-7
-72.9	2.494184325471518e-7
-72.8	2.504713262913003e-7
-72.7	2.515429916108272e-7
-72.6	2.5263038918522534e-7
-72.5	2.537303010514506e-7
-72.4	2.5483936114642445e-7
-72.3	2.5595408766449694e-7
-72.2	2.5707091694128585e-7
-72.1	2.5818623854846354e-7
-72.	2.5929643125946125e-7
-71.9	2.6039789952445255e-7
-71.8	2.6148711007500603e-7
-71.7	2.625606282651656e-7
-71.6	2.6361515374701516e-7
-71.5	2.64647555075488e-7
-71.4	2.65654902839753e-7
-71.3	2.666345009271485e-7
-71.2	2.675839155405426e-7
-71.1	2.685010016110969e-7
-71.	2.6938392627555723e-7
-70.9	2.702311891200446e-7
-70.8	2.710416389303884e-7
-70.7	2.718144867317129e-7
-70.6	2.725493149465213e-7
-70.5	2.7324608255004627e-7
-70.4	2.73905126153273e-7
-70.3	2.7452715699675043e-7
-70.2	2.751132538911541e-7
-70.1	2.756648521924931e-7
-70.	2.761837289499397e-7
-69.9	2.766719844115804e-7
-69.8	2.7713202011713027e-7
-69.7	2.7756651384609895e-7
-69.6	2.7797839172447897e-7
-69.5	2.7837079782226867e-7
-69.4	2.7874706159777784e-7
-69.3	2.79110663562495e-7
-69.2	2.794651995523824e-7
-69.1	2.798143439978686e-7
-69.	2.801618125858608e-7
-68.9	2.805113247031315e-7
-68.8	2.808665660419493e-7
-68.7	2.8123115173632344e-7
-68.6	2.8160859038135696e-7
-68.5	2.8200224926950356e-7
-68.4	2.8241532115665983e-7
-68.3	2.8285079284853827e-7
-68.2	2.833114158742224e-7
-68.1	2.8379967948965184e-7
-68.	2.8431778622943826e-7
-67.9	2.848676302011535e-7
-67.8	2.854507782922886e-7
-67.69999999999999	2.8606845443655196e-7
-67.6	2.8672152706310517e-7
-67.5	2.874104998296311e-7
-67.4	2.8813550571769153e-7
-67.3	2.8889630454644953e-7
-67.19999999999999	2.8969228393829537e-7
-67.1	2.9052246374696725e-7
-67.	2.913855039351739e-7
-66.9	2.9227971586428827e-7
-66.8	2.932030769332076e-7
-66.69999999999999	2.9415324847688913e-7
-66.6	2.951275968073184e-7
-66.5	2.9612321725082785e-7
-66.4	2.9713696100592416e-7
-66.3	2.981654646153569e-7
-66.19999999999999	2.992051818154597e-7
-66.1	3.002524174952547e-7
-66.	3.013033634680023e-7
-65.9	3.0235413572941556e-7
-65.8	3.0340081285029557e-7
-65.69999999999999	3.0443947512761133e-7
-65.6	3.054662440977173e-7
-65.5	3.0647732199917854e-7
-65.4	3.074690307611928e-7
-65.3	3.084378500874242e-7
-65.19999999999999	3.093804542046759e-7
-65.1	3.102937468515736e-7
-65.	3.111748940945536e-7
-64.9	3.1202135457700864e-7
-64.8	3.128309068323811e-7
-64.69999999999999	3.136016733230556e-7
-64.6	3.143321409037261e-7
-64.5	3.1502117744992977e-7
-64.4	3.156680444389918e-7
-64.3	3.162724053209112e-7
-64.19999999999999	3.168343295698484e-7
-64.1	3.17354292361857e-7
-64.	3.178331698803588e-7
-63.9	3.182722303065227e-7
-63.8	3.186731206061638e-7
-63.699999999999996	3.190378492770512e-7
-63.6	3.19368765269675e-7
-63.5	3.196685333397444e-7
-63.4	3.199401061312784e-7
-63.3	3.2018669332450105e-7
-63.199999999999996	3.204117282124378e-7
-63.1	3.2061883209384047e-7
-63.	3.20811776887701e-7
-62.9	3.209944463861806e-7
-62.8	3.211707965684088e-7
-62.699999999999996	3.213448153976042e-7
-62.6	3.215204825187386e-7
-62.5	3.217017292639629e-7
-62.4	3.218923993588509e-7
-62.3	3.2209621070474583e-7
-62.199999999999996	3.2231671859179095e-7
-62.1	3.225572806741745e-7
-62.	3.2282102401434465e-7
-61.9	3.231108144769896e-7
-61.8	3.2342922872691027e-7
-61.699999999999996	3.237785290579637e-7
-61.599999999999994	3.241606412533194e-7
-61.5	3.2457713565059187e-7
-61.4	3.250292115590912e-7
-61.3	3.2551768515055205e-7
-61.199999999999996	3.260429809191742e-7
-61.099999999999994	3.26605126781531e-7
-61.	3.2720375286175393e-7
-60.9	3.278380939821077e-7
-60.8	3.285069958534774e-7
-60.699999999999996	3.2920892493416123e-7
-60.599999999999994	3.299419818985176e-7
-60.5	3.3070391862932244e-7
-60.4	3.31492158619076e-7
-60.3	3.323038206359672e-7
-60.199999999999996	3.3313574547986264e-7
-60.099999999999994	3.3398452562269784e-7
-60.	3.348465374963661e-7
-59.9	3.357179761599376e-7
-59.8	3.3659489204735955e-7
-59.699999999999996	3.3747322946719275e-7
-59.599999999999994	3.3834886649807784e-7
-59.5	3.3921765589817966e-7
-59.4	3.400754666244964e-7
-59.3	3.4091822553935535e-7
-59.199999999999996	3.417419588673081e-7
-59.099999999999994	3.425428329565911e-7
-59.	3.43317193895875e-7
-58.9	3.440616055396232e-7
-58.8	3.447728855043217e-7
-58.699999999999996	3.454481387133194e-7
-58.599999999999994	3.46084788090045e-7
-58.5	3.466806020278257e-7
-58.4	3.4723371829913054e-7
-58.3	3.4774266410735004e-7
-58.199999999999996	3.4820637202962586e-7
-58.099999999999994	3.4862419164901307e-7
-58.	3.4899589672757097e-7
-57.9	3.4932168782788983e-7
-57.8	3.4960219034805734e-7
-57.699999999999996	3.4983844799313437e-7
-57.599999999999994	3.5003191176374834e-7
-57.5	3.501844245984027e-7
-57.4	3.5029820185957035e-7
-57.3	3.503758079036142e-7
-57.199999999999996	3.5042012902029335e-7
-57.099999999999994	3.504343430683311e-7
-57.	3.504218861686789e-7
-56.9	3.5038641684630077e-7
-56.8	3.503317780342378e-7
-56.699999999999996	3.50261957370309e-7
-56.599999999999994	3.501810462270757e-7
-56.5	3.500931979198383e-7
-56.4	3.500025855357796e-7
-56.3	3.4991335982029275e-7
-56.199999999999996	3.498296075446165e-7
-56.099999999999994	3.497553107626725e-7
-56.	3.496943073451282e-7
-55.9	3.4965025315581497e-7
-55.8	3.496265862103778e-7
-55.699999999999996	3.496264931300198e-7
-55.599999999999994	3.496528781749931e-7
-55.5	3.497083351135832e-7
-55.4	3.497951221531605e-7
-55.3	3.499151401307213e-7
-55.199999999999996	3.5006991413149304e-7
-55.099999999999994	3.5026057867573773e-7
-55.	3.5048786658591434e-7
-54.9	3.507521016188197e-7
-54.8	3.5105319492013274e-7
-54.699999999999996	3.5139064533176304e-7
-54.599999999999994	3.517635435553886e-7
-54.5	3.521705801483492e-7
-54.4	3.5261005730045865e-7
-54.3	3.5307990431213726e-7
-54.199999999999996	3.535776966654544e-7
-54.099999999999994	3.5410067855011677e-7
-54.	3.5464578867622646e-7
-53.9	3.5520968917482707e-7
-53.8	3.557887973561001e-7
-53.699999999999996	3.5637932006387294e-7
-53.599999999999994	3.569772903342512e-7
-53.5	3.5757860603618136e-7
-53.4	3.5817907014316885e-7
-53.3	3.587744322588266e-7
-53.199999999999996	3.5936043099507094e-7
-53.099999999999994	3.59932836781331e-7
-53.	3.6048749466671926e-7
-52.9	3.6102036666538895e-7
-52.8	3.6152757318887915e-7
-52.699999999999996	3.6200543310857067e-7
-52.599999999999994	3.624505019968871e-7
-52.5	3.628596081078195e-7
-52.4	3.632298856758675e-7
-52.3	3.635588051375505e-7
-52.199999999999996	3.638441999110747e-7
-52.099999999999994	3.6408428940721825e-7
-52.	3.642776979874902e-7
-51.9	3.644234696335432e-7
-51.8	3.6452107814387477e-7
-51.699999999999996	3.645704327291559e-7
-51.599999999999994	3.6457187893514716e-7
-51.5	3.645261948810259e-7
-51.4	3.6443458286003605e-7
-51.3	3.642986564075702e-7
-51.199999999999996	3.64120422998107e-7
-51.099999999999994	3.639022625858264e-7
-51.	3.636469022533195e-7
-50.9	3.633573872777897e-7
-50.8	3.6303704896383814e-7
-50.699999999999996	3.626894696257583e-7
-50.599999999999994	3.623184451299086e-7
-50.5	3.6192794542888605e-7
-50.4	3.615220735338596e-7
-50.3	3.6110502337960277e-7
-50.199999999999996	3.6068103703870043e-7
-50.099999999999994	3.602543617374696e-7
-50.	3.598292071167632e-7
-49.9	3.5940970316657104e-7
-49.8	3.5899985924483566e-7
-49.699999999999996	3.586035245687733e-7
-49.599999999999994	3.5822435054193194e-7
-49.5	3.5786575525288044e-7
-49.4	3.575308904524361e-7
-49.3	3.572226112862566e-7
-49.199999999999996	3.5694344902899636e-7
-49.099999999999994	3.5669558703542185e-7
-49.	3.564808400932803e-7
-48.9	3.5630063733251143e-7
-48.8	3.5615600881576076e-7
-48.699999999999996	3.5604757590611175e-7
-48.599999999999994	3.55975545479498e-7
-48.5	3.5593970802127524e-7
-48.4	3.5593943961877877e-7
-48.3	3.5597370783418486e-7
-48.199999999999996	3.5604108141445243e-7
-48.099999999999994	3.561397437673345e-7
-48.	3.562675101042942e-7
-47.9	3.564218481225102e-7
-47.8	3.5659990206896936e-7
-47.699999999999996	3.5679851999996754e-7
-47.599999999999994	3.5701428401929395e-7
-47.5	3.572435432481691e-7
-47.4	3.5748244924996264e-7
-47.3	3.577269936032508e-7
-47.199999999999996	3.579730472883474e-7
-47.099999999999994	3.582164015256449e-7
-47.	3.5845280967952113e-7
-46.9	3.586780298198826e-7
-46.8	3.588878675152494e-7
-46.699999999999996	3.590782184173204e-7
-46.599999999999994	3.5924511018778994e-7
-46.5	3.5938474331435344e-7
-46.4	3.594935303648238e-7
-46.3	3.595681332364254e-7
-46.199999999999996	3.596054979718555e-7
-46.099999999999994	3.596028867347177e-7
-46.	3.595579065643424e-7
-45.9	3.594685345636174e-7
-45.8	3.593331392128669e-7
-45.699999999999996	3.591504975475156e-7
-45.599999999999994	3.589198079865807e-7
-45.5	3.586406986521584e-7
-45.4	3.5831323107610946e-7
-45.3	3.5793789924811156e-7
-45.199999999999996	3.5751562401810427e-7
-45.099999999999994	3.570477429248396e-7
-45.	3.565359955796895e-7
-44.9	3.5598250479004173e-7
-44.8	3.5538975365855553e-7
-44.699999999999996	3.547605589423502e-7
-44.599999999999994	3.5409804099912874e-7
-44.5	3.534055906846018e-7
-44.4	3.526868335969093e-7
-44.3	3.519455920886847e-7
-44.199999999999996	3.511858454857637e-7
-44.099999999999994	3.5041168896330977e-7
-44.	3.4962729153540874e-7
-43.9	3.4883685361325255e-7
-43.8	3.480445645802816e-7
-43.699999999999996	3.472545608205754e-7
-43.599999999999994	3.4647088461997267e-7
-43.5	3.4569744433848667e-7
-43.4	3.449379762282684e-7
-43.3	3.441960082443253e-7
-43.199999999999996	3.4347482616611536e-7
-43.099999999999994	3.427774423176435e-7
-43.	3.4210656714236927e-7
-42.9	3.4146458385759803e-7
-42.8	3.4085352638149143e-7
-42.699999999999996	3.402750606947382e-7
-42.599999999999994	3.3973046976846905e-7
-42.5	3.392206421603463e-7
-42.4	3.387460643519317e-7
-42.3	3.3830681687237846e-7
-42.199999999999996	3.3790257422613667e-7
-42.099999999999994	3.3753260861550175e-7
-42.	3.3719579742231366e-7
-41.9	3.3689063438671005e-7
-41.8	3.366152443943758e-7
-41.699999999999996	3.3636740175701996e-7
-41.599999999999994	3.3614455184377746e-7
-41.5	3.359438358937994e-7
-41.4	3.357621188124907e-7
-41.3	3.3559601972582033e-7
-41.199999999999996	3.3544194503906146e-7
-41.099999999999994	3.3529612371850746e-7
-41.	3.3515464448758953e-7
-40.9	3.350134946028324e-7
-40.8	3.3486859985077644e-7
-40.699999999999996	3.347158653849954e-7
-40.599999999999994	3.3455121700321725e-7
-40.5	3.343706424490082e-7
-40.4	3.3417023231107695e-7
-40.3	3.33946220086612e-7
-40.199999999999996	3.33695020973672e-7
-40.099999999999994	3.3341326896192843e-7
-40.	3.330978518013707e-7
-39.9	3.3274594344504314e-7
-39.8	3.323550335846134e-7
-39.699999999999996	3.319229539264221e-7
-39.599999999999994	3.3144790089039603e-7
-39.5	3.3092845445441853e-7
-39.4	3.303635929118718e-7
-39.3	3.297527033594136e-7
-39.199999999999996	3.29095587784809e-7
-39.099999999999994	3.2839246467991386e-7
-39.	3.2764396616067434e-7
-38.9	3.2685113063329394e-7
-38.8	3.2601539110241556e-7
-38.699999999999996	3.251385592722705e-7
-38.599999999999994	3.242228056442365e-7
-38.5	3.23270635863192e-7
-38.4	3.222848636096205e-7
-38.3	3.212685803738637e-7
-38.199999999999996	3.2022512248266366e-7
-38.099999999999994	3.1915803577573567e-7
-38.	3.180710383512487e-7
-37.9	3.1696798181368727e-7
-37.8	3.158528114655948e-7
-37.699999999999996	3.147295258863815e-7
-37.599999999999994	3.136021363370084e-7
-37.5	3.124746264193858e-7
-37.4	3.113509124042927e-7
-37.3	3.102348046221517e-7
-37.199999999999996	3.091299702877513e-7
-37.099999999999994	3.0803989810373565e-7
-37.	3.0696786495902593e-7
-36.9	3.0591690500806685e-7
-36.8	3.048897813854703e-7
-36.699999999999996	3.0388896077890894e-7
-36.599999999999994	3.0291659105143235e-7
-36.5	3.01974482073207e-7
-36.4	3.01064089892273e-7
-36.3	3.0018650434452437e-7
-36.199999999999996	2.993424401748142e-7
-36.099999999999994	2.985322317139348e-7
-36.	2.977558311300858e-7
-35.89999999999999	2.9701281024826484e-7
-35.8	2.9630236590654593e-7
-35.7	2.9562332879425205e-7
-35.599999999999994	2.949741756933911e-7
-35.5	2.943530450211151e-7
-35.39999999999999	2.937577555472768e-7
-35.3	2.9318582813720134e-7
-35.2	2.9263451034552183e-7
-35.099999999999994	2.9210080366235343e-7
-35.	2.915814931882874e-7
-34.89999999999999	2.9107317948988343e-7
-34.8	2.90572312362786e-7
-34.7	2.9007522620569465e-7
-34.599999999999994	2.895781766855974e-7
-34.5	2.890773783534788e-7
-34.39999999999999	2.885690428506929e-7
-34.3	2.8804941732996125e-7
-34.2	2.875148227020968e-7
-34.099999999999994	2.8696169131069816e-7
-34.	2.8638660363269854e-7
-33.89999999999999	2.8578632360332343e-7
-33.8	2.8515783217006417e-7
-33.7	2.84498358692013e-7
-33.599999999999994	2.8380540981848976e-7
-33.5	2.8307679550432827e-7
-33.39999999999999	2.8231065184835323e-7
-33.3	2.815054604762189e-7
-33.2	2.8066006422841233e-7
-33.099999999999994	2.7977367895834607e-7
-33.	2.7884590129333026e-7
-32.89999999999999	2.7787671226202407e-7
-32.8	2.768664767448506e-7
-32.7	2.7581593875779e-7
-32.599999999999994	2.7472621263399786e-7
-32.5	2.735987702207633e-7
-32.39999999999999	2.724354242604339e-7
-32.3	2.712383081721682e-7
-32.2	2.700098524957844e-7
-32.099999999999994	2.687527582988347e-7
-32.	2.6746996788265877e-7
-31.89999999999999	2.661646331520069e-7
-31.799999999999997	2.6484008203555343e-7
-31.700000000000003	2.6349978336095124e-7
-31.599999999999994	2.621473105980161e-7
-31.5	2.607863048872176e-7
-31.39999999999999	2.5942043776815457e-7
-31.299999999999997	2.58053374014498e-7
-31.200000000000003	2.566887349684401e-7
-31.099999999999994	2.553300627496494e-7
-31.	2.539807856916872e-7
-30.89999999999999	2.526441853335561e-7
-30.799999999999997	2.5132336526623456e-7
-30.700000000000003	2.5002122210440284e-7
-30.599999999999994	2.487404188228272e-7
-30.5	2.474833606656435e-7
-30.39999999999999	2.462521738056483e-7
-30.299999999999997	2.4504868690017324e-7
-30.200000000000003	2.438744156605303e-7
-30.099999999999994	2.4273055052369515e-7
-30.	2.4161794748799403e-7
-29.89999999999999	2.4053712214914476e-7
-29.799999999999997	2.394882469490779e-7
-29.700000000000003	2.384711516273803e-7
-29.599999999999994	2.3748532684382053e-7
-29.5	2.3652993091997977e-7
-29.39999999999999	2.3560379962827116e-7
-29.299999999999997	2.347054589373224e-7
-29.200000000000003	2.3383314060355256e-7
-29.099999999999994	2.329848004795776e-7
-29.	2.321581393906533e-7
-28.89999999999999	2.3135062641060778e-7
-28.799999999999997	2.3055952434860047e-7
-28.700000000000003	2.2978191723763594e-7
-28.599999999999994	2.2901473959521704e-7
-28.5	2.2825480720610913e-7
-28.39999999999999	2.2749884915722152e-7
-28.299999999999997	2.2674354083554984e-7
-28.200000000000003	2.259855375824304e-7
-28.099999999999994	2.2522150868158374e-7
-28.	2.2444817134514098e-7
-27.89999999999999	2.2366232435162227e-7
-27.799999999999997	2.2286088098324015e-7
-27.700000000000003	2.220409009074362e-7
-27.599999999999994	2.2119962064969764e-7
-27.5	2.2033448231178313e-7
-27.39999999999999	2.194431602018003e-7
-27.299999999999997	2.1852358506022818e-7
-27.200000000000003	2.1757396558899256e-7
-27.099999999999994	2.1659280701891501e-7
-27.	2.1557892648399896e-7
-26.89999999999999	2.145314650086465e-7
-26.799999999999997	2.1344989595545143e-7
-26.700000000000003	2.1233402982601303e-7
-26.599999999999994	2.1118401535445112e-7
-26.5	2.100003368821103e-7
-26.39999999999999	2.0878380805138945e-7
-26.299999999999997	2.0753556190574404e-7
-26.200000000000003	2.0625703753071526e-7
-26.099999999999994	2.0494996341641131e-7
-26.	2.0361633776428192e-7
-25.89999999999999	2.0225840599949594e-7
-25.799999999999997	2.0087863578404743e-7
-25.700000000000003	1.9947968985425112e-7
-25.599999999999994	1.9806439702915697e-7
-25.5	1.9663572175325894e-7
-25.39999999999999	1.9519673254758404e-7
-25.299999999999997	1.9375056974784348e-7
-25.200000000000003	1.9230041290693886e-7
-25.099999999999994	1.908494482321088e-7
-25.	1.8940083641474934e-7
-24.89999999999999	1.879576811940408e-7
-24.799999999999997	1.8652299897458086e-7
-24.700000000000003	1.8509968979393303e-7
-24.599999999999994	1.8369050990914444e-7
-24.5	1.822980462425335e-7
-24.39999999999999	1.8092469289720176e-7
-24.299999999999997	1.795726299224289e-7
-24.200000000000003	1.7824380447900687e-7
-24.099999999999994	1.769399145252237e-7
-24.	1.7566239511604672e-7
-23.89999999999999	1.744124073814531e-7
-23.799999999999997	1.7319083022504448e-7
-23.700000000000003	1.7199825476116874e-7
-23.599999999999994	1.7083498148781357e-7
-23.5	1.6970102017341548e-7
-23.39999999999999	1.6859609241829372e-7
-23.299999999999997	1.6751963683544893e-7
-23.19999999999999	1.664708167806325e-7
-23.099999999999994	1.6544853054763007e-7
-23.	1.6445142393123252e-7
-22.89999999999999	1.6347790504712023e-7
-22.799999999999997	1.625261612845551e-7
-22.69999999999999	1.6159417825414913e-7
-22.599999999999994	1.606797605789045e-7
-22.5	1.5978055436211632e-7
-22.39999999999999	1.588940711506402e-7
-22.299999999999997	1.5801771319653888e-7
-22.19999999999999	1.5714879980447985e-7
-22.099999999999994	1.562845945367522e-7
-22.	1.55422333032786e-7
-21.89999999999999	1.5455925118606994e-7
-21.799999999999997	1.536926134088595e-7
-21.69999999999999	1.5281974070459546e-7
-21.599999999999994	1.5193803826006812e-7
-21.5	1.5104502226457298e-7
-21.39999999999999	1.5013834566213317e-7
-21.299999999999997	1.4921582254571222e-7
-21.19999999999999	1.4827545090957287e-7
-21.099999999999994	1.4731543348779384e-7
-21.	1.46334196423545e-7
-20.89999999999999	1.4533040553505902e-7
-20.799999999999997	1.443029799701605e-7
-20.69999999999999	1.432511030714449e-7
-20.599999999999994	1.4217423030833055e-7
-20.5	1.4107209416966745e-7
-20.39999999999999	1.399447059507443e-7
-20.299999999999997	1.3879235441060743e-7
-20.19999999999999	1.3761560131877327e-7
-20.099999999999994	1.3641527395379616e-7
-20.	1.3519245465882282e-7
-19.89999999999999	1.3394846760034323e-7
-19.799999999999997	1.3268486291493688e-7
-19.69999999999999	1.3140339846411433e-7
-19.599999999999994	1.3010601944863953e-7
-19.5	1.2879483616033981e-7
-19.39999999999999	1.274721001709072e-7
-19.299999999999997	1.2614017927316824e-7
-19.19999999999999	1.2480153150056685e-7
-19.099999999999994	1.2345867855510065e-7
-19.	1.2211417897276216e-7
-18.89999999999999	1.2077060134892942e-7
-18.799999999999997	1.1943049793447587e-7
-18.69999999999999	1.1809637889714446e-7
-18.599999999999994	1.1677068752255708e-7
-18.5	1.1545577660575849e-7
-18.39999999999999	1.1415388625818887e-7
-18.299999999999997	1.1286712332716674e-7
-18.19999999999999	1.11597442596105e-7
-18.099999999999994	1.1034662990452696e-7
-18.	1.0911628729813141e-7
-17.89999999999999	1.0790782029133207e-7
-17.799999999999997	1.0672242729833924e-7
-17.69999999999999	1.055610912643977e-7
-17.599999999999994	1.0442457350654448e-7
-17.5	1.0331340975335716e-7
-17.39999999999999	1.0222790835573251e-7
-17.299999999999997	1.0116815062567908e-7
-17.19999999999999	1.0013399324729381e-7
-17.099999999999994	9.912507269329128e-8
-17.	9.814081157132071e-8
-16.89999999999999	9.718042681652374e-8
-16.799999999999997	9.624293963992108e-8
-16.69999999999999	9.532718713590324e-8
-16.599999999999994	9.443183544594509e-8
-16.5	9.355539436931876e-8
-16.39999999999999	9.269623330477099e-8
-16.299999999999997	9.185259839963977e-8
-16.19999999999999	9.102263077457893e-8
-16.099999999999994	9.020438568293147e-8
-16.	8.939585245388278e-8
-15.899999999999991	8.859497505803278e-8
-15.799999999999997	8.779967312319914e-8
-15.699999999999989	8.700786321745767e-8
-15.599999999999994	8.621748020607147e-8
-15.5	8.542649847951588e-8
-15.399999999999991	8.4632952841805e-8
-15.299999999999997	8.383495884226754e-8
-15.199999999999989	8.303073233032965e-8
-15.099999999999994	8.221860801221118e-8
-15.	8.139705679113375e-8
-14.899999999999991	8.056470167902858e-8
-14.799999999999997	7.97203320780376e-8
-14.699999999999989	7.886291624445408e-8
-14.599999999999994	7.799161176615392e-8
-14.5	7.710577390687286e-8
-14.399999999999991	7.620496169665385e-8
-14.299999999999997	7.528894167699927e-8
-14.199999999999989	7.435768924122209e-8
-14.099999999999994	7.341138754457664e-8
-14.	7.245042399424069e-8
-13.899999999999991	7.147538436536836e-8
-13.799999999999997	7.048704462538802e-8
-13.699999999999989	6.948636058367414e-8
-13.599999999999994	6.847445551683526e-8
-13.5	6.745260595034409e-8
-13.399999999999991	6.642222580438458e-8
-13.299999999999997	6.538484913493859e-8
-13.199999999999989	6.4342111719781e-8
-13.099999999999994	6.329573175278153e-8
-13.	6.22474899184554e-8
-12.899999999999991	6.119920912196545e-8
-12.799999999999997	6.015273414776668e-8
-12.699999999999989	5.910991151299625e-8
-12.599999999999994	5.807256976986488e-8
-12.5	5.704250049513697e-8
-12.399999999999991	5.602144018487121e-8
-12.299999999999997	5.5011053249559275e-8
-12.199999999999989	5.40129162793717e-8
-12.099999999999994	5.302850372215332e-8
-12.	5.2059175088853514e-8
-11.899999999999991	5.110616377301122e-8
-11.799999999999997	5.017056754342922e-8
-11.699999999999989	4.925334074293482e-8
-11.599999999999994	4.8355288201706746e-8
-11.5	4.747706085150135e-8
-11.399999999999991	4.6619153007618315e-8
-11.299999999999997	4.5781901268814956e-8
-11.199999999999989	4.4965484971735144e-8
-11.099999999999994	4.41699281257473e-8
-11.	4.339510274624563e-8
-10.899999999999991	4.264073349924034e-8
-10.799999999999997	4.1906403567106416e-8
-10.699999999999989	4.119156164428396e-8
-10.599999999999994	4.0495529972088554e-8
-10.5	3.9817513323100446e-8
-10.399999999999991	3.9156608847408095e-8
-10.299999999999997	3.851181669479728e-8
-10.199999999999989	3.788205132840522e-8
-10.099999999999994	3.726615344603766e-8
-10.	3.6662902424991996e-8
-9.899999999999991	3.607102920467248e-8
-9.799999999999997	3.548922951842137e-8
-9.699999999999989	3.491617738185763e-8
-9.599999999999994	3.435053873973308e-8
-9.5	3.379098516710284e-8
-9.399999999999991	3.323620751379391e-8
-9.299999999999997	3.2684929374112236e-8
-9.199999999999989	3.2135920256920517e-8
-9.099999999999994	3.158800832512723e-8
-9.	3.104009256874804e-8
-8.899999999999991	3.049115427254263e-8
-8.799999999999997	2.9940267638242923e-8
-8.699999999999989	2.9386609422988284e-8
-8.599999999999994	2.8829467460109842e-8
-8.5	2.8268247936086072e-8
-8.399999999999991	2.7702481308477948e-8
-8.299999999999997	2.7131826763946905e-8
-8.199999999999989	2.655607513295815e-8
-8.099999999999994	2.5975150198251215e-8
-8.	2.538910835724876e-8
-7.8999999999999915	2.4798136623828154e-8
-7.799999999999997	2.420254898171556e-8
-7.699999999999989	2.3602781129547445e-8
-7.599999999999994	2.299938368567197e-8
-7.5	2.2393013948284557e-8
-7.3999999999999915	2.1784426332773032e-8
-7.299999999999997	2.1174461632435727e-8
-7.199999999999989	2.0564035270352217e-8
-7.099999999999994	1.995412472850098e-8
-7.	1.9345756354689073e-8
-6.8999999999999915	1.873999175807553e-8
-6.799999999999997	1.813791400971304e-8
-6.699999999999989	1.7540613865451848e-8
-6.599999999999994	1.694917622471963e-8
-6.5	1.6364667030228714e-8
-6.3999999999999915	1.578812080084233e-8
-6.299999999999997	1.522052897303682e-8
-6.199999999999989	1.4662829206144642e-8
-6.099999999999994	1.4115895783466668e-8
-6.	1.3580531216079192e-8
-5.8999999999999915	1.3057459129487179e-8
-5.799999999999997	1.2547318485946007e-8
-5.699999999999989	1.2050659168065325e-8
-5.599999999999994	1.1567938922964976e-8
-5.5	1.1099521641455088e-8
-5.3999999999999915	1.0645676924091681e-8
-5.299999999999997	1.0206580866021909e-8
-5.199999999999989	9.782317975699176e-9
-5.099999999999994	9.372884129104886e-9
-5.	8.978190451209627e-9
-4.8999999999999915	8.598068010081871e-9
-4.799999999999997	8.232273206190833e-9
-4.699999999999989	7.880493739837909e-9
-4.599999999999994	7.542355042956367e-9
-4.5	7.217427067314761e-9
-4.3999999999999915	6.905231328962808e-9
-4.299999999999997	6.60524811801904e-9
-4.199999999999989	6.316923793057712e-9
-4.099999999999994	6.039678089842172e-9
-4.	5.772911384426537e-9
-3.8999999999999915	5.516011860220861e-9
-3.799999999999997	5.268362537050172e-9
-3.6999999999999886	5.029348127197692e-9
-3.5999999999999943	4.798361688659719e-9
-3.5	4.574811049211626e-9
-3.3999999999999915	4.35812497636958e-9
-3.299999999999997	4.147759068006064e-9
-3.1999999999999886	3.943201336431362e-9
-3.0999999999999943	3.743977455469856e-9
-3.	3.5496556357994275e-9
-2.8999999999999915	3.359851089017492e-9
-2.799999999999997	3.174230036013253e-9
-2.6999999999999886	2.992513210756429e-9
-2.5999999999999943	2.81447880704734e-9
-2.5	2.6399648135698917e-9
-2.3999999999999915	2.468870682167456e-9
-2.299999999999997	2.3011582759606733e-9
-2.1999999999999886	2.1368520480071887e-9
-2.0999999999999943	1.9760384078220933e-9
-2.	1.8188642422766061e-9
-1.8999999999999915	1.6655345691037079e-9
-1.7999999999999972	1.5163093152687155e-9
-1.6999999999999886	1.3714992285094544e-9
-1.5999999999999943	1.2314609480070958e-9
-1.5	1.0965912789132525e-9
-1.3999999999999915	9.673207347633798e-10
-1.2999999999999972	8.441064310218033e-10
-1.1999999999999886	7.274244314776649e-10
-1.0999999999999943	6.177616662844139e-10
-1.	5.15607555467634e-10
-0.8999999999999915	4.2144548412802153e-10
-0.7999999999999972	3.3574428481190495e-10
-0.6999999999999886	2.5894988818119713e-10
-0.5999999999999943	1.9147730486498632e-10
-0.5	1.3370309901517303e-10
-0.3999999999999915	8.595850755472887e-11
-0.29999999999999716	4.852334846819992e-11
-0.19999999999998863	2.162084695053535e-11
-0.09999999999999432	5.413490142449812e-12
0.	0.
0.10000000000000853	5.413490142451348e-12
0.20000000000000284	2.1620846950538415e-11
0.30000000000001137	4.852334846820451e-11
0.4000000000000057	8.595850755473493e-11
0.5	1.3370309901517303e-10
0.6000000000000085	1.9147730486499524e-10
0.7000000000000028	2.5894988818120747e-10
0.8000000000000114	3.357442848119166e-10
0.9000000000000057	4.2144548412803436e-10
1.	5.15607555467634e-10
1.1000000000000085	6.177616662844292e-10
1.2000000000000028	7.27424431477681e-10
1.3000000000000114	8.441064310218205e-10
1.4000000000000057	9.673207347633976e-10
1.5	1.0965912789132525e-9
1.6000000000000085	1.231460948007115e-9
1.7000000000000028	1.3714992285094743e-9
1.8000000000000114	1.5163093152687368e-9
1.9000000000000057	1.6655345691037294e-9
2.	1.8188642422766061e-9
2.1000000000000085	1.976038407822117e-9
2.200000000000003	2.1368520480072123e-9
2.3000000000000114	2.3011582759606965e-9
2.4000000000000057	2.4688706821674793e-9
2.5	2.6399648135698917e-9
2.6000000000000085	2.814478807047365e-9
2.700000000000003	2.9925132107564547e-9
2.8000000000000114	3.1742300360132805e-9
2.9000000000000057	3.3598510890175198e-9
3.	3.5496556357994275e-9
3.1000000000000085	3.7439774554698846e-9
3.200000000000003	3.943201336431389e-9
3.3000000000000114	4.147759068006093e-9
3.4000000000000057	4.358124976369609e-9
3.5	4.574811049211626e-9
3.6000000000000085	4.798361688659755e-9
3.700000000000003	5.029348127197729e-9
3.8000000000000114	5.268362537050204e-9
3.9000000000000057	5.516011860220896e-9
4.	5.772911384426537e-9
4.1000000000000085	6.039678089842209e-9
4.200000000000003	6.316923793057752e-9
4.300000000000011	6.605248118019085e-9
4.400000000000006	6.905231328962857e-9
4.5	7.217427067314761e-9
4.6000000000000085	7.542355042956407e-9
4.700000000000003	7.88049373983795e-9
4.800000000000011	8.232273206190883e-9
4.900000000000006	8.598068010081926e-9
5.	8.978190451209627e-9
5.1000000000000085	9.372884129104947e-9
5.200000000000003	9.782317975699232e-9
5.300000000000011	1.0206580866021962e-8
5.400000000000006	1.0645676924091744e-8
5.5	1.1099521641455088e-8
5.6000000000000085	1.1567938922965045e-8
5.700000000000003	1.2050659168065393e-8
5.800000000000011	1.254731848594608e-8
5.900000000000006	1.3057459129487253e-8
6.	1.3580531216079192e-8
6.1000000000000085	1.4115895783466744e-8
6.200000000000003	1.4662829206144718e-8
6.300000000000011	1.5220528973036913e-8
6.400000000000006	1.5788120800842415e-8
6.5	1.6364667030228714e-8
6.6000000000000085	1.6949176224719702e-8
6.700000000000003	1.7540613865451924e-8
6.800000000000011	1.8137914009713114e-8
6.900000000000006	1.873999175807562e-8
7.	1.9345756354689073e-8
7.1000000000000085	1.995412472850106e-8
7.200000000000003	2.0564035270352313e-8
7.300000000000011	2.117446163243581e-8
7.400000000000006	2.1784426332773115e-8
7.5	2.2393013948284557e-8
7.6000000000000085	2.299938368567205e-8
7.700000000000003	2.360278112954753e-8
7.800000000000011	2.4202548981715656e-8
7.900000000000006	2.4798136623828243e-8
8.	2.538910835724876e-8
8.100000000000009	2.5975150198251288e-8
8.200000000000003	2.6556075132958233e-8
8.300000000000011	2.7131826763946994e-8
8.400000000000006	2.7702481308478027e-8
8.5	2.8268247936086072e-8
8.600000000000009	2.8829467460109938e-8
8.700000000000003	2.9386609422988357e-8
8.800000000000011	2.994026763824301e-8
8.900000000000006	3.0491154272542705e-8
9.	3.104009256874804e-8
9.100000000000009	3.158800832512731e-8
9.200000000000003	3.213592025692059e-8
9.300000000000011	3.268492937411232e-8
9.400000000000006	3.3236207513793983e-8
9.5	3.379098516710284e-8
9.600000000000009	3.435053873973316e-8
9.700000000000003	3.491617738185773e-8
9.800000000000011	3.548922951842144e-8
9.900000000000006	3.607102920467257e-8
10.	3.6662902424991996e-8
10.100000000000009	3.7266153446037727e-8
10.200000000000003	3.788205132840531e-8
10.300000000000011	3.8511816694797365e-8
10.400000000000006	3.9156608847408195e-8
10.5	3.9817513323100446e-8
10.600000000000009	4.049552997208863e-8
10.700000000000003	4.119156164428406e-8
10.800000000000011	4.190640356710651e-8
10.900000000000006	4.2640733499240454e-8
11.	4.339510274624563e-8
11.100000000000009	4.4169928125747436e-8
11.200000000000003	4.496548497173525e-8
11.300000000000011	4.578190126881509e-8
11.400000000000006	4.661915300761843e-8
11.5	4.747706085150135e-8
11.600000000000009	4.835528820170685e-8
11.700000000000003	4.925334074293495e-8
11.800000000000011	5.0170567543429364e-8
11.900000000000006	5.110616377301133e-8
12.	5.2059175088853514e-8
12.100000000000009	5.302850372215346e-8
12.200000000000003	5.4012916279371836e-8
12.300000000000011	5.501105324955938e-8
12.400000000000006	5.6021440184871363e-8
12.5	5.704250049513697e-8
12.600000000000009	5.8072569769865035e-8
12.700000000000003	5.910991151299637e-8
12.800000000000011	6.015273414776685e-8
12.900000000000006	6.119920912196555e-8
13.	6.22474899184554e-8
13.100000000000009	6.329573175278168e-8
13.200000000000003	6.434211171978116e-8
13.300000000000011	6.538484913493872e-8
13.400000000000006	6.642222580438471e-8
13.5	6.745260595034409e-8
13.600000000000009	6.847445551683542e-8
13.700000000000003	6.94863605836743e-8
13.800000000000011	7.048704462538818e-8
13.900000000000006	7.147538436536848e-8
14.	7.245042399424069e-8
14.100000000000009	7.341138754457675e-8
14.200000000000003	7.435768924122219e-8
14.300000000000011	7.528894167699939e-8
14.400000000000006	7.6204961696654e-8
14.5	7.710577390687286e-8
14.600000000000009	7.799161176615403e-8
14.700000000000003	7.886291624445417e-8
14.800000000000011	7.97203320780377e-8
14.900000000000006	8.056470167902875e-8
15.	8.139705679113375e-8
15.100000000000009	8.221860801221133e-8
15.200000000000003	8.303073233032976e-8
15.300000000000011	8.383495884226766e-8
15.400000000000006	8.463295284180512e-8
15.5	8.542649847951588e-8
15.600000000000009	8.621748020607151e-8
15.700000000000003	8.700786321745778e-8
15.800000000000011	8.779967312319926e-8
15.900000000000006	8.859497505803292e-8
16.	8.939585245388278e-8
16.10000000000001	9.020438568293159e-8
16.200000000000003	9.102263077457901e-8
16.30000000000001	9.185259839963989e-8
16.400000000000006	9.26962333047711e-8
16.5	9.355539436931876e-8
16.60000000000001	9.443183544594525e-8
16.700000000000003	9.532718713590339e-8
16.80000000000001	9.624293963992124e-8
16.900000000000006	9.718042681652389e-8
17.	9.814081157132071e-8
17.10000000000001	9.912507269329139e-8
17.200000000000003	1.0013399324729397e-7
17.30000000000001	1.0116815062567924e-7
17.400000000000006	1.0222790835573269e-7
17.5	1.0331340975335716e-7
17.60000000000001	1.0442457350654465e-7
17.700000000000003	1.0556109126439787e-7
17.80000000000001	1.0672242729833932e-7
17.900000000000006	1.0790782029133223e-7
18.	1.0911628729813141e-7
18.10000000000001	1.10346629904527e-7
18.200000000000003	1.1159744259610516e-7
18.30000000000001	1.1286712332716692e-7
18.400000000000006	1.1415388625818908e-7
18.5	1.1545577660575849e-7
18.60000000000001	1.1677068752255729e-7
18.700000000000003	1.1809637889714463e-7
18.80000000000001	1.1943049793447603e-7
18.900000000000006	1.207706013489297e-7
19.	1.2211417897276216e-7
19.10000000000001	1.2345867855510084e-7
19.200000000000003	1.2480153150056704e-7
19.30000000000001	1.2614017927316845e-7
19.400000000000006	1.2747210017090738e-7
19.5	1.2879483616033981e-7
19.60000000000001	1.3010601944863974e-7
19.700000000000003	1.3140339846411451e-7
19.80000000000001	1.3268486291493704e-7
19.900000000000006	1.3394846760034344e-7
20.	1.3519245465882282e-7
20.10000000000001	1.3641527395379635e-7
20.200000000000003	1.3761560131877343e-7
20.30000000000001	1.3879235441060767e-7
20.400000000000006	1.3994470595074452e-7
20.5	1.4107209416966745e-7
20.60000000000001	1.4217423030833071e-7
20.700000000000003	1.4325110307144508e-7
20.80000000000001	1.4430297997016067e-7
20.900000000000006	1.4533040553505912e-7
21.	1.46334196423545e-7
21.10000000000001	1.47315433487794e-7
21.200000000000003	1.4827545090957292e-7
21.30000000000001	1.4921582254571235e-7
21.400000000000006	1.501383456621333e-7
21.5	1.5104502226457298e-7
21.60000000000001	1.5193803826006823e-7
21.700000000000003	1.5281974070459562e-7
21.80000000000001	1.5369261340885965e-7
21.900000000000006	1.5455925118607007e-7
22.	1.55422333032786e-7
22.10000000000001	1.5628459453675235e-7
22.200000000000003	1.5714879980447993e-7
22.30000000000001	1.5801771319653896e-7
22.400000000000006	1.5889407115064032e-7
22.5	1.5978055436211632e-7
22.60000000000001	1.606797605789047e-7
22.700000000000003	1.615941782541493e-7
22.80000000000001	1.6252616128455525e-7
22.900000000000006	1.6347790504712037e-7
23.	1.6445142393123252e-7
23.10000000000001	1.6544853054763026e-7
23.200000000000003	1.664708167806327e-7
23.30000000000001	1.6751963683544904e-7
23.400000000000006	1.6859609241829377e-7
23.5	1.6970102017341548e-7
23.60000000000001	1.7083498148781376e-7
23.700000000000003	1.7199825476116874e-7
23.80000000000001	1.7319083022504458e-7
23.900000000000006	1.7441240738145314e-7
24.	1.7566239511604672e-7
24.10000000000001	1.7693991452522393e-7
24.200000000000003	1.7824380447900687e-7
24.30000000000001	1.79572629922429e-7
24.400000000000006	1.8092469289720192e-7
24.5	1.822980462425335e-7
24.60000000000001	1.8369050990914467e-7
24.700000000000003	1.8509968979393303e-7
24.80000000000001	1.8652299897458097e-7
24.900000000000006	1.8795768119404112e-7
25.	1.8940083641474934e-7
25.10000000000001	1.90849448232109e-7
25.200000000000003	1.9230041290693886e-7
25.30000000000001	1.9375056974784375e-7
25.400000000000006	1.951967325475842e-7
25.5	1.9663572175325894e-7
25.60000000000001	1.9806439702915713e-7
25.700000000000003	1.9947968985425112e-7
25.80000000000001	2.008786357840476e-7
25.900000000000006	2.0225840599949612e-7
26.	2.0361633776428192e-7
26.10000000000001	2.0494996341641153e-7
26.200000000000003	2.0625703753071526e-7
26.30000000000001	2.0753556190574412e-7
26.400000000000006	2.087838080513896e-7
26.5	2.100003368821103e-7
26.60000000000001	2.1118401535445118e-7
26.700000000000003	2.1233402982601303e-7
26.80000000000001	2.134498959554516e-7
26.900000000000006	2.145314650086466e-7
27.	2.1557892648399896e-7
27.10000000000001	2.165928070189151e-7
27.200000000000003	2.1757396558899256e-7
27.30000000000001	2.1852358506022837e-7
27.400000000000006	2.1944316020180037e-7
27.5	2.2033448231178313e-7
27.60000000000001	2.2119962064969772e-7
27.700000000000003	2.220409009074362e-7
27.80000000000001	2.2286088098324015e-7
27.900000000000006	2.236623243516223e-7
28.	2.2444817134514098e-7
28.099999999999994	2.2522150868158374e-7
28.200000000000017	2.2598553758243056e-7
28.30000000000001	2.267435408355499e-7
28.400000000000006	2.2749884915722152e-7
28.5	2.2825480720610913e-7
28.599999999999994	2.2901473959521704e-7
28.700000000000017	2.2978191723763608e-7
28.80000000000001	2.3055952434860069e-7
28.900000000000006	2.3135062641060778e-7
29.	2.321581393906533e-7
29.099999999999994	2.329848004795776e-7
29.200000000000017	2.338331406035528e-7
29.30000000000001	2.3470545893732256e-7
29.400000000000006	2.3560379962827134e-7
29.5	2.3652993091997977e-7
29.599999999999994	2.3748532684382053e-7
29.700000000000017	2.3847115162738045e-7
29.80000000000001	2.394882469490781e-7
29.900000000000006	2.405371221491449e-7
30.	2.4161794748799403e-7
30.099999999999994	2.4273055052369515e-7
30.200000000000017	2.438744156605305e-7
30.30000000000001	2.450486869001735e-7
30.400000000000006	2.4625217380564863e-7
30.5	2.474833606656435e-7
30.599999999999994	2.487404188228272e-7
30.700000000000017	2.50021222104403e-7
30.80000000000001	2.5132336526623466e-7
30.900000000000006	2.5264418533355634e-7
31.	2.539807856916872e-7
31.099999999999994	2.553300627496494e-7
31.200000000000017	2.5668873496844026e-7
31.30000000000001	2.5805337401449815e-7
31.400000000000006	2.5942043776815483e-7
31.5	2.607863048872176e-7
31.599999999999994	2.621473105980161e-7
31.700000000000017	2.634997833609513e-7
31.80000000000001	2.648400820355537e-7
31.900000000000006	2.66164633152007e-7
32.	2.6746996788265877e-7
32.099999999999994	2.687527582988347e-7
32.20000000000002	2.7000985249578454e-7
32.30000000000001	2.712383081721685e-7
32.400000000000006	2.7243542426043404e-7
32.5	2.735987702207633e-7
32.599999999999994	2.7472621263399786e-7
32.70000000000002	2.758159387577902e-7
32.80000000000001	2.7686647674485075e-7
32.900000000000006	2.778767122620245e-7
33.	2.7884590129333026e-7
33.099999999999994	2.7977367895834607e-7
33.20000000000002	2.8066006422841233e-7
33.30000000000001	2.8150546047621916e-7
33.400000000000006	2.8231065184835355e-7
33.5	2.8307679550432827e-7
33.599999999999994	2.8380540981848976e-7
33.70000000000002	2.8449835869201307e-7
33.80000000000001	2.851578321700643e-7
33.900000000000006	2.8578632360332354e-7
34.	2.8638660363269854e-7
34.099999999999994	2.8696169131069816e-7
34.20000000000002	2.87514822702097e-7
34.30000000000001	2.880494173299613e-7
34.400000000000006	2.8856904285069294e-7
34.5	2.890773783534788e-7
34.599999999999994	2.895781766855974e-7
34.70000000000002	2.900752262056947e-7
34.80000000000001	2.90572312362786e-7
34.900000000000006	2.910731794898835e-7
35.	2.915814931882874e-7
35.099999999999994	2.9210080366235343e-7
35.20000000000002	2.9263451034552194e-7
35.30000000000001	2.9318582813720144e-7
35.400000000000006	2.937577555472768e-7
35.5	2.943530450211151e-7
35.599999999999994	2.949741756933911e-7
35.70000000000002	2.956233287942523e-7
35.80000000000001	2.9630236590654583e-7
35.900000000000006	2.9701281024826495e-7
36.	2.977558311300858e-7
36.099999999999994	2.985322317139348e-7
36.20000000000002	2.9934244017481425e-7
36.30000000000001	3.0018650434452447e-7
36.400000000000006	3.0106408989227317e-7
36.5	3.01974482073207e-7
36.599999999999994	3.0291659105143235e-7
36.70000000000002	3.0388896077890915e-7
36.80000000000001	3.0488978138547053e-7
36.900000000000006	3.059169050080669e-7
37.	3.0696786495902593e-7
37.099999999999994	3.0803989810373565e-7
37.20000000000002	3.091299702877515e-7
37.30000000000001	3.1023480462215184e-7
37.400000000000006	3.1135091240429287e-7
37.5	3.124746264193858e-7
37.599999999999994	3.136021363370084e-7
37.70000000000002	3.1472952588638174e-7
37.80000000000001	3.158528114655949e-7
37.900000000000006	3.169679818136873e-7
38.	3.180710383512487e-7
38.099999999999994	3.1915803577573567e-7
38.20000000000002	3.2022512248266393e-7
38.30000000000001	3.2126858037386393e-7
38.400000000000006	3.2228486360962063e-7
38.5	3.23270635863192e-7
38.599999999999994	3.242228056442365e-7
38.70000000000002	3.251385592722707e-7
38.80000000000001	3.2601539110241567e-7
38.900000000000006	3.268511306332941e-7
39.	3.2764396616067434e-7
39.099999999999994	3.2839246467991386e-7
39.20000000000002	3.2909558778480915e-7
39.30000000000001	3.297527033594135e-7
39.400000000000006	3.3036359291187185e-7
39.5	3.3092845445441853e-7
39.599999999999994	3.3144790089039603e-7
39.70000000000002	3.3192295392642226e-7
39.80000000000001	3.3235503358461343e-7
39.900000000000006	3.32745943445043e-7
40.	3.330978518013707e-7
40.099999999999994	3.3341326896192843e-7
40.20000000000002	3.3369502097367207e-7
40.30000000000001	3.339462200866123e-7
40.400000000000006	3.341702323110769e-7
40.5	3.343706424490082e-7
40.599999999999994	3.3455121700321725e-7
40.70000000000002	3.347158653849952e-7
40.80000000000001	3.3486859985077634e-7
40.900000000000006	3.3501349460283234e-7
41.	3.3515464448758953e-7
41.099999999999994	3.3529612371850746e-7
41.20000000000002	3.354419450390616e-7
41.30000000000001	3.355960197258204e-7
41.400000000000006	3.357621188124907e-7
41.5	3.359438358937994e-7
41.599999999999994	3.3614455184377746e-7
41.70000000000002	3.363674017570199e-7
41.80000000000001	3.366152443943759e-7
41.900000000000006	3.368906343867101e-7
42.	3.3719579742231366e-7
42.099999999999994	3.3753260861550175e-7
42.20000000000002	3.3790257422613667e-7
42.30000000000001	3.383068168723784e-7
42.400000000000006	3.3874606435193166e-7
42.5	3.392206421603463e-7
42.599999999999994	3.3973046976846905e-7
42.70000000000002	3.402750606947385e-7
42.80000000000001	3.4085352638149143e-7
42.900000000000006	3.414645838575979e-7
43.	3.4210656714236927e-7
43.099999999999994	3.427774423176435e-7
43.20000000000002	3.4347482616611547e-7
43.30000000000001	3.4419600824432554e-7
43.400000000000006	3.4493797622826853e-7
43.5	3.4569744433848667e-7
43.599999999999994	3.4647088461997267e-7
43.70000000000002	3.4725456082057546e-7
43.80000000000001	3.4804456458028154e-7
43.900000000000006	3.4883685361325266e-7
44.	3.4962729153540874e-7
44.099999999999994	3.5041168896330977e-7
44.20000000000002	3.511858454857639e-7
44.30000000000001	3.519455920886849e-7
44.400000000000006	3.5268683359690927e-7
44.5	3.534055906846018e-7
44.599999999999994	3.5409804099912874e-7
44.70000000000002	3.5476055894235035e-7
44.80000000000001	3.553897536585556e-7
44.900000000000006	3.559825047900418e-7
45.	3.565359955796895e-7
45.099999999999994	3.570477429248396e-7
45.20000000000002	3.575156240181044e-7
45.30000000000001	3.5793789924811156e-7
45.400000000000006	3.5831323107610946e-7
45.5	3.586406986521584e-7
45.599999999999994	3.589198079865807e-7
45.70000000000002	3.591504975475159e-7
45.80000000000001	3.59333139212867e-7
45.900000000000006	3.5946853456361753e-7
46.	3.595579065643424e-7
46.099999999999994	3.596028867347177e-7
46.20000000000002	3.5960549797185553e-7
46.30000000000001	3.5956813323642546e-7
46.400000000000006	3.594935303648238e-7
46.5	3.5938474331435344e-7
46.599999999999994	3.5924511018778994e-7
46.70000000000002	3.590782184173203e-7
46.80000000000001	3.588878675152493e-7
46.900000000000006	3.5867802981988266e-7
47.	3.5845280967952113e-7
47.099999999999994	3.582164015256449e-7
47.20000000000002	3.5797304728834744e-7
47.30000000000001	3.5772699360325074e-7
47.400000000000006	3.5748244924996274e-7
47.5	3.572435432481691e-7
47.599999999999994	3.5701428401929395e-7
47.70000000000002	3.567985199999674e-7
47.80000000000001	3.5659990206896936e-7
47.900000000000006	3.5642184812251023e-7
48.	3.562675101042942e-7
48.099999999999994	3.561397437673345e-7
48.20000000000002	3.560410814144525e-7
48.30000000000001	3.5597370783418476e-7
48.400000000000006	3.559394396187788e-7
48.5	3.5593970802127524e-7
48.599999999999994	3.55975545479498e-7
48.70000000000002	3.560475759061118e-7
48.80000000000001	3.561560088157607e-7
48.900000000000006	3.5630063733251143e-7
49.	3.564808400932803e-7
49.099999999999994	3.5669558703542185e-7
49.20000000000002	3.569434490289964e-7
49.30000000000001	3.572226112862566e-7
49.400000000000006	3.5753089045243624e-7
49.5	3.5786575525288044e-7
49.599999999999994	3.5822435054193194e-7
49.70000000000002	3.586035245687735e-7
49.80000000000001	3.589998592448357e-7
49.900000000000006	3.59409703166571e-7
50.	3.598292071167632e-7
50.099999999999994	3.602543617374696e-7
50.20000000000002	3.606810370387003e-7
50.30000000000001	3.611050233796031e-7
50.400000000000006	3.6152207353385964e-7
50.5	3.6192794542888605e-7
50.599999999999994	3.623184451299086e-7
50.70000000000002	3.6268946962575835e-7
50.80000000000001	3.6303704896383814e-7
50.900000000000006	3.633573872777897e-7
51.	3.636469022533195e-7
51.099999999999994	3.639022625858264e-7
51.20000000000002	3.64120422998107e-7
51.30000000000001	3.6429865640757033e-7
51.400000000000006	3.6443458286003605e-7
51.5	3.645261948810259e-7
51.599999999999994	3.6457187893514716e-7
51.70000000000002	3.645704327291559e-7
51.80000000000001	3.6452107814387466e-7
51.900000000000006	3.644234696335433e-7
52.	3.642776979874902e-7
52.099999999999994	3.6408428940721825e-7
52.20000000000002	3.638441999110745e-7
52.30000000000001	3.6355880513755044e-7
52.400000000000006	3.632298856758676e-7
52.5	3.628596081078195e-7
52.599999999999994	3.624505019968871e-7
52.70000000000002	3.620054331085705e-7
52.80000000000001	3.6152757318887915e-7
52.900000000000006	3.610203666653888e-7
53.	3.6048749466671926e-7
53.099999999999994	3.59932836781331e-7
53.20000000000002	3.593604309950706e-7
53.30000000000001	3.587744322588267e-7
53.400000000000006	3.581790701431689e-7
53.5	3.5757860603618136e-7
53.60000000000002	3.569772903342512e-7
53.70000000000002	3.563793200638729e-7
53.80000000000001	3.557887973560998e-7
53.900000000000006	3.552096891748271e-7
54.	3.5464578867622646e-7
54.10000000000002	3.5410067855011656e-7
54.20000000000002	3.5357769666545415e-7
54.30000000000001	3.5307990431213715e-7
54.400000000000006	3.5261005730045855e-7
54.5	3.521705801483492e-7
54.60000000000002	3.517635435553884e-7
54.70000000000002	3.5139064533176283e-7
54.80000000000001	3.510531949201325e-7
54.900000000000006	3.507521016188196e-7
55.	3.5048786658591434e-7
55.10000000000002	3.502605786757377e-7
55.20000000000002	3.5006991413149283e-7
55.30000000000001	3.499151401307213e-7
55.400000000000006	3.497951221531605e-7
55.5	3.497083351135832e-7
55.60000000000002	3.49652878174993e-7
55.70000000000002	3.4962649313001995e-7
55.80000000000001	3.4962658621037767e-7
55.900000000000006	3.4965025315581497e-7
56.	3.496943073451282e-7
56.10000000000002	3.497553107626723e-7
56.20000000000002	3.4982960754461615e-7
56.30000000000001	3.499133598202928e-7
56.400000000000006	3.500025855357797e-7
56.5	3.500931979198383e-7
56.60000000000002	3.5018104622707557e-7
56.70000000000002	3.502619573703091e-7
56.80000000000001	3.503317780342378e-7
56.900000000000006	3.503864168463009e-7
57.	3.504218861686789e-7
57.10000000000002	3.5043434306833097e-7
57.20000000000002	3.504201290202932e-7
57.30000000000001	3.5037580790361414e-7
57.400000000000006	3.5029820185957035e-7
57.5	3.501844245984027e-7
57.60000000000002	3.500319117637483e-7
57.70000000000002	3.498384479931343e-7
57.80000000000001	3.49602190348057e-7
57.900000000000006	3.493216878278899e-7
58.	3.4899589672757097e-7
58.10000000000002	3.4862419164901286e-7
58.20000000000002	3.4820637202962565e-7
58.30000000000001	3.4774266410735014e-7
58.400000000000006	3.472337182991304e-7
58.5	3.466806020278257e-7
58.60000000000002	3.4608478809004473e-7
58.70000000000002	3.454481387133194e-7
58.80000000000001	3.447728855043216e-7
58.900000000000006	3.4406160553962333e-7
59.	3.43317193895875e-7
59.10000000000002	3.4254283295659105e-7
59.20000000000002	3.417419588673079e-7
59.30000000000001	3.409182255393551e-7
59.400000000000006	3.4007546662449625e-7
59.5	3.3921765589817966e-7
59.60000000000002	3.383488664980777e-7
59.70000000000002	3.374732294671927e-7
59.80000000000001	3.3659489204735955e-7
59.900000000000006	3.357179761599375e-7
60.	3.348465374963661e-7
60.10000000000002	3.339845256226974e-7
60.20000000000002	3.331357454798624e-7
60.30000000000001	3.323038206359673e-7
60.400000000000006	3.31492158619076e-7
60.5	3.3070391862932244e-7
60.60000000000002	3.2994198189851734e-7
60.70000000000002	3.292089249341609e-7
60.80000000000001	3.285069958534774e-7
60.900000000000006	3.2783809398210767e-7
61.	3.2720375286175393e-7
61.10000000000002	3.2660512678153066e-7
61.20000000000002	3.260429809191743e-7
61.30000000000001	3.2551768515055215e-7
61.400000000000006	3.25029211559091e-7
61.5	3.2457713565059187e-7
61.60000000000002	3.2416064125331945e-7
61.70000000000002	3.237785290579636e-7
61.80000000000001	3.2342922872691027e-7
61.900000000000006	3.231108144769897e-7
62.	3.2282102401434465e-7
62.10000000000002	3.2255728067417446e-7
62.20000000000002	3.223167185917912e-7
62.30000000000001	3.2209621070474573e-7
62.400000000000006	3.2189239935885075e-7
62.5	3.217017292639629e-7
62.60000000000002	3.2152048251873847e-7
62.70000000000002	3.2134481539760424e-7
62.80000000000001	3.211707965684088e-7
62.900000000000006	3.209944463861803e-7
63.	3.20811776887701e-7
63.10000000000002	3.2061883209384036e-7
63.20000000000002	3.204117282124379e-7
63.30000000000001	3.201866933245009e-7
63.400000000000006	3.1994010613127825e-7
63.5	3.196685333397444e-7
63.60000000000002	3.1936876526967507e-7
63.70000000000002	3.1903784927705104e-7
63.80000000000001	3.186731206061636e-7
63.900000000000006	3.182722303065226e-7
64.	3.178331698803588e-7
64.10000000000002	3.1735429236185673e-7
64.20000000000002	3.1683432956984824e-7
64.30000000000001	3.1627240532091114e-7
64.4	3.156680444389918e-7
64.5	3.1502117744992977e-7
64.60000000000002	3.1433214090372583e-7
64.70000000000002	3.136016733230552e-7
64.80000000000001	3.1283090683238106e-7
64.9	3.1202135457700864e-7
65.	3.111748940945536e-7
65.10000000000002	3.1029374685157335e-7
65.20000000000002	3.0938045420467576e-7
65.30000000000001	3.0843785008742413e-7
65.4	3.074690307611928e-7
65.5	3.0647732199917854e-7
65.60000000000002	3.05466244097717e-7
65.70000000000002	3.044394751276109e-7
65.80000000000001	3.034008128502955e-7
65.9	3.0235413572941556e-7
66.	3.013033634680023e-7
66.10000000000002	3.0025241749525427e-7
66.20000000000002	2.9920518181545946e-7
66.30000000000001	2.9816546461535666e-7
66.4	2.9713696100592416e-7
66.5	2.9612321725082785e-7
66.60000000000002	2.951275968073182e-7
66.70000000000002	2.941532484768889e-7
66.80000000000001	2.932030769332076e-7
66.9	2.9227971586428827e-7
67.	2.913855039351739e-7
67.10000000000002	2.9052246374696683e-7
67.20000000000002	2.8969228393829526e-7
67.30000000000001	2.888963045464495e-7
67.4	2.8813550571769153e-7
67.5	2.874104998296311e-7
67.60000000000002	2.86721527063105e-7
67.70000000000002	2.860684544365517e-7
67.80000000000001	2.854507782922884e-7
67.9	2.848676302011535e-7
68.	2.8431778622943826e-7
68.10000000000002	2.837996794896517e-7
68.20000000000002	2.833114158742225e-7
68.30000000000001	2.8285079284853816e-7
68.4	2.8241532115665983e-7
68.5	2.8200224926950356e-7
68.60000000000002	2.8160859038135706e-7
68.70000000000002	2.812311517363234e-7
68.80000000000001	2.8086656604194924e-7
68.9	2.805113247031315e-7
69.	2.801618125858608e-7
69.10000000000002	2.798143439978686e-7
69.20000000000002	2.7946519955238216e-7
69.30000000000001	2.791106635624948e-7
69.4	2.7874706159777784e-7
69.5	2.7837079782226867e-7
69.60000000000002	2.7797839172447876e-7
69.70000000000002	2.7756651384609895e-7
69.80000000000001	2.771320201171302e-7
69.9	2.766719844115804e-7
70.	2.761837289499397e-7
70.10000000000002	2.756648521924931e-7
70.20000000000002	2.751132538911541e-7
70.30000000000001	2.745271569967502e-7
70.4	2.73905126153273e-7
70.5	2.7324608255004627e-7
70.60000000000002	2.725493149465209e-7
70.70000000000002	2.7181448673171276e-7
70.80000000000001	2.710416389303883e-7
70.9	2.702311891200446e-7
71.	2.6938392627555723e-7
71.10000000000002	2.685010016110967e-7
71.20000000000002	2.675839155405426e-7
71.30000000000001	2.6663450092714857e-7
71.4	2.65654902839753e-7
71.5	2.64647555075488e-7
71.60000000000002	2.636151537470147e-7
71.70000000000002	2.625606282651655e-7
71.80000000000001	2.614871100750058e-7
71.9	2.6039789952445255e-7
72.	2.5929643125946125e-7
72.10000000000002	2.581862385484633e-7
72.20000000000002	2.5707091694128574e-7
72.30000000000001	2.559540876644967e-7
72.4	2.5483936114642445e-7
72.5	2.537303010514506e-7
72.60000000000002	2.5263038918522513e-7
72.70000000000002	2.515429916108271e-7
72.80000000000001	2.504713262913002e-7
72.9	2.494184325471518e-7
73.	2.483871425889974e-7
73.10000000000002	2.473800553562311e-7
73.20000000000002	2.4639951286301705e-7
73.30000000000001	2.454475792235214e-7
73.4	2.4452602249962673e-7
73.5	2.436362994866766e-7
73.60000000000002	2.427795435263482e-7
73.70000000000002	2.4195655541066256e-7
73.80000000000001	2.4116779741743884e-7
73.9	2.404133904951187e-7
74.	2.39693114593676e-7
74.10000000000002	2.3900641211807854e-7
74.20000000000002	2.3835239446124643e-7
74.30000000000001	2.3772985155434404e-7
74.4	2.3713726435332576e-7
74.5	2.3657282016161454e-7
74.60000000000002	2.3603443066946472e-7
74.70000000000002	2.355197525707555e-7
74.80000000000001	2.3502621059759765e-7
74.9	2.3455102279225328e-7
75.	2.340912278145022e-7
75.10000000000002	2.336437140609898e-7
75.20000000000002	2.3320525035152604e-7
75.30000000000001	2.3277251791613915e-7
75.4	2.323421433964177e-7
75.5	2.3191073255578368e-7
75.60000000000002	2.3147490437642205e-7
75.70000000000002	2.3103132520623763e-7
75.80000000000001	2.3057674260800618e-7
75.9	2.3010801855541618e-7
76.	2.2962216161747939e-7
76.10000000000002	2.2911635777428486e-7
76.20000000000002	2.2858799951363507e-7
76.30000000000001	2.2803471286999353e-7
76.4	2.2745438208451425e-7
76.5	2.2684517158769383e-7
76.60000000000002	2.262055450342353e-7
76.70000000000002	2.2553428115272885e-7
76.80000000000001	2.2483048621029504e-7
76.9	2.2409360293381249e-7
77.	2.2332341577407248e-7
77.10000000000002	2.2252005244635909e-7
77.20000000000002	2.2168398172965882e-7
77.30000000000001	2.2081600755603926e-7
77.4	2.1991725947071117e-7
77.5	2.1898917959097242e-7
77.60000000000002	2.1803350623765684e-7
77.70000000000002	2.1705225445503703e-7
77.80000000000001	2.1604769367352614e-7
77.9	2.1502232280334567e-7
78.	2.1397884307596186e-7
78.10000000000002	2.1292012897316337e-7
78.20000000000002	2.118491976008518e-7
78.30000000000001	2.1076917687584075e-7
78.4	2.0968327289923923e-7
78.5	2.0859473688949669e-7
78.60000000000002	2.0750683204225075e-7
78.70000000000002	2.0642280067317018e-7
78.80000000000001	2.0534583198455188e-7
78.9	2.0427903077717687e-7
79.	2.0322538740646652e-7
79.10000000000002	2.0218774925708525e-7
79.20000000000002	2.011687939834593e-7
79.30000000000001	2.0017100473594716e-7
79.4	1.9919664756424573e-7
79.5	1.982477511616122e-7
79.60000000000002	1.9732608908613267e-7
79.70000000000002	1.9643316456898523e-7
79.80000000000001	1.955701979946929e-7
79.9	1.9473811711497242e-7
80.	1.9393755003599094e-7
80.10000000000002	1.931688209986605e-7
80.20000000000002	1.9243194895289124e-7
80.30000000000001	1.917266489093065e-7
80.4	1.9105233603554077e-7
80.5	1.9040813244859227e-7
80.60000000000002	1.8979287663948125e-7
80.70000000000002	1.8920513545135653e-7
80.80000000000001	1.8864321851688854e-7
80.9	1.8810519504508264e-7
81.	1.8758891283130013e-7
81.10000000000002	1.8709201934724622e-7
81.20000000000002	1.86611984749889e-7
81.30000000000001	1.8614612662985572e-7
81.4	1.856916363009434e-7
81.5	1.8524560641328e-7
81.60000000000002	1.8480505965374646e-7
81.70000000000002	1.843669782789671e-7
81.80000000000001	1.8392833420899564e-7
81.9	1.8348611939435542e-7
82.	1.8303737615588804e-7
82.10000000000002	1.8257922718652895e-7
82.20000000000002	1.8210890489722677e-7
82.30000000000001	1.816237797862524e-7
82.4	1.8112138751257955e-7
82.5	1.8059945436017916e-7
82.60000000000002	1.8005592079123027e-7
82.70000000000002	1.7948896280251024e-7
82.80000000000001	1.7889701082056616e-7
82.9	1.7827876589754867e-7
83.	1.7763321300047282e-7
83.10000000000002	1.7695963122174873e-7
83.20000000000002	1.7625760077750864e-7
83.30000000000001	1.7552700670186116e-7
83.4	1.7476803918896352e-7
83.5	1.7398119057984024e-7
83.60000000000002	1.731672490363036e-7
83.70000000000002	1.7232728898922846e-7
83.80000000000001	1.7146265849184806e-7
83.9	1.7057496364983976e-7
84.	1.6966605033787046e-7
84.10000000000002	1.6873798344629547e-7
84.20000000000002	1.6779302393117194e-7
84.30000000000001	1.6683360396518117e-7
84.4	1.6586230050609113e-7
84.5	1.648818076127867e-7
84.60000000000002	1.6389490784661267e-7
84.70000000000002	1.629044430978935e-7
84.80000000000001	1.619132851742171e-7
84.9	1.6092430647879444e-7
85.	1.5994035109436788e-7
85.10000000000002	1.5896420657132843e-7
85.20000000000002	1.5799857669855364e-7
85.30000000000001	1.570460555126638e-7
85.4	1.5610910277665164e-7
85.5	1.5519002113283814e-7
85.60000000000002	1.5429093510855078e-7
85.70000000000002	1.5341377212641495e-7
85.80000000000001	1.5256024564524204e-7
85.9	1.5173184053267226e-7
86.	1.5092980074730994e-7
86.10000000000002	1.5015511938636433e-7
86.20000000000002	1.4940853113488947e-7
86.30000000000001	1.4869050713464608e-7
86.4	1.4800125227431172e-7
86.5	1.4734070488807273e-7
86.60000000000002	1.4670853883630036e-7
86.70000000000002	1.4610416792974738e-7
86.80000000000001	1.4552675264715078e-7
86.9	1.449752090849429e-7
87.	1.444482200665948e-7
87.10000000000002	1.4394424832762608e-7
87.20000000000002	1.4346155168023954e-7
87.30000000000001	1.4299820004865186e-7
87.4	1.4255209425239582e-7
87.5	1.4212098640008684e-7
87.60000000000002	1.4170250174048716e-7
87.70000000000002	1.4129416180129653e-7
87.80000000000001	1.4089340862923234e-7
87.9	1.404976299279964e-7
88.	1.4010418487408617e-7
88.10000000000002	1.3971043037462353e-7
88.20000000000002	1.3931374751697571e-7
88.30000000000001	1.389115679475255e-7
88.4	1.385013999070893e-7
88.5	1.3808085364372744e-7
88.60000000000002	1.3764766592056713e-7
88.70000000000002	1.371997233372005e-7
88.80000000000001	1.367350841885673e-7
88.9	1.3625199859524035e-7
89.	1.357489266538038e-7
89.10000000000002	1.3522455437553888e-7
89.20000000000002	1.3467780720575108e-7
89.30000000000001	1.3410786094448138e-7
89.4	1.3351414992163405e-7
89.5	1.328963723151352e-7
89.60000000000002	1.3225449253897395e-7
89.70000000000002	1.3158874066810326e-7
89.80000000000001	1.3089960890835882e-7
89.9	1.3018784516093967e-7
90.	1.2945444377167945e-7
90.10000000000002	1.28700633594461e-7
90.20000000000002	1.279278635348539e-7
90.30000000000001	1.2713778577359289e-7
90.4	1.2633223689922315e-7
90.5	1.255132172044857e-7
90.60000000000002	1.2468286842141576e-7
90.70000000000002	1.2384345018531696e-7
90.80000000000001	1.2299731552763274e-7
90.9	1.2214688570222477e-7
91.	1.2129462464882926e-7
91.10000000000002	1.2044301339175775e-7
91.20000000000002	1.1959452466164814e-7
91.30000000000001	1.1875159801373066e-7
91.4	1.1791661569827804e-7
91.5	1.170918795182647e-7
91.60000000000002	1.1627958888651062e-7
91.70000000000002	1.1548182027039045e-7
91.80000000000001	1.1470050818726636e-7
91.9	1.1393742788880895e-7
92.	1.1319417984787311e-7
92.10000000000002	1.1247217613814818e-7
92.20000000000002	1.1177262877479551e-7
92.30000000000001	1.1109654006405062e-7
92.4	1.1044469499150504e-7
92.5	1.0981765566257321e-7
92.60000000000002	1.0921575779448184e-7
92.70000000000002	1.0863910924685523e-7
92.80000000000001	1.080875905673945e-7
92.9	1.0756085751998204e-7
93.	1.0705834555440235e-7
93.10000000000002	1.0657927616940692e-7
93.20000000000002	1.0612266511364263e-7
93.30000000000001	1.0568733236162287e-7
93.4	1.0527191379410754e-7
93.5	1.0487487450364215e-7
93.60000000000002	1.0449452363638064e-7
93.70000000000002	1.04129030670515e-7
93.80000000000001	1.0377644301961131e-7
93.9	1.034347048359697e-7
94.	1.0310167687492015e-7
94.10000000000002	1.0277515726602216e-7
94.20000000000002	1.0245290302178995e-7
94.30000000000001	1.021326520992607e-7
94.4	1.0181214581497226e-7
94.5	1.0148915140025209e-7
94.60000000000002	1.0116148447173746e-7
94.70000000000002	1.0082703118231299e-7
94.80000000000001	1.0048376981072648e-7
94.9	1.0012979154453253e-7
95.	9.976332021116092e-8
95.10000000000002	9.938273071614824e-8
95.20000000000002	9.898656595616259e-8
95.30000000000001	9.857355198749121e-8
95.4	9.814261124815318e-8
95.5	9.769287365357248e-8
95.60000000000002	9.722368541153145e-8
95.70000000000002	9.673461543148816e-8
95.80000000000001	9.622545923574829e-8
95.9	9.569624031479807e-8
96.	9.514720890557612e-8
96.10000000000002	9.457883820881923e-8
96.20000000000002	9.399181809901206e-8
96.30000000000001	9.338704641705263e-8
96.4	9.276561797071124e-8
96.5	9.212881140048044e-8
96.60000000000002	9.147807409780606e-8
96.70000000000002	9.081500538830337e-8
96.80000000000001	9.014133821387514e-8
96.9	8.945891956429038e-8
97.	8.876968992046515e-8
97.10000000000002	8.80756619783269e-8
97.20000000000002	8.737889892376317e-8
97.30000000000001	8.668149252592403e-8
97.4	8.598554130839047e-8
97.5	8.529312904584103e-8
97.60000000000002	8.460630381839148e-8
97.70000000000002	8.392705783734549e-8
97.80000000000001	8.325730823533584e-8
97.9	8.259887899146099e-8
98.	8.195348413870739e-8
98.10000000000002	8.132271237739338e-8
98.20000000000002	8.070801319518748e-8
98.30000000000001	8.01106845720138e-8
98.4	7.953186232734825e-8
98.5	7.897251114838863e-8
98.60000000000002	7.843341732064201e-8
98.70000000000002	7.79151831677524e-8
98.80000000000001	7.74182231949254e-8
98.9	7.694276192003493e-8
99.	7.648883336821623e-8
99.10000000000002	7.605628219920907e-8
99.20000000000002	7.564476643156755e-8
99.30000000000001	7.525376172368989e-8
99.4	7.488256716803601e-8
99.5	7.453031255143384e-8
99.60000000000002	7.419596703061578e-8
99.70000000000002	7.387834916769213e-8
99.80000000000001	7.357613826481415e-8
99.9	7.328788693057452e-8
100.	7.301203480255145e-8

==> data/epsnoise3a.dat <==
-100.	0.000025028104102673162
-99.9	0.000025174143329039236
-99.8	0.00002532081178687784
-99.7	0.000025468110579211963
-99.6	0.00002561604079948763
-99.5	0.000025764603531488375
-99.4	0.00002591379984924996
-99.3	0.000026063630816974788
-99.2	0.000026214097488946545
-99.1	0.000026365200909444713
-99.	0.00002651694211265903
-98.9	0.00002666932212260411
-98.8	0.00002682234195303386
-98.7	0.000026976002607355965
-98.6	0.000027130305078546555
-98.5	0.000027285250349064508
-98.4	0.000027440839390766168
-98.3	0.000027597073164819757
-98.2	0.00002775395262162003
-98.1	0.000027911478700702803
-98.	0.000028069652330659557
-97.9	0.000028228474429052174
-97.8	0.000028387945902327535
-97.7	0.00002854806764573221
-97.6	0.000028708840543227313
-97.5	0.00002887026546740316
-97.4	0.000029032343279394317
-97.3	0.000029195074828794346
-97.2	0.00002935846095357077
-97.1	0.000029522502479980238
-97.	0.000029687200222483415
-96.9	0.000029852554983660307
-96.8	0.000030018567554125394
-96.7	0.000030185238712442923
-96.6	0.00003035256922504239
-96.5	0.00003052055984613381
-96.4	0.00003068921131762356
-96.3	0.00003085852436902973
-96.2	0.00003102849971739803
-96.1	0.00003119913806721757
-96.	0.000031370440110336805
-95.9	0.000031542406525879587
-95.8	0.00003171503798016138
-95.7	0.000031888335126605323
-95.6	0.000032062298605658875
-95.5	0.00003223692904471009
-95.4	0.00003241222705800441
-95.3	0.000032588193246561453
-95.2	0.00003276482819809158
-95.1	0.0000329421324869134
-95.	0.000033120106673870435
-94.9	0.000033298751306248936
-94.8	0.00003347806691769489
-94.7	0.00003365805402813186
-94.6	0.00003383871314367873
-94.5	0.000034020044756567494
-94.4	0.00003420204934506155
-94.3	0.00003438472737337373
-94.2	0.00003456807929158476
-94.1	0.00003475210553556196
-94.	0.000034936806526877814
-93.9	0.00003512218267272911
-93.8	0.000035308234365855886
-93.7	0.00003549496198446078
-93.6	0.00003568236589212866
-93.5	0.000035870446437746065
-93.4	0.000036059203955421286
-93.3	0.00003624863876440444
-93.2	0.00003643875116900759
-93.1	0.00003662954145852545
-93.	0.000036821009907155945
-92.9	0.000037013156773921196
-92.8	0.00003720598230258871
-92.7	0.00003739948672159257
-92.6	0.00003759367024395516
-92.5	0.00003778853306720891
-92.4	0.0000379840753733184
-92.3	0.000038180297328602565
-92.2	0.000038377199083657216
-92.1	0.00003857478077327785
-92.	0.00003877304251638254
-91.9	0.000038971984415935293
-91.8	0.00003917160655886944
-91.7	0.00003937190901601143
-91.6	0.000039572891842004916
-91.5	0.00003977455507523475
-91.4	0.00003997689873775185
-91.3	0.00004017992283519775
-91.2	0.000040383627356729706
-91.1	0.00004058801227494613
-91.	0.000040793077545812
-90.9	0.00004099882310858496
-90.8	0.00004120524888574136
-90.7	0.00004141235478290267
-90.6	0.0000416201406887623
-90.5	0.00004182860647501258
-90.4	0.000042037751996272094
-90.3	0.00004224757709001326
-90.2	0.00004245808157649024
-90.1	0.000042669265258667246
-90.	0.000042881127922146845
-89.9	0.000043093669335098986
-89.8	0.00004330688924819007
-89.7	0.00004352078739451224
-89.6	0.00004373536348951337
-89.5	0.00004395061723092696
-89.4	0.0000441665482987026
-89.3	0.00004438315635493668
-89.2	0.000044600441043803346
-89.1	0.00004481840199148603
-89.	0.00004503703880610886
-88.9	0.00004525635107766906
-88.8	0.00004547633837796899
-88.7	0.000045697000260548933
-88.6	0.00004591833626062019
-88.5	0.000046140345894998376
-88.4	0.000046363028662037157
-88.3	0.00004658638404156242
-88.2	0.00004681041149480638
-88.1	0.00004703511046434275
-88.	0.000047260480374021504
-87.9	0.00004748652062890448
-87.8	0.00004771323061520132
-87.7	0.000047940609700205354
-87.6	0.00004816865723223048
-87.5	0.00004839737254054771
-87.4	0.00004862675493532275
-87.3	0.0000488568037075535
-87.2	0.00004908751812900794
-87.1	0.0000493188974521627
-87.	0.00004955094091014165
-86.9	0.0000497836477166551
-86.8	0.00005001701706593925
-86.7	0.000050251048132696
-86.6	0.00005048574007203331
-86.5	0.000050721092019405616
-86.4	0.000050957103090555095
-86.3	0.000051193772381452913
-86.2	0.000051431098968240825
-86.1	0.00005166908190717369
-86.	0.00005190772023456164
-85.9	0.000052147012966713275
-85.8	0.000052386959099878886
-85.7	0.000052627557610194044
-85.6	0.00005286880745362387
-85.5	0.000053110707565907454
-85.4	0.00005335325686250269
-85.3	0.000053596454238531676
-85.2	0.000053840298568726274
-85.1	0.00005408478870737421
-85.	0.00005432992348826557
-84.9	0.000054575701724639616
-84.8	0.00005482212220913222
-84.7	0.00005506918371372327
-84.6	0.000055316884989684905
-84.5	0.00005556522476753002
-84.4	0.00005581420175696101
-84.3	0.00005606381464681925
-84.2	0.00005631406210503449
-84.1	0.00005656494277857524
-84.	0.000056816455293399064
-83.9	0.000057068598254403546
-83.8	0.000057321370245377734
-83.7	0.000057574769828953515
-83.6	0.000057828795546558144
-83.5	0.00005808344591836639
-83.4	0.000058338719443253855
-83.3	0.00005859461459875001
-83.2	0.00005885112984099205
-83.1	0.00005910826360467917
-83.	0.00005936601430302689
-82.9	0.000059624380327722316
-82.8	0.000059883360048879365
-82.7	0.00006014295181499451
-82.6	0.000060403153952903185
-82.5	0.00006066396476773613
-82.4	0.00006092538254287675
-82.3	0.00006118740553991828
-82.2	0.00006145003199862161
-82.1	0.00006171326013687376
-82.	0.00006197708815064631
-81.9	0.00006224151421395462
-81.8	0.00006250653647881724
-81.7	0.00006277215307521559
-81.6	0.00006303836211105471
-81.5	0.00006330516167212335
-81.4	0.00006357254982205558
-81.3	0.00006384052460229198
-81.2	0.0000641090840320416
-81.1	0.00006437822610824432
-81.	0.00006464794880553339
-80.9	0.00006491825007619875
-80.8	0.00006518912785015046
-80.7	0.00006546058003488232
-80.6	0.00006573260451543669
-80.5	0.00006600519915436864
-80.4	0.00006627836179171144
-80.3	0.00006655209024494187
-80.2	0.00006682638230894603
-80.1	0.00006710123575598585
-80.	0.00006737664833566539
-79.9	0.00006765261777489828
-79.8	0.00006792914177787483
-79.7	0.00006820621802603008
-79.6	0.0000684838441780119
-79.5	0.00006876201786964957
-79.4	0.00006904073671392286
-79.3	0.00006931999830093129
-79.2	0.00006959980019786389
-79.1	0.0000698801399489694
-79.	0.00007016101507552652
-78.9	0.00007044242307581519
-78.8	0.0000707243614250874
-78.7	0.00007100682757553904
-78.6	0.0000712898189562819
-78.5	0.00007157333297331579
-78.4	0.00007185736700950151
-78.3	0.0000721419184245339
-78.2	0.00007242698455491499
-78.1	0.00007271256271392825
-78.	0.00007299865019161221
-77.9	0.00007328524425473546
-77.8	0.00007357234214677136
-77.7	0.0000738599410878729
-77.6	0.00007414803827484883
-77.5	0.00007443663088113923
-77.4	0.00007472571605679163
-77.3	0.00007501529092843813
-77.2	0.00007530535259927153
-77.1	0.00007559589814902345
-77.	0.00007588692463394127
-76.9	0.00007617842908676635
-76.8	0.00007647040851671239
-76.7	0.00007676285990944356
-76.6	0.00007705578022705401
-76.5	0.00007734916640804656
-76.4	0.00007764301536731253
-76.3	0.00007793732399611166
-76.2	0.00007823208916205193
-76.1	0.00007852730770907043
-76.	0.00007882297645741379
-75.9	0.00007911909220361952
-75.8	0.0000794156517204975
-75.7	0.00007971265175711103
-75.6	0.00008001008903875968
-75.5	0.00008030796026696081
-75.4	0.00008060626211943252
-75.3	0.00008090499125007646
-75.2	0.00008120414428896067
-75.1	0.00008150371784230346
-75.	0.00008180370849245646
-74.9	0.00008210411279788912
-74.8	0.00008240492729317254
-74.7	0.00008270614848896416
-74.6	0.00008300777287199234
-74.5	0.00008330979690504132
-74.4	0.0000836122170269367
-74.3	0.00008391502965253073
-74.2	0.00008421823117268784
-74.1	0.00008452181795427114
-74.	0.00008482578634012824
-73.9	0.00008513013264907767
-73.8	0.00008543485317589587
-73.7	0.00008573994419130365
-73.6	0.00008604540194195394
-73.5	0.00008635122265041838
-73.4	0.0000866574025151755
-73.3	0.00008696393771059818
-73.2	0.00008727082438694175
-73.1	0.00008757805867033214
-73.	0.00008788563666275423
-72.9	0.0000881935544420405
-72.8	0.00008850180806185983
-72.7	0.00008881039355170617
-72.6	0.00008911930691688817
-72.5	0.00008942854413851801
-72.4	0.00008973810117350134
-72.3	0.00009004797395452661
-72.2	0.00009035815839005498
-72.1	0.00009066865036431048
-72.	0.00009097944573726979
-71.9	0.00009129054034465314
-71.8	0.00009160192999791415
-71.7	0.00009191361048423073
-71.6	0.00009222557756649586
-71.5	0.00009253782698330833
-71.4	0.00009285035444896376
-71.3	0.00009316315565344589
-71.2	0.00009347622626241748
-71.1	0.00009378956191721219
-71.	0.00009410315823482554
-70.9	0.00009441701080790683
-70.8	0.00009473111520475075
-70.7	0.0000950454669692892
-70.6	0.00009536006162108316
-70.5	0.00009567489465531442
-70.4	0.00009598996154277823
-70.3	0.00009630525772987484
-70.2	0.00009662077863860205
-70.1	0.00009693651966654739
-70.	0.00009725247618688059
-69.9	0.0000975686435483457
-69.8	0.000097885017075254
-69.7	0.00009820159206747615
-69.6	0.00009851836380043495
-69.5	0.00009883532752509775
-69.4	0.00009915247846796947
-69.3	0.00009946981183108496
-69.2	0.00009978732279200181
-69.1	0.00010010500650379306
-69.	0.00010042285809503991
-68.9	0.00010074087266982459
-68.8	0.00010105904530772316
-68.7	0.00010137737106379795
-68.6	0.00010169584496859076
-68.5	0.0001020144620281152
-68.4	0.0001023332172238499
-68.3	0.00010265210551273086
-68.2	0.00010297112182714417
-68.1	0.00010329026107491899
-68.	0.00010360951813931985
-67.9	0.00010392888787903943
-67.8	0.00010424836512819119
-67.69999999999999	0.00010456794469630167
-67.6	0.00010488762136830302
-67.5	0.0001052073899045257
-67.4	0.00010552724504069026
-67.3	0.00010584718148790018
-67.19999999999999	0.00010616719393263368
-67.1	0.00010648727703673586
-67.	0.00010680742543741113
-66.9	0.0001071276337472147
-66.8	0.0001074478965540446
-66.69999999999999	0.0001077682084211335
-66.6	0.00010808856388704016
-66.5	0.00010840895746564133
-66.4	0.00010872938364612295
-66.3	0.00010904983689297139
-66.19999999999999	0.00010937031164596465
-66.1	0.00010969080232016362
-66.	0.00011001130330590291
-65.9	0.00011033180896878149
-65.8	0.00011065231364965357
-65.69999999999999	0.00011097281166461878
-65.6	0.00011129329730501285
-65.5	0.00011161376483739766
-65.4	0.00011193420850355106
-65.3	0.00011225462252045706
-65.19999999999999	0.00011257500108029533
-65.1	0.00011289533835043036
-65.	0.00011321562847340161
-64.9	0.00011353586556691185
-64.8	0.0001138560437238164
-64.69999999999999	0.00011417615701211181
-64.6	0.00011449619947492429
-64.5	0.00011481616513049845
-64.4	0.00011513604797218485
-64.3	0.00011545584196842837
-64.19999999999999	0.00011577554106275532
-64.1	0.00011609513917376147
-64.	0.0001164146301950991
-63.9	0.00011673400799546353
-63.8	0.00011705326641858048
-63.699999999999996	0.00011737239928319235
-63.6	0.00011769140038304407
-63.5	0.00011801026348686971
-63.4	0.00011832898233837782
-63.3	0.00011864755065623693
-63.199999999999996	0.0001189659621340609
-63.1	0.00011928421044039359
-63.	0.00011960228921869385
-62.9	0.00011992019208731965
-62.8	0.00012023791263951208
-62.699999999999996	0.00012055544444337938
-62.6	0.00012087278104188039
-62.5	0.00012118991595280761
-62.4	0.0001215068426687703
-62.3	0.00012182355465717681
-62.199999999999996	0.0001221400453602172
-62.1	0.0001224563081948449
-62.	0.0001227723365527586
-61.9	0.0001230881238003835
-61.8	0.00012340366327885224
-61.699999999999996	0.0001237189483039858
-61.599999999999994	0.00012403397216627355
-61.5	0.00012434872813085358
-61.4	0.00012466320943749204
-61.3	0.00012497740930056292
-61.199999999999996	0.00012529132090902657
-61.099999999999994	0.00012560493742640863
-61.	0.0001259182519907782
-60.9	0.00012623125771472579
-60.8	0.00012654394768534094
-60.699999999999996	0.00012685631496418947
-60.599999999999994	0.0001271683525872901
-60.5	0.0001274800535650911
-60.4	0.00012779141088244643
-60.3	0.00012810241749859153
-60.199999999999996	0.00012841306634711828
-60.099999999999994	0.0001287233503359505
-60.	0.0001290332623473182
-59.9	0.00012934279523773198
-59.8	0.00012965194183795671
-59.699999999999996	0.00012996069495298498
-59.599999999999994	0.0001302690473620105
-59.5	0.00013057699181840017
-59.4	0.00013088452104966682
-59.3	0.0001311916277574408
-59.199999999999996	0.0001314983046174417
-59.099999999999994	0.0001318045442794492
-59.	0.0001321103393672738
-58.9	0.00013241568247872724
-58.8	0.00013272056618559221
-58.699999999999996	0.00013302498303359182
-58.599999999999994	0.0001333289255423587
-58.5	0.0001336323862054037
-58.4	0.0001339353574900841
-58.3	0.00013423783183757126
-58.199999999999996	0.00013453980166281857
-58.099999999999994	0.00013484125935452792
-58.	0.00013514219727511645
-57.9	0.00013544260776068306
-57.8	0.0001357424831209738
-57.699999999999996	0.00013604181563934761
-57.599999999999994	0.00013634059757274095
-57.5	0.0001366388211516327
-57.4	0.00013693647858000822
-57.3	0.000137233562035323
-57.199999999999996	0.00013753006366846597
-57.099999999999994	0.00013782597560372292
-57.	0.00013812128993873836
-56.9	0.00013841599874447823
-56.8	0.0001387100940651913
-56.699999999999996	0.00013900356791837082
-56.599999999999994	0.00013929641229471515
-56.5	0.00013958861915808852
-56.4	0.00013988018044548114
-56.3	0.0001401710880669691
-56.199999999999996	0.00014046133390567355
-56.099999999999994	0.00014075090981771979
-56.	0.00014103980763219607
-55.9	0.00014132801915111158
-55.8	0.00014161553614935456
-55.699999999999996	0.0001419023503746496
-55.599999999999994	0.00014218845354751496
-55.5	0.0001424738373612192
-55.4	0.00014275849348173789
-55.3	0.00014304241354770922
-55.199999999999996	0.00014332558917039026
-55.099999999999994	0.00014360801193361183
-55.	0.000143889673393734
-54.9	0.00014417056507960065
-54.8	0.00014445067849249357
-54.699999999999996	0.00014473000510608697
-54.599999999999994	0.0001450085363664011
-54.5	0.00014528626369175553
-54.4	0.00014556317847272263
-54.3	0.00014583927207208002
-54.199999999999996	0.00014611453582476363
-54.099999999999994	0.00014638896103781956
-54.	0.00014666253899035643
-53.9	0.00014693526093349703
-53.8	0.00014720711809032983
-53.699999999999996	0.00014747810165586034
-53.599999999999994	0.00014774820279696207
-53.5	0.00014801741265232747
-53.4	0.0001482857223324185
-53.3	0.0001485531229194169
-53.199999999999996	0.00014881960546717478
-53.099999999999994	0.00014908516100116417
-53.	0.00014934978051842735
-52.9	0.00014961345498752627
-52.8	0.0001498761753484923
-52.699999999999996	0.00015013793251277544
-52.599999999999994	0.00015039871736319399
-52.5	0.0001506585207538834
-52.4	0.00015091733351024555
-52.3	0.000151175146428898
-52.199999999999996	0.0001514319502776225
-52.099999999999994	0.00015168773579531437
-52.	0.0001519424936919309
-51.9	0.00015219621464844095
-51.8	0.00015244888931677312
-51.699999999999996	0.00015270050831976502
-51.599999999999994	0.00015295106225111195
-51.5	0.0001532005416753162
-51.4	0.0001534489371276358
-51.3	0.00015369623911403384
-51.199999999999996	0.00015394243811112738
-51.099999999999994	0.0001541875245661374
-51.	0.00015443148889683755
-50.9	0.00015467432149150458
-50.8	0.0001549160127088676
-50.699999999999996	0.00015515655287805846
-50.599999999999994	0.0001553959322985619
-50.5	0.00015563414124016622
-50.4	0.00015587116994291404
-50.3	0.00015610700861705355
-50.199999999999996	0.00015634164744298966
-50.099999999999994	0.0001565750765712362
-50.	0.0001568072861223677
-49.9	0.00015703826618697253
-49.8	0.0001572680068256054
-49.699999999999996	0.00015749649806874082
-49.599999999999994	0.00015772372991672772
-49.5	0.00015794969233974307
-49.4	0.00015817437527774773
-49.3	0.00015839776864044123
-49.199999999999996	0.00015861986230721872
-49.099999999999994	0.0001588406461271274
-49.	0.000159060109918824
-48.9	0.00015927824347053337
-48.8	0.0001594950365400071
-48.699999999999996	0.0001597104788544834
-48.599999999999994	0.00015992456011064757
-48.5	0.00016013726997459355
-48.4	0.0001603485980817861
-48.3	0.0001605585340370239
-48.199999999999996	0.0001607670674144039
-48.099999999999994	0.00016097418775728623
-48.	0.0001611798845782608
-47.9	0.00016138414735911405
-47.8	0.00016158696555079776
-47.699999999999996	0.00016178832857339855
-47.599999999999994	0.00016198822581610847
-47.5	0.0001621866466371973
-47.4	0.0001623835803639856
-47.3	0.00016257901629281968
-47.199999999999996	0.00016277294368904753
-47.099999999999994	0.00016296535178699637
-47.	0.00016315622978995182
-46.9	0.00016334556687013822
-46.8	0.00016353335216870102
-46.699999999999996	0.0001637195747956906
-46.599999999999994	0.00016390422383004766
-46.5	0.00016408728831959077
-46.4	0.00016426875728100529
-46.3	0.0001644486196998343
-46.199999999999996	0.00016462686453047202
-46.099999999999994	0.00016480348069615805
-46.	0.000164978457088975
-45.9	0.0001651517825698473
-45.8	0.00016532344596854233
-45.699999999999996	0.00016549343608367447
-45.599999999999994	0.00016566174168271058
-45.5	0.00016582835150197808
-45.4	0.00016599325424667644
-45.3	0.00016615643859088937
-45.199999999999996	0.0001663178931776016
-45.099999999999994	0.00016647760661871657
-45.	0.00016663556749507835
-44.9	0.00016679176435649505
-44.8	0.00016694618572176632
-44.699999999999996	0.0001670988200787128
-44.599999999999994	0.00016724965588420956
-44.5	0.0001673986815642219
-44.4	0.00016754588551384455
-44.3	0.00016769125609734472
-44.199999999999996	0.00016783478164820792
-44.099999999999994	0.0001679764504691873
-44.	0.000168116250832357
-43.9	0.0001682541709791687
-43.8	0.0001683901991205124
-43.699999999999996	0.0001685243234367803
-43.599999999999994	0.00016865653207793541
-43.5	0.000168786813163584
-43.4	0.00016891515478305172
-43.3	0.0001690415449954646
-43.199999999999996	0.00016916597182983388
-43.099999999999994	0.0001692884232851461
-43.	0.0001694088873304564
-42.9	0.0001695273519049881
-42.8	0.00016964380491823558
-42.699999999999996	0.00016975823425007338
-42.599999999999994	0.00016987062775086916
-42.5	0.00016998097324160246
-42.4	0.00017008925851398884
-42.3	0.00017019547133060906
-42.199999999999996	0.00017029959942504354
-42.099999999999994	0.00017040163050201286
-42.	0.00017050155223752428
-41.9	0.0001705993522790232
-41.8	0.00017069501824555164
-41.699999999999996	0.00017078853772791206
-41.599999999999994	0.00017087989828883842
-41.5	0.0001709690874631725
-41.4	0.00017105609275804793
-41.3	0.00017114090165307975
-41.199999999999996	0.0001712235016005626
-41.099999999999994	0.00017130388002567346
-41.	0.00017138202432668428
-40.9	0.00017145792187517962
-40.8	0.00017153156001628326
-40.699999999999996	0.00017160292606889177
-40.599999999999994	0.0001716720073259162
-40.5	0.00017173879105453137
-40.4	0.0001718032644964338
-40.3	0.00017186541486810756
-40.199999999999996	0.0001719252293610988
-40.099999999999994	0.00017198269514229886
-40.	0.0001720377993542362
-39.9	0.00017209052911537756
-39.8	0.00017214087152043797
-39.699999999999996	0.00017218881364070072
-39.599999999999994	0.00017223434252434608
-39.5	0.00017227744519679065
-39.4	0.00017231810866103644
-39.3	0.00017235631989802973
-39.199999999999996	0.00017239206586703066
-39.099999999999994	0.00017242533350599374
-39.	0.00017245610973195836
-38.9	0.0001724843814414512
-38.8	0.00017251013551089898
-38.699999999999996	0.00017253335879705383
-38.599999999999994	0.00017255403813742887
-38.5	0.0001725721603507469
-38.4	0.00017258771223740117
-38.3	0.00017260068057992713
-38.199999999999996	0.00017261105214348897
-38.099999999999994	0.00017261881367637712
-38.	0.0001726239519105202
-37.9	0.0001726264535620088
-37.8	0.0001726263053316347
-37.699999999999996	0.0001726234939054428
-37.599999999999994	0.0001726180059552968
-37.5	0.00017260982813946057
-37.4	0.00017259894710319295
-37.3	0.00017258534947935824
-37.199999999999996	0.0001725690218890512
-37.099999999999994	0.0001725499509422383
-37.	0.00017252812323841394
-36.9	0.0001725035253672734
-36.8	0.0001724761439094015
-36.699999999999996	0.00017244596543697805
-36.599999999999994	0.00017241297651450103
-36.5	0.00017237716369952524
-36.4	0.0001723385135434203
-36.3	0.00017229701259214534
-36.199999999999996	0.00017225264738704235
-36.099999999999994	0.00017220540446564764
-36.	0.0001721552703625224
-35.89999999999999	0.00017210223161010237
-35.8	0.0001720462747395667
-35.7	0.00017198738628172643
-35.599999999999994	0.0001719255527679342
-35.5	0.00017186076073101277
-35.39999999999999	0.00017179299670620548
-35.3	0.0001717222472321481
-35.2	0.00017164849885186077
-35.099999999999994	0.0001715717381137635
-35.	0.00017149195157271254
-34.89999999999999	0.00017140912579106067
-34.8	0.00017132324733973916
-34.7	0.00017123430279936393
-34.599999999999994	0.00017114227876136539
-34.5	0.000171047161829142
-34.39999999999999	0.00017094893861923881
-34.3	0.00017084759576255085
-34.2	0.0001707431199055511
-34.099999999999994	0.00017063549771154557
-34.	0.00017052471586195323
-33.89999999999999	0.00017041076105761308
-33.8	0.00017029362002011816
-33.7	0.0001701732794931768
-33.599999999999994	0.00017004972624400162
-33.5	0.00016992294706472707
-33.39999999999999	0.0001697929287738552
-33.3	0.0001696596582177307
-33.2	0.00016952312227204588
-33.099999999999994	0.00016938330784337484
-33.	0.00016924020187073866
-32.89999999999999	0.00016909379132720156
-32.8	0.00016894406322149748
-32.7	0.00016879100459969002
-32.599999999999994	0.0001686346025468629
-32.5	0.00016847484418884462
-32.39999999999999	0.0001683117166939653
-32.3	0.0001681452072748478
-32.2	0.00016797530319023264
-32.099999999999994	0.00016780199174683787
-32.	0.00016762526030125347
-31.89999999999999	0.00016744509626187237
-31.799999999999997	0.00016726148709085637
-31.700000000000003	0.00016707442030613966
-31.599999999999994	0.00016688388348346853
-31.5	0.0001666898642584795
-31.39999999999999	0.0001664923503288152
-31.299999999999997	0.00016629132945627823
-31.200000000000003	0.00016608678946902539
-31.099999999999994	0.0001658787182638001
-31.	0.00016566710380820607
-30.89999999999999	0.00016545193414302105
-30.799999999999997	0.00016523319738455175
-30.700000000000003	0.00016501088172703017
-30.599999999999994	0.00016478497544505295
-30.5	0.00016455546689606233
-30.39999999999999	0.00016432234452287098
-30.299999999999997	0.00016408559685623055
-30.200000000000003	0.00016384521251744407
-30.099999999999994	0.00016360118022102328
-30.	0.00016335348877739161
-29.89999999999999	0.00016310212709563215
-29.799999999999997	0.0001628470841862829
-29.700000000000003	0.00016258834916417825
-29.599999999999994	0.00016232591125133746
-29.5	0.0001620597597799024
-29.39999999999999	0.0001617898841951218
-29.299999999999997	0.0001615162740583862
-29.200000000000003	0.00016123891905031094
-29.099999999999994	0.0001609578089738695
-29.	0.00016067293375757806
-28.89999999999999	0.00016038428345872932
-28.799999999999997	0.00016009184826667975
-28.700000000000003	0.00015979561850618682
-28.599999999999994	0.0001594955846407998
-28.5	0.00015919173727630353
-28.39999999999999	0.00015888406716421468
-28.299999999999997	0.00015857256520533297
-28.200000000000003	0.00015825722245334565
-28.099999999999994	0.0001579380301184873
-28.	0.00015761497957125523
-27.89999999999999	0.00015728806234617968
-27.799999999999997	0.00015695727014565102
-27.700000000000003	0.00015662259484380288
-27.599999999999994	0.00015628402849045218
-27.5	0.00015594156331509795
-27.39999999999999	0.0001555951917309758
-27.299999999999997	0.00015524490633917222
-27.200000000000003	0.00015489069993279667
-27.099999999999994	0.00015453256550121332
-27.	0.0001541704962343313
-26.89999999999999	0.0001538044855269549
-26.799999999999997	0.00015343452698319453
-26.700000000000003	0.00015306061442093636
-26.599999999999994	0.00015268274187637426
-26.5	0.000152300903608602
-26.39999999999999	0.0001519150941042657
-26.299999999999997	0.00015152530808227986
-26.200000000000003	0.00015113154049860257
-26.099999999999994	0.0001507337865510748
-26.	0.0001503320416843203
-25.89999999999999	0.0001499263015947084
-25.799999999999997	0.00014951656223537925
-25.700000000000003	0.00014910281982133159
-25.599999999999994	0.00014868507083457306
-25.5	0.00014826331202933327
-25.39999999999999	0.00014783754043733998
-25.299999999999997	0.0001474077533731583
-25.200000000000003	0.00014697394843959203
-25.099999999999994	0.0001465361235331488
-25.	0.00014609427684956748
-24.89999999999999	0.0001456484068894085
-24.799999999999997	0.00014519851246370724
-24.700000000000003	0.00014474459269968936
-24.599999999999994	0.00014428664704654894
-24.5	0.00014382467528128897
-24.39999999999999	0.00014335867751462316
-24.299999999999997	0.00014288865419694036
-24.200000000000003	0.00014241460612432935
-24.099999999999994	0.00014193653444466577
-24.	0.00014145444066375928
-23.89999999999999	0.00014096832665156045
-23.799999999999997	0.00014047819464842848
-23.700000000000003	0.00013998404727145772
-23.599999999999994	0.00013948588752086264
-23.5	0.00013898371878642195
-23.39999999999999	0.0001384775448539792
-23.299999999999997	0.0001379673699120009
-23.19999999999999	0.00013745319855819061
-23.099999999999994	0.00013693503580615866
-23.	0.00013641288709214557
-22.89999999999999	0.0001358867582818003
-22.799999999999997	0.00013535665567701013
-22.69999999999999	0.00013482258602278324
-22.599999999999994	0.00013428455651418085
-22.5	0.00013374257480329996
-22.39999999999999	0.00013319664900630364
-22.299999999999997	0.0001326467877104995
-22.19999999999999	0.00013209299998146265
-22.099999999999994	0.0001315352953702045
-22.	0.00013097368392038386
-21.89999999999999	0.00013040817617555978
-21.799999999999997	0.00012983878318648492
-21.69999999999999	0.00012926551651843684
-21.599999999999994	0.00012868838825858605
-21.5	0.0001281074110233996
-21.39999999999999	0.00012752259796607707
-21.299999999999997	0.0001269339627840185
-21.19999999999999	0.000126341519726321
-21.099999999999994	0.0001257452836013032
-21.	0.00012514526978405375
-20.89999999999999	0.00012454149422400359
-20.799999999999997	0.00012393397345251885
-20.69999999999999	0.00012332272459051054
-20.599999999999994	0.00012270776535606154
-20.5	0.00012208911407206533
-20.39999999999999	0.00012146678967387626
-20.299999999999997	0.0001208408117169669
-20.19999999999999	0.0001202112003845903
-20.099999999999994	0.00011957797649544467
-20.	0.0001189411615113364
-19.89999999999999	0.0001183007775448396
-19.799999999999997	0.00011765684736694804
-19.69999999999999	0.00011700939441471602
-19.599999999999994	0.00011635844279888672
-19.5	0.00011570401731150107
-19.39999999999999	0.00011504614343348702
-19.299999999999997	0.00011438484734222427
-19.19999999999999	0.00011372015591907885
-19.099999999999994	0.0001130520967569074
-19.	0.00011238069816752366
-18.89999999999999	0.00011170598918912489
-18.799999999999997	0.00011102799959367452
-18.69999999999999	0.00011034675989423421
-18.599999999999994	0.00010966230135224456
-18.5	0.00010897465598474633
-18.39999999999999	0.0001082838565715406
-18.299999999999997	0.00010758993666228142
-18.19999999999999	0.00010689293058349568
-18.099999999999994	0.00010619287344552815
-18.	0.00010548980114940272
-17.89999999999999	0.00010478375039359792
-17.799999999999997	0.00010407475868073036
-17.69999999999999	0.00010336286432413955
-17.599999999999994	0.0001026481064543713
-17.5	0.0001019305250255517
-17.39999999999999	0.00010121016082164715
-17.299999999999997	0.0001004870554626057
-17.19999999999999	0.00009976125141037076
-17.099999999999994	0.00009903279197476512
-17.	0.0000983017213192363
-16.89999999999999	0.0000975680844664588
-16.799999999999997	0.00009683192730378632
-16.69999999999999	0.00009609329658854668
-16.599999999999994	0.00009535223995317653
-16.5	0.00009460880591018379
-16.39999999999999	0.000093863043856937
-16.299999999999997	0.00009311500408027131
-16.19999999999999	0.00009236473776090456
-16.099999999999994	0.00009161229697765898
-16.	0.00009085773471147859
-15.899999999999991	0.00009010110484923748
-15.799999999999997	0.00008934246218733155
-15.699999999999989	0.00008858186243504517
-15.599999999999994	0.00008781936221768776
-15.5	0.00008705501907949149
-15.399999999999991	0.00008628889148626252
-15.299999999999997	0.00008552103882778106
-15.199999999999989	0.0000847515214199392
-15.099999999999994	0.00008398040050661171
-15.	0.00008320773826125103
-14.899999999999991	0.00008243359778819998
-14.799999999999997	0.00008165804312371384
-14.699999999999989	0.000080881139236684
-14.599999999999994	0.00008010295202905703
-14.5	0.0000793235483359394
-14.399999999999991	0.0000785429959253827
-14.299999999999997	0.00007776136349784016
-14.199999999999989	0.00007697872068528683
-14.099999999999994	0.000076195138049997
-14.	0.00007541068708297003
-13.899999999999991	0.00007462544020199805
-13.799999999999997	0.00007383947074936833
-13.699999999999989	0.00007305285298919038
-13.599999999999994	0.00007226566210434414
-13.5	0.0000714779741930391
-13.399999999999991	0.000070689866264978
-13.299999999999997	0.00006990141623711873
-13.199999999999989	0.00006911270292902508
-13.099999999999994	0.00006832380605780269
-13.	0.00006753480623260938
-12.899999999999991	0.00006674578494873676
-12.799999999999997	0.00006595682458125391
-12.699999999999989	0.00006516800837820744
-12.599999999999994	0.00006437942045337187
-12.5	0.00006359114577854327
-12.399999999999991	0.00006280327017537059
-12.299999999999997	0.00006201588030671958
-12.199999999999989	0.00006122906366756045
-12.099999999999994	0.000060442908575378414
-12.	0.000059657504160097305
-11.899999999999991	0.00005887294035351346
-11.799999999999997	0.0000580893078782356
-11.699999999999989	0.000057306698236122705
-11.599999999999994	0.00005652520369621962
-11.5	0.00005574491728218293
-11.399999999999991	0.000054965932759194495
-11.299999999999997	0.000054188344620359766
-11.199999999999989	0.000053412248072584714
-11.099999999999994	0.00005263773902193209
-11.	0.00005186491405845089
-10.899999999999991	0.00005109387044047809
-10.799999999999997	0.00005032470607841139
-10.699999999999989	0.000049557519517948145
-10.599999999999994	0.000048792409922793216
-10.5	0.000048029477056829956
-10.399999999999991	0.00004726882126575828
-10.299999999999997	0.000046510543458196
-10.199999999999989	0.00004575474508624445
-10.099999999999994	0.00004500152812552021
-10.	0.000044250995054651406
-9.899999999999991	0.00004350324883424186
-9.799999999999997	0.000042758392885304
-9.699999999999989	0.00004201653106716196
-9.599999999999994	0.00004127776765482925
-9.5	0.00004054220731586185
-9.399999999999991	0.00003980995508669196
-9.299999999999997	0.00003908111634844592
-9.199999999999989	0.000038355796802249494
-9.099999999999994	0.00003763410244402793
-9.	0.000036916139538803205
-8.899999999999991	0.000036202014594497076
-8.799999999999997	0.00003549183433524494
-8.699999999999989	0.000034785705674226945
-8.599999999999994	0.00003408373568602569
-8.5	0.00003338603157851571
-8.399999999999991	0.00003269270066429621
-8.299999999999997	0.000032003850331673854
-8.199999999999989	0.00003131958801520533
-8.099999999999994	0.00003064002116581143
-8.	0.00002996525722047043
-7.8999999999999915	0.000029295403571504496
-7.799999999999997	0.000028630567535469445
-7.699999999999989	0.00002797085632165921
-7.599999999999994	0.00002731637700023993
-7.5	0.00002666723647002423
-7.3999999999999915	0.000026023541425901303
-7.299999999999997	0.00002538539832593651
-7.199999999999989	0.00002475291335815406
-7.099999999999994	0.000024126192407020264
-7.	0.00002350534101964046
-6.8999999999999915	0.000022890464371687936
-6.799999999999997	0.00002228166723308092
-6.699999999999989	0.00002167905393342346
-6.599999999999994	0.000021082728327230485
-6.5	0.000020492793758952365
-6.3999999999999915	0.00001990935302781948
-6.299999999999997	0.000019332508352525287
-6.199999999999989	0.000018762361335766037
-6.099999999999994	0.000018199012928659364
-6.	0.000017642563395059367
-5.8999999999999915	0.00001709311227579067
-5.799999999999997	0.00001655075835282175
-5.699999999999989	0.00001601559961339818
-5.599999999999994	0.00001548773321415891
-5.5	0.000014967255445255762
-5.3999999999999915	0.000014454261694499932
-5.299999999999997	0.000013948846411557397
-5.199999999999989	0.000013451103072215177
-5.099999999999994	0.000012961124142743523
-5.	0.00001247900104437468
-4.8999999999999915	0.000012004824117924003
-4.799999999999997	0.000011538682588575732
-4.699999999999989	0.000011080664530856875
-4.599999999999994	0.000010630856833824702
-4.5	0.000010189345166489614
-4.3999999999999915	9.756213943499446e-6
-4.299999999999997	9.331546291108256e-6
-4.199999999999989	8.915424013453431e-6
-4.099999999999994	8.507927559166582e-6
-4.	8.109135988340663e-6
-3.8999999999999915	7.719126939878702e-6
-3.799999999999997	7.337976599247681e-6
-3.6999999999999886	6.965759666660775e-6
-3.5999999999999943	6.6025493257131475e-6
-3.5	6.248417212493179e-6
-3.3999999999999915	5.9034333851939625e-6
-3.299999999999997	5.567666294247603e-6
-3.1999999999999886	5.241182753004833e-6
-3.0999999999999943	4.924047908983848e-6
-3.	4.616325215709241e-6
-2.8999999999999915	4.318076405164354e-6
-2.799999999999997	4.0293614608781905e-6
-2.6999999999999886	3.7502385916678287e-6
-2.5999999999999943	3.480764206058305e-6
-2.5	3.220992887399276e-6
-2.3999999999999915	2.9709773696993985e-6
-2.299999999999997	2.7307685141976726e-6
-2.1999999999999886	2.5004152866903886e-6
-2.0999999999999943	2.279964735633104e-6
-2.	2.0694619710345963e-6
-1.8999999999999915	1.8689501441609655e-6
-1.7999999999999972	1.6784704280663936e-6
-1.6999999999999886	1.4980619989663838e-6
-1.5999999999999943	1.3277620184697747e-6
-1.5	1.1676056166834765e-6
-1.3999999999999915	1.0176258762048556e-6
-1.2999999999999972	8.778538170148673e-7
-1.1999999999999886	7.483183822845571e-7
-1.0999999999999943	6.290464251074045e-7
-1.	5.200626961681796e-7
-0.8999999999999915	4.213898323592865e-7
-0.7999999999999972	3.330483463540492e-7
-0.6999999999999886	2.55056617145745e-7
-0.5999999999999943	1.8743088156079425e-7
-0.5	1.301852267529969e-7
-0.3999999999999915	8.333158368555186e-8
-0.29999999999999716	4.687972160630875e-8
-0.19999999999998863	2.083724352096762e-8
-0.09999999999999432	5.2095826682614035e-9
0.	0.
0.10000000000000853	5.209582668262884e-9
0.20000000000000284	2.083724352097058e-8
0.30000000000001137	4.687972160631319e-8
0.4000000000000057	8.333158368555779e-8
0.5	1.301852267529969e-7
0.6000000000000085	1.8743088156080317e-7
0.7000000000000028	2.550566171457554e-7
0.8000000000000114	3.33048346354061e-7
0.9000000000000057	4.2138983235929985e-7
1.	5.200626961681796e-7
1.1000000000000085	6.290464251074207e-7
1.2000000000000028	7.483183822845749e-7
1.3000000000000114	8.778538170148866e-7
1.4000000000000057	1.0176258762048753e-6
1.5	1.1676056166834765e-6
1.6000000000000085	1.3277620184697982e-6
1.7000000000000028	1.4980619989664088e-6
1.8000000000000114	1.6784704280664203e-6
1.9000000000000057	1.8689501441609937e-6
2.	2.0694619710345963e-6
2.1000000000000085	2.279964735633135e-6
2.200000000000003	2.5004152866904208e-6
2.3000000000000114	2.730768514197707e-6
2.4000000000000057	2.970977369699434e-6
2.5	3.220992887399276e-6
2.6000000000000085	3.4807642060583434e-6
2.700000000000003	3.750238591667868e-6
2.8000000000000114	4.029361460878232e-6
2.9000000000000057	4.3180764051643965e-6
3.	4.616325215709241e-6
3.1000000000000085	4.9240479089838935e-6
3.200000000000003	5.24118275300488e-6
3.3000000000000114	5.567666294247648e-6
3.4000000000000057	5.903433385194012e-6
3.5	6.248417212493179e-6
3.6000000000000085	6.602549325713195e-6
3.700000000000003	6.965759666660829e-6
3.8000000000000114	7.337976599247737e-6
3.9000000000000057	7.719126939878758e-6
4.	8.109135988340663e-6
4.1000000000000085	8.507927559166643e-6
4.200000000000003	8.915424013453494e-6
4.300000000000011	9.331546291108317e-6
4.400000000000006	9.756213943499507e-6
4.5	0.000010189345166489614
4.6000000000000085	0.000010630856833824768
4.700000000000003	0.000011080664530856943
4.800000000000011	0.000011538682588575786
4.900000000000006	0.000012004824117924072
5.	0.00001247900104437468
5.1000000000000085	0.000012961124142743584
5.200000000000003	0.000013451103072215251
5.300000000000011	0.000013948846411557458
5.400000000000006	0.000014454261694500008
5.5	0.000014967255445255762
5.6000000000000085	0.00001548773321415899
5.700000000000003	0.00001601559961339826
5.800000000000011	0.000016550758352821833
5.900000000000006	0.000017093112275790733
6.	0.000017642563395059367
6.1000000000000085	0.00001819901292865945
6.200000000000003	0.000018762361335766105
6.300000000000011	0.000019332508352525375
6.400000000000006	0.000019909353027819565
6.5	0.000020492793758952365
6.6000000000000085	0.00002108272832723058
6.700000000000003	0.000021679053933423534
6.800000000000011	0.000022281667233080994
6.900000000000006	0.00002289046437168803
7.	0.00002350534101964046
7.1000000000000085	0.00002412619240702034
7.200000000000003	0.000024752913358154136
7.300000000000011	0.00002538539832593661
7.400000000000006	0.000026023541425901405
7.5	0.00002666723647002423
7.6000000000000085	0.000027316377000240034
7.700000000000003	0.000027970856321659294
7.800000000000011	0.000028630567535469526
7.900000000000006	0.000029295403571504597
8.	0.00002996525722047043
8.100000000000009	0.00003064002116581154
8.200000000000003	0.000031319588015205446
8.300000000000011	0.00003200385033167393
8.400000000000006	0.000032692700664296295
8.5	0.00003338603157851571
8.600000000000009	0.00003408373568602576
8.700000000000003	0.00003478570567422706
8.800000000000011	0.00003549183433524505
8.900000000000006	0.00003620201459449715
9.	0.000036916139538803205
9.100000000000009	0.000037634102444028025
9.200000000000003	0.00003835579680224961
9.300000000000011	0.000039081116348446035
9.400000000000006	0.00003980995508669206
9.5	0.00004054220731586185
9.600000000000009	0.000041277767654829336
9.700000000000003	0.00004201653106716205
9.800000000000011	0.000042758392885304124
9.900000000000006	0.000043503248834241996
10.	0.000044250995054651406
10.100000000000009	0.0000450015281255203
10.200000000000003	0.00004575474508624453
10.300000000000011	0.00004651054345819612
10.400000000000006	0.00004726882126575838
10.5	0.000048029477056829956
10.600000000000009	0.00004879240992279328
10.700000000000003	0.00004955751951794829
10.800000000000011	0.00005032470607841152
10.900000000000006	0.00005109387044047818
11.	0.00005186491405845089
11.100000000000009	0.00005263773902193221
11.200000000000003	0.00005341224807258481
11.300000000000011	0.0000541883446203599
11.400000000000006	0.00005496593275919458
11.5	0.00005574491728218293
11.600000000000009	0.00005652520369621976
11.700000000000003	0.00005730669823612281
11.800000000000011	0.0000580893078782357
11.900000000000006	0.0000588729403535136
12.	0.000059657504160097305
12.100000000000009	0.000060442908575378557
12.200000000000003	0.00006122906366756054
12.300000000000011	0.00006201588030671967
12.400000000000006	0.00006280327017537074
12.5	0.00006359114577854327
12.600000000000009	0.00006437942045337194
12.700000000000003	0.00006516800837820753
12.800000000000011	0.00006595682458125407
12.900000000000006	0.00006674578494873685
13.	0.00006753480623260938
13.100000000000009	0.00006832380605780278
13.200000000000003	0.00006911270292902522
13.300000000000011	0.00006990141623711884
13.400000000000006	0.0000706898662649781
13.5	0.0000714779741930391
13.600000000000009	0.00007226566210434429
13.700000000000003	0.00007305285298919048
13.800000000000011	0.00007383947074936849
13.900000000000006	0.00007462544020199821
14.	0.00007541068708297003
14.100000000000009	0.0000761951380499971
14.200000000000003	0.00007697872068528694
14.300000000000011	0.00007776136349784031
14.400000000000006	0.0000785429959253828
14.5	0.0000793235483359394
14.600000000000009	0.00008010295202905712
14.700000000000003	0.00008088113923668413
14.800000000000011	0.00008165804312371395
14.900000000000006	0.00008243359778820009
15.	0.00008320773826125103
15.100000000000009	0.0000839804005066118
15.200000000000003	0.00008475152141993929
15.300000000000011	0.00008552103882778122
15.400000000000006	0.00008628889148626262
15.5	0.00008705501907949149
15.600000000000009	0.00008781936221768794
15.700000000000003	0.00008858186243504522
15.800000000000011	0.00008934246218733165
15.900000000000006	0.00009010110484923758
16.	0.00009085773471147859
16.10000000000001	0.00009161229697765914
16.200000000000003	0.00009236473776090468
16.30000000000001	0.00009311500408027145
16.400000000000006	0.00009386304385693712
16.5	0.00009460880591018379
16.60000000000001	0.00009535223995317664
16.700000000000003	0.00009609329658854679
16.80000000000001	0.00009683192730378645
16.900000000000006	0.00009756808446645894
17.	0.0000983017213192363
17.10000000000001	0.00009903279197476521
17.200000000000003	0.0000997612514103708
17.30000000000001	0.00010048705546260582
17.400000000000006	0.00010121016082164727
17.5	0.0001019305250255517
17.60000000000001	0.0001026481064543714
17.700000000000003	0.0001033628643241396
17.80000000000001	0.00010407475868073046
17.900000000000006	0.00010478375039359802
18.	0.00010548980114940272
18.10000000000001	0.00010619287344552821
18.200000000000003	0.00010689293058349578
18.30000000000001	0.00010758993666228154
18.400000000000006	0.00010828385657154073
18.5	0.00010897465598474633
18.60000000000001	0.00010966230135224465
18.700000000000003	0.0001103467598942343
18.80000000000001	0.0001110279995936746
18.900000000000006	0.000111705989189125
19.	0.00011238069816752366
19.10000000000001	0.00011305209675690745
19.200000000000003	0.00011372015591907893
19.30000000000001	0.00011438484734222438
19.400000000000006	0.00011504614343348712
19.5	0.00011570401731150107
19.60000000000001	0.00011635844279888683
19.700000000000003	0.0001170093944147161
19.80000000000001	0.00011765684736694815
19.900000000000006	0.0001183007775448397
20.	0.0001189411615113364
20.10000000000001	0.00011957797649544476
20.200000000000003	0.00012021120038459033
20.30000000000001	0.00012084081171696695
20.400000000000006	0.0001214667896738763
20.5	0.00012208911407206533
20.60000000000001	0.00012270776535606157
20.700000000000003	0.00012332272459051062
20.80000000000001	0.00012393397345251896
20.900000000000006	0.0001245414942240037
21.	0.00012514526978405375
21.10000000000001	0.00012574528360130325
21.200000000000003	0.00012634151972632115
21.30000000000001	0.00012693396278401863
21.400000000000006	0.00012752259796607718
21.5	0.0001281074110233996
21.60000000000001	0.00012868838825858613
21.700000000000003	0.00012926551651843695
21.80000000000001	0.00012983878318648502
21.900000000000006	0.00013040817617555986
22.	0.00013097368392038386
22.10000000000001	0.00013153529537020462
22.200000000000003	0.00013209299998146276
22.30000000000001	0.00013264678771049957
22.400000000000006	0.00013319664900630373
22.5	0.00013374257480329996
22.60000000000001	0.00013428455651418093
22.700000000000003	0.00013482258602278327
22.80000000000001	0.00013535665567701024
22.900000000000006	0.00013588675828180035
23.	0.00013641288709214557
23.10000000000001	0.00013693503580615877
23.200000000000003	0.00013745319855819072
23.30000000000001	0.000137967369912001
23.400000000000006	0.00013847754485397929
23.5	0.00013898371878642195
23.60000000000001	0.00013948588752086267
23.700000000000003	0.00013998404727145772
23.80000000000001	0.00014047819464842854
23.900000000000006	0.00014096832665156048
24.	0.00014145444066375928
24.10000000000001	0.00014193653444466585
24.200000000000003	0.00014241460612432935
24.30000000000001	0.00014288865419694044
24.400000000000006	0.0001433586775146233
24.5	0.00014382467528128897
24.60000000000001	0.00014428664704654902
24.700000000000003	0.00014474459269968936
24.80000000000001	0.00014519851246370727
24.900000000000006	0.00014564840688940854
25.	0.00014609427684956748
25.10000000000001	0.00014653612353314891
25.200000000000003	0.00014697394843959203
25.30000000000001	0.00014740775337315838
25.400000000000006	0.00014783754043734
25.5	0.00014826331202933327
25.60000000000001	0.00014868507083457311
25.700000000000003	0.00014910281982133159
25.80000000000001	0.00014951656223537936
25.900000000000006	0.00014992630159470842
26.	0.0001503320416843203
26.10000000000001	0.00015073378655107485
26.200000000000003	0.00015113154049860257
26.30000000000001	0.00015152530808227986
26.400000000000006	0.0001519150941042658
26.5	0.000152300903608602
26.60000000000001	0.00015268274187637428
26.700000000000003	0.00015306061442093636
26.80000000000001	0.00015343452698319453
26.900000000000006	0.000153804485526955
27.	0.0001541704962343313
27.10000000000001	0.00015453256550121335
27.200000000000003	0.00015489069993279667
27.30000000000001	0.00015524490633917227
27.400000000000006	0.00015559519173097587
27.5	0.00015594156331509795
27.60000000000001	0.00015628402849045226
27.700000000000003	0.00015662259484380288
27.80000000000001	0.00015695727014565107
27.900000000000006	0.00015728806234617968
28.	0.00015761497957125523
28.099999999999994	0.0001579380301184873
28.200000000000017	0.00015825722245334567
28.30000000000001	0.0001585725652053331
28.400000000000006	0.00015888406716421473
28.5	0.00015919173727630353
28.599999999999994	0.0001594955846407998
28.700000000000017	0.00015979561850618684
28.80000000000001	0.00016009184826667978
28.900000000000006	0.00016038428345872938
29.	0.00016067293375757806
29.099999999999994	0.0001609578089738695
29.200000000000017	0.00016123891905031092
29.30000000000001	0.0001615162740583863
29.400000000000006	0.00016178988419512187
29.5	0.0001620597597799024
29.599999999999994	0.00016232591125133746
29.700000000000017	0.00016258834916417822
29.80000000000001	0.00016284708418628298
29.900000000000006	0.0001631021270956322
30.	0.00016335348877739161
30.099999999999994	0.00016360118022102328
30.200000000000017	0.00016384521251744413
30.30000000000001	0.00016408559685623055
30.400000000000006	0.00016432234452287098
30.5	0.00016455546689606233
30.599999999999994	0.00016478497544505295
30.700000000000017	0.00016501088172703025
30.80000000000001	0.00016523319738455175
30.900000000000006	0.00016545193414302107
31.	0.00016566710380820607
31.099999999999994	0.0001658787182638001
31.200000000000017	0.00016608678946902539
31.30000000000001	0.00016629132945627826
31.400000000000006	0.0001664923503288152
31.5	0.0001666898642584795
31.599999999999994	0.00016688388348346853
31.700000000000017	0.00016707442030613963
31.80000000000001	0.00016726148709085646
31.900000000000006	0.00016744509626187234
32.	0.00016762526030125347
32.099999999999994	0.00016780199174683787
32.20000000000002	0.0001679753031902327
32.30000000000001	0.00016814520727484784
32.400000000000006	0.0001683117166939653
32.5	0.00016847484418884462
32.599999999999994	0.0001686346025468629
32.70000000000002	0.00016879100459969007
32.80000000000001	0.00016894406322149754
32.900000000000006	0.0001690937913272016
33.	0.00016924020187073866
33.099999999999994	0.00016938330784337484
33.20000000000002	0.000169523122272046
33.30000000000001	0.00016965965821773076
33.400000000000006	0.00016979292877385523
33.5	0.00016992294706472707
33.599999999999994	0.00017004972624400162
33.70000000000002	0.00017017327949317684
33.80000000000001	0.00017029362002011814
33.900000000000006	0.00017041076105761302
34.	0.00017052471586195323
34.099999999999994	0.00017063549771154557
34.20000000000002	0.00017074311990555112
34.30000000000001	0.00017084759576255088
34.400000000000006	0.00017094893861923892
34.5	0.000171047161829142
34.599999999999994	0.00017114227876136539
34.70000000000002	0.00017123430279936399
34.80000000000001	0.00017132324733973916
34.900000000000006	0.0001714091257910607
35.	0.00017149195157271254
35.099999999999994	0.0001715717381137635
35.20000000000002	0.0001716484988518608
35.30000000000001	0.00017172224723214816
35.400000000000006	0.00017179299670620554
35.5	0.00017186076073101277
35.599999999999994	0.0001719255527679342
35.70000000000002	0.00017198738628172651
35.80000000000001	0.00017204627473956668
35.900000000000006	0.00017210223161010242
36.	0.0001721552703625224
36.099999999999994	0.00017220540446564764
36.20000000000002	0.00017225264738704227
36.30000000000001	0.00017229701259214534
36.400000000000006	0.00017233851354342026
36.5	0.00017237716369952524
36.599999999999994	0.00017241297651450103
36.70000000000002	0.00017244596543697813
36.80000000000001	0.00017247614390940142
36.900000000000006	0.00017250352536727343
37.	0.00017252812323841394
37.099999999999994	0.0001725499509422383
37.20000000000002	0.0001725690218890512
37.30000000000001	0.0001725853494793582
37.400000000000006	0.000172598947103193
37.5	0.00017260982813946057
37.599999999999994	0.0001726180059552968
37.70000000000002	0.00017262349390544278
37.80000000000001	0.0001726263053316347
37.900000000000006	0.0001726264535620088
38.	0.0001726239519105202
38.099999999999994	0.00017261881367637712
38.20000000000002	0.00017261105214348897
38.30000000000001	0.00017260068057992713
38.400000000000006	0.00017258771223740114
38.5	0.0001725721603507469
38.599999999999994	0.00017255403813742887
38.70000000000002	0.0001725333587970538
38.80000000000001	0.00017251013551089898
38.900000000000006	0.00017248438144145116
39.	0.00017245610973195836
39.099999999999994	0.00017242533350599374
39.20000000000002	0.00017239206586703071
39.30000000000001	0.00017235631989802973
39.400000000000006	0.00017231810866103644
39.5	0.00017227744519679065
39.599999999999994	0.00017223434252434608
39.70000000000002	0.0001721888136407007
39.80000000000001	0.00017214087152043797
39.900000000000006	0.0001720905291153775
40.	0.0001720377993542362
40.099999999999994	0.00017198269514229886
40.20000000000002	0.00017192522936109884
40.30000000000001	0.00017186541486810756
40.400000000000006	0.00017180326449643378
40.5	0.00017173879105453137
40.599999999999994	0.0001716720073259162
40.70000000000002	0.00017160292606889174
40.80000000000001	0.00017153156001628323
40.900000000000006	0.00017145792187517957
41.	0.00017138202432668428
41.099999999999994	0.00017130388002567346
41.20000000000002	0.00017122350160056246
41.30000000000001	0.0001711409016530798
41.400000000000006	0.00017105609275804785
41.5	0.0001709690874631725
41.599999999999994	0.00017087989828883842
41.70000000000002	0.0001707885377279121
41.80000000000001	0.00017069501824555164
41.900000000000006	0.0001705993522790232
42.	0.00017050155223752428
42.099999999999994	0.00017040163050201286
42.20000000000002	0.00017029959942504346
42.30000000000001	0.00017019547133060906
42.400000000000006	0.00017008925851398884
42.5	0.00016998097324160246
42.599999999999994	0.00016987062775086916
42.70000000000002	0.00016975823425007336
42.80000000000001	0.0001696438049182356
42.900000000000006	0.00016952735190498813
43.	0.0001694088873304564
43.099999999999994	0.0001692884232851461
43.20000000000002	0.00016916597182983388
43.30000000000001	0.00016904154499546454
43.400000000000006	0.00016891515478305172
43.5	0.000168786813163584
43.599999999999994	0.00016865653207793541
43.70000000000002	0.00016852432343678026
43.80000000000001	0.0001683901991205124
43.900000000000006	0.00016825417097916868
44.	0.000168116250832357
44.099999999999994	0.0001679764504691873
44.20000000000002	0.00016783478164820792
44.30000000000001	0.00016769125609734472
44.400000000000006	0.00016754588551384458
44.5	0.0001673986815642219
44.599999999999994	0.00016724965588420956
44.70000000000002	0.00016709882007871277
44.80000000000001	0.0001669461857217663
44.900000000000006	0.00016679176435649496
45.	0.00016663556749507835
45.099999999999994	0.00016647760661871657
45.20000000000002	0.00016631789317760151
45.30000000000001	0.0001661564385908894
45.400000000000006	0.0001659932542466764
45.5	0.00016582835150197808
45.599999999999994	0.00016566174168271058
45.70000000000002	0.00016549343608367444
45.80000000000001	0.0001653234459685423
45.900000000000006	0.00016515178256984727
46.	0.000164978457088975
46.099999999999994	0.00016480348069615805
46.20000000000002	0.00016462686453047194
46.30000000000001	0.00016444861969983426
46.400000000000006	0.00016426875728100526
46.5	0.00016408728831959077
46.599999999999994	0.00016390422383004766
46.70000000000002	0.00016371957479569053
46.80000000000001	0.00016353335216870096
46.900000000000006	0.00016334556687013825
47.	0.00016315622978995182
47.099999999999994	0.00016296535178699637
47.20000000000002	0.0001627729436890475
47.30000000000001	0.0001625790162928196
47.400000000000006	0.00016238358036398554
47.5	0.0001621866466371973
47.599999999999994	0.00016198822581610847
47.70000000000002	0.0001617883285733985
47.80000000000001	0.00016158696555079776
47.900000000000006	0.000161384147359114
48.	0.0001611798845782608
48.099999999999994	0.00016097418775728623
48.20000000000002	0.0001607670674144039
48.30000000000001	0.0001605585340370239
48.400000000000006	0.00016034859808178613
48.5	0.00016013726997459355
48.599999999999994	0.00015992456011064757
48.70000000000002	0.0001597104788544833
48.80000000000001	0.00015949503654000703
48.900000000000006	0.00015927824347053337
49.	0.000159060109918824
49.099999999999994	0.0001588406461271274
49.20000000000002	0.00015861986230721872
49.30000000000001	0.0001583977686404412
49.400000000000006	0.0001581743752777477
49.5	0.00015794969233974307
49.599999999999994	0.00015772372991672772
49.70000000000002	0.00015749649806874082
49.80000000000001	0.00015726800682560528
49.900000000000006	0.00015703826618697255
50.	0.0001568072861223677
50.099999999999994	0.0001565750765712362
50.20000000000002	0.0001563416474429896
50.30000000000001	0.00015610700861705355
50.400000000000006	0.00015587116994291404
50.5	0.00015563414124016622
50.599999999999994	0.0001553959322985619
50.70000000000002	0.00015515655287805843
50.80000000000001	0.00015491601270886755
50.900000000000006	0.00015467432149150455
51.	0.00015443148889683755
51.099999999999994	0.0001541875245661374
51.20000000000002	0.00015394243811112736
51.30000000000001	0.00015369623911403382
51.400000000000006	0.0001534489371276358
51.5	0.0001532005416753162
51.599999999999994	0.00015295106225111195
51.70000000000002	0.00015270050831976497
51.80000000000001	0.00015244888931677315
51.900000000000006	0.000152196214648441
52.	0.0001519424936919309
52.099999999999994	0.00015168773579531437
52.20000000000002	0.00015143195027762243
52.30000000000001	0.00015117514642889798
52.400000000000006	0.00015091733351024552
52.5	0.0001506585207538834
52.599999999999994	0.00015039871736319399
52.70000000000002	0.0001501379325127754
52.80000000000001	0.00014987617534849222
52.900000000000006	0.00014961345498752622
53.	0.00014934978051842735
53.099999999999994	0.00014908516100116417
53.20000000000002	0.00014881960546717473
53.30000000000001	0.0001485531229194169
53.400000000000006	0.0001482857223324185
53.5	0.00014801741265232747
53.60000000000002	0.00014774820279696196
53.70000000000002	0.00014747810165586028
53.80000000000001	0.00014720711809032978
53.900000000000006	0.000146935260933497
54.	0.00014666253899035643
54.10000000000002	0.00014638896103781946
54.20000000000002	0.00014611453582476358
54.30000000000001	0.00014583927207208
54.400000000000006	0.00014556317847272258
54.5	0.00014528626369175553
54.60000000000002	0.000145008536366401
54.70000000000002	0.0001447300051060869
54.80000000000001	0.0001444506784924935
54.900000000000006	0.00014417056507960062
55.	0.000143889673393734
55.10000000000002	0.00014360801193361177
55.20000000000002	0.00014332558917039018
55.30000000000001	0.00014304241354770922
55.400000000000006	0.00014275849348173786
55.5	0.0001424738373612192
55.60000000000002	0.00014218845354751488
55.70000000000002	0.00014190235037464955
55.80000000000001	0.00014161553614935456
55.900000000000006	0.00014132801915111158
56.	0.00014103980763219607
56.10000000000002	0.0001407509098177197
56.20000000000002	0.00014046133390567347
56.30000000000001	0.00014017108806696908
56.400000000000006	0.0001398801804454811
56.5	0.00013958861915808852
56.60000000000002	0.0001392964122947151
56.70000000000002	0.00013900356791837076
56.80000000000001	0.00013871009406519127
56.900000000000006	0.0001384159987444782
57.	0.00013812128993873836
57.10000000000002	0.0001378259756037228
57.20000000000002	0.00013753006366846592
57.30000000000001	0.00013723356203532294
57.400000000000006	0.00013693647858000822
57.5	0.0001366388211516327
57.60000000000002	0.00013634059757274087
57.70000000000002	0.0001360418156393475
57.80000000000001	0.00013574248312097376
57.900000000000006	0.00013544260776068303
58.	0.00013514219727511645
58.10000000000002	0.00013484125935452784
58.20000000000002	0.00013453980166281855
58.30000000000001	0.00013423783183757123
58.400000000000006	0.00013393535749008401
58.5	0.0001336323862054037
58.60000000000002	0.00013332892554235862
58.70000000000002	0.00013302498303359176
58.80000000000001	0.0001327205661855922
58.900000000000006	0.00013241568247872722
59.	0.0001321103393672738
59.10000000000002	0.00013180454427944908
59.20000000000002	0.00013149830461744164
59.30000000000001	0.0001311916277574408
59.400000000000006	0.00013088452104966677
59.5	0.00013057699181840017
59.60000000000002	0.00013026904736201047
59.70000000000002	0.00012996069495298492
59.80000000000001	0.00012965194183795666
59.900000000000006	0.00012934279523773193
60.	0.0001290332623473182
60.10000000000002	0.0001287233503359504
60.20000000000002	0.00012841306634711822
60.30000000000001	0.00012810241749859147
60.400000000000006	0.0001277914108824464
60.5	0.0001274800535650911
60.60000000000002	0.00012716835258728997
60.70000000000002	0.00012685631496418942
60.80000000000001	0.0001265439476853409
60.900000000000006	0.00012623125771472573
61.	0.0001259182519907782
61.10000000000002	0.00012560493742640858
61.20000000000002	0.00012529132090902652
61.30000000000001	0.0001249774093005629
61.400000000000006	0.00012466320943749204
61.5	0.00012434872813085358
61.60000000000002	0.00012403397216627344
61.70000000000002	0.0001237189483039857
61.80000000000001	0.0001234036632788522
61.900000000000006	0.00012308812380038342
62.	0.0001227723365527586
62.10000000000002	0.00012245630819484482
62.20000000000002	0.00012214004536021715
62.30000000000001	0.0001218235546571768
62.400000000000006	0.0001215068426687703
62.5	0.00012118991595280761
62.60000000000002	0.00012087278104188035
62.70000000000002	0.00012055544444337934
62.80000000000001	0.00012023791263951201
62.900000000000006	0.00011992019208731962
63.	0.00011960228921869385
63.10000000000002	0.00011928421044039356
63.20000000000002	0.00011896596213406081
63.30000000000001	0.00011864755065623688
63.400000000000006	0.00011832898233837774
63.5	0.00011801026348686971
63.60000000000002	0.000117691400383044
63.70000000000002	0.00011737239928319222
63.80000000000001	0.00011705326641858048
63.900000000000006	0.00011673400799546351
64.	0.0001164146301950991
64.10000000000002	0.00011609513917376146
64.20000000000002	0.00011577554106275524
64.30000000000001	0.00011545584196842833
64.4	0.00011513604797218485
64.5	0.00011481616513049845
64.60000000000002	0.00011449619947492418
64.70000000000002	0.0001141761570121117
64.80000000000001	0.0001138560437238163
64.9	0.00011353586556691185
65.	0.00011321562847340161
65.10000000000002	0.00011289533835043028
65.20000000000002	0.00011257500108029521
65.30000000000001	0.00011225462252045703
65.4	0.00011193420850355106
65.5	0.00011161376483739766
65.60000000000002	0.00011129329730501281
65.70000000000002	0.00011097281166461863
65.80000000000001	0.00011065231364965351
65.9	0.00011033180896878149
66.	0.00011001130330590291
66.10000000000002	0.00010969080232016354
66.20000000000002	0.00010937031164596457
66.30000000000001	0.00010904983689297131
66.4	0.00010872938364612295
66.5	0.00010840895746564133
66.60000000000002	0.00010808856388704009
66.70000000000002	0.00010776820842113338
66.80000000000001	0.00010744789655404454
66.9	0.0001071276337472147
67.	0.00010680742543741113
67.10000000000002	0.00010648727703673581
67.20000000000002	0.00010616719393263361
67.30000000000001	0.00010584718148790015
67.4	0.00010552724504069026
67.5	0.0001052073899045257
67.60000000000002	0.00010488762136830296
67.70000000000002	0.00010456794469630158
67.80000000000001	0.00010424836512819115
67.9	0.00010392888787903943
68.	0.00010360951813931985
68.10000000000002	0.00010329026107491891
68.20000000000002	0.00010297112182714412
68.30000000000001	0.00010265210551273083
68.4	0.0001023332172238499
68.5	0.0001020144620281152
68.60000000000002	0.00010169584496859067
68.70000000000002	0.00010137737106379792
68.80000000000001	0.00010105904530772315
68.9	0.00010074087266982459
69.	0.00010042285809503991
69.10000000000002	0.00010010500650379298
69.20000000000002	0.00009978732279200176
69.30000000000001	0.00009946981183108495
69.4	0.00009915247846796947
69.5	0.00009883532752509775
69.60000000000002	0.00009851836380043481
69.70000000000002	0.00009820159206747613
69.80000000000001	0.00009788501707525399
69.9	0.0000975686435483457
70.	0.00009725247618688059
70.10000000000002	0.00009693651966654736
70.20000000000002	0.00009662077863860199
70.30000000000001	0.00009630525772987479
70.4	0.00009598996154277823
70.5	0.00009567489465531442
70.60000000000002	0.00009536006162108304
70.70000000000002	0.00009504546696928915
70.80000000000001	0.00009473111520475073
70.9	0.00009441701080790683
71.	0.00009410315823482554
71.10000000000002	0.00009378956191721211
71.20000000000002	0.00009347622626241744
71.30000000000001	0.00009316315565344585
71.4	0.00009285035444896376
71.5	0.00009253782698330833
71.60000000000002	0.00009222557756649579
71.70000000000002	0.00009191361048423067
71.80000000000001	0.00009160192999791405
71.9	0.00009129054034465314
72.	0.00009097944573726979
72.10000000000002	0.00009066865036431036
72.20000000000002	0.00009035815839005491
72.30000000000001	0.00009004797395452661
72.4	0.00008973810117350134
72.5	0.00008942854413851801
72.60000000000002	0.00008911930691688808
72.70000000000002	0.00008881039355170607
72.80000000000001	0.00008850180806185976
72.9	0.0000881935544420405
73.	0.00008788563666275423
73.10000000000002	0.00008757805867033206
73.20000000000002	0.00008727082438694168
73.30000000000001	0.0000869639377105981
73.4	0.0000866574025151755
73.5	0.00008635122265041838
73.60000000000002	0.00008604540194195385
73.70000000000002	0.00008573994419130365
73.80000000000001	0.00008543485317589581
73.9	0.00008513013264907767
74.	0.00008482578634012824
74.10000000000002	0.00008452181795427109
74.20000000000002	0.00008421823117268778
74.30000000000001	0.00008391502965253067
74.4	0.0000836122170269367
74.5	0.00008330979690504132
74.60000000000002	0.00008300777287199226
74.70000000000002	0.00008270614848896412
74.80000000000001	0.00008240492729317255
74.9	0.00008210411279788912
75.	0.00008180370849245646
75.10000000000002	0.00008150371784230336
75.20000000000002	0.00008120414428896065
75.30000000000001	0.0000809049912500764
75.4	0.00008060626211943252
75.5	0.00008030796026696081
75.60000000000002	0.00008001008903875959
75.70000000000002	0.00007971265175711103
75.80000000000001	0.00007941565172049742
75.9	0.00007911909220361952
76.	0.00007882297645741379
76.10000000000002	0.00007852730770907032
76.20000000000002	0.00007823208916205188
76.30000000000001	0.0000779373239961116
76.4	0.00007764301536731253
76.5	0.00007734916640804656
76.60000000000002	0.00007705578022705394
76.70000000000002	0.00007676285990944355
76.80000000000001	0.00007647040851671234
76.9	0.00007617842908676635
77.	0.00007588692463394127
77.10000000000002	0.00007559589814902339
77.20000000000002	0.0000753053525992715
77.30000000000001	0.00007501529092843808
77.4	0.00007472571605679163
77.5	0.00007443663088113923
77.60000000000002	0.00007414803827484878
77.70000000000002	0.00007385994108787284
77.80000000000001	0.00007357234214677129
77.9	0.00007328524425473546
78.	0.00007299865019161221
78.10000000000002	0.00007271256271392817
78.20000000000002	0.00007242698455491499
78.30000000000001	0.00007214191842453388
78.4	0.00007185736700950151
78.5	0.00007157333297331579
78.60000000000002	0.0000712898189562818
78.70000000000002	0.00007100682757553904
78.80000000000001	0.00007072436142508736
78.9	0.00007044242307581519
79.	0.00007016101507552652
79.10000000000002	0.00006988013994896931
79.20000000000002	0.00006959980019786383
79.30000000000001	0.00006931999830093127
79.4	0.00006904073671392286
79.5	0.00006876201786964957
79.60000000000002	0.00006848384417801181
79.70000000000002	0.00006820621802603005
79.80000000000001	0.0000679291417778748
79.9	0.00006765261777489828
80.	0.00006737664833566539
80.10000000000002	0.00006710123575598577
80.20000000000002	0.00006682638230894602
80.30000000000001	0.00006655209024494186
80.4	0.00006627836179171144
80.5	0.00006600519915436864
80.60000000000002	0.0000657326045154366
80.70000000000002	0.0000654605800348823
80.80000000000001	0.00006518912785015042
80.9	0.00006491825007619875
81.	0.00006464794880553339
81.10000000000002	0.00006437822610824426
81.20000000000002	0.0000641090840320416
81.30000000000001	0.00006384052460229198
81.4	0.00006357254982205558
81.5	0.00006330516167212335
81.60000000000002	0.00006303836211105463
81.70000000000002	0.00006277215307521558
81.80000000000001	0.00006250653647881718
81.9	0.00006224151421395462
82.	0.00006197708815064631
82.10000000000002	0.00006171326013687368
82.20000000000002	0.00006145003199862156
82.30000000000001	0.00006118740553991822
82.4	0.00006092538254287675
82.5	0.00006066396476773613
82.60000000000002	0.00006040315395290312
82.70000000000002	0.000060142951814994464
82.80000000000001	0.000059883360048879345
82.9	0.000059624380327722316
83.	0.00005936601430302689
83.10000000000002	0.00005910826360467909
83.20000000000002	0.00005885112984099205
83.30000000000001	0.00005859461459874998
83.4	0.000058338719443253855
83.5	0.00005808344591836639
83.60000000000002	0.000057828795546558056
83.70000000000002	0.00005757476982895348
83.80000000000001	0.0000573213702453777
83.9	0.000057068598254403546
84.	0.000056816455293399064
84.10000000000002	0.00005656494277857519
84.20000000000002	0.00005631406210503446
84.30000000000001	0.00005606381464681923
84.4	0.00005581420175696101
84.5	0.00005556522476753002
84.60000000000002	0.00005531688498968483
84.70000000000002	0.00005506918371372321
84.80000000000001	0.00005482212220913219
84.9	0.000054575701724639616
85.	0.00005432992348826557
85.10000000000002	0.00005408478870737414
85.20000000000002	0.00005384029856872625
85.30000000000001	0.00005359645423853166
85.4	0.00005335325686250269
85.5	0.000053110707565907454
85.60000000000002	0.00005286880745362382
85.70000000000002	0.000052627557610194
85.80000000000001	0.00005238695909987887
85.9	0.000052147012966713275
86.	0.00005190772023456164
86.10000000000002	0.00005166908190717361
86.20000000000002	0.00005143109896824078
86.30000000000001	0.00005119377238145286
86.4	0.000050957103090555095
86.5	0.000050721092019405616
86.60000000000002	0.00005048574007203322
86.70000000000002	0.00005025104813269595
86.80000000000001	0.00005001701706593923
86.9	0.0000497836477166551
87.	0.00004955094091014165
87.10000000000002	0.000049318897452162625
87.20000000000002	0.000049087518129007864
87.30000000000001	0.00004885680370755347
87.4	0.00004862675493532275
87.5	0.00004839737254054771
87.60000000000002	0.00004816865723223042
87.70000000000002	0.00004794060970020534
87.80000000000001	0.000047713230615201295
87.9	0.00004748652062890448
88.	0.000047260480374021504
88.10000000000002	0.00004703511046434266
88.20000000000002	0.00004681041149480633
88.30000000000001	0.00004658638404156237
88.4	0.000046363028662037157
88.5	0.000046140345894998376
88.60000000000002	0.00004591833626062014
88.70000000000002	0.0000456970002605489
88.80000000000001	0.000045476338377968965
88.9	0.00004525635107766906
89.	0.00004503703880610886
89.10000000000002	0.00004481840199148596
89.20000000000002	0.000044600441043803306
89.30000000000001	0.00004438315635493665
89.4	0.0000441665482987026
89.5	0.00004395061723092696
89.60000000000002	0.00004373536348951333
89.70000000000002	0.00004352078739451221
89.80000000000001	0.00004330688924819003
89.9	0.000043093669335098986
90.	0.000042881127922146845
90.10000000000002	0.00004266926525866719
90.20000000000002	0.000042458081576490225
90.30000000000001	0.00004224757709001323
90.4	0.000042037751996272094
90.5	0.00004182860647501258
90.60000000000002	0.00004162014068876226
90.70000000000002	0.00004141235478290264
90.80000000000001	0.000041205248885741344
90.9	0.00004099882310858496
91.	0.000040793077545812
91.10000000000002	0.00004058801227494606
91.20000000000002	0.00004038362735672968
91.30000000000001	0.0000401799228351977
91.4	0.00003997689873775185
91.5	0.00003977455507523475
91.60000000000002	0.00003957289184200484
91.70000000000002	0.00003937190901601142
91.80000000000001	0.00003917160655886943
91.9	0.000038971984415935293
92.	0.00003877304251638254
92.10000000000002	0.00003857478077327782
92.20000000000002	0.00003837719908365718
92.30000000000001	0.00003818029732860253
92.4	0.0000379840753733184
92.5	0.00003778853306720891
92.60000000000002	0.00003759367024395509
92.70000000000002	0.00003739948672159254
92.80000000000001	0.000037205982302588704
92.9	0.000037013156773921196
93.	0.000036821009907155945
93.10000000000002	0.00003662954145852539
93.20000000000002	0.00003643875116900755
93.30000000000001	0.00003624863876440442
93.4	0.000036059203955421286
93.5	0.000035870446437746065
93.60000000000002	0.0000356823658921286
93.70000000000002	0.00003549496198446076
93.80000000000001	0.00003530823436585585
93.9	0.00003512218267272911
94.	0.000034936806526877814
94.10000000000002	0.0000347521055355619
94.20000000000002	0.000034568079291584744
94.30000000000001	0.00003438472737337371
94.4	0.00003420204934506155
94.5	0.000034020044756567494
94.60000000000002	0.000033838713143678676
94.70000000000002	0.000033658054028131804
94.80000000000001	0.00003347806691769486
94.9	0.000033298751306248936
95.	0.000033120106673870435
95.10000000000002	0.00003294213248691334
95.20000000000002	0.00003276482819809156
95.30000000000001	0.000032588193246561426
95.4	0.00003241222705800441
95.5	0.00003223692904471009
95.60000000000002	0.00003206229860565882
95.70000000000002	0.00003188833512660528
95.80000000000001	0.00003171503798016135
95.9	0.000031542406525879587
96.	0.000031370440110336805
96.10000000000002	0.000031199138067217514
96.20000000000002	0.00003102849971739799
96.30000000000001	0.0000308585243690297
96.4	0.00003068921131762356
96.5	0.00003052055984613381
96.60000000000002	0.000030352569225042332
96.70000000000002	0.0000301852387124429
96.80000000000001	0.000030018567554125384
96.9	0.000029852554983660307
97.	0.000029687200222483415
97.10000000000002	0.000029522502479980184
97.20000000000002	0.000029358460953570736
97.30000000000001	0.00002919507482879432
97.4	0.000029032343279394317
97.5	0.00002887026546740316
97.60000000000002	0.000028708840543227265
97.70000000000002	0.00002854806764573219
97.80000000000001	0.000028387945902327525
97.9	0.000028228474429052174
98.	0.000028069652330659557
98.10000000000002	0.00002791147870070276
98.20000000000002	0.00002775395262162
98.30000000000001	0.000027597073164819733
98.4	0.000027440839390766168
98.5	0.000027285250349064508
98.60000000000002	0.000027130305078546514
98.70000000000002	0.000026976002607355935
98.80000000000001	0.000026822341953033823
98.9	0.00002666932212260411
99.	0.00002651694211265903
99.10000000000002	0.000026365200909444672
99.20000000000002	0.000026214097488946532
99.30000000000001	0.00002606363081697478
99.4	0.00002591379984924996
99.5	0.000025764603531488375
99.60000000000002	0.00002561604079948757
99.70000000000002	0.00002546811057921194
99.80000000000001	0.000025320811786877816
99.9	0.000025174143329039236
100.	0.000025028104102673162

==> data/epsnoise3b.dat <==
-100.	7.63541280786709e-6
-99.9	7.679268709761306e-6
-99.8	7.723303695302263e-6
-99.7	7.767517937511499e-6
-99.6	7.811911604941006e-6
-99.5	7.856484861651082e-6
-99.4	7.90123786718807e-6
-99.3	7.946170776561756e-6
-99.2	7.991283740222294e-6
-99.1	8.036576904036555e-6
-99.	8.082050409263704e-6
-98.9	8.127704392530043e-6
-98.8	8.173538985802766e-6
-98.7	8.219554316362743e-6
-98.6	8.265750506776156e-6
-98.5	8.312127674864817e-6
-98.4	8.358685933675294e-6
-98.3	8.405425391446594e-6
-98.2	8.452346151576449e-6
-98.1	8.499448312586196e-6
-98.	8.546731968084156e-6
-97.9	8.594197206727598e-6
-97.8	8.641844112183215e-6
-97.7	8.689672763086176e-6
-97.6	8.737683232997843e-6
-97.5	8.785875590362084e-6
-97.4	8.834249898460422e-6
-97.3	8.882806215365874e-6
-97.2	8.931544593895812e-6
-97.1	8.980465081563807e-6
-97.	9.029567720530527e-6
-96.9	9.078852547554016e-6
-96.8	9.128319593939232e-6
-96.7	9.177968885487159e-6
-96.6	9.227800442443587e-6
-96.5	9.27781427944765e-6
-96.4	9.3280104054804e-6
-96.3	9.378388823813423e-6
-96.2	9.428949531957715e-6
-96.1	9.479692521613024e-6
-96.	9.530617778617667e-6
-95.9	9.58172528289913e-6
-95.8	9.633015008425432e-6
-95.7	9.684486923157442e-6
-95.6	9.73614098900236e-6
-95.5	9.787977161768272e-6
-95.4	9.839995391120074e-6
-95.3	9.892195620536784e-6
-95.2	9.944577787270155e-6
-95.1	9.997141822305054e-6
-95.	0.00001004988765032108
-94.9	0.00001010281518965612
-94.8	0.000010155924352271182
-94.7	0.000010209215043717063
-94.6	0.000010262687163102533
-94.5	0.000010316340603064024
-94.4	0.000010370175249736998
-94.3	0.000010424190982728649
-94.2	0.000010478387675091978
-94.1	0.000010532765193301387
-94.	0.000010587323397229183
-93.9	0.000010642062140123495
-93.8	0.000010696981268586938
-93.7	0.000010752080622556267
-93.6	0.00001080736003528274
-93.5	0.00001086281933331301
-93.4	0.000010918458336470534
-93.3	0.00001097427685783719
-93.2	0.000011030274703735048
-93.1	0.000011086451673708165
-93.	0.000011142807560504109
-92.9	0.000011199342150055266
-92.8	0.000011256055221459575
-92.7	0.000011312946546960654
-92.6	0.000011370015891927285
-92.5	0.000011427263014831842
-92.4	0.000011484687667227903
-92.3	0.000011542289593726604
-92.2	0.000011600068531971877
-92.1	0.000011658024212614423
-92.	0.000011716156359284277
-91.9	0.000011774464688561986
-91.8	0.000011832948909948377
-91.7	0.000011891608725832826
-91.6	0.00001195044383146008
-91.5	0.000012009453914895557
-91.4	0.000012068638656989305
-91.3	0.000012127997731338462
-91.2	0.000012187530804248387
-91.1	0.000012247237534692589
-91.	0.00001230711757427138
-90.9	0.000012367170567169452
-90.8	0.000012427396150112519
-90.7	0.000012487793952323017
-90.6	0.000012548363595475169
-90.5	0.000012609104693649369
-90.4	0.000012670016853286237
-90.3	0.000012731099673140286
-90.2	0.000012792352744233515
-90.1	0.00001285377564980914
-90.	0.000012915367965285302
-89.9	0.000012977129258209455
-89.8	0.000013039059088213087
-89.7	0.000013101157006967153
-89.6	0.000013163422558138554
-89.5	0.000013225855277347396
-89.4	0.000013288454692125604
-89.3	0.000013351220321876675
-89.2	0.000013414151677836981
-89.1	0.000013477248263038547
-89.	0.000013540509572273394
-88.9	0.000013603935092059768
-88.8	0.000013667524300610004
-88.7	0.000013731276667800245
-88.6	0.00001379519165514217
-88.5	0.000013859268715756539
-88.4	0.000013923507294348624
-88.3	0.000013987906827185693
-88.2	0.000014052466742076131
-88.1	0.0000141171864583507
-88.	0.000014182065386845358
-87.9	0.000014247102929885843
-87.8	0.000014312298481273966
-87.7	0.00001437765142627527
-87.6	0.000014443161141608248
-87.5	0.000014508826995434665
-87.4	0.000014574648347351233
-87.3	0.000014640624548382085
-87.2	0.00001470675494097215
-87.1	0.000014773038858981285
-87.	0.000014839475627678787
-86.9	0.00001490606456373833
-86.8	0.000014972804975233121
-86.7	0.000015039696161630898
-86.6	0.000015106737413788968
-86.5	0.000015173928013948746
-86.4	0.000015241267235729992
-86.3	0.00001530875434412421
-86.2	0.000015376388595487446
-86.1	0.000015444169237532134
-86.	0.000015512095509317814
-85.9	0.000015580166641240903
-85.8	0.00001564838185502308
-85.7	0.000015716740363698388
-85.6	0.000015785241371599064
-85.5	0.000015853884074339827
-85.4	0.0000159226676588008
-85.3	0.000015991591303108897
-85.2	0.000016060654176617833
-85.1	0.000016129855439886598
-85.	0.000016199194244656582
-84.9	0.000016268669733827367
-84.8	0.00001633828104143126
-84.7	0.000016408027292606498
-84.6	0.00001647790760356955
-84.5	0.000016547921081586338
-84.4	0.00001661806682494267
-84.3	0.000016688343922913972
-84.2	0.000016758751455734404
-84.1	0.00001682928849456567
-84.	0.000016899954101465614
-83.9	0.00001697074732935673
-83.8	0.00001704166722199483
-83.7	0.000017112712813937983
-83.6	0.00001718388313051608
-83.5	0.000017255177187800924
-83.4	0.00001732659399257729
-83.3	0.00001739813254231495
-83.2	0.000017469791825141908
-83.1	0.000017541570819819093
-83.	0.0000176134684957163
-82.9	0.000017685483812790128
-82.8	0.000017757615721563436
-82.7	0.000017829863163106645
-82.6	0.00001790222506902133
-82.5	0.000017974700361425512
-82.4	0.00001804728795294135
-82.3	0.000018119986746684867
-82.2	0.000018192795636257888
-82.1	0.000018265713505742345
-82.	0.000018338739229696532
-81.9	0.000018411871673153935
-81.8	0.000018485109691623806
-81.7	0.000018558452131094124
-81.6	0.000018631897828036477
-81.5	0.000018705445609412804
-81.4	0.000018779094292684146
-81.3	0.000018852842685820834
-81.2	0.000018926689587314515
-81.1	0.00001900063378619139
-81.	0.000019074674062026774
-80.9	0.000019148809184960842
-80.8	0.000019223037915715146
-80.7	0.00001929735900560999
-80.6	0.00001937177119658233
-80.5	0.000019446273221204036
-80.4	0.000019520863802700334
-80.3	0.000019595541654968383
-80.2	0.000019670305482595457
-80.1	0.000019745153980877075
-80.	0.000019820085835834273
-79.9	0.00001989509972423058
-79.8	0.000019970194313587966
-79.7	0.000020045368262201775
-79.6	0.00002012062021915486
-79.5	0.000020195948824330237
-79.4	0.00002027135270842276
-79.3	0.000020346830492949162
-79.2	0.000020422380790256933
-79.1	0.000020498002203531614
-79.	0.00002057369332680268
-78.9	0.000020649452744947982
-78.8	0.000020725279033696724
-78.7	0.000020801170759630926
-78.6	0.000020877126480185707
-78.5	0.00002095314474364809
-78.4	0.000021029224089154823
-78.3	0.000021105363046688868
-78.2	0.000021181560137075065
-78.1	0.000021257813871974995
-78.	0.00002133412275388093
-77.9	0.000021410485276109485
-77.8	0.000021486899922794938
-77.7	0.000021563365168881966
-77.6	0.00002163987948011901
-77.5	0.00002171644131305124
-77.4	0.000021793049115014298
-77.3	0.00002186970132412852
-77.2	0.000021946396369293788
-77.1	0.000022023132670185655
-77.	0.000022099908637252258
-76.9	0.000022176722671712957
-76.8	0.000022253573165558227
-76.7	0.0000223304585015512
-76.6	0.000022407377053231357
-76.5	0.000022484327184919782
-76.4	0.000022561307251726773
-76.3	0.000022638315599561624
-76.2	0.00002271535056514461
-76.1	0.00002279241047602143
-76.	0.000022869493650580084
-75.9	0.000022946598398070143
-75.8	0.000023023723018624612
-75.7	0.000023100865803284158
-75.6	0.000023178025034023998
-75.5	0.00002325519898378295
-75.4	0.00002333238591649513
-75.3	0.000023409584087123742
-75.2	0.00002348679174169714
-75.1	0.00002356400711734707
-75.	0.000023641228442348635
-74.9	0.00002371845393616242
-74.8	0.000023795681809477886
-74.7	0.000023872910264258695
-74.6	0.00002395013749378891
-74.5	0.000024027361682720722
-74.4	0.000024104581007122918
-74.3	0.000024181793634530108
-74.2	0.000024258997723992583
-74.1	0.000024336191426126427
-74.	0.000024413372883163974
-73.9	0.000024490540229003914
-73.8	0.00002456769158926158
-73.7	0.000024644825081318355
-73.6	0.000024721938814371006
-73.5	0.00002479903088947979
-73.4	0.000024876099399616048
-73.3	0.000024953142429708567
-73.2	0.00002503015805668878
-73.1	0.000025107144349534853
-73.	0.00002518409936931424
-72.9	0.0000252610211692251
-72.8	0.000025337907794635868
-72.7	0.000025414757283123627
-72.6	0.00002549156766451097
-72.5	0.000025568336960901147
-72.4	0.00002564506318671202
-72.3	0.00002572174434870844
-72.2	0.000025798378446033242
-72.1	0.00002587496347023719
-72.	0.000025951497405307544
-71.9	0.000026027978227695757
-71.8	0.000026104403906344253
-71.7	0.000026180772402712415
-71.6	0.000026257081670801984
-71.5	0.000026333329657182313
-71.4	0.000026409514301015045
-71.3	0.000026485633534079125
-71.2	0.00002656168528079573
-71.1	0.000026637667458253936
-71.	0.0000267135779762365
-70.9	0.000026789414737247055
-70.8	0.00002686517563653786
-70.7	0.00002694085856213897
-70.6	0.000027016461394888767
-70.5	0.000027091982008466187
-70.4	0.000027167418269424636
-70.3	0.00002724276803722786
-70.2	0.000027318029164287987
-70.1	0.000027393199496005734
-70.	0.000027468276870812998
-69.9	0.000027543259120217898
-69.8	0.00002761814406885246
-69.7	0.000027692929534522736
-69.6	0.00002776761332826177
-69.5	0.000027842193254385095
-69.4	0.00002791666711054911
-69.3	0.000027991032687811906
-69.2	0.000028065287770696923
-69.1	0.00002813943013725906
-69.	0.000028213457559153424
-68.9	0.000028287367801706343
-68.8	0.000028361158623988793
-68.7	0.0000284348277788919
-68.6	0.000028508373013204592
-68.5	0.000028581792067692884
-68.4	0.000028655082677181124
-68.3	0.000028728242570634508
-68.2	0.00002880126947124298
-68.1	0.000028874161096506318
-68.	0.0000289469151583199
-67.9	0.00002901952936306137
-67.8	0.000029092001411677716
-67.69999999999999	0.00002916432899977237
-67.6	0.00002923650981769277
-67.5	0.000029308541550617424
-67.4	0.000029380421878642795
-67.3	0.000029452148476869517
-67.19999999999999	0.000029523719015488037
-67.1	0.000029595131159863156
-67.	0.000029666382570617855
-66.9	0.000029737470903715622
-66.8	0.000029808393810541665
-66.69999999999999	0.000029879148937982667
-66.6	0.000029949733928505166
-66.5	0.00003002014642023223
-66.4	0.000030090384047018753
-66.3	0.00003016044443852502
-66.19999999999999	0.00003023032522028872
-66.1	0.00003030002401379543
-66.	0.000030369538436547552
-65.9	0.0000304388661021318
-65.8	0.00003050800462028526
-65.69999999999999	0.00003057695159696037
-65.6	0.00003064570463438846
-65.5	0.00003071426133114268
-65.4	0.00003078261928219965
-65.3	0.00003085077607900086
-65.19999999999999	0.00003091872930951328
-65.1	0.00003098647655828978
-65.	0.000031054015406529586
-64.9	0.00003112134343213862
-64.8	0.00003118845820979035
-64.69999999999999	0.000031255357310987064
-64.6	0.00003132203830412214
-64.5	0.000031388498754543
-64.4	0.0000314547362246156
-64.3	0.00003152074827378994
-64.19999999999999	0.00003158653245866757
-64.1	0.00003165208633307065
-64.	0.00003171740744811309
-63.9	0.000031782493352273735
-63.8	0.00003184734159147205
-63.699999999999996	0.00003191194970914586
-63.6	0.0000319763152463321
-63.5	0.000032040435741749776
-63.4	0.000032104308731885884
-63.3	0.00003216793175108403
-63.199999999999996	0.00003223130233163573
-63.1	0.00003229441800387479
-63.	0.0000323572762962742
-62.9	0.00003241987473554591
-62.8	0.00003248221084674331
-62.699999999999996	0.00003254428215336644
-62.6	0.00003260608617746947
-62.5	0.00003266762043977093
-62.4	0.000032728882459765975
-62.3	0.00003278986975584091
-62.199999999999996	0.000032850579845389645
-62.1	0.000032911010244931955
-62.	0.000032971158470233294
-61.9	0.00003303102203642608
-61.8	0.00003309059845813202
-61.699999999999996	0.000033149885249585615
-61.599999999999994	0.000033208879924758055
-61.5	0.00003326757999748202
-61.4	0.000033325982981576524
-61.3	0.00003338408639097181
-61.199999999999996	0.00003344188773983416
-61.099999999999994	0.00003349938454269041
-61.	0.00003355657431455169
-60.9	0.00003361345457103658
-60.8	0.0000336700228284932
-60.699999999999996	0.00003372627660412034
-60.599999999999994	0.00003378221341608707
-60.5	0.000033837830783651266
-60.4	0.00003389312622727639
-60.3	0.00003394809726874676
-60.199999999999996	0.00003400274143128123
-60.099999999999994	0.00003405705623964491
-60.	0.00003411103922025943
-59.9	0.00003416468790131127
-59.8	0.00003421799981285826
-59.699999999999996	0.0000342709724869346
-59.599999999999994	0.00003432360345765422
-59.5	0.00003437589026131222
-59.4	0.000034427830436485325
-59.3	0.000034479421524130806
-59.199999999999996	0.00003453066106768397
-59.099999999999994	0.00003458154661315511
-59.	0.000034632075709225046
-58.9	0.00003468224590734049
-58.8	0.000034732054761808504
-58.699999999999996	0.00003478149982989089
-58.599999999999994	0.00003483057867189857
-58.5	0.000034879288851285985
-58.4	0.00003492762793474601
-58.3	0.000034975593492305414
-58.199999999999996	0.000035023183097421115
-58.099999999999994	0.000035070394327077726
-58.	0.00003511722476188607
-57.9	0.000035163671986183477
-57.8	0.000035209733588135626
-57.699999999999996	0.000035255407159840166
-57.599999999999994	0.00003530069029743281
-57.5	0.00003534558060119506
-57.4	0.00003539007567566492
-57.3	0.00003543417312974943
-57.199999999999996	0.0000354778705768405
-57.099999999999994	0.00003552116563493283
-57.	0.0000355640559267449
-56.9	0.00003560653907984266
-56.8	0.00003564861272676593
-56.699999999999996	0.00003569027450515778
-56.599999999999994	0.0000357315220578964
-56.5	0.00003577235303323002
-56.4	0.000035812765084914126
-56.3	0.000035852755872351474
-56.199999999999996	0.00003589232306073442
-56.099999999999994	0.00003593146432118945
-56.	0.000035970177330924084
-55.9	0.00003600845977337548
-55.8	0.000036046309338361025
-55.699999999999996	0.00003608372372223034
-55.599999999999994	0.000036120700628018784
-55.5	0.000036157237765601844
-55.4	0.000036193332851850944
-55.3	0.000036228983610789314
-55.199999999999996	0.00003626418777374874
-55.099999999999994	0.000036298943079526314
-55.	0.00003633324727454122
-54.9	0.00003636709811299128
-54.8	0.000036400493357008875
-54.699999999999996	0.00003643343077681627
-54.599999999999994	0.000036465908150880015
-54.5	0.00003649792326606421
-54.4	0.00003652947391778245
-54.3	0.000036560557910148245
-54.199999999999996	0.000036591173056124026
-54.099999999999994	0.000036621317177668326
-54.	0.00003665098810588097
-53.9	0.000036680183681146554
-53.8	0.000036708901753275785
-53.699999999999996	0.0000367371401816449
-53.599999999999994	0.000036764896835332915
-53.5	0.00003679216959325697
-53.4	0.00003681895634430544
-53.3	0.00003684525498746944
-53.199999999999996	0.00003687106343197194
-53.099999999999994	0.00003689637959739565
-53.	0.0000369212014138087
-52.9	0.000036945526821889254
-52.8	0.00003696935377304835
-52.699999999999996	0.00003699268022955176
-52.599999999999994	0.00003701550416464082
-52.5	0.00003703782356265221
-52.4	0.000037059636419137495
-52.3	0.000037080940740981877
-52.199999999999996	0.00003710173454652304
-52.099999999999994	0.00003712201586567005
-52.	0.00003714178274002239
-51.9	0.00003716103322298955
-51.8	0.000037179765379911614
-51.699999999999996	0.000037197977288180594
-51.599999999999994	0.000037215667037362915
-51.5	0.000037232832729323585
-51.4	0.00003724947247835185
-51.3	0.00003726558441128833
-51.199999999999996	0.00003728116666765471
-51.099999999999994	0.00003729621739978519
-51.	0.00003731073477296001
-50.9	0.00003732471696554183
-50.8	0.00003733816216911411
-50.699999999999996	0.00003735106858862224
-50.599999999999994	0.00003736343444251725
-50.5	0.000037375257962901894
-50.4	0.000037386537395679664
-50.3	0.00003739727100070603
-50.199999999999996	0.000037407457051942445
-50.099999999999994	0.000037417093837612645
-50.	0.000037426179660361346
-49.9	0.000037434712837415236
-49.8	0.000037442691700745894
-49.699999999999996	0.00003745011459723488
-49.599999999999994	0.0000374569798888404
-49.5	0.0000374632859527655
-49.4	0.00003746903118162786
-49.3	0.00003747421398363058
-49.199999999999996	0.000037478832782733706
-49.099999999999994	0.00003748288601882686
-49.	0.00003748637214790183
-48.9	0.000037489289642225656
-48.8	0.000037491636990513515
-48.699999999999996	0.000037493412698101274
-48.599999999999994	0.0000374946152871175
-48.5	0.00003749524329665476
-48.4	0.000037495295282939565
-48.3	0.000037494769819501524
-48.199999999999996	0.000037493665497340464
-48.099999999999994	0.00003749198092509237
-48.	0.000037489714729193195
-47.9	0.000037486865554040645
-47.8	0.00003748343206215396
-47.699999999999996	0.00003747941293433124
-47.599999999999994	0.00003747480686980446
-47.5	0.000037469612586392084
-47.4	0.00003746382882064899
-47.3	0.00003745745432801399
-47.199999999999996	0.00003745048788295469
-47.099999999999994	0.00003744292827910993
-47.	0.00003743477432942954
-46.9	0.00003742602486631182
-46.8	0.00003741667874173862
-46.699999999999996	0.000037406734827408083
-46.599999999999994	0.00003739619201486553
-46.5	0.00003738504921563198
-46.4	0.00003737330536133128
-46.3	0.00003736095940381542
-46.199999999999996	0.000037348010315288414
-46.099999999999994	0.000037334457088429
-46.	0.000037320298736512465
-45.9	0.00003730553429353155
-45.8	0.00003729016281431693
-45.699999999999996	0.00003727418337465726
-45.599999999999994	0.000037257595071419494
-45.5	0.00003724039702266891
-45.4	0.00003722258836778996
-45.3	0.00003720416826760749
-45.199999999999996	0.000037185135904509025
-45.099999999999994	0.0000371654904825678
-45.	0.000037145231227667436
-44.9	0.00003712435738762758
-44.8	0.00003710286823233155
-44.699999999999996	0.000037080763053855417
-44.599999999999994	0.00003705804116659888
-44.5	0.00003703470190741849
-44.4	0.000037010744635762305
-44.3	0.00003698616873380696
-44.199999999999996	0.00003696097360659683
-44.099999999999994	0.00003693515868218509
-44.	0.000036908723411777015
-43.9	0.00003688166726987519
-43.8	0.00003685398975442676
-43.699999999999996	0.00003682569038697243
-43.599999999999994	0.00003679676871279728
-43.5	0.000036767224301083216
-43.4	0.00003673705674506269
-43.3	0.00003670626566217389
-43.199999999999996	0.00003667485069421679
-43.099999999999994	0.00003664281150751029
-43.	0.00003661014779304968
-42.9	0.000036576859266664735
-42.8	0.00003654294566917781
-42.699999999999996	0.00003650840676656182
-42.599999999999994	0.000036473242350098046
-42.5	0.000036437452236532805
-42.4	0.00003640103626823378
-42.3	0.000036363994313344866
-42.199999999999996	0.000036326326265939556
-42.099999999999994	0.0000362880320461728
-42.	0.00003624911160043099
-41.9	0.000036209564901479454
-41.8	0.00003616939194860813
-41.699999999999996	0.0000361285927677742
-41.599999999999994	0.000036087167411742226
-41.5	0.0000360451159602215
-41.4	0.00003600243851999997
-41.3	0.00003595913522507547
-41.199999999999996	0.00003591520623678341
-41.099999999999994	0.000035870651743921236
-41.	0.0000358254719628695
-40.9	0.00003577966713770958
-40.8	0.00003573323754033803
-40.699999999999996	0.000035686183470577486
-40.599999999999994	0.00003563850525628433
-40.5	0.000035590203253453175
-40.4	0.000035541277846318114
-40.3	0.00003549172944745098
-40.199999999999996	0.00003544155849785683
-40.099999999999994	0.00003539076546706663
-40.	0.000035339350853227434
-39.9	0.00003528731518319015
-39.8	0.000035234659012595384
-39.699999999999996	0.000035181382925957064
-39.599999999999994	0.00003512748753674462
-39.5	0.00003507297348746354
-39.4	0.00003501784144973483
-39.3	0.00003496209212437338
-39.199999999999996	0.00003490572624146555
-39.099999999999994	0.000034848744560446516
-39.	0.00003479114787017679
-38.9	0.0000347329369890192
-38.8	0.00003467411276491575
-38.699999999999996	0.00003461467607546485
-38.599999999999994	0.00003455462782799899
-38.5	0.000034493968959663174
-38.4	0.000034432700437494245
-38.3	0.00003437082325850094
-38.199999999999996	0.00003430833844974522
-38.099999999999994	0.000034245247068424566
-38.	0.00003418155020195559
-37.9	0.000034117248968058753
-37.8	0.000034052344514844406
-37.699999999999996	0.00003398683802090004
-37.599999999999994	0.000033920730695378567
-37.5	0.000033854023778087956
-37.4	0.0000337867185395816
-37.3	0.000033718816281249853
-37.199999999999996	0.00003365031833541201
-37.099999999999994	0.000033581226065409254
-37.	0.00003351154086569758
-36.9	0.000033441264161941454
-36.8	0.00003337039741110694
-36.699999999999996	0.000033298942101555004
-36.599999999999994	0.00003322689975313408
-36.5	0.000033154271917272114
-36.4	0.00003308106017706735
-36.3	0.00003300726614737819
-36.199999999999996	0.00003293289147491113
-36.099999999999994	0.00003285793783830735
-36.	0.000032782406948226716
-35.89999999999999	0.00003270630054742976
-35.8	0.00003262962041085707
-35.7	0.00003255236834570558
-35.599999999999994	0.000032474546191501953
-35.5	0.00003239615582017256
-35.39999999999999	0.00003231719913610994
-35.3	0.00003223767807623551
-35.2	0.00003215759461005833
-35.099999999999994	0.000032076950739729825
-35.	0.00003199574850009439
-34.89999999999999	0.00003191398995873553
-34.8	0.00003183167721601768
-34.7	0.00003174881240512362
-34.599999999999994	0.000031665397692087306
-34.5	0.00003158143527582231
-34.39999999999999	0.000031496927388145605
-34.3	0.00003141187629379719
-34.2	0.000031326284290454985
-34.099999999999994	0.00003124015370874573
-34.	0.00003115348691225162
-33.89999999999999	0.00003106628629751277
-33.8	0.00003097855429402605
-33.7	0.00003089029336424
-33.599999999999994	0.0000308015060035462
-33.5	0.00003071219474026756
-33.39999999999999	0.000030622362135643256
-33.3	0.000030532010783810875
-33.2	0.000030441143311785902
-33.099999999999994	0.000030349762379438812
-33.	0.000030257870679470035
-32.89999999999999	0.000030165470937382888
-32.8	0.000030072565911454897
-32.7	0.000029979158392707616
-32.599999999999994	0.000029885251204875297
-32.5	0.000029790847204372497
-32.39999999999999	0.000029695949280260785
-32.3	0.000029600560354215084
-32.2	0.00002950468338048934
-32.099999999999994	0.000029408321345881904
-32.	0.0000293114772697011
-31.89999999999999	0.00002921415420373025
-31.799999999999997	0.00002911635523219323
-31.700000000000003	0.000029018083471719827
-31.599999999999994	0.000028919342071311495
-31.5	0.00002882013421230718
-31.39999999999999	0.000028720463108349378
-31.299999999999997	0.000028620332005350377
-31.200000000000003	0.000028519744181458504
-31.099999999999994	0.000028418702947024528
-31.	0.00002831721164456793
-30.89999999999999	0.00002821527364874284
-30.799999999999997	0.000028112892366303814
-30.700000000000003	0.000028010071236070886
-30.599999999999994	0.00002790681372889401
-30.5	0.000027803123347616434
-30.39999999999999	0.000027699003627037053
-30.299999999999997	0.000027594458133871253
-30.200000000000003	0.000027489490466710086
-30.099999999999994	0.000027384104255977495
-30.	0.00002727830316388552
-29.89999999999999	0.000027172090884386805
-29.799999999999997	0.000027065471143124584
-29.700000000000003	0.000026958447697379344
-29.599999999999994	0.000026851024336012593
-29.5	0.000026743204879406905
-29.39999999999999	0.000026634993179401977
-29.299999999999997	0.000026526393119227
-29.200000000000003	0.00002641740861342844
-29.099999999999994	0.000026308043607793537
-29.	0.000026198302079269018
-28.89999999999999	0.000026088188035874873
-28.799999999999997	0.00002597770551661327
-28.700000000000003	0.00002586685859137209
-28.599999999999994	0.00002575565136082339
-28.5	0.000025644087956316347
-28.39999999999999	0.000025532172539764735
-28.299999999999997	0.000025419909303529146
-28.200000000000003	0.00002530730247029339
-28.099999999999994	0.00002519435629293577
-28.	0.000025081075054394614
-27.89999999999999	0.000024967463067528702
-27.799999999999997	0.000024853524674972184
-27.700000000000003	0.000024739264248984464
-27.599999999999994	0.000024624686191295107
-27.5	0.000024509794932943668
-27.39999999999999	0.000024394594934115048
-27.299999999999997	0.000024279090683970216
-27.200000000000003	0.00002416328670047271
-27.099999999999994	0.000024047187530210977
-27.	0.00002393079774821706
-26.89999999999999	0.000023814121957781506
-26.799999999999997	0.00002369716479026509
-26.700000000000003	0.000023579930904907327
-26.599999999999994	0.000023462424988632322
-26.5	0.000023344651755851924
-26.39999999999999	0.000023226615948266584
-26.299999999999997	0.000023108322334664297
-26.200000000000003	0.000022989775710717427
-26.099999999999994	0.000022870980898778194
-26.	0.00002275194274767272
-25.89999999999999	0.000022632666132493657
-25.799999999999997	0.000022513155954392195
-25.700000000000003	0.000022393417140368855
-25.599999999999994	0.000022273454643063744
-25.5	0.000022153273440546254
-25.39999999999999	0.00002203287853610409
-25.299999999999997	0.000021912274958032115
-25.200000000000003	0.000021791467759420565
-25.099999999999994	0.000021670462017943005
-25.	0.00002154926283564405
-24.89999999999999	0.000021427875338726412
-24.799999999999997	0.000021306304677337747
-24.700000000000003	0.000021184556025356744
-24.599999999999994	0.000021062634580178738
-24.5	0.000020940545562500557
-24.39999999999999	0.0000208182942161042
-24.299999999999997	0.000020695885807639774
-24.200000000000003	0.000020573325626406845
-24.099999999999994	0.000020450618984134482
-24.	0.000020327771214759552
-23.89999999999999	0.000020204787674202974
-23.799999999999997	0.000020081673740143963
-23.700000000000003	0.00001995843481179173
-23.599999999999994	0.000019835076309654395
-23.5	0.000019711603675305255
-23.39999999999999	0.000019588022371145497
-23.299999999999997	0.000019464337880163727
-23.19999999999999	0.000019340555705691523
-23.099999999999994	0.00001921668137115535
-23.	0.000019092720419824012
-22.89999999999999	0.00001896867841455179
-22.799999999999997	0.000018844560937517143
-22.69999999999999	0.000018720373589956182
-22.599999999999994	0.000018596121991891723
-22.5	0.000018471811781856745
-22.39999999999999	0.000018347448616612892
-22.299999999999997	0.000018223038170863566
-22.19999999999999	0.000018098586136961468
-22.099999999999994	0.000017974098224610907
-22.	0.000017849580160564275
-21.89999999999999	0.000017725037688313344
-21.799999999999997	0.000017600476567774946
-21.69999999999999	0.000017475902574971106
-21.599999999999994	0.00001735132150170409
-21.5	0.000017226739155225915
-21.39999999999999	0.00001710216135790304
-21.299999999999997	0.00001697759394687591
-21.19999999999999	0.000016853042773713712
-21.099999999999994	0.000016728513704064733
-21.	0.000016604012617302052
-20.89999999999999	0.000016479545406165373
-20.799999999999997	0.000016355117976398824
-20.69999999999999	0.000016230736246385102
-20.599999999999994	0.00001610640614677641
-20.5	0.000015982133620122034
-20.39999999999999	0.00001585792462049344
-20.299999999999997	0.000015733785113106655
-20.19999999999999	0.000015609721073942407
-20.099999999999994	0.0000154857384893645
-20.	0.00001536184335573626
-19.89999999999999	0.000015238041679035832
-19.799999999999997	0.000015114339474470242
-19.69999999999999	0.000014990742766088463
-19.599999999999994	0.00001486725758639408
-19.5	0.000014743889975957258
-19.39999999999999	0.000014620645983026643
-19.299999999999997	0.000014497531663141206
-19.19999999999999	0.00001437455307874203
-19.099999999999994	0.000014251716298784592
-19.	0.000014129027398351095
-18.89999999999999	0.000014006492458263458
-18.799999999999997	0.00001388411756469677
-18.69999999999999	0.000013761908808793086
-18.599999999999994	0.000013639872286276028
-18.5	0.000013518014097065661
-18.39999999999999	0.000013396340344893957
-18.299999999999997	0.000013274857136920753
-18.19999999999999	0.000013153570583349733
-18.099999999999994	0.00001303248679704502
-18.	0.00001291161189314742
-17.89999999999999	0.000012790951988690859
-17.799999999999997	0.000012670513202218537
-17.69999999999999	0.00001255030165339845
-17.599999999999994	0.000012430323462638533
-17.5	0.000012310584750700691
-17.39999999999999	0.000012191091638313947
-17.299999999999997	0.00001207185024578625
-17.19999999999999	0.000011952866692614637
-17.099999999999994	0.00001183414709709382
-17.	0.000011715697575922613
-16.89999999999999	0.00001159752424380824
-16.799999999999997	0.000011479633213068268
-16.69999999999999	0.000011362030593229678
-16.599999999999994	0.000011244722490625415
-16.5	0.000011127715007987595
-16.39999999999999	0.000011011014244037773
-16.299999999999997	0.000010894626293073791
-16.19999999999999	0.000010778557244553048
-16.099999999999994	0.000010662813182672456
-16.	0.000010547400185944447
-15.899999999999991	0.00001043232432676945
-15.799999999999997	0.000010317591671004664
-15.699999999999989	0.000010203208277528827
-15.599999999999994	0.00001008918019780355
-15.5	9.975513475430713e-6
-15.399999999999991	9.862214145706379e-6
-15.299999999999997	9.749288235171189e-6
-15.199999999999989	9.636741761157218e-6
-15.099999999999994	9.524580731331808e-6
-15.	9.412811143238109e-6
-14.899999999999991	9.301438983832859e-6
-14.799999999999997	9.190470229021567e-6
-14.699999999999989	9.079910843191062e-6
-14.599999999999994	8.969766778740181e-6
-14.5	8.86004397560826e-6
-14.399999999999991	8.750748360802217e-6
-14.299999999999997	8.641885847922332e-6
-14.199999999999989	8.533462336686855e-6
-14.099999999999994	8.425483712456147e-6
-14.	8.317955845756239e-6
-13.899999999999991	8.210884591802478e-6
-13.799999999999997	8.104275790023396e-6
-13.699999999999989	7.998135263585072e-6
-13.599999999999994	7.892468818916495e-6
-13.5	7.787282245235964e-6
-13.399999999999991	7.682581314079002e-6
-13.299999999999997	7.5783717788280595e-6
-13.199999999999989	7.474659374244004e-6
-13.099999999999994	7.3714498160000344e-6
-13.	7.268748800217826e-6
-12.899999999999991	7.166562003006411e-6
-12.799999999999997	7.0648950800038615e-6
-12.699999999999989	6.96375366592176e-6
-12.599999999999994	6.863143374092919e-6
-12.5	6.763069796022088e-6
-12.399999999999991	6.663538500939949e-6
-12.299999999999997	6.5645550353604534e-6
-12.199999999999989	6.466124922641226e-6
-12.099999999999994	6.3682536625475224e-6
-12.	6.270946730819139e-6
-11.899999999999991	6.17420957874071e-6
-11.799999999999997	6.078047632715052e-6
-11.699999999999989	5.982466293839378e-6
-11.599999999999994	5.887470937484598e-6
-11.5	5.793066912877115e-6
-11.399999999999991	5.699259542683332e-6
-11.299999999999997	5.606054122596541e-6
-11.199999999999989	5.5134559209258875e-6
-11.099999999999994	5.421470178187524e-6
-11.	5.330102106697368e-6
-10.899999999999991	5.239356890165574e-6
-10.799999999999997	5.149239683292379e-6
-10.699999999999989	5.059755611364974e-6
-10.599999999999994	4.9709097698555265e-6
-10.5	4.88270722401972e-6
-10.399999999999991	4.7951530084960226e-6
-10.299999999999997	4.7082521269052415e-6
-10.199999999999989	4.622009551450208e-6
-10.099999999999994	4.536430222515603e-6
-10.	4.451519048267527e-6
-9.899999999999991	4.3672809042529154e-6
-9.799999999999997	4.28372063299863e-6
-9.699999999999989	4.200843043609976e-6
-9.599999999999994	4.118652911368934e-6
-9.5	4.03715497733167e-6
-9.399999999999991	3.956353947925662e-6
-9.299999999999997	3.876254494546281e-6
-9.199999999999989	3.796861253152836e-6
-9.099999999999994	3.7181788238643478e-6
-9.	3.6402117705549e-6
-8.899999999999991	3.5629646204489004e-6
-8.799999999999997	3.4864418637163194e-6
-8.699999999999989	3.410647953067995e-6
-8.599999999999994	3.3355873033513972e-6
-8.5	3.261264291146839e-6
-8.399999999999991	3.1876832543645617e-6
-8.299999999999997	3.1148484918428914e-6
-8.199999999999989	3.042764262947601e-6
-8.099999999999994	2.971434787173059e-6
-8.	2.9008642437451226e-6
-7.8999999999999915	2.831056771226347e-6
-7.799999999999997	2.7620164671237364e-6
-7.699999999999989	2.6937473874992257e-6
-7.599999999999994	2.6262535465835036e-6
-7.5	2.559538916393142e-6
-7.3999999999999915	2.493607426351663e-6
-7.299999999999997	2.4284629629146743e-6
-7.199999999999989	2.364109369199353e-6
-7.099999999999994	2.3005504446187477e-6
-7.	2.237789944520914e-6
-6.8999999999999915	2.1758315798333892e-6
-6.799999999999997	2.1146790167131102e-6
-6.699999999999989	2.0543358762019607e-6
-6.599999999999994	1.9948057338883244e-6
-6.5	1.9360921195745855e-6
-6.3999999999999915	1.8781985169509239e-6
-6.299999999999997	1.8211283632754614e-6
-6.199999999999989	1.7648850490607752e-6
-6.099999999999994	1.709471917767033e-6
-6.	1.654892265501597e-6
-5.8999999999999915	1.6011493407252701e-6
-5.799999999999997	1.5482463439651309e-6
-5.699999999999989	1.4961864275338217e-6
-5.599999999999994	1.4449726952554434e-6
-5.5	1.3946082021977268e-6
-5.3999999999999915	1.34509595441057e-6
-5.299999999999997	1.2964389086707356e-6
-5.199999999999989	1.2486399722324821e-6
-5.099999999999994	1.2017020025841486e-6
-5.	1.155627807210279e-6
-4.8999999999999915	1.110420143359287e-6
-4.799999999999997	1.0660817178163508e-6
-4.699999999999989	1.0226151866812739e-6
-4.599999999999994	9.800231551512402e-7
-4.5	9.383081773080391e-7
-4.3999999999999915	8.974727559096807e-7
-4.299999999999997	8.575193421861143e-7
-4.199999999999989	8.184503356387537e-7
-4.099999999999994	7.802680838437392e-7
-4.	7.429748822585415e-7
-3.8999999999999915	7.065729740318579e-7
-3.799999999999997	6.710645498165372e-7
-3.6999999999999886	6.364517475853219e-7
-3.5999999999999943	6.027366524493746e-7
-3.5	5.69921296479291e-7
-3.3999999999999915	5.380076585286226e-7
-3.299999999999997	5.069976640597503e-7
-3.1999999999999886	4.768931849720025e-7
-3.0999999999999943	4.4769603943207865e-7
-3.	4.194079917066282e-7
-2.8999999999999915	3.920307519970972e-7
-2.799999999999997	3.655659762768278e-7
-2.6999999999999886	3.400152661304318e-7
-2.5999999999999943	3.153801685956151e-7
-2.5	2.9166217600744755e-7
-2.3999999999999915	2.688627258453028e-7
-2.299999999999997	2.469832005825832e-7
-2.1999999999999886	2.2602492753937482e-7
-2.0999999999999943	2.0598917873831123e-7
-2.	1.8687717076376441e-7
-1.8999999999999915	1.686900646246728e-7
-1.7999999999999972	1.514289656212184e-7
-1.6999999999999886	1.3509492321558944e-7
-1.5999999999999943	1.1968893090715806e-7
-1.5	1.0521192611227578e-7
-1.3999999999999915	9.166479004902604e-8
-1.2999999999999972	7.90483476271912e-8
-1.1999999999999886	6.736336734369876e-8
-1.0999999999999943	5.661056118387279e-8
-1.	4.679058452870914e-8
-0.8999999999999915	3.790403606848356e-8
-0.7999999999999972	2.995145772292737e-8
-0.6999999999999886	2.2933334568201852e-8
-0.5999999999999943	1.685009477092685e-8
-0.5	1.1702109529437434e-8
-0.3999999999999915	7.48969302248423e-9
-0.29999999999999716	4.213102365531708e-9
-0.19999999999998863	1.872537574795606e-9
-0.09999999999999432	4.681415391522135e-10
0.	0.
0.10000000000000853	4.681415391523465e-10
0.20000000000000284	1.8725375747958736e-9
0.30000000000001137	4.213102365532108e-9
0.4000000000000057	7.489693022484762e-9
0.5	1.1702109529437434e-8
0.6000000000000085	1.6850094770927655e-8
0.7000000000000028	2.293333456820279e-8
0.8000000000000114	2.9951457722928424e-8
0.9000000000000057	3.7904036068484776e-8
1.	4.679058452870914e-8
1.1000000000000085	5.661056118387425e-8
1.2000000000000028	6.736336734370035e-8
1.3000000000000114	7.904834762719294e-8
1.4000000000000057	9.166479004902796e-8
1.5	1.0521192611227578e-7
1.6000000000000085	1.1968893090716015e-7
1.7000000000000028	1.3509492321559163e-7
1.8000000000000114	1.5142896562122077e-7
1.9000000000000057	1.6869006462467534e-7
2.	1.8687717076376441e-7
2.1000000000000085	2.0598917873831406e-7
2.200000000000003	2.2602492753937776e-7
2.3000000000000114	2.469832005825862e-7
2.4000000000000057	2.6886272584530603e-7
2.5	2.9166217600744755e-7
2.6000000000000085	3.153801685956184e-7
2.700000000000003	3.400152661304353e-7
2.8000000000000114	3.6556597627683173e-7
2.9000000000000057	3.9203075199710127e-7
3.	4.194079917066282e-7
3.1000000000000085	4.4769603943208267e-7
3.200000000000003	4.768931849720066e-7
3.3000000000000114	5.069976640597547e-7
3.4000000000000057	5.380076585286271e-7
3.5	5.69921296479291e-7
3.6000000000000085	6.027366524493796e-7
3.700000000000003	6.364517475853268e-7
3.8000000000000114	6.710645498165416e-7
3.9000000000000057	7.06572974031863e-7
4.	7.429748822585415e-7
4.1000000000000085	7.802680838437443e-7
4.200000000000003	8.184503356387594e-7
4.300000000000011	8.5751934218612e-7
4.400000000000006	8.974727559096864e-7
4.5	9.383081773080391e-7
4.6000000000000085	9.800231551512464e-7
4.700000000000003	1.0226151866812798e-6
4.800000000000011	1.066081717816357e-6
4.900000000000006	1.1104201433592943e-6
5.	1.155627807210279e-6
5.1000000000000085	1.201702002584155e-6
5.200000000000003	1.248639972232489e-6
5.300000000000011	1.2964389086707418e-6
5.400000000000006	1.3450959544105768e-6
5.5	1.3946082021977268e-6
5.6000000000000085	1.4449726952554504e-6
5.700000000000003	1.496186427533829e-6
5.800000000000011	1.548246343965138e-6
5.900000000000006	1.601149340725278e-6
6.	1.654892265501597e-6
6.1000000000000085	1.7094719177670413e-6
6.200000000000003	1.764885049060783e-6
6.300000000000011	1.8211283632754709e-6
6.400000000000006	1.8781985169509315e-6
6.5	1.9360921195745855e-6
6.6000000000000085	1.994805733888333e-6
6.700000000000003	2.054335876201969e-6
6.800000000000011	2.1146790167131187e-6
6.900000000000006	2.175831579833398e-6
7.	2.237789944520914e-6
7.1000000000000085	2.300550444618756e-6
7.200000000000003	2.364109369199363e-6
7.300000000000011	2.428462962914683e-6
7.400000000000006	2.4936074263516718e-6
7.5	2.559538916393142e-6
7.6000000000000085	2.6262535465835125e-6
7.700000000000003	2.693747387499236e-6
7.800000000000011	2.7620164671237457e-6
7.900000000000006	2.8310567712263576e-6
8.	2.9008642437451226e-6
8.100000000000009	2.9714347871730693e-6
8.200000000000003	3.0427642629476097e-6
8.300000000000011	3.1148484918429008e-6
8.400000000000006	3.1876832543645736e-6
8.5	3.261264291146839e-6
8.600000000000009	3.335587303351407e-6
8.700000000000003	3.410647953068005e-6
8.800000000000011	3.4864418637163312e-6
8.900000000000006	3.5629646204489105e-6
9.	3.6402117705549e-6
9.100000000000009	3.718178823864358e-6
9.200000000000003	3.7968612531528488e-6
9.300000000000011	3.876254494546294e-6
9.400000000000006	3.956353947925673e-6
9.5	4.03715497733167e-6
9.600000000000009	4.1186529113689456e-6
9.700000000000003	4.200843043609988e-6
9.800000000000011	4.283720632998641e-6
9.900000000000006	4.3672809042529264e-6
10.	4.451519048267527e-6
10.100000000000009	4.536430222515614e-6
10.200000000000003	4.62200955145022e-6
10.300000000000011	4.708252126905252e-6
10.400000000000006	4.795153008496033e-6
10.5	4.88270722401972e-6
10.600000000000009	4.97090976985554e-6
10.700000000000003	5.0597556113649885e-6
10.800000000000011	5.149239683292391e-6
10.900000000000006	5.2393568901655885e-6
11.	5.330102106697368e-6
11.100000000000009	5.42147017818754e-6
11.200000000000003	5.513455920925902e-6
11.300000000000011	5.6060541225965575e-6
11.400000000000006	5.699259542683346e-6
11.5	5.793066912877115e-6
11.600000000000009	5.88747093748461e-6
11.700000000000003	5.982466293839387e-6
11.800000000000011	6.078047632715061e-6
11.900000000000006	6.174209578740722e-6
12.	6.270946730819139e-6
12.100000000000009	6.3682536625475385e-6
12.200000000000003	6.466124922641243e-6
12.300000000000011	6.564555035360468e-6
12.400000000000006	6.663538500939967e-6
12.5	6.763069796022088e-6
12.600000000000009	6.863143374092936e-6
12.700000000000003	6.9637536659217735e-6
12.800000000000011	7.0648950800038776e-6
12.900000000000006	7.166562003006427e-6
13.	7.268748800217826e-6
13.100000000000009	7.371449816000049e-6
13.200000000000003	7.474659374244019e-6
13.300000000000011	7.5783717788280756e-6
13.400000000000006	7.682581314079015e-6
13.5	7.787282245235964e-6
13.600000000000009	7.892468818916515e-6
13.700000000000003	7.998135263585089e-6
13.800000000000011	8.104275790023415e-6
13.900000000000006	8.210884591802492e-6
14.	8.317955845756239e-6
14.100000000000009	8.42548371245616e-6
14.200000000000003	8.53346233668687e-6
14.300000000000011	8.641885847922347e-6
14.400000000000006	8.750748360802234e-6
14.5	8.86004397560826e-6
14.600000000000009	8.969766778740201e-6
14.700000000000003	9.079910843191078e-6
14.800000000000011	9.190470229021586e-6
14.900000000000006	9.30143898383288e-6
15.	9.412811143238109e-6
15.100000000000009	9.52458073133183e-6
15.200000000000003	9.636741761157236e-6
15.300000000000011	9.749288235171204e-6
15.400000000000006	9.862214145706396e-6
15.5	9.975513475430713e-6
15.600000000000009	0.000010089180197803566
15.700000000000003	0.000010203208277528844
15.800000000000011	0.000010317591671004684
15.900000000000006	0.000010432324326769474
16.	0.000010547400185944447
16.10000000000001	0.000010662813182672478
16.200000000000003	0.000010778557244553067
16.30000000000001	0.000010894626293073803
16.400000000000006	0.000011011014244037787
16.5	0.000011127715007987595
16.60000000000001	0.000011244722490625426
16.700000000000003	0.000011362030593229692
16.80000000000001	0.000011479633213068285
16.900000000000006	0.000011597524243808257
17.	0.000011715697575922613
17.10000000000001	0.00001183414709709384
17.200000000000003	0.000011952866692614654
17.30000000000001	0.00001207185024578627
17.400000000000006	0.000012191091638313966
17.5	0.000012310584750700691
17.60000000000001	0.000012430323462638547
17.700000000000003	0.00001255030165339847
17.80000000000001	0.000012670513202218553
17.900000000000006	0.000012790951988690876
18.	0.00001291161189314742
18.10000000000001	0.000013032486797045036
18.200000000000003	0.000013153570583349751
18.30000000000001	0.00001327485713692077
18.400000000000006	0.00001339634034489398
18.5	0.000013518014097065661
18.60000000000001	0.000013639872286276055
18.700000000000003	0.000013761908808793104
18.80000000000001	0.000013884117564696784
18.900000000000006	0.000014006492458263476
19.	0.000014129027398351095
19.10000000000001	0.00001425171629878461
19.200000000000003	0.000014374553078742054
19.30000000000001	0.000014497531663141216
19.400000000000006	0.000014620645983026665
19.5	0.000014743889975957258
19.60000000000001	0.000014867257586394092
19.700000000000003	0.00001499074276608848
19.80000000000001	0.000015114339474470258
19.900000000000006	0.000015238041679035847
20.	0.00001536184335573626
20.10000000000001	0.00001548573848936451
20.200000000000003	0.00001560972107394243
20.30000000000001	0.00001573378511310668
20.400000000000006	0.00001585792462049346
20.5	0.000015982133620122034
20.60000000000001	0.000016106406146776432
20.700000000000003	0.00001623073624638512
20.80000000000001	0.000016355117976398838
20.900000000000006	0.000016479545406165387
21.	0.000016604012617302052
21.10000000000001	0.000016728513704064743
21.200000000000003	0.00001685304277371373
21.30000000000001	0.000016977593946875932
21.400000000000006	0.00001710216135790306
21.5	0.000017226739155225915
21.60000000000001	0.000017351321501704105
21.700000000000003	0.00001747590257497113
21.80000000000001	0.00001760047656777497
21.900000000000006	0.000017725037688313357
22.	0.000017849580160564275
22.10000000000001	0.000017974098224610927
22.200000000000003	0.00001809858613696148
22.30000000000001	0.000018223038170863583
22.400000000000006	0.000018347448616612905
22.5	0.000018471811781856745
22.60000000000001	0.000018596121991891736
22.700000000000003	0.000018720373589956195
22.80000000000001	0.00001884456093751716
22.900000000000006	0.000018968678414551816
23.	0.000019092720419824012
23.10000000000001	0.000019216681371155367
23.200000000000003	0.00001934055570569153
23.30000000000001	0.00001946433788016374
23.400000000000006	0.00001958802237114551
23.5	0.000019711603675305255
23.60000000000001	0.00001983507630965441
23.700000000000003	0.00001995843481179173
23.80000000000001	0.00002008167374014398
23.900000000000006	0.000020204787674202987
24.	0.000020327771214759552
24.10000000000001	0.0000204506189841345
24.200000000000003	0.000020573325626406845
24.30000000000001	0.00002069588580763978
24.400000000000006	0.00002081829421610421
24.5	0.000020940545562500557
24.60000000000001	0.000021062634580178758
24.700000000000003	0.000021184556025356744
24.80000000000001	0.00002130630467733776
24.900000000000006	0.000021427875338726436
25.	0.00002154926283564405
25.10000000000001	0.00002167046201794302
25.200000000000003	0.000021791467759420565
25.30000000000001	0.000021912274958032145
25.400000000000006	0.000022032878536104103
25.5	0.000022153273440546254
25.60000000000001	0.00002227345464306377
25.700000000000003	0.000022393417140368855
25.80000000000001	0.000022513155954392215
25.900000000000006	0.00002263266613249367
26.	0.00002275194274767272
26.10000000000001	0.00002287098089877821
26.200000000000003	0.000022989775710717427
26.30000000000001	0.00002310832233466432
26.400000000000006	0.000023226615948266622
26.5	0.000023344651755851924
26.60000000000001	0.000023462424988632336
26.700000000000003	0.000023579930904907327
26.80000000000001	0.000023697164790265096
26.900000000000006	0.00002381412195778151
27.	0.00002393079774821706
27.10000000000001	0.000024047187530210994
27.200000000000003	0.00002416328670047271
27.30000000000001	0.000024279090683970233
27.400000000000006	0.00002439459493411505
27.5	0.000024509794932943668
27.60000000000001	0.000024624686191295127
27.700000000000003	0.000024739264248984464
27.80000000000001	0.00002485352467497219
27.900000000000006	0.00002496746306752871
28.	0.000025081075054394614
28.099999999999994	0.00002519435629293577
28.200000000000017	0.000025307302470293417
28.30000000000001	0.000025419909303529152
28.400000000000006	0.000025532172539764735
28.5	0.000025644087956316347
28.599999999999994	0.00002575565136082339
28.700000000000017	0.000025866858591372108
28.80000000000001	0.000025977705516613276
28.900000000000006	0.000026088188035874877
29.	0.000026198302079269018
29.099999999999994	0.000026308043607793537
29.200000000000017	0.00002641740861342846
29.30000000000001	0.000026526393119227
29.400000000000006	0.000026634993179401994
29.5	0.000026743204879406905
29.599999999999994	0.000026851024336012593
29.700000000000017	0.00002695844769737935
29.80000000000001	0.00002706547114312459
29.900000000000006	0.00002717209088438684
30.	0.00002727830316388552
30.099999999999994	0.000027384104255977495
30.200000000000017	0.000027489490466710083
30.30000000000001	0.000027594458133871267
30.400000000000006	0.000027699003627037066
30.5	0.000027803123347616434
30.599999999999994	0.00002790681372889401
30.700000000000017	0.00002801007123607091
30.80000000000001	0.000028112892366303834
30.900000000000006	0.00002821527364874285
31.	0.00002831721164456793
31.099999999999994	0.000028418702947024528
31.200000000000017	0.00002851974418145852
31.30000000000001	0.000028620332005350397
31.400000000000006	0.0000287204631083494
31.5	0.00002882013421230718
31.599999999999994	0.000028919342071311495
31.700000000000017	0.00002901808347171985
31.80000000000001	0.00002911635523219324
31.900000000000006	0.00002921415420373026
32.	0.0000293114772697011
32.099999999999994	0.000029408321345881904
32.20000000000002	0.000029504683380489337
32.30000000000001	0.00002960056035421511
32.400000000000006	0.000029695949280260795
32.5	0.000029790847204372497
32.599999999999994	0.000029885251204875297
32.70000000000002	0.00002997915839270764
32.80000000000001	0.0000300725659114549
32.900000000000006	0.000030165470937382915
33.	0.000030257870679470035
33.099999999999994	0.000030349762379438812
33.20000000000002	0.000030441143311785902
33.30000000000001	0.0000305320107838109
33.400000000000006	0.00003062236213564328
33.5	0.00003071219474026756
33.599999999999994	0.0000308015060035462
33.70000000000002	0.00003089029336424
33.80000000000001	0.000030978554294026084
33.900000000000006	0.00003106628629751277
34.	0.00003115348691225162
34.099999999999994	0.00003124015370874573
34.20000000000002	0.000031326284290455006
34.30000000000001	0.00003141187629379721
34.400000000000006	0.00003149692738814562
34.5	0.00003158143527582231
34.599999999999994	0.000031665397692087306
34.70000000000002	0.00003174881240512363
34.80000000000001	0.000031831677216017694
34.900000000000006	0.00003191398995873555
35.	0.00003199574850009439
35.099999999999994	0.000032076950739729825
35.20000000000002	0.00003215759461005834
35.30000000000001	0.000032237678076235524
35.400000000000006	0.000032317199136109955
35.5	0.00003239615582017256
35.599999999999994	0.000032474546191501953
35.70000000000002	0.000032552368345705604
35.80000000000001	0.00003262962041085707
35.900000000000006	0.00003270630054742977
36.	0.000032782406948226716
36.099999999999994	0.00003285793783830735
36.20000000000002	0.00003293289147491115
36.30000000000001	0.00003300726614737818
36.400000000000006	0.00003308106017706735
36.5	0.000033154271917272114
36.599999999999994	0.00003322689975313408
36.70000000000002	0.00003329894210155502
36.80000000000001	0.00003337039741110695
36.900000000000006	0.00003344126416194147
37.	0.00003351154086569758
37.099999999999994	0.000033581226065409254
37.20000000000002	0.00003365031833541203
37.30000000000001	0.000033718816281249853
37.400000000000006	0.000033786718539581626
37.5	0.000033854023778087956
37.599999999999994	0.000033920730695378567
37.70000000000002	0.00003398683802090004
37.80000000000001	0.00003405234451484441
37.900000000000006	0.000034117248968058753
38.	0.00003418155020195559
38.099999999999994	0.000034245247068424566
38.20000000000002	0.00003430833844974523
38.30000000000001	0.000034370823258500946
38.400000000000006	0.00003443270043749425
38.5	0.000034493968959663174
38.599999999999994	0.00003455462782799899
38.70000000000002	0.00003461467607546486
38.80000000000001	0.00003467411276491577
38.900000000000006	0.00003473293698901919
39.	0.00003479114787017679
39.099999999999994	0.000034848744560446516
39.20000000000002	0.00003490572624146559
39.30000000000001	0.000034962092124373365
39.400000000000006	0.000035017841449734834
39.5	0.00003507297348746354
39.599999999999994	0.00003512748753674462
39.70000000000002	0.000035181382925957084
39.80000000000001	0.000035234659012595384
39.900000000000006	0.00003528731518319015
40.	0.000035339350853227434
40.099999999999994	0.00003539076546706663
40.20000000000002	0.00003544155849785683
40.30000000000001	0.00003549172944745098
40.400000000000006	0.000035541277846318114
40.5	0.000035590203253453175
40.599999999999994	0.00003563850525628433
40.70000000000002	0.00003568618347057749
40.80000000000001	0.00003573323754033803
40.900000000000006	0.00003577966713770958
41.	0.0000358254719628695
41.099999999999994	0.000035870651743921236
41.20000000000002	0.00003591520623678342
41.30000000000001	0.00003595913522507549
41.400000000000006	0.00003600243851999997
41.5	0.0000360451159602215
41.599999999999994	0.000036087167411742226
41.70000000000002	0.000036128592767774194
41.80000000000001	0.00003616939194860814
41.900000000000006	0.000036209564901479454
42.	0.00003624911160043099
42.099999999999994	0.0000362880320461728
42.20000000000002	0.000036326326265939535
42.30000000000001	0.000036363994313344866
42.400000000000006	0.00003640103626823378
42.5	0.000036437452236532805
42.599999999999994	0.000036473242350098046
42.70000000000002	0.000036508406766561836
42.80000000000001	0.000036542945669177816
42.900000000000006	0.00003657685926666472
43.	0.00003661014779304968
43.099999999999994	0.00003664281150751029
43.20000000000002	0.00003667485069421679
43.30000000000001	0.00003670626566217389
43.400000000000006	0.000036737056745062714
43.5	0.000036767224301083216
43.599999999999994	0.00003679676871279728
43.70000000000002	0.000036825690386972424
43.80000000000001	0.00003685398975442676
43.900000000000006	0.00003688166726987519
44.	0.000036908723411777015
44.099999999999994	0.00003693515868218509
44.20000000000002	0.00003696097360659683
44.30000000000001	0.00003698616873380696
44.400000000000006	0.000037010744635762305
44.5	0.00003703470190741849
44.599999999999994	0.00003705804116659888
44.70000000000002	0.00003708076305385541
44.80000000000001	0.00003710286823233156
44.900000000000006	0.00003712435738762758
45.	0.000037145231227667436
45.099999999999994	0.0000371654904825678
45.20000000000002	0.00003718513590450902
45.30000000000001	0.000037204168267607494
45.400000000000006	0.00003722258836778996
45.5	0.00003724039702266891
45.599999999999994	0.000037257595071419494
45.70000000000002	0.00003727418337465728
45.80000000000001	0.00003729016281431692
45.900000000000006	0.000037305534293531574
46.	0.000037320298736512465
46.099999999999994	0.000037334457088429
46.20000000000002	0.000037348010315288414
46.30000000000001	0.000037360959403815434
46.400000000000006	0.00003737330536133128
46.5	0.00003738504921563198
46.599999999999994	0.00003739619201486553
46.70000000000002	0.000037406734827408104
46.80000000000001	0.000037416678741738604
46.900000000000006	0.00003742602486631182
47.	0.00003743477432942954
47.099999999999994	0.00003744292827910993
47.20000000000002	0.000037450487882954694
47.30000000000001	0.00003745745432801399
47.400000000000006	0.00003746382882064899
47.5	0.000037469612586392084
47.599999999999994	0.00003747480686980446
47.70000000000002	0.000037479412934331224
47.80000000000001	0.00003748343206215396
47.900000000000006	0.000037486865554040645
48.	0.000037489714729193195
48.099999999999994	0.00003749198092509237
48.20000000000002	0.00003749366549734047
48.30000000000001	0.00003749476981950152
48.400000000000006	0.000037495295282939585
48.5	0.00003749524329665476
48.599999999999994	0.0000374946152871175
48.70000000000002	0.000037493412698101274
48.80000000000001	0.000037491636990513515
48.900000000000006	0.00003748928964222567
49.	0.00003748637214790183
49.099999999999994	0.00003748288601882686
49.20000000000002	0.000037478832782733706
49.30000000000001	0.00003747421398363058
49.400000000000006	0.00003746903118162786
49.5	0.0000374632859527655
49.599999999999994	0.0000374569798888404
49.70000000000002	0.000037450114597234895
49.80000000000001	0.000037442691700745914
49.900000000000006	0.00003743471283741521
50.	0.000037426179660361346
50.099999999999994	0.000037417093837612645
50.20000000000002	0.000037407457051942445
50.30000000000001	0.00003739727100070606
50.400000000000006	0.000037386537395679664
50.5	0.000037375257962901894
50.599999999999994	0.00003736343444251725
50.70000000000002	0.00003735106858862225
50.80000000000001	0.00003733816216911411
50.900000000000006	0.00003732471696554183
51.	0.00003731073477296001
51.099999999999994	0.00003729621739978519
51.20000000000002	0.00003728116666765472
51.30000000000001	0.00003726558441128833
51.400000000000006	0.00003724947247835185
51.5	0.000037232832729323585
51.599999999999994	0.000037215667037362915
51.70000000000002	0.000037197977288180574
51.80000000000001	0.00003717976537991163
51.900000000000006	0.00003716103322298955
52.	0.00003714178274002239
52.099999999999994	0.00003712201586567005
52.20000000000002	0.00003710173454652302
52.30000000000001	0.000037080940740981856
52.400000000000006	0.000037059636419137495
52.5	0.00003703782356265221
52.599999999999994	0.00003701550416464082
52.70000000000002	0.000036992680229551784
52.80000000000001	0.00003696935377304835
52.900000000000006	0.00003694552682188923
53.	0.0000369212014138087
53.099999999999994	0.00003689637959739565
53.20000000000002	0.00003687106343197194
53.30000000000001	0.00003684525498746943
53.400000000000006	0.00003681895634430547
53.5	0.00003679216959325697
53.60000000000002	0.00003676489683533292
53.70000000000002	0.000036737140181644895
53.80000000000001	0.000036708901753275785
53.900000000000006	0.000036680183681146554
54.	0.00003665098810588097
54.10000000000002	0.000036621317177668326
54.20000000000002	0.000036591173056124026
54.30000000000001	0.00003656055791014823
54.400000000000006	0.00003652947391778245
54.5	0.00003649792326606421
54.60000000000002	0.00003646590815088001
54.70000000000002	0.000036433430776816245
54.80000000000001	0.000036400493357008855
54.900000000000006	0.000036367098112991296
55.	0.00003633324727454122
55.10000000000002	0.00003629894307952631
55.20000000000002	0.00003626418777374874
55.30000000000001	0.000036228983610789314
55.400000000000006	0.00003619333285185094
55.5	0.000036157237765601844
55.60000000000002	0.000036120700628018736
55.70000000000002	0.00003608372372223035
55.80000000000001	0.000036046309338361025
55.900000000000006	0.00003600845977337548
56.	0.000035970177330924084
56.10000000000002	0.00003593146432118943
56.20000000000002	0.00003589232306073441
56.30000000000001	0.000035852755872351474
56.400000000000006	0.00003581276508491411
56.5	0.00003577235303323002
56.60000000000002	0.00003573152205789639
56.70000000000002	0.00003569027450515776
56.80000000000001	0.00003564861272676593
56.900000000000006	0.00003560653907984265
57.	0.0000355640559267449
57.10000000000002	0.00003552116563493281
57.20000000000002	0.000035477870576840495
57.30000000000001	0.000035434173129749415
57.400000000000006	0.00003539007567566491
57.5	0.00003534558060119506
57.60000000000002	0.000035300690297432785
57.70000000000002	0.00003525540715984015
57.80000000000001	0.0000352097335881356
57.900000000000006	0.00003516367198618347
58.	0.00003511722476188607
58.10000000000002	0.000035070394327077706
58.20000000000002	0.000035023183097421115
58.30000000000001	0.000034975593492305414
58.400000000000006	0.00003492762793474601
58.5	0.000034879288851285985
58.60000000000002	0.00003483057867189854
58.70000000000002	0.000034781499829890874
58.80000000000001	0.00003473205476180849
58.900000000000006	0.00003468224590734049
59.	0.000034632075709225046
59.10000000000002	0.00003458154661315508
59.20000000000002	0.00003453066106768396
59.30000000000001	0.00003447942152413079
59.400000000000006	0.000034427830436485325
59.5	0.00003437589026131222
59.60000000000002	0.00003432360345765421
59.70000000000002	0.0000342709724869346
59.80000000000001	0.00003421799981285824
59.900000000000006	0.00003416468790131124
60.	0.00003411103922025943
60.10000000000002	0.00003405705623964488
60.20000000000002	0.0000340027414312812
60.30000000000001	0.000033948097268746755
60.400000000000006	0.000033893126227276375
60.5	0.000033837830783651266
60.60000000000002	0.00003378221341608706
60.70000000000002	0.00003372627660412032
60.80000000000001	0.0000336700228284932
60.900000000000006	0.000033613454571036565
61.	0.00003355657431455169
61.10000000000002	0.00003349938454269041
61.20000000000002	0.00003344188773983416
61.30000000000001	0.00003338408639097181
61.400000000000006	0.00003332598298157652
61.5	0.00003326757999748202
61.60000000000002	0.00003320887992475803
61.70000000000002	0.000033149885249585595
61.80000000000001	0.00003309059845813202
61.900000000000006	0.00003303102203642607
62.	0.000032971158470233294
62.10000000000002	0.00003291101024493194
62.20000000000002	0.000032850579845389645
62.30000000000001	0.000032789869755840904
62.400000000000006	0.00003272888245976596
62.5	0.00003266762043977093
62.60000000000002	0.00003260608617746945
62.70000000000002	0.000032544282153366405
62.80000000000001	0.00003248221084674331
62.900000000000006	0.000032419874735545895
63.	0.0000323572762962742
63.10000000000002	0.000032294418003874786
63.20000000000002	0.00003223130233163571
63.30000000000001	0.000032167931751084015
63.400000000000006	0.000032104308731885884
63.5	0.000032040435741749776
63.60000000000002	0.000031976315246332084
63.70000000000002	0.00003191194970914585
63.80000000000001	0.000031847341591472036
63.900000000000006	0.000031782493352273735
64.	0.00003171740744811309
64.10000000000002	0.00003165208633307064
64.20000000000002	0.00003158653245866756
64.30000000000001	0.00003152074827378994
64.4	0.0000314547362246156
64.5	0.000031388498754543
64.60000000000002	0.000031322038304122104
64.70000000000002	0.00003125535731098706
64.80000000000001	0.000031188458209790315
64.9	0.00003112134343213862
65.	0.000031054015406529586
65.10000000000002	0.000030986476558289756
65.20000000000002	0.000030918729309513264
65.30000000000001	0.00003085077607900086
65.4	0.00003078261928219965
65.5	0.00003071426133114268
65.60000000000002	0.00003064570463438845
65.70000000000002	0.00003057695159696034
65.80000000000001	0.00003050800462028526
65.9	0.0000304388661021318
66.	0.000030369538436547552
66.10000000000002	0.000030300024013795406
66.20000000000002	0.00003023032522028869
66.30000000000001	0.00003016044443852501
66.4	0.000030090384047018753
66.5	0.00003002014642023223
66.60000000000002	0.000029949733928505132
66.70000000000002	0.000029879148937982657
66.80000000000001	0.000029808393810541634
66.9	0.000029737470903715622
67.	0.000029666382570617855
67.10000000000002	0.000029595131159863126
67.20000000000002	0.000029523719015488013
67.30000000000001	0.00002945214847686952
67.4	0.000029380421878642795
67.5	0.000029308541550617424
67.60000000000002	0.000029236509817692747
67.70000000000002	0.000029164328999772335
67.80000000000001	0.00002909200141167768
67.9	0.00002901952936306137
68.	0.0000289469151583199
68.10000000000002	0.0000288741610965063
68.20000000000002	0.00002880126947124298
68.30000000000001	0.000028728242570634508
68.4	0.000028655082677181124
68.5	0.000028581792067692884
68.60000000000002	0.000028508373013204572
68.70000000000002	0.00002843482777889189
68.80000000000001	0.000028361158623988793
68.9	0.000028287367801706343
69.	0.000028213457559153424
69.10000000000002	0.000028139430137259056
69.20000000000002	0.000028065287770696903
69.30000000000001	0.0000279910326878119
69.4	0.00002791666711054911
69.5	0.000027842193254385095
69.60000000000002	0.000027767613328261744
69.70000000000002	0.00002769292953452273
69.80000000000001	0.00002761814406885246
69.9	0.000027543259120217898
70.	0.000027468276870812998
70.10000000000002	0.000027393199496005724
70.20000000000002	0.000027318029164287977
70.30000000000001	0.00002724276803722784
70.4	0.000027167418269424636
70.5	0.000027091982008466187
70.60000000000002	0.00002701646139488874
70.70000000000002	0.00002694085856213894
70.80000000000001	0.00002686517563653786
70.9	0.000026789414737247055
71.	0.0000267135779762365
71.10000000000002	0.000026637667458253905
71.20000000000002	0.00002656168528079573
71.30000000000001	0.000026485633534079125
71.4	0.000026409514301015045
71.5	0.000026333329657182313
71.60000000000002	0.000026257081670801974
71.70000000000002	0.000026180772402712398
71.80000000000001	0.00002610440390634425
71.9	0.000026027978227695757
72.	0.000025951497405307544
72.10000000000002	0.000025874963470237165
72.20000000000002	0.000025798378446033225
72.30000000000001	0.00002572174434870844
72.4	0.00002564506318671202
72.5	0.000025568336960901147
72.60000000000002	0.000025491567664510942
72.70000000000002	0.00002541475728312361
72.80000000000001	0.000025337907794635854
72.9	0.0000252610211692251
73.	0.00002518409936931424
73.10000000000002	0.000025107144349534813
73.20000000000002	0.00002503015805668876
73.30000000000001	0.000024953142429708557
73.4	0.000024876099399616048
73.5	0.00002479903088947979
73.60000000000002	0.000024721938814370983
73.70000000000002	0.000024644825081318355
73.80000000000001	0.000024567691589261557
73.9	0.000024490540229003914
74.	0.000024413372883163974
74.10000000000002	0.00002433619142612641
74.20000000000002	0.000024258997723992553
74.30000000000001	0.000024181793634530108
74.4	0.000024104581007122918
74.5	0.000024027361682720722
74.60000000000002	0.000023950137493788886
74.70000000000002	0.000023872910264258674
74.80000000000001	0.000023795681809477903
74.9	0.00002371845393616242
75.	0.000023641228442348635
75.10000000000002	0.00002356400711734704
75.20000000000002	0.000023486791741697135
75.30000000000001	0.00002340958408712371
75.4	0.00002333238591649513
75.5	0.00002325519898378295
75.60000000000002	0.000023178025034023974
75.70000000000002	0.000023100865803284158
75.80000000000001	0.000023023723018624585
75.9	0.000022946598398070143
76.	0.000022869493650580084
76.10000000000002	0.000022792410476021413
76.20000000000002	0.0000227153505651446
76.30000000000001	0.000022638315599561617
76.4	0.000022561307251726773
76.5	0.000022484327184919782
76.60000000000002	0.000022407377053231344
76.70000000000002	0.00002233045850155119
76.80000000000001	0.000022253573165558196
76.9	0.000022176722671712957
77.	0.000022099908637252258
77.10000000000002	0.00002202313267018563
77.20000000000002	0.000021946396369293788
77.30000000000001	0.00002186970132412852
77.4	0.000021793049115014298
77.5	0.00002171644131305124
77.60000000000002	0.000021639879480118995
77.70000000000002	0.00002156336516888196
77.80000000000001	0.000021486899922794915
77.9	0.000021410485276109485
78.	0.00002133412275388093
78.10000000000002	0.000021257813871974965
78.20000000000002	0.000021181560137075062
78.30000000000001	0.000021105363046688844
78.4	0.000021029224089154823
78.5	0.00002095314474364809
78.60000000000002	0.00002087712648018567
78.70000000000002	0.000020801170759630926
78.80000000000001	0.000020725279033696718
78.9	0.000020649452744947982
79.	0.00002057369332680268
79.10000000000002	0.00002049800220353158
79.20000000000002	0.000020422380790256913
79.30000000000001	0.000020346830492949162
79.4	0.00002027135270842276
79.5	0.000020195948824330237
79.60000000000002	0.000020120620219154826
79.70000000000002	0.000020045368262201758
79.80000000000001	0.000019970194313587953
79.9	0.00001989509972423058
80.	0.000019820085835834273
80.10000000000002	0.00001974515398087704
80.20000000000002	0.00001967030548259545
80.30000000000001	0.00001959554165496837
80.4	0.000019520863802700334
80.5	0.000019446273221204036
80.60000000000002	0.00001937177119658231
80.70000000000002	0.000019297359005609978
80.80000000000001	0.00001922303791571514
80.9	0.000019148809184960842
81.	0.000019074674062026774
81.10000000000002	0.00001900063378619138
81.20000000000002	0.000018926689587314515
81.30000000000001	0.000018852842685820834
81.4	0.000018779094292684146
81.5	0.000018705445609412804
81.60000000000002	0.000018631897828036453
81.70000000000002	0.000018558452131094114
81.80000000000001	0.000018485109691623792
81.9	0.000018411871673153935
82.	0.000018338739229696532
82.10000000000002	0.000018265713505742315
82.20000000000002	0.000018192795636257885
82.30000000000001	0.00001811998674668486
82.4	0.00001804728795294135
82.5	0.000017974700361425512
82.60000000000002	0.000017902225069021308
82.70000000000002	0.000017829863163106625
82.80000000000001	0.000017757615721563416
82.9	0.000017685483812790128
83.	0.0000176134684957163
83.10000000000002	0.00001754157081981906
83.20000000000002	0.000017469791825141905
83.30000000000001	0.000017398132542314938
83.4	0.00001732659399257729
83.5	0.000017255177187800924
83.60000000000002	0.000017183883130516058
83.70000000000002	0.000017112712813937983
83.80000000000001	0.000017041667221994826
83.9	0.00001697074732935673
84.	0.000016899954101465614
84.10000000000002	0.000016829288494565643
84.20000000000002	0.000016758751455734387
84.30000000000001	0.000016688343922913972
84.4	0.00001661806682494267
84.5	0.000016547921081586338
84.60000000000002	0.000016477907603569525
84.70000000000002	0.000016408027292606485
84.80000000000001	0.00001633828104143125
84.9	0.000016268669733827367
85.	0.000016199194244656582
85.10000000000002	0.00001612985543988657
85.20000000000002	0.000016060654176617826
85.30000000000001	0.000015991591303108897
85.4	0.0000159226676588008
85.5	0.000015853884074339827
85.60000000000002	0.000015785241371599047
85.70000000000002	0.000015716740363698378
85.80000000000001	0.000015648381855023065
85.9	0.000015580166641240903
86.	0.000015512095509317814
86.10000000000002	0.000015444169237532113
86.20000000000002	0.00001537638859548744
86.30000000000001	0.0000153087543441242
86.4	0.000015241267235729992
86.5	0.000015173928013948746
86.60000000000002	0.000015106737413788942
86.70000000000002	0.000015039696161630886
86.80000000000001	0.000014972804975233121
86.9	0.00001490606456373833
87.	0.000014839475627678787
87.10000000000002	0.000014773038858981261
87.20000000000002	0.00001470675494097214
87.30000000000001	0.000014640624548382075
87.4	0.000014574648347351233
87.5	0.000014508826995434665
87.60000000000002	0.00001444316114160823
87.70000000000002	0.00001437765142627527
87.80000000000001	0.000014312298481273963
87.9	0.000014247102929885843
88.	0.000014182065386845358
88.10000000000002	0.000014117186458350674
88.20000000000002	0.00001405246674207612
88.30000000000001	0.000013987906827185673
88.4	0.000013923507294348624
88.5	0.000013859268715756539
88.60000000000002	0.000013795191655142151
88.70000000000002	0.000013731276667800233
88.80000000000001	0.000013667524300609994
88.9	0.000013603935092059768
89.	0.000013540509572273394
89.10000000000002	0.000013477248263038528
89.20000000000002	0.00001341415167783697
89.30000000000001	0.000013351220321876664
89.4	0.000013288454692125604
89.5	0.000013225855277347396
89.60000000000002	0.000013163422558138542
89.70000000000002	0.000013101157006967144
89.80000000000001	0.000013039059088213077
89.9	0.000012977129258209455
90.	0.000012915367965285302
90.10000000000002	0.000012853775649809117
90.20000000000002	0.000012792352744233515
90.30000000000001	0.000012731099673140278
90.4	0.000012670016853286237
90.5	0.000012609104693649369
90.60000000000002	0.000012548363595475148
90.70000000000002	0.000012487793952323
90.80000000000001	0.000012427396150112514
90.9	0.000012367170567169452
91.	0.00001230711757427138
91.10000000000002	0.000012247237534692578
91.20000000000002	0.000012187530804248378
91.30000000000001	0.000012127997731338445
91.4	0.000012068638656989305
91.5	0.000012009453914895557
91.60000000000002	0.000011950443831460058
91.70000000000002	0.00001189160872583282
91.80000000000001	0.000011832948909948377
91.9	0.000011774464688561986
92.	0.000011716156359284277
92.10000000000002	0.000011658024212614418
92.20000000000002	0.000011600068531971863
92.30000000000001	0.000011542289593726589
92.4	0.000011484687667227903
92.5	0.000011427263014831842
92.60000000000002	0.000011370015891927264
92.70000000000002	0.000011312946546960649
92.80000000000001	0.000011256055221459569
92.9	0.000011199342150055266
93.	0.000011142807560504109
93.10000000000002	0.000011086451673708142
93.20000000000002	0.00001103027470373504
93.30000000000001	0.00001097427685783718
93.4	0.000010918458336470534
93.5	0.00001086281933331301
93.60000000000002	0.000010807360035282722
93.70000000000002	0.00001075208062255626
93.80000000000001	0.000010696981268586928
93.9	0.000010642062140123495
94.	0.000010587323397229183
94.10000000000002	0.00001053276519330137
94.20000000000002	0.000010478387675091978
94.30000000000001	0.00001042419098272864
94.4	0.000010370175249736998
94.5	0.000010316340603064024
94.60000000000002	0.000010262687163102515
94.70000000000002	0.00001020921504371705
94.80000000000001	0.000010155924352271177
94.9	0.00001010281518965612
95.	0.00001004988765032108
95.10000000000002	9.997141822305037e-6
95.20000000000002	9.944577787270155e-6
95.30000000000001	9.892195620536775e-6
95.4	9.839995391120074e-6
95.5	9.787977161768272e-6
95.60000000000002	9.736140989002345e-6
95.70000000000002	9.684486923157432e-6
95.80000000000001	9.63301500842542e-6
95.9	9.58172528289913e-6
96.	9.530617778617667e-6
96.10000000000002	9.479692521613007e-6
96.20000000000002	9.428949531957705e-6
96.30000000000001	9.378388823813415e-6
96.4	9.3280104054804e-6
96.5	9.27781427944765e-6
96.60000000000002	9.227800442443567e-6
96.70000000000002	9.17796888548715e-6
96.80000000000001	9.128319593939232e-6
96.9	9.078852547554016e-6
97.	9.029567720530527e-6
97.10000000000002	8.980465081563788e-6
97.20000000000002	8.9315445938958e-6
97.30000000000001	8.882806215365862e-6
97.4	8.834249898460422e-6
97.5	8.785875590362084e-6
97.60000000000002	8.737683232997831e-6
97.70000000000002	8.68967276308617e-6
97.80000000000001	8.641844112183215e-6
97.9	8.594197206727598e-6
98.	8.546731968084156e-6
98.10000000000002	8.499448312586184e-6
98.20000000000002	8.45234615157644e-6
98.30000000000001	8.405425391446584e-6
98.4	8.358685933675294e-6
98.5	8.312127674864817e-6
98.60000000000002	8.26575050677614e-6
98.70000000000002	8.219554316362734e-6
98.80000000000001	8.173538985802758e-6
98.9	8.127704392530043e-6
99.	8.082050409263704e-6
99.10000000000002	8.03657690403654e-6
99.20000000000002	7.991283740222294e-6
99.30000000000001	7.946170776561756e-6
99.4	7.90123786718807e-6
99.5	7.856484861651082e-6
99.60000000000002	7.811911604940989e-6
99.70000000000002	7.767517937511487e-6
99.80000000000001	7.723303695302252e-6
99.9	7.679268709761306e-6
100.	7.63541280786709e-6

==> data/epsnoise3c.dat <==
-100.	7.596593424197454e-8
-99.9	7.63992487768036e-8
-99.8	7.683429015654367e-8
-99.7	7.727105944676473e-8
-99.6	7.770955766250034e-8
-99.5	7.814978576785314e-8
-99.4	7.859174467560219e-8
-99.3	7.903543524680861e-8
-99.2	7.948085829042204e-8
-99.1	7.992801456288698e-8
-99.	8.037690476774836e-8
-98.9	8.082752955525846e-8
-98.8	8.127988952198235e-8
-98.7	8.173398521040413e-8
-98.6	8.218981710853358e-8
-98.5	8.26473856495117e-8
-98.4	8.310669121121786e-8
-98.3	8.356773411587589e-8
-98.2	8.403051462966075e-8
-98.1	8.449503296230549e-8
-98.	8.496128926670823e-8
-97.9	8.542928363853961e-8
-97.8	8.589901611585018e-8
-97.7	8.637048667867816e-8
-97.6	8.684369524865794e-8
-97.5	8.73186416886278e-8
-97.4	8.779532580223994e-8
-97.3	8.827374733356841e-8
-97.2	8.875390596671947e-8
-97.1	8.923580132544185e-8
-97.	8.971943297273645e-8
-96.9	9.020480041046827e-8
-96.8	9.069190307897764e-8
-96.7	9.118074035669194e-8
-96.6	9.167131155973892e-8
-96.5	9.21636159415595e-8
-96.4	9.265765269252222e-8
-96.3	9.315342093953722e-8
-96.2	9.365091974567184e-8
-96.1	9.415014810976683e-8
-96.	9.465110496605242e-8
-95.9	9.515378918376663e-8
-95.8	9.565819956677313e-8
-95.7	9.61643348531804e-8
-95.6	9.66721937149619e-8
-95.5	9.718177475757691e-8
-95.4	9.769307651959216e-8
-95.3	9.820609747230529e-8
-95.2	9.872083601936746e-8
-95.1	9.923729049640947e-8
-95.	9.975545917066623e-8
-94.9	1.0027534024060474e-7
-94.8	1.0079693183555151e-7
-94.7	1.0132023201532156e-7
-94.6	1.0184523876984929e-7
-94.5	1.0237195001881909e-7
-94.4	1.0290036361129893e-7
-94.3	1.034304773253738e-7
-94.2	1.0396228886778065e-7
-94.1	1.0449579587354574e-7
-94.	1.0503099590562177e-7
-93.9	1.0556788645452757e-7
-93.8	1.0610646493798872e-7
-93.7	1.0664672870057929e-7
-93.6	1.0718867501336623e-7
-93.5	1.077323010735537e-7
-93.4	1.0827760400413012e-7
-93.3	1.088245808535162e-7
-93.2	1.0937322859521473e-7
-93.1	1.099235441274625e-7
-93.	1.1047552427288241e-7
-92.9	1.1102916577813945e-7
-92.8	1.115844653135966e-7
-92.7	1.121414194729731e-7
-92.6	1.1270002477300473e-7
-92.5	1.1326027765310569e-7
-92.4	1.1382217447503275e-7
-92.3	1.1438571152255019e-7
-92.2	1.1495088500109832e-7
-92.1	1.1551769103746254e-7
-92.	1.1608612567944497e-7
-91.9	1.1665618489553826e-7
-91.8	1.1722786457460122e-7
-91.7	1.1780116052553649e-7
-91.6	1.1837606847697093e-7
-91.5	1.1895258407693682e-7
-91.4	1.195307028925573e-7
-91.3	1.2011042040973196e-7
-91.2	1.2069173203282606e-7
-91.1	1.2127463308436157e-7
-91.	1.2185911880471077e-7
-90.9	1.2244518435179188e-7
-90.8	1.2303282480076714e-7
-90.7	1.2362203514374405e-7
-90.6	1.2421281028947767e-7
-90.5	1.2480514506307702e-7
-90.4	1.2539903420571295e-7
-90.3	1.25994472374329e-7
-90.2	1.265914541413546e-7
-90.1	1.2718997399442152e-7
-90.	1.277900263360819e-7
-89.9	1.2839160548353053e-7
-89.8	1.289947056683289e-7
-89.7	1.2959932103613095e-7
-89.6	1.3020544564641517e-7
-89.5	1.3081307347221493e-7
-89.4	1.3142219839985588e-7
-89.3	1.3203281422869322e-7
-89.2	1.3264491467085363e-7
-89.1	1.3325849335098023e-7
-89.	1.3387354380597872e-7
-88.9	1.3449005948476986e-7
-88.8	1.3510803374804138e-7
-88.7	1.3572745986800575e-7
-88.6	1.3634833102816007e-7
-88.5	1.3697064032304895e-7
-88.4	1.375943807580314e-7
-88.3	1.3821954524905036e-7
-88.2	1.3884612662240556e-7
-88.1	1.394741176145304e-7
-88.	1.4010351087177122e-7
-87.9	1.4073429895017106e-7
-87.8	1.4136647431525608e-7
-87.7	1.4200002934182547e-7
-87.6	1.4263495631374585e-7
-87.5	1.4327124742374775e-7
-87.4	1.43908894773227e-7
-87.3	1.4454789037204946e-7
-87.2	1.4518822613835845e-7
-87.1	1.4582989389838716e-7
-87.	1.4647288538627447e-7
-86.9	1.4711719224388362e-7
-86.8	1.4776280602062648e-7
-86.7	1.4840971817328955e-7
-86.6	1.490579200658656e-7
-86.5	1.4970740296938843e-7
-86.4	1.503581580617716e-7
-86.3	1.510101764276512e-7
-86.2	1.516634490582326e-7
-86.1	1.523179668511419e-7
-86.	1.5297372061027987e-7
-85.9	1.5363070104568227e-7
-85.8	1.5428889877338255e-7
-85.7	1.5494830431527838e-7
-85.6	1.5560890809900535e-7
-85.5	1.5627070045781115e-7
-85.4	1.569336716304368e-7
-85.3	1.5759781176100085e-7
-85.2	1.582631108988883e-7
-85.1	1.5892955899864413e-7
-85.	1.5959714591987105e-7
-84.9	1.602658614271315e-7
-84.8	1.6093569518985514e-7
-84.7	1.61606636782249e-7
-84.6	1.622786756832143e-7
-84.5	1.629518012762665e-7
-84.4	1.6362600284946032e-7
-84.3	1.6430126959531996e-7
-84.2	1.6497759061077302e-7
-84.1	1.6565495489708992e-7
-84.	1.663333513598281e-7
-83.9	1.670127688087801e-7
-83.8	1.676931959579283e-7
-83.7	1.6837462142540202e-7
-83.6	1.6905703373344206e-7
-83.5	1.6974042130836843e-7
-83.4	1.7042477248055336e-7
-83.3	1.7111007548440058e-7
-83.2	1.7179631845832707e-7
-83.1	1.7248348944475272e-7
-83.	1.7317157639009285e-7
-82.9	1.7386056714475765e-7
-82.8	1.7455044946315515e-7
-82.7	1.7524121100369965e-7
-82.6	1.7593283932882758e-7
-82.5	1.7662532190501464e-7
-82.4	1.773186461028019e-7
-82.3	1.7801279919682542e-7
-82.2	1.7870776836585086e-7
-82.1	1.7940354069281465e-7
-82.	1.801001031648698e-7
-81.9	1.8079744267343735e-7
-81.8	1.8149554601426342e-7
-81.7	1.821943998874807e-7
-81.6	1.828939908976778e-7
-81.5	1.835943055539709e-7
-81.4	1.8429533027008408e-7
-81.3	1.8499705136443325e-7
-81.2	1.8569945506021624e-7
-81.1	1.86402527485509e-7
-81.	1.8710625467336631e-7
-80.9	1.8781062256193038e-7
-80.8	1.8851561699454225e-7
-80.7	1.8922122371986113e-7
-80.6	1.899274283919893e-7
-80.5	1.9063421657060173e-7
-80.4	1.91341573721082e-7
-80.3	1.9204948521466564e-7
-80.2	1.9275793632858588e-7
-80.1	1.934669122462296e-7
-80.	1.9417639805729537e-7
-79.9	1.9488637875796008e-7
-79.8	1.9559683925105043e-7
-79.7	1.9630776434622006e-7
-79.6	1.9701913876013387e-7
-79.5	1.977309471166578e-7
-79.4	1.984431739470542e-7
-79.3	1.9915580369018443e-7
-79.2	1.9986882069271613e-7
-79.1	2.005822092093384e-7
-79.	2.012959534029811e-7
-78.9	2.0201003734504268e-7
-78.8	2.0272444501562223e-7
-78.7	2.0343916030375827e-7
-78.6	2.0415416700767538e-7
-78.5	2.0486944883503392e-7
-78.4	2.0558498940318947e-7
-78.3	2.063007722394564e-7
-78.2	2.0701678078137853e-7
-78.1	2.0773299837700618e-7
-78.	2.0844940828517875e-7
-77.9	2.0916599367581536e-7
-77.8	2.0988273763021078e-7
-77.7	2.1059962314133685e-7
-77.6	2.1131663311415328e-7
-77.5	2.120337503659218e-7
-77.4	2.12750957626528e-7
-77.3	2.134682375388111e-7
-77.2	2.1418557265889697e-7
-77.1	2.1490294545654143e-7
-77.	2.1562033831547684e-7
-76.9	2.1633773353376795e-7
-76.8	2.1705511332417205e-7
-76.7	2.1777245981450728e-7
-76.6	2.1848975504802688e-7
-76.5	2.192069809838e-7
-76.4	2.199241194970995e-7
-76.3	2.2064115237979652e-7
-76.2	2.2135806134076053e-7
-76.1	2.220748280062679e-7
-76.	2.227914339204156e-7
-75.9	2.2350786054554238e-7
-75.8	2.2422408926265633e-7
-75.7	2.2494010137186922e-7
-75.6	2.256558780928381e-7
-75.5	2.263714005652121e-7
-75.4	2.270866498490884e-7
-75.3	2.2780160692547274e-7
-75.2	2.285162526967469e-7
-75.1	2.292305679871456e-7
-75.	2.2994453354323567e-7
-74.9	2.3065813003440624e-7
-74.8	2.3137133805336352e-7
-74.7	2.3208413811663247e-7
-74.6	2.327965106650658e-7
-74.5	2.335084360643598e-7
-74.4	2.3421989460557628e-7
-74.3	2.349308665056726e-7
-74.2	2.3564133190803694e-7
-74.1	2.363512708830317e-7
-74.	2.3706066342854322e-7
-73.9	2.3776948947053749e-7
-73.8	2.384777288636252e-7
-73.7	2.3918536139162967e-7
-73.6	2.3989236676816647e-7
-73.5	2.4059872463722516e-7
-73.4	2.4130441457376116e-7
-73.3	2.420094160842928e-7
-73.2	2.4271370860750583e-7
-73.1	2.4341727151486505e-7
-73.	2.441200841112313e-7
-72.9	2.448221256354875e-7
-72.8	2.4552337526116996e-7
-72.7	2.4622381209710624e-7
-72.6	2.4692341518806126e-7
-72.5	2.476221635153891e-7
-72.4	2.483200359976921e-7
-72.3	2.4901701149148695e-7
-72.2	2.497130687918761e-7
-72.1	2.504081866332285e-7
-72.	2.511023436898648e-7
-71.9	2.517955185767506e-7
-71.8	2.5248768985019634e-7
-71.7	2.5317883600856325e-7
-71.6	2.538689354929768e-7
-71.5	2.545579666880468e-7
-71.4	2.5524590792259394e-7
-71.3	2.5593273747038335e-7
-71.2	2.5661843355086397e-7
-71.1	2.573029743299167e-7
-71.	2.579863379206064e-7
-70.9	2.586685023839433e-7
-70.8	2.593494457296498e-7
-70.7	2.600291459169324e-7
-70.6	2.607075808552639e-7
-70.5	2.613847284051688e-7
-70.4	2.620605663790175e-7
-70.3	2.627350725418252e-7
-70.2	2.634082246120598e-7
-70.1	2.640800002624541e-7
-70.	2.64750377120825e-7
-69.9	2.6541933277090095e-7
-69.8	2.6608684475315386e-7
-69.7	2.6675289056563783e-7
-69.6	2.674174476648353e-7
-69.5	2.680804934665093e-7
-69.4	2.6874200534656165e-7
-69.3	2.6940196064189754e-7
-69.2	2.700603366512971e-7
-69.1	2.7071711063629314e-7
-69.	2.71372259822055e-7
-68.9	2.720257613982786e-7
-68.8	2.726775925200834e-7
-68.7	2.7332773030891477e-7
-68.6	2.739761518534535e-7
-68.5	2.746228342105308e-7
-68.4	2.7526775440604976e-7
-68.3	2.75910889435913e-7
-68.2	2.7655221626695674e-7
-68.1	2.7719171183789047e-7
-68.	2.778293530602421e-7
-67.9	2.784651168193117e-7
-67.8	2.7909897997512784e-7
-67.69999999999999	2.7973091936341216e-7
-67.6	2.8036091179654965e-7
-67.5	2.8098893406456406e-7
-67.4	2.816149629361005e-7
-67.3	2.8223897515941145e-7
-67.19999999999999	2.8286094746335193e-7
-67.1	2.8348085655837765e-7
-67.	2.8409867913755035e-7
-66.9	2.84714391877549e-7
-66.8	2.853279714396856e-7
-66.69999999999999	2.859393944709271e-7
-66.6	2.865486376049238e-7
-66.5	2.8715567746304223e-7
-66.4	2.87760490655404e-7
-66.3	2.883630537819302e-7
-66.19999999999999	2.8896334343339046e-7
-66.1	2.895613361924598e-7
-66.	2.9015700863477745e-7
-65.9	2.90750337330014e-7
-65.8	2.913412988429418e-7
-65.69999999999999	2.9192986973451187e-7
-65.6	2.925160265629358e-7
-65.5	2.9309974588477263e-7
-65.4	2.9368100425602e-7
-65.3	2.9425977823321266e-7
-65.19999999999999	2.948360443745231e-7
-65.1	2.9540977924087024e-7
-65.	2.959809593970304e-7
-64.9	2.9654956141275475e-7
-64.8	2.9711556186389133e-7
-64.69999999999999	2.9767893733351156e-7
-64.6	2.982396644130411e-7
-64.5	2.9879771970339743e-7
-64.4	2.993530798161289e-7
-64.3	2.9990572137456224e-7
-64.19999999999999	3.0045562101495053e-7
-64.1	3.0100275538762874e-7
-64.	3.015471011581729e-7
-63.9	3.020886350085635e-7
-63.8	3.0262733363835237e-7
-63.699999999999996	3.0316317376583546e-7
-63.6	3.0369613212922885e-7
-63.5	3.042261854878506e-7
-63.4	3.0475331062330255e-7
-63.3	3.0527748434066206e-7
-63.199999999999996	3.05798683469673e-7
-63.1	3.06316884865943e-7
-63.	3.068320654121441e-7
-62.9	3.0734420201921785e-7
-62.8	3.0785327162758254e-7
-62.699999999999996	3.083592512083458e-7
-62.6	3.088621177645209e-7
-62.5	3.0936184833224533e-7
-62.4	3.098584199820041e-7
-62.3	3.103518098198565e-7
-62.199999999999996	3.10841994988665e-7
-62.1	3.1132895266933034e-7
-62.	3.118126600820261e-7
-61.9	3.1229309448744004e-7
-61.8	3.12770233188016e-7
-61.699999999999996	3.132440535292015e-7
-61.599999999999994	3.1371453290069555e-7
-61.5	3.1418164873770214e-7
-61.4	3.146453785221844e-7
-61.3	3.151056997841234e-7
-61.199999999999996	3.155625901027784e-7
-61.099999999999994	3.160160271079511e-7
-61.	3.16465988481251e-7
-60.9	3.1691245195736586e-7
-60.8	3.17355395325331e-7
-60.699999999999996	3.17794796429805e-7
-60.599999999999994	3.1823063317234466e-7
-60.5	3.186628835126846e-7
-60.4	3.1909152547001684e-7
-60.3	3.1951653712427517e-7
-60.199999999999996	3.199378966174201e-7
-60.099999999999994	3.203555821547245e-7
-60.	3.207695720060646e-7
-59.9	3.2117984450721046e-7
-59.8	3.215863780611178e-7
-59.699999999999996	3.21989151139224e-7
-59.599999999999994	3.2238814228274394e-7
-59.5	3.2278333010396746e-7
-59.4	3.2317469328755914e-7
-59.3	3.2356221059185923e-7
-59.199999999999996	3.2394586085018524e-7
-59.099999999999994	3.2432562297213664e-7
-59.	3.2470147594489854e-7
-58.9	3.250733988345477e-7
-58.8	3.254413707873605e-7
-58.699999999999996	3.258053710311192e-7
-58.599999999999994	3.2616537887642253e-7
-58.5	3.26521373717994e-7
-58.4	3.268733350359935e-7
-58.3	3.2722124239732727e-7
-58.199999999999996	3.2756507545696066e-7
-58.099999999999994	3.2790481395922983e-7
-58.	3.2824043773915407e-7
-57.9	3.285719267237498e-7
-57.8	3.2889926093334307e-7
-57.699999999999996	3.2922242048288265e-7
-57.599999999999994	3.2954138558325505e-7
-57.5	3.298561365425969e-7
-57.4	3.301666537676086e-7
-57.3	3.3047291776486854e-7
-57.199999999999996	3.307749091421453e-7
-57.099999999999994	3.3107260860971094e-7
-57.	3.313659969816531e-7
-56.9	3.3165505517718834e-7
-56.8	3.3193976422197185e-7
-56.699999999999996	3.322201052494089e-7
-56.599999999999994	3.3249605950196574e-7
-56.5	3.327676083324769e-7
-56.4	3.3303473320545523e-7
-56.3	3.3329741569839925e-7
-56.199999999999996	3.3355563750309785e-7
-56.099999999999994	3.3380938042693676e-7
-56.	3.3405862639420205e-7
-55.9	3.343033574473825e-7
-55.8	3.3454355574847045e-7
-55.699999999999996	3.3477920358026183e-7
-55.599999999999994	3.3501028334765446e-7
-55.5	3.3523677757894245e-7
-55.4	3.354586689271129e-7
-55.3	3.356759401711378e-7
-55.199999999999996	3.358885742172633e-7
-55.099999999999994	3.3609655410030045e-7
-55.	3.3629986298491e-7
-54.9	3.364984841668876e-7
-54.8	3.3669240107444536e-7
-54.699999999999996	3.368815972694908e-7
-54.599999999999994	3.3706605644890504e-7
-54.5	3.3724576244581606e-7
-54.4	3.374206992308712e-7
-54.3	3.3759085091350503e-7
-54.199999999999996	3.3775620174320726e-7
-54.099999999999994	3.379167361107838e-7
-54.	3.380724385496184e-7
-53.9	3.382232937369285e-7
-53.8	3.3836928649501954e-7
-53.699999999999996	3.3851040179253533e-7
-53.599999999999994	3.386466247457047e-7
-53.5	3.387779406195855e-7
-53.4	3.3890433482930274e-7
-53.3	3.3902579294128825e-7
-53.199999999999996	3.391423006745088e-7
-53.099999999999994	3.392538439016975e-7
-53.	3.393604086505771e-7
-52.9	3.394619811050816e-7
-52.8	3.3955854760657086e-7
-52.699999999999996	3.3965009465504337e-7
-52.599999999999994	3.397366089103454e-7
-52.5	3.398180771933713e-7
-52.4	3.3989448648726457e-7
-52.3	3.399658239386115e-7
-52.199999999999996	3.400320768586299e-7
-52.099999999999994	3.400932327243541e-7
-52.	3.4014927917981505e-7
-51.9	3.402002040372135e-7
-51.8	3.402459952780918e-7
-51.699999999999996	3.4028664105449617e-7
-51.599999999999994	3.4032212969013715e-7
-51.5	3.403524496815431e-7
-51.4	3.403775896992078e-7
-51.3	3.4039753858873445e-7
-51.199999999999996	3.4041228537197044e-7
-51.099999999999994	3.404218192481422e-7
-51.	3.40426129594977e-7
-50.9	3.4042520596982515e-7
-50.8	3.40419038110772e-7
-50.699999999999996	3.4040761593774615e-7
-50.599999999999994	3.403909295536205e-7
-50.5	3.403689692453066e-7
-50.4	3.403417254848439e-7
-50.3	3.4030918893048134e-7
-50.199999999999996	3.4027135042775274e-7
-50.099999999999994	3.402282010105459e-7
-50.	3.4017973190216404e-7
-49.9	3.401259345163818e-7
-49.8	3.400668004584917e-7
-49.699999999999996	3.400023215263478e-7
-49.599999999999994	3.3993248971139754e-7
-49.5	3.3985729719970905e-7
-49.4	3.3977673637299144e-7
-49.3	3.396907998096063e-7
-49.199999999999996	3.39599480285571e-7
-49.099999999999994	3.3950277077555775e-7
-49.	3.3940066445388245e-7
-48.9	3.3929315469548464e-7
-48.8	3.391802350769022e-7
-48.699999999999996	3.3906189937723774e-7
-48.599999999999994	3.389381415791148e-7
-48.5	3.388089558696284e-7
-48.4	3.386743366412859e-7
-48.3	3.3853427849294026e-7
-48.199999999999996	3.383887762307139e-7
-48.099999999999994	3.382378248689157e-7
-48.	3.3808141963094863e-7
-47.9	3.3791955595020667e-7
-47.8	3.37752229470968e-7
-47.699999999999996	3.375794360492738e-7
-47.599999999999994	3.3740117175380136e-7
-47.5	3.372174328667277e-7
-47.4	3.3702821588458364e-7
-47.3	3.368335175190991e-7
-47.199999999999996	3.3663333469803746e-7
-47.099999999999994	3.364276645660248e-7
-47.	3.362165044853637e-7
-46.9	3.3599985203684316e-7
-46.8	3.3577770502053514e-7
-46.699999999999996	3.355500614565831e-7
-46.599999999999994	3.3531691958598105e-7
-46.5	3.350782778713403e-7
-46.4	3.3483413499765e-7
-46.3	3.3458448987302505e-7
-46.199999999999996	3.3432934162944394e-7
-46.099999999999994	3.340686896234777e-7
-46.	3.33802533437008e-7
-45.9	3.33530872877934e-7
-45.8	3.3325370798087087e-7
-45.699999999999996	3.3297103900783575e-7
-45.599999999999994	3.3268286644892355e-7
-45.5	3.32389191022973e-7
-45.4	3.3209001367822134e-7
-45.3	3.3178533559294874e-7
-45.199999999999996	3.314751581761102e-7
-45.099999999999994	3.3115948306795786e-7
-45.	3.3083831214065345e-7
-44.9	3.3051164749886625e-7
-44.8	3.301794914803629e-7
-44.699999999999996	3.2984184665658465e-7
-44.599999999999994	3.2949871583321305e-7
-44.5	3.291501020507257e-7
-44.4	3.2879600858493766e-7
-44.3	3.284364389475342e-7
-44.199999999999996	3.2807139688659106e-7
-44.099999999999994	3.2770088638708224e-7
-44.	3.2732491167137565e-7
-43.9	3.269434771997191e-7
-43.8	3.2655658767071286e-7
-43.699999999999996	3.261642480217691e-7
-43.599999999999994	3.2576646342956224e-7
-43.5	3.253632393104646e-7
-43.4	3.2495458132097043e-7
-43.3	3.245404953581089e-7
-43.199999999999996	3.24120987559844e-7
-43.099999999999994	3.2369606430546034e-7
-43.	3.232657322159402e-7
-42.9	3.2282999815432494e-7
-42.8	3.2238886922606456e-7
-42.699999999999996	3.219423527793559e-7
-42.599999999999994	3.2149045640546675e-7
-42.5	3.210331879390475e-7
-42.4	3.2057055545843013e-7
-42.3	3.201025672859149e-7
-42.199999999999996	3.1962923198804284e-7
-42.099999999999994	3.191505583758561e-7
-42.	3.186665555051459e-7
-41.9	3.181772326766857e-7
-41.8	3.1768259943645165e-7
-41.699999999999996	3.1718266557583207e-7
-41.599999999999994	3.1667744113181996e-7
-41.5	3.161669363871954e-7
-41.4	3.156511618706926e-7
-41.3	3.15130128357154e-7
-41.199999999999996	3.146038468676724e-7
-41.099999999999994	3.1407232866971664e-7
-41.	3.1353558527724607e-7
-40.9	3.129936284508112e-7
-40.8	3.12446470197639e-7
-40.699999999999996	3.118941227717068e-7
-40.599999999999994	3.113365986737999e-7
-40.5	3.1077391065155857e-7
-40.4	3.102060716995076e-7
-40.3	3.0963309505907473e-7
-40.199999999999996	3.09054994218594e-7
-40.099999999999994	3.084717829132946e-7
-40.	3.078834751252777e-7
-39.9	3.072900850834767e-7
-39.8	3.066916272636052e-7
-39.699999999999996	3.060881163880894e-7
-39.599999999999994	3.0547956742598883e-7
-39.5	3.0486599559289917e-7
-39.4	3.042474163508442e-7
-39.3	3.0362384540815197e-7
-39.199999999999996	3.029952987193162e-7
-39.099999999999994	3.023617924848444e-7
-39.	3.0172334315109155e-7
-38.9	3.010799674100781e-7
-38.8	3.004316821992946e-7
-38.699999999999996	2.9977850470149297e-7
-38.599999999999994	2.991204523444603e-7
-38.5	2.984575428007808e-7
-38.4	2.97789793987582e-7
-38.3	2.97117224066267e-7
-38.199999999999996	2.964398514422307e-7
-38.099999999999994	2.9575769476456433e-7
-38.	2.9507077292574153e-7
-37.9	2.94379105061293e-7
-37.8	2.936827105494649e-7
-37.699999999999996	2.929816090108623e-7
-37.599999999999994	2.922758203080796e-7
-37.5	2.9156536454531433e-7
-37.4	2.908502620679668e-7
-37.3	2.9013053346222587e-7
-37.199999999999996	2.894061995546387e-7
-37.099999999999994	2.886772814116664e-7
-37.	2.879438003392249e-7
-36.9	2.872057778822103e-7
-36.8	2.864632358240106e-7
-36.699999999999996	2.857161961860016e-7
-36.599999999999994	2.8496468122702835e-7
-36.5	2.842087134428715e-7
-36.4	2.834483155656992e-7
-36.3	2.8268351056350404e-7
-36.199999999999996	2.8191432163952477e-7
-36.099999999999994	2.8114077223165344e-7
-36.	2.8036288601182817e-7
-35.89999999999999	2.795806868854096e-7
-35.8	2.78794198990544e-7
-35.7	2.780034466975114e-7
-35.599999999999994	2.7720845460805735e-7
-35.5	2.764092475547114e-7
-35.39999999999999	2.756058506000902e-7
-35.3	2.747982890361859e-7
-35.2	2.7398658838363953e-7
-35.099999999999994	2.731707743909987e-7
-35.	2.7235087303396297e-7
-34.89999999999999	2.7152691051461144e-7
-34.8	2.7069891326061757e-7
-34.7	2.6986690792444786e-7
-34.599999999999994	2.69030921382548e-7
-34.5	2.681909807345108e-7
-34.39999999999999	2.6734711330223213e-7
-34.3	2.6649934662905195e-7
-34.2	2.6564770847887886e-7
-34.099999999999994	2.64792226835301e-7
-34.	2.639329299006841e-7
-33.89999999999999	2.630698460952507e-7
-33.8	2.6220300405614907e-7
-33.7	2.613324326365047e-7
-33.599999999999994	2.6045816090445806e-7
-33.5	2.595802181421889e-7
-33.39999999999999	2.586986338449234e-7
-33.3	2.578134377199304e-7
-33.2	2.5692465968549896e-7
-33.099999999999994	2.5603232986990567e-7
-33.	2.551364786103648e-7
-32.89999999999999	2.542371364519643e-7
-32.8	2.5333433414658986e-7
-32.7	2.5242810265183e-7
-32.599999999999994	2.5151847312987253e-7
-32.5	2.506054769463824e-7
-32.39999999999999	2.4968914566936686e-7
-32.3	2.487695110680278e-7
-32.2	2.478466051115973e-7
-32.099999999999994	2.4692045996816095e-7
-32.	2.4599110800346695e-7
-31.89999999999999	2.45058581779721e-7
-31.799999999999997	2.4412291405436657e-7
-31.700000000000003	2.4318413777885247e-7
-31.599999999999994	2.422422860973856e-7
-31.5	2.412973923456708e-7
-31.39999999999999	2.4034949004963556e-7
-31.299999999999997	2.3939861292414315e-7
-31.200000000000003	2.3844479487168985e-7
-31.099999999999994	2.3748806998108878e-7
-31.	2.3652847252614365e-7
-30.89999999999999	2.3556603696430323e-7
-30.799999999999997	2.3460079793530755e-7
-30.700000000000003	2.3363279025981766e-7
-30.599999999999994	2.3266204893803323e-7
-30.5	2.3168860914829666e-7
-30.39999999999999	2.3071250624568425e-7
-30.299999999999997	2.2973377576058393e-7
-30.200000000000003	2.2875245339725947e-7
-30.099999999999994	2.2776857503240224e-7
-30.	2.2678217671367052e-7
-29.89999999999999	2.25793294658215e-7
-29.799999999999997	2.2480196525119128e-7
-29.700000000000003	2.2380822504426068e-7
-29.599999999999994	2.2281211075407764e-7
-29.5	2.2181365926076442e-7
-29.39999999999999	2.2081290760637377e-7
-29.299999999999997	2.1980989299333853e-7
-29.200000000000003	2.18804652782909e-7
-29.099999999999994	2.1779722449357885e-7
-29.	2.16787645799497e-7
-28.89999999999999	2.1577595452886877e-7
-28.799999999999997	2.1476218866234471e-7
-28.700000000000003	2.1374638633139694e-7
-28.599999999999994	2.1272858581668334e-7
-28.5	2.1170882554640106e-7
-28.39999999999999	2.1068714409462703e-7
-28.299999999999997	2.096635801796478e-7
-28.200000000000003	2.086381726622759e-7
-28.099999999999994	2.0761096054415719e-7
-28.	2.0658198296606533e-7
-27.89999999999999	2.0555127920618428e-7
-27.799999999999997	2.0451888867838111e-7
-27.700000000000003	2.0348485093046668e-7
-27.599999999999994	2.0244920564244491e-7
-27.5	2.0141199262475186e-7
-27.39999999999999	2.0037325181648335e-7
-27.299999999999997	1.993330232836124e-7
-27.200000000000003	1.9829134721719455e-7
-27.099999999999994	1.9724826393156376e-7
-27.	1.9620381386251826e-7
-26.89999999999999	1.9515803756549384e-7
-26.799999999999997	1.9411097571372904e-7
-26.700000000000003	1.9306266909641845e-7
-26.599999999999994	1.9201315861685702e-7
-26.5	1.909624852905736e-7
-26.39999999999999	1.8991069024345445e-7
-26.299999999999997	1.888578147098581e-7
-26.200000000000003	1.8780390003071803e-7
-26.099999999999994	1.8674898765163865e-7
-26.	1.8569311912097997e-7
-25.89999999999999	1.8463633608793193e-7
-25.799999999999997	1.8357868030058252e-7
-25.700000000000003	1.8252019360397336e-7
-25.599999999999994	1.8146091793814818e-7
-25.5	1.8040089533619147e-7
-25.39999999999999	1.793401679222583e-7
-25.299999999999997	1.782787779095962e-7
-25.200000000000003	1.772167675985565e-7
-25.099999999999994	1.761541793745992e-7
-25.	1.750910557062882e-7
-24.89999999999999	1.7402743914327793e-7
-24.799999999999997	1.7296337231429325e-7
-24.700000000000003	1.7189889792509904e-7
-24.599999999999994	1.7083405875646358e-7
-24.5	1.6976889766211407e-7
-24.39999999999999	1.6870345756668247e-7
-24.299999999999997	1.676377814636461e-7
-24.200000000000003	1.6657191241325905e-7
-24.099999999999994	1.6550589354047683e-7
-24.	1.644397680328744e-7
-23.89999999999999	1.6337357913855466e-7
-23.799999999999997	1.6230737016405362e-7
-23.700000000000003	1.6124118447223515e-7
-23.599999999999994	1.6017506548018013e-7
-23.5	1.5910905665707106e-7
-23.39999999999999	1.580432015220661e-7
-23.299999999999997	1.5697754364217043e-7
-23.19999999999999	1.5591212663009842e-7
-23.099999999999994	1.548469941421322e-7
-23.	1.5378218987597198e-7
-22.89999999999999	1.5271775756858182e-7
-22.799999999999997	1.5165374099402982e-7
-22.69999999999999	1.5059018396132072e-7
-22.599999999999994	1.4952713031222564e-7
-22.5	1.484646239191046e-7
-22.39999999999999	1.474027086827241e-7
-22.299999999999997	1.463414285300704e-7
-22.19999999999999	1.4528082741215675e-7
-22.099999999999994	1.442209493018265e-7
-22.	1.4316183819155104e-7
-21.89999999999999	1.4210353809122328e-7
-21.799999999999997	1.4104609302594734e-7
-21.69999999999999	1.3998954703382252e-7
-21.599999999999994	1.389339441637245e-7
-21.5	1.3787932847308154e-7
-21.39999999999999	1.368257440256471e-7
-21.299999999999997	1.3577323488926954e-7
-21.19999999999999	1.3472184513365592e-7
-21.099999999999994	1.3367161882813538e-7
-21.	1.3262260003941643e-7
-20.89999999999999	1.315748328293424e-7
-20.799999999999997	1.305283612526441e-7
-20.69999999999999	1.2948322935468838e-7
-20.599999999999994	1.2843948116922527e-7
-20.5	1.2739716071613092e-7
-20.39999999999999	1.263563119991495e-7
-20.299999999999997	1.2531697900363204e-7
-20.19999999999999	1.2427920569427294e-7
-20.099999999999994	1.2324303601284513e-7
-20.	1.2220851387593158e-7
-19.89999999999999	1.2117568317265767e-7
-19.799999999999997	1.2014458776241963e-7
-19.69999999999999	1.1911527147261223e-7
-19.599999999999994	1.1808777809635593e-7
-19.5	1.1706215139022113e-7
-19.39999999999999	1.1603843507195287e-7
-19.299999999999997	1.150166728181943e-7
-19.19999999999999	1.1399690826220841e-7
-19.099999999999994	1.1297918499160079e-7
-19.	1.1196354654603987e-7
-18.89999999999999	1.1095003641497887e-7
-18.799999999999997	1.0993869803537635e-7
-18.69999999999999	1.0892957478941697e-7
-18.599999999999994	1.079227100022324e-7
-18.5	1.0691814693962251e-7
-18.39999999999999	1.0591592880577682e-7
-18.299999999999997	1.0491609874099722e-7
-18.19999999999999	1.0391869981941982e-7
-18.099999999999994	1.0292377504673991e-7
-18.	1.0193136735793523e-7
-17.89999999999999	1.0094151961499282e-7
-17.799999999999997	9.995427460463627e-8
-17.69999999999999	9.896967503605318e-8
-17.599999999999994	9.7987763538627e-8
-17.5	9.700858265966731e-8
-17.39999999999999	9.603217486214463e-8
-17.299999999999997	9.505858252242644e-8
-17.19999999999999	9.408784792801429e-8
-17.099999999999994	9.312001327528543e-8
-17.	9.215512066723467e-8
-16.89999999999999	9.119321211122038e-8
-16.799999999999997	9.023432951671322e-8
-16.69999999999999	8.92785146930465e-8
-16.599999999999994	8.832580934717152e-8
-16.5	8.737625508141454e-8
-16.39999999999999	8.64298933912379e-8
-16.299999999999997	8.548676566300494e-8
-16.19999999999999	8.454691317174775e-8
-16.099999999999994	8.361037707893968e-8
-16.	8.26771984302709e-8
-15.899999999999991	8.174741815342909e-8
-15.799999999999997	8.082107705588372e-8
-15.699999999999989	7.989821582267472e-8
-15.599999999999994	7.897887501420673e-8
-15.5	7.806309506404636e-8
-15.399999999999991	7.715091627672584e-8
-15.299999999999997	7.624237882555138e-8
-15.199999999999989	7.533752275041597e-8
-15.099999999999994	7.44363879556184e-8
-15.	7.353901420768712e-8
-14.899999999999991	7.264544113321001e-8
-14.799999999999997	7.17557082166703e-8
-14.699999999999989	7.08698547982871e-8
-14.599999999999994	6.998792007186403e-8
-14.5	6.91099430826417e-8
-14.399999999999991	6.823596272515852e-8
-14.299999999999997	6.736601774111716e-8
-14.199999999999989	6.650014671725725e-8
-14.099999999999994	6.563838808323603e-8
-14.	6.478078010951456e-8
-13.899999999999991	6.392736090525197e-8
-13.799999999999997	6.307816841620698e-8
-13.699999999999989	6.223324042264568e-8
-13.599999999999994	6.139261453725861e-8
-13.5	6.055632820308346e-8
-13.399999999999991	5.972441869143706e-8
-13.299999999999997	5.889692309985514e-8
-13.199999999999989	5.807387835003911e-8
-13.099999999999994	5.72553211858126e-8
-13.	5.644128817108489e-8
-12.899999999999991	5.563181568782372e-8
-12.799999999999997	5.482693993403702e-8
-12.699999999999989	5.402669692176202e-8
-12.599999999999994	5.3231122475065285e-8
-12.5	5.2440252228049624e-8
-12.399999999999991	5.165412162287192e-8
-12.299999999999997	5.087276590776979e-8
-12.199999999999989	5.009622013509701e-8
-12.099999999999994	4.932451915936987e-8
-12.	4.855769763532174e-8
-11.899999999999991	4.779579001596863e-8
-11.799999999999997	4.703883055068488e-8
-11.699999999999989	4.628685328328767e-8
-11.599999999999994	4.5539892050133585e-8
-11.5	4.47979804782239e-8
-11.399999999999991	4.406115198332154e-8
-11.299999999999997	4.3329439768078744e-8
-11.199999999999989	4.26028768201744e-8
-11.099999999999994	4.188149591046382e-8
-11.	4.116532959113832e-8
-10.899999999999991	4.045441019389658e-8
-10.799999999999997	3.97487698281278e-8
-10.699999999999989	3.904844037910488e-8
-10.599999999999994	3.835345350619104e-8
-10.5	3.766384064105628e-8
-10.399999999999991	3.6979632985907e-8
-10.299999999999997	3.6300861511727385e-8
-10.199999999999989	3.5627556956531924e-8
-10.099999999999994	3.4959749823631524e-8
-10.	3.429747037991068e-8
-9.899999999999991	3.36407486541178e-8
-9.799999999999997	3.298961443516836e-8
-9.699999999999989	3.2344097270459496e-8
-9.599999999999994	3.17042264641991e-8
-9.5	3.107003107574622e-8
-9.399999999999991	3.0441539917965515e-8
-9.299999999999997	2.981878155559487e-8
-9.199999999999989	2.9201784303625326e-8
-9.099999999999994	2.8590576225695798e-8
-9.	2.7985185132499883e-8
-8.899999999999991	2.7385638580207184e-8
-8.799999999999997	2.6791963868898478e-8
-8.699999999999989	2.6204188041013542e-8
-8.599999999999994	2.5622337879814592e-8
-8.5	2.504643990786222e-8
-8.399999999999991	2.447652038550643e-8
-8.299999999999997	2.3912605309391953e-8
-8.199999999999989	2.3354720410977044e-8
-8.099999999999994	2.2802891155068122e-8
-8.	2.2257142738367538e-8
-7.8999999999999915	2.171750008803716e-8
-7.799999999999997	2.1183987860276356e-8
-7.699999999999989	2.0656630438914443e-8
-7.599999999999994	2.013545193401912e-8
-7.5	1.9620476180518695e-8
-7.3999999999999915	1.9111726736840656e-8
-7.299999999999997	1.8609226883565075e-8
-7.199999999999989	1.8112999622092966e-8
-7.099999999999994	1.7623067673331087e-8
-7.	1.7139453476391223e-8
-6.8999999999999915	1.6662179187305932e-8
-6.799999999999997	1.619126667775993e-8
-6.699999999999989	1.5726737533836683e-8
-6.599999999999994	1.526861305478197e-8
-6.5	1.4816914251782461e-8
-6.3999999999999915	1.4371661846761007e-8
-6.299999999999997	1.3932876271188265e-8
-6.199999999999989	1.3500577664909719e-8
-6.099999999999994	1.3074785874990294e-8
-6.	1.2655520454574328e-8
-5.8999999999999915	1.2242800661762668e-8
-5.799999999999997	1.1836645458506463e-8
-5.699999999999989	1.1437073509517028e-8
-5.599999999999994	1.104410318119332e-8
-5.5	1.0657752540565401e-8
-5.3999999999999915	1.027803935425543e-8
-5.299999999999997	9.904981087455644e-9
-5.199999999999989	9.538594902922777e-9
-5.099999999999994	9.178897659990595e-9
-5.	8.825905913598641e-9
-4.8999999999999915	8.47963591333899e-9
-4.799999999999997	8.140103602520186e-9
-4.699999999999989	7.80732461724822e-9
-4.599999999999994	7.481314285525641e-9
-4.5	7.16208762636758e-9
-4.3999999999999915	6.8496593489357535e-9
-4.299999999999997	6.544043851690258e-9
-4.199999999999989	6.245255221558575e-9
-4.099999999999994	5.953307233123036e-9
-4.	5.668213347825548e-9
-3.8999999999999915	5.389986713190612e-9
-3.799999999999997	5.118640162066296e-9
-3.6999999999999886	4.8541862118829e-9
-3.5999999999999943	4.596637063930209e-9
-3.5	4.346004602652347e-9
-3.3999999999999915	4.102300394961166e-9
-3.299999999999997	3.865535689567885e-9
-3.1999999999999886	3.635721416332626e-9
-3.0999999999999943	3.4128681856328177e-9
-3.	3.1969862877494545e-9
-2.8999999999999915	2.9880856922721003e-9
-2.799999999999997	2.786176047522348e-9
-2.6999999999999886	2.591266679995485e-9
-2.5999999999999943	2.4033665938211187e-9
-2.5	2.2224844702419758e-9
-2.3999999999999915	2.0486286671115997e-9
-2.299999999999997	1.881807218410669e-9
-2.1999999999999886	1.7220278337817837e-9
-2.0999999999999943	1.569297898083327e-9
-2.	1.4236244709617174e-9
-1.8999999999999915	1.2850142864427058e-9
-1.7999999999999972	1.1534737525414493e-9
-1.6999999999999886	1.0290089508912485e-9
-1.5999999999999943	9.116256363914356e-10
-1.5	8.013292368738859e-10
-1.3999999999999915	6.981248527886338e-10
-1.2999999999999972	6.020172569084084e-10
-1.1999999999999886	5.130108940519979e-10
-1.0999999999999943	4.3110988082680725e-10
-1.	3.5631800539021937e-10
-0.8999999999999915	2.886387272301067e-10
-0.7999999999999972	2.28075176964364e-10
-0.6999999999999886	1.7463015615940128e-10
-0.5999999999999943	1.2830613716783516e-10
-0.5	8.910526298512976e-11
-0.3999999999999915	5.702934712540848e-11
-0.29999999999999716	3.2079873516340587e-11
-0.19999999999998863	1.4257996413093863e-11
-0.09999999999999432	3.5645403314523725e-12
0.	0.
0.10000000000000853	3.5645403314533863e-12
0.20000000000000284	1.4257996413095894e-11
0.30000000000001137	3.2079873516343624e-11
0.4000000000000057	5.702934712541253e-11
0.5	8.910526298512976e-11
0.6000000000000085	1.2830613716784123e-10
0.7000000000000028	1.7463015615940834e-10
0.8000000000000114	2.280751769643721e-10
0.9000000000000057	2.886387272301158e-10
1.	3.5631800539021937e-10
1.1000000000000085	4.3110988082681847e-10
1.2000000000000028	5.130108940520101e-10
1.3000000000000114	6.020172569084216e-10
1.4000000000000057	6.981248527886483e-10
1.5	8.013292368738859e-10
1.6000000000000085	9.116256363914514e-10
1.7000000000000028	1.0290089508912652e-9
1.8000000000000114	1.1534737525414679e-9
1.9000000000000057	1.2850142864427255e-9
2.	1.4236244709617174e-9
2.1000000000000085	1.5692978980833486e-9
2.200000000000003	1.7220278337818068e-9
2.3000000000000114	1.8818072184106917e-9
2.4000000000000057	2.0486286671116237e-9
2.5	2.2224844702419758e-9
2.6000000000000085	2.4033665938211448e-9
2.700000000000003	2.5912666799955117e-9
2.8000000000000114	2.7861760475223773e-9
2.9000000000000057	2.9880856922721313e-9
3.	3.1969862877494545e-9
3.1000000000000085	3.4128681856328495e-9
3.200000000000003	3.635721416332659e-9
3.3000000000000114	3.865535689567916e-9
3.4000000000000057	4.102300394961201e-9
3.5	4.346004602652347e-9
3.6000000000000085	4.596637063930247e-9
3.700000000000003	4.854186211882939e-9
3.8000000000000114	5.118640162066334e-9
3.9000000000000057	5.389986713190652e-9
4.	5.668213347825548e-9
4.1000000000000085	5.953307233123078e-9
4.200000000000003	6.245255221558617e-9
4.300000000000011	6.5440438516903035e-9
4.400000000000006	6.8496593489358e-9
4.5	7.16208762636758e-9
4.6000000000000085	7.481314285525686e-9
4.700000000000003	7.807324617248265e-9
4.800000000000011	8.140103602520234e-9
4.900000000000006	8.479635913339044e-9
5.	8.825905913598641e-9
5.1000000000000085	9.178897659990646e-9
5.200000000000003	9.538594902922828e-9
5.300000000000011	9.904981087455696e-9
5.400000000000006	1.0278039354255485e-8
5.5	1.0657752540565401e-8
5.6000000000000085	1.1044103181193381e-8
5.700000000000003	1.1437073509517084e-8
5.800000000000011	1.1836645458506524e-8
5.900000000000006	1.224280066176273e-8
6.	1.2655520454574328e-8
6.1000000000000085	1.3074785874990354e-8
6.200000000000003	1.350057766490978e-8
6.300000000000011	1.393287627118833e-8
6.400000000000006	1.4371661846761074e-8
6.5	1.4816914251782461e-8
6.6000000000000085	1.5268613054782033e-8
6.700000000000003	1.572673753383675e-8
6.800000000000011	1.6191266677759995e-8
6.900000000000006	1.6662179187306005e-8
7.	1.7139453476391223e-8
7.1000000000000085	1.7623067673331153e-8
7.200000000000003	1.811299962209304e-8
7.300000000000011	1.8609226883565145e-8
7.400000000000006	1.9111726736840735e-8
7.5	1.9620476180518695e-8
7.6000000000000085	2.0135451934019194e-8
7.700000000000003	2.0656630438914522e-8
7.800000000000011	2.118398786027644e-8
7.900000000000006	2.171750008803723e-8
8.	2.2257142738367538e-8
8.100000000000009	2.28028911550682e-8
8.200000000000003	2.335472041097713e-8
8.300000000000011	2.3912605309392036e-8
8.400000000000006	2.447652038550651e-8
8.5	2.504643990786222e-8
8.600000000000009	2.5622337879814682e-8
8.700000000000003	2.620418804101362e-8
8.800000000000011	2.679196386889857e-8
8.900000000000006	2.738563858020727e-8
9.	2.7985185132499883e-8
9.100000000000009	2.8590576225695888e-8
9.200000000000003	2.9201784303625408e-8
9.300000000000011	2.981878155559495e-8
9.400000000000006	3.04415399179656e-8
9.5	3.107003107574622e-8
9.600000000000009	3.1704226464199185e-8
9.700000000000003	3.2344097270459595e-8
9.800000000000011	3.298961443516846e-8
9.900000000000006	3.36407486541179e-8
10.	3.429747037991068e-8
10.100000000000009	3.495974982363163e-8
10.200000000000003	3.562755695653202e-8
10.300000000000011	3.6300861511727485e-8
10.400000000000006	3.6979632985907095e-8
10.5	3.766384064105628e-8
10.600000000000009	3.835345350619113e-8
10.700000000000003	3.904844037910499e-8
10.800000000000011	3.9748769828127896e-8
10.900000000000006	4.045441019389668e-8
11.	4.116532959113832e-8
11.100000000000009	4.1881495910463935e-8
11.200000000000003	4.260287682017453e-8
11.300000000000011	4.332943976807887e-8
11.400000000000006	4.406115198332162e-8
11.5	4.47979804782239e-8
11.600000000000009	4.553989205013368e-8
11.700000000000003	4.628685328328776e-8
11.800000000000011	4.703883055068498e-8
11.900000000000006	4.7795790015968694e-8
12.	4.855769763532174e-8
12.100000000000009	4.932451915936998e-8
12.200000000000003	5.009622013509713e-8
12.300000000000011	5.087276590776987e-8
12.400000000000006	5.1654121622872e-8
12.5	5.2440252228049624e-8
12.600000000000009	5.323112247506537e-8
12.700000000000003	5.402669692176212e-8
12.800000000000011	5.482693993403712e-8
12.900000000000006	5.56318156878238e-8
13.	5.644128817108489e-8
13.100000000000009	5.725532118581271e-8
13.200000000000003	5.807387835003922e-8
13.300000000000011	5.889692309985525e-8
13.400000000000006	5.972441869143716e-8
13.5	6.055632820308346e-8
13.600000000000009	6.139261453725873e-8
13.700000000000003	6.223324042264579e-8
13.800000000000011	6.307816841620713e-8
13.900000000000006	6.392736090525206e-8
14.	6.478078010951456e-8
14.100000000000009	6.563838808323615e-8
14.200000000000003	6.650014671725734e-8
14.300000000000011	6.736601774111728e-8
14.400000000000006	6.823596272515862e-8
14.5	6.91099430826417e-8
14.600000000000009	6.998792007186412e-8
14.700000000000003	7.086985479828718e-8
14.800000000000011	7.175570821667044e-8
14.900000000000006	7.264544113321016e-8
15.	7.353901420768712e-8
15.100000000000009	7.443638795561854e-8
15.200000000000003	7.533752275041609e-8
15.300000000000011	7.62423788255515e-8
15.400000000000006	7.715091627672593e-8
15.5	7.806309506404636e-8
15.600000000000009	7.897887501420685e-8
15.700000000000003	7.989821582267488e-8
15.800000000000011	8.082107705588385e-8
15.900000000000006	8.17474181534292e-8
16.	8.26771984302709e-8
16.10000000000001	8.361037707893983e-8
16.200000000000003	8.454691317174784e-8
16.30000000000001	8.548676566300511e-8
16.400000000000006	8.642989339123799e-8
16.5	8.737625508141454e-8
16.60000000000001	8.832580934717164e-8
16.700000000000003	8.927851469304658e-8
16.80000000000001	9.023432951671333e-8
16.900000000000006	9.119321211122052e-8
17.	9.215512066723467e-8
17.10000000000001	9.312001327528556e-8
17.200000000000003	9.408784792801445e-8
17.30000000000001	9.505858252242659e-8
17.400000000000006	9.603217486214479e-8
17.5	9.700858265966731e-8
17.60000000000001	9.798776353862709e-8
17.700000000000003	9.896967503605333e-8
17.80000000000001	9.995427460463637e-8
17.900000000000006	1.0094151961499295e-7
18.	1.0193136735793523e-7
18.10000000000001	1.0292377504673997e-7
18.200000000000003	1.0391869981941995e-7
18.30000000000001	1.0491609874099735e-7
18.400000000000006	1.0591592880577693e-7
18.5	1.0691814693962251e-7
18.60000000000001	1.0792271000223254e-7
18.700000000000003	1.089295747894171e-7
18.80000000000001	1.0993869803537651e-7
18.900000000000006	1.1095003641497897e-7
19.	1.1196354654603987e-7
19.10000000000001	1.1297918499160088e-7
19.200000000000003	1.1399690826220856e-7
19.30000000000001	1.1501667281819443e-7
19.400000000000006	1.1603843507195296e-7
19.5	1.1706215139022113e-7
19.60000000000001	1.1808777809635609e-7
19.700000000000003	1.1911527147261234e-7
19.80000000000001	1.2014458776241976e-7
19.900000000000006	1.2117568317265783e-7
20.	1.2220851387593158e-7
20.10000000000001	1.2324303601284521e-7
20.200000000000003	1.2427920569427312e-7
20.30000000000001	1.2531697900363225e-7
20.400000000000006	1.263563119991496e-7
20.5	1.2739716071613092e-7
20.60000000000001	1.284394811692254e-7
20.700000000000003	1.294832293546885e-7
20.80000000000001	1.305283612526442e-7
20.900000000000006	1.3157483282934252e-7
21.	1.3262260003941643e-7
21.10000000000001	1.3367161882813553e-7
21.200000000000003	1.3472184513365606e-7
21.30000000000001	1.3577323488926967e-7
21.400000000000006	1.3682574402564727e-7
21.5	1.3787932847308154e-7
21.60000000000001	1.3893394416372467e-7
21.700000000000003	1.3998954703382266e-7
21.80000000000001	1.410460930259476e-7
21.900000000000006	1.4210353809122344e-7
22.	1.4316183819155104e-7
22.10000000000001	1.4422094930182662e-7
22.200000000000003	1.4528082741215686e-7
22.30000000000001	1.4634142853007054e-7
22.400000000000006	1.474027086827242e-7
22.5	1.484646239191046e-7
22.60000000000001	1.4952713031222585e-7
22.700000000000003	1.505901839613209e-7
22.80000000000001	1.516537409940299e-7
22.900000000000006	1.5271775756858203e-7
23.	1.5378218987597198e-7
23.10000000000001	1.5484699414213225e-7
23.200000000000003	1.5591212663009853e-7
23.30000000000001	1.569775436421706e-7
23.400000000000006	1.5804320152206619e-7
23.5	1.5910905665707106e-7
23.60000000000001	1.6017506548018027e-7
23.700000000000003	1.6124118447223515e-7
23.80000000000001	1.6230737016405376e-7
23.900000000000006	1.6337357913855487e-7
24.	1.644397680328744e-7
24.10000000000001	1.6550589354047696e-7
24.200000000000003	1.6657191241325905e-7
24.30000000000001	1.676377814636462e-7
24.400000000000006	1.687034575666826e-7
24.5	1.6976889766211407e-7
24.60000000000001	1.708340587564636e-7
24.700000000000003	1.7189889792509904e-7
24.80000000000001	1.7296337231429339e-7
24.900000000000006	1.7402743914327806e-7
25.	1.750910557062882e-7
25.10000000000001	1.7615417937459923e-7
25.200000000000003	1.772167675985565e-7
25.30000000000001	1.7827877790959635e-7
25.400000000000006	1.793401679222584e-7
25.5	1.8040089533619147e-7
25.60000000000001	1.8146091793814834e-7
25.700000000000003	1.8252019360397336e-7
25.80000000000001	1.8357868030058267e-7
25.900000000000006	1.8463633608793201e-7
26.	1.8569311912097997e-7
26.10000000000001	1.867489876516387e-7
26.200000000000003	1.8780390003071803e-7
26.30000000000001	1.8885781470985818e-7
26.400000000000006	1.8991069024345458e-7
26.5	1.909624852905736e-7
26.60000000000001	1.9201315861685715e-7
26.700000000000003	1.9306266909641845e-7
26.80000000000001	1.9411097571372912e-7
26.900000000000006	1.9515803756549392e-7
27.	1.9620381386251826e-7
27.10000000000001	1.9724826393156384e-7
27.200000000000003	1.9829134721719455e-7
27.30000000000001	1.9933302328361252e-7
27.400000000000006	2.003732518164835e-7
27.5	2.0141199262475186e-7
27.60000000000001	2.0244920564244502e-7
27.700000000000003	2.0348485093046668e-7
27.80000000000001	2.0451888867838125e-7
27.900000000000006	2.055512792061844e-7
28.	2.0658198296606533e-7
28.099999999999994	2.0761096054415719e-7
28.200000000000017	2.0863817266227604e-7
28.30000000000001	2.0966358017964788e-7
28.400000000000006	2.1068714409462716e-7
28.5	2.1170882554640106e-7
28.599999999999994	2.1272858581668334e-7
28.700000000000017	2.1374638633139713e-7
28.80000000000001	2.147621886623449e-7
28.900000000000006	2.157759545288689e-7
29.	2.16787645799497e-7
29.099999999999994	2.1779722449357885e-7
29.200000000000017	2.1880465278290926e-7
29.30000000000001	2.1980989299333866e-7
29.400000000000006	2.2081290760637372e-7
29.5	2.2181365926076442e-7
29.599999999999994	2.2281211075407764e-7
29.700000000000017	2.2380822504426087e-7
29.80000000000001	2.2480196525119141e-7
29.900000000000006	2.2579329465821509e-7
30.	2.2678217671367052e-7
30.099999999999994	2.2776857503240224e-7
30.200000000000017	2.287524533972597e-7
30.30000000000001	2.2973377576058417e-7
30.400000000000006	2.3071250624568439e-7
30.5	2.3168860914829666e-7
30.599999999999994	2.3266204893803323e-7
30.700000000000017	2.336327902598179e-7
30.80000000000001	2.346007979353076e-7
30.900000000000006	2.3556603696430342e-7
31.	2.3652847252614365e-7
31.099999999999994	2.3748806998108878e-7
31.200000000000017	2.384447948716899e-7
31.30000000000001	2.3939861292414337e-7
31.400000000000006	2.403494900496357e-7
31.5	2.412973923456708e-7
31.599999999999994	2.422422860973856e-7
31.700000000000017	2.431841377788526e-7
31.80000000000001	2.441229140543668e-7
31.900000000000006	2.4505858177972113e-7
32.	2.4599110800346695e-7
32.099999999999994	2.4692045996816095e-7
32.20000000000002	2.478466051115975e-7
32.30000000000001	2.48769511068028e-7
32.400000000000006	2.49689145669367e-7
32.5	2.506054769463824e-7
32.599999999999994	2.5151847312987253e-7
32.70000000000002	2.524281026518302e-7
32.80000000000001	2.5333433414658996e-7
32.900000000000006	2.542371364519646e-7
33.	2.551364786103648e-7
33.099999999999994	2.5603232986990567e-7
33.20000000000002	2.56924659685499e-7
33.30000000000001	2.578134377199305e-7
33.400000000000006	2.5869863384492354e-7
33.5	2.595802181421889e-7
33.599999999999994	2.6045816090445806e-7
33.70000000000002	2.613324326365049e-7
33.80000000000001	2.622030040561492e-7
33.900000000000006	2.630698460952507e-7
34.	2.639329299006841e-7
34.099999999999994	2.64792226835301e-7
34.20000000000002	2.656477084788788e-7
34.30000000000001	2.664993466290521e-7
34.400000000000006	2.6734711330223224e-7
34.5	2.681909807345108e-7
34.599999999999994	2.69030921382548e-7
34.70000000000002	2.69866907924448e-7
34.80000000000001	2.706989132606175e-7
34.900000000000006	2.715269105146115e-7
35.	2.7235087303396297e-7
35.099999999999994	2.731707743909987e-7
35.20000000000002	2.739865883836396e-7
35.30000000000001	2.747982890361862e-7
35.400000000000006	2.756058506000902e-7
35.5	2.764092475547114e-7
35.599999999999994	2.7720845460805735e-7
35.70000000000002	2.780034466975116e-7
35.80000000000001	2.787941989905441e-7
35.900000000000006	2.7958068688540965e-7
36.	2.8036288601182817e-7
36.099999999999994	2.8114077223165344e-7
36.20000000000002	2.819143216395247e-7
36.30000000000001	2.8268351056350414e-7
36.400000000000006	2.8344831556569925e-7
36.5	2.842087134428715e-7
36.599999999999994	2.8496468122702835e-7
36.70000000000002	2.8571619618600183e-7
36.80000000000001	2.864632358240106e-7
36.900000000000006	2.872057778822103e-7
37.	2.879438003392249e-7
37.099999999999994	2.886772814116664e-7
37.20000000000002	2.894061995546388e-7
37.30000000000001	2.901305334622259e-7
37.400000000000006	2.9085026206796686e-7
37.5	2.9156536454531433e-7
37.599999999999994	2.922758203080796e-7
37.70000000000002	2.9298160901086244e-7
37.80000000000001	2.93682710549465e-7
37.900000000000006	2.943791050612931e-7
38.	2.9507077292574153e-7
38.099999999999994	2.9575769476456433e-7
38.20000000000002	2.9643985144223083e-7
38.30000000000001	2.971172240662671e-7
38.400000000000006	2.9778979398758204e-7
38.5	2.984575428007808e-7
38.599999999999994	2.991204523444603e-7
38.70000000000002	2.997785047014931e-7
38.80000000000001	3.004316821992947e-7
38.900000000000006	3.0107996741007806e-7
39.	3.0172334315109155e-7
39.099999999999994	3.023617924848444e-7
39.20000000000002	3.029952987193163e-7
39.30000000000001	3.036238454081519e-7
39.400000000000006	3.042474163508442e-7
39.5	3.0486599559289917e-7
39.599999999999994	3.0547956742598883e-7
39.70000000000002	3.060881163880896e-7
39.80000000000001	3.0669162726360526e-7
39.900000000000006	3.072900850834768e-7
40.	3.078834751252777e-7
40.099999999999994	3.084717829132946e-7
40.20000000000002	3.0905499421859415e-7
40.30000000000001	3.096330950590749e-7
40.400000000000006	3.102060716995076e-7
40.5	3.1077391065155857e-7
40.599999999999994	3.113365986737999e-7
40.70000000000002	3.118941227717068e-7
40.80000000000001	3.12446470197639e-7
40.900000000000006	3.1299362845081124e-7
41.	3.1353558527724607e-7
41.099999999999994	3.1407232866971664e-7
41.20000000000002	3.146038468676726e-7
41.30000000000001	3.151301283571542e-7
41.400000000000006	3.156511618706925e-7
41.5	3.161669363871954e-7
41.599999999999994	3.1667744113181996e-7
41.70000000000002	3.171826655758322e-7
41.80000000000001	3.176825994364517e-7
41.900000000000006	3.1817723267668565e-7
42.	3.186665555051459e-7
42.099999999999994	3.191505583758561e-7
42.20000000000002	3.1962923198804273e-7
42.30000000000001	3.2010256728591487e-7
42.400000000000006	3.2057055545843013e-7
42.5	3.210331879390475e-7
42.599999999999994	3.2149045640546675e-7
42.70000000000002	3.2194235277935607e-7
42.80000000000001	3.2238886922606456e-7
42.900000000000006	3.228299981543249e-7
43.	3.232657322159402e-7
43.099999999999994	3.2369606430546034e-7
43.20000000000002	3.24120987559844e-7
43.30000000000001	3.245404953581092e-7
43.400000000000006	3.2495458132097054e-7
43.5	3.253632393104646e-7
43.599999999999994	3.2576646342956224e-7
43.70000000000002	3.261642480217692e-7
43.80000000000001	3.265565876707128e-7
43.900000000000006	3.269434771997192e-7
44.	3.2732491167137565e-7
44.099999999999994	3.2770088638708224e-7
44.20000000000002	3.280713968865913e-7
44.30000000000001	3.284364389475343e-7
44.400000000000006	3.2879600858493756e-7
44.5	3.291501020507257e-7
44.599999999999994	3.2949871583321305e-7
44.70000000000002	3.298418466565846e-7
44.80000000000001	3.3017949148036304e-7
44.900000000000006	3.3051164749886636e-7
45.	3.3083831214065345e-7
45.099999999999994	3.3115948306795786e-7
45.20000000000002	3.314751581761103e-7
45.30000000000001	3.317853355929488e-7
45.400000000000006	3.320900136782216e-7
45.5	3.32389191022973e-7
45.599999999999994	3.3268286644892355e-7
45.70000000000002	3.329710390078359e-7
45.80000000000001	3.33253707980871e-7
45.900000000000006	3.335308728779341e-7
46.	3.33802533437008e-7
46.099999999999994	3.340686896234777e-7
46.20000000000002	3.3432934162944394e-7
46.30000000000001	3.3458448987302516e-7
46.400000000000006	3.3483413499765007e-7
46.5	3.350782778713403e-7
46.599999999999994	3.3531691958598105e-7
46.70000000000002	3.3555006145658323e-7
46.80000000000001	3.3577770502053504e-7
46.900000000000006	3.359998520368432e-7
47.	3.362165044853637e-7
47.099999999999994	3.364276645660248e-7
47.20000000000002	3.3663333469803767e-7
47.30000000000001	3.3683351751909904e-7
47.400000000000006	3.370282158845839e-7
47.5	3.372174328667277e-7
47.599999999999994	3.3740117175380136e-7
47.70000000000002	3.3757943604927376e-7
47.80000000000001	3.377522294709681e-7
47.900000000000006	3.3791955595020667e-7
48.	3.3808141963094863e-7
48.099999999999994	3.382378248689157e-7
48.20000000000002	3.3838877623071384e-7
48.30000000000001	3.3853427849294015e-7
48.400000000000006	3.386743366412859e-7
48.5	3.388089558696284e-7
48.599999999999994	3.389381415791148e-7
48.70000000000002	3.3906189937723753e-7
48.80000000000001	3.391802350769021e-7
48.900000000000006	3.3929315469548453e-7
49.	3.3940066445388245e-7
49.099999999999994	3.3950277077555775e-7
49.20000000000002	3.395994802855708e-7
49.30000000000001	3.396907998096062e-7
49.400000000000006	3.397767363729916e-7
49.5	3.3985729719970905e-7
49.599999999999994	3.3993248971139754e-7
49.70000000000002	3.40002321526348e-7
49.80000000000001	3.400668004584918e-7
49.900000000000006	3.401259345163817e-7
50.	3.4017973190216404e-7
50.099999999999994	3.402282010105459e-7
50.20000000000002	3.402713504277527e-7
50.30000000000001	3.4030918893048134e-7
50.400000000000006	3.40341725484844e-7
50.5	3.403689692453066e-7
50.599999999999994	3.403909295536205e-7
50.70000000000002	3.4040761593774625e-7
50.80000000000001	3.4041903811077193e-7
50.900000000000006	3.4042520596982515e-7
51.	3.40426129594977e-7
51.099999999999994	3.404218192481422e-7
51.20000000000002	3.404122853719705e-7
51.30000000000001	3.4039753858873445e-7
51.400000000000006	3.403775896992078e-7
51.5	3.403524496815431e-7
51.599999999999994	3.4032212969013715e-7
51.70000000000002	3.4028664105449617e-7
51.80000000000001	3.402459952780917e-7
51.900000000000006	3.402002040372136e-7
52.	3.4014927917981505e-7
52.099999999999994	3.400932327243541e-7
52.20000000000002	3.4003207685862964e-7
52.30000000000001	3.3996582393861143e-7
52.400000000000006	3.398944864872646e-7
52.5	3.398180771933713e-7
52.599999999999994	3.397366089103454e-7
52.70000000000002	3.396500946550437e-7
52.80000000000001	3.395585476065707e-7
52.900000000000006	3.394619811050815e-7
53.	3.393604086505771e-7
53.099999999999994	3.392538439016975e-7
53.20000000000002	3.391423006745086e-7
53.30000000000001	3.3902579294128836e-7
53.400000000000006	3.389043348293029e-7
53.5	3.387779406195855e-7
53.60000000000002	3.3864662474570485e-7
53.70000000000002	3.3851040179253554e-7
53.80000000000001	3.383692864950193e-7
53.900000000000006	3.382232937369284e-7
54.	3.380724385496184e-7
54.10000000000002	3.3791673611078377e-7
54.20000000000002	3.3775620174320715e-7
54.30000000000001	3.3759085091350514e-7
54.400000000000006	3.374206992308711e-7
54.5	3.3724576244581606e-7
54.60000000000002	3.3706605644890494e-7
54.70000000000002	3.368815972694908e-7
54.80000000000001	3.366924010744451e-7
54.900000000000006	3.364984841668876e-7
55.	3.3629986298491e-7
55.10000000000002	3.360965541003005e-7
55.20000000000002	3.358885742172633e-7
55.30000000000001	3.3567594017113775e-7
55.400000000000006	3.354586689271129e-7
55.5	3.3523677757894245e-7
55.60000000000002	3.3501028334765425e-7
55.70000000000002	3.3477920358026204e-7
55.80000000000001	3.345435557484704e-7
55.900000000000006	3.343033574473825e-7
56.	3.3405862639420205e-7
56.10000000000002	3.3380938042693676e-7
56.20000000000002	3.335556375030977e-7
56.30000000000001	3.332974156983993e-7
56.400000000000006	3.330347332054553e-7
56.5	3.327676083324769e-7
56.60000000000002	3.3249605950196574e-7
56.70000000000002	3.3222010524940907e-7
56.80000000000001	3.319397642219717e-7
56.900000000000006	3.3165505517718823e-7
57.	3.313659969816531e-7
57.10000000000002	3.310726086097106e-7
57.20000000000002	3.307749091421451e-7
57.30000000000001	3.304729177648687e-7
57.400000000000006	3.3016665376760866e-7
57.5	3.298561365425969e-7
57.60000000000002	3.29541385583255e-7
57.70000000000002	3.2922242048288255e-7
57.80000000000001	3.2889926093334285e-7
57.900000000000006	3.2857192672374977e-7
58.	3.2824043773915407e-7
58.10000000000002	3.279048139592297e-7
58.20000000000002	3.275650754569605e-7
58.30000000000001	3.272212423973273e-7
58.400000000000006	3.2687333503599317e-7
58.5	3.26521373717994e-7
58.60000000000002	3.2616537887642227e-7
58.70000000000002	3.2580537103111916e-7
58.80000000000001	3.2544137078736035e-7
58.900000000000006	3.250733988345478e-7
59.	3.2470147594489854e-7
59.10000000000002	3.243256229721367e-7
59.20000000000002	3.239458608501852e-7
59.30000000000001	3.2356221059185923e-7
59.400000000000006	3.2317469328755893e-7
59.5	3.2278333010396746e-7
59.60000000000002	3.2238814228274394e-7
59.70000000000002	3.219891511392239e-7
59.80000000000001	3.215863780611177e-7
59.900000000000006	3.2117984450721035e-7
60.	3.207695720060646e-7
60.10000000000002	3.203555821547243e-7
60.20000000000002	3.199378966174199e-7
60.30000000000001	3.195165371242753e-7
60.400000000000006	3.1909152547001674e-7
60.5	3.186628835126846e-7
60.60000000000002	3.1823063317234466e-7
60.70000000000002	3.1779479642980487e-7
60.80000000000001	3.1735539532533096e-7
60.900000000000006	3.1691245195736586e-7
61.	3.16465988481251e-7
61.10000000000002	3.16016027107951e-7
61.20000000000002	3.155625901027785e-7
61.30000000000001	3.151056997841233e-7
61.400000000000006	3.146453785221844e-7
61.5	3.1418164873770214e-7
61.60000000000002	3.1371453290069545e-7
61.70000000000002	3.1324405352920136e-7
61.80000000000001	3.12770233188016e-7
61.900000000000006	3.1229309448743993e-7
62.	3.118126600820261e-7
62.10000000000002	3.113289526693303e-7
62.20000000000002	3.10841994988665e-7
62.30000000000001	3.103518098198563e-7
62.400000000000006	3.098584199820041e-7
62.5	3.0936184833224533e-7
62.60000000000002	3.0886211776452064e-7
62.70000000000002	3.0835925120834567e-7
62.80000000000001	3.0785327162758233e-7
62.900000000000006	3.073442020192178e-7
63.	3.068320654121441e-7
63.10000000000002	3.063168848659426e-7
63.20000000000002	3.057986834696728e-7
63.30000000000001	3.05277484340662e-7
63.400000000000006	3.0475331062330244e-7
63.5	3.042261854878506e-7
63.60000000000002	3.0369613212922896e-7
63.70000000000002	3.0316317376583525e-7
63.80000000000001	3.0262733363835226e-7
63.900000000000006	3.0208863500856366e-7
64.	3.015471011581729e-7
64.10000000000002	3.0100275538762853e-7
64.20000000000002	3.004556210149503e-7
64.30000000000001	2.9990572137456213e-7
64.4	2.993530798161289e-7
64.5	2.9879771970339743e-7
64.60000000000002	2.982396644130411e-7
64.70000000000002	2.9767893733351135e-7
64.80000000000001	2.9711556186389133e-7
64.9	2.9654956141275475e-7
65.	2.959809593970304e-7
65.10000000000002	2.954097792408701e-7
65.20000000000002	2.9483604437452314e-7
65.30000000000001	2.9425977823321255e-7
65.4	2.9368100425602e-7
65.5	2.9309974588477263e-7
65.60000000000002	2.925160265629357e-7
65.70000000000002	2.9192986973451166e-7
65.80000000000001	2.9134129884294174e-7
65.9	2.90750337330014e-7
66.	2.9015700863477745e-7
66.10000000000002	2.8956133619245963e-7
66.20000000000002	2.889633434333903e-7
66.30000000000001	2.8836305378192987e-7
66.4	2.87760490655404e-7
66.5	2.8715567746304223e-7
66.60000000000002	2.8654863760492363e-7
66.70000000000002	2.85939394470927e-7
66.80000000000001	2.8532797143968546e-7
66.9	2.84714391877549e-7
67.	2.8409867913755035e-7
67.10000000000002	2.8348085655837733e-7
67.20000000000002	2.8286094746335193e-7
67.30000000000001	2.8223897515941134e-7
67.4	2.816149629361005e-7
67.5	2.8098893406456406e-7
67.60000000000002	2.803609117965494e-7
67.70000000000002	2.797309193634119e-7
67.80000000000001	2.7909897997512763e-7
67.9	2.784651168193117e-7
68.	2.778293530602421e-7
68.10000000000002	2.771917118378901e-7
68.20000000000002	2.7655221626695664e-7
68.30000000000001	2.759108894359129e-7
68.4	2.7526775440604976e-7
68.5	2.746228342105308e-7
68.60000000000002	2.7397615185345355e-7
68.70000000000002	2.7332773030891466e-7
68.80000000000001	2.726775925200834e-7
68.9	2.720257613982786e-7
69.	2.71372259822055e-7
69.10000000000002	2.70717110636293e-7
69.20000000000002	2.70060336651297e-7
69.30000000000001	2.694019606418973e-7
69.4	2.6874200534656165e-7
69.5	2.680804934665093e-7
69.60000000000002	2.67417447664835e-7
69.70000000000002	2.667528905656377e-7
69.80000000000001	2.660868447531538e-7
69.9	2.6541933277090095e-7
70.	2.64750377120825e-7
70.10000000000002	2.6408000026245387e-7
70.20000000000002	2.634082246120596e-7
70.30000000000001	2.6273507254182506e-7
70.4	2.620605663790175e-7
70.5	2.613847284051688e-7
70.60000000000002	2.607075808552637e-7
70.70000000000002	2.600291459169322e-7
70.80000000000001	2.5934944572964964e-7
70.9	2.586685023839433e-7
71.	2.579863379206064e-7
71.10000000000002	2.573029743299165e-7
71.20000000000002	2.5661843355086386e-7
71.30000000000001	2.559327374703833e-7
71.4	2.5524590792259394e-7
71.5	2.545579666880468e-7
71.60000000000002	2.5386893549297655e-7
71.70000000000002	2.5317883600856314e-7
71.80000000000001	2.5248768985019634e-7
71.9	2.517955185767506e-7
72.	2.511023436898648e-7
72.10000000000002	2.504081866332283e-7
72.20000000000002	2.4971306879187606e-7
72.30000000000001	2.490170114914869e-7
72.4	2.483200359976921e-7
72.5	2.476221635153891e-7
72.60000000000002	2.4692341518806105e-7
72.70000000000002	2.462238120971061e-7
72.80000000000001	2.455233752611699e-7
72.9	2.448221256354875e-7
73.	2.441200841112313e-7
73.10000000000002	2.434172715148649e-7
73.20000000000002	2.4271370860750567e-7
73.30000000000001	2.420094160842926e-7
73.4	2.4130441457376116e-7
73.5	2.4059872463722516e-7
73.60000000000002	2.3989236676816626e-7
73.70000000000002	2.391853613916296e-7
73.80000000000001	2.384777288636249e-7
73.9	2.3776948947053749e-7
74.	2.3706066342854322e-7
74.10000000000002	2.3635127088303166e-7
74.20000000000002	2.3564133190803686e-7
74.30000000000001	2.349308665056725e-7
74.4	2.3421989460557628e-7
74.5	2.335084360643598e-7
74.60000000000002	2.3279651066506564e-7
74.70000000000002	2.3208413811663233e-7
74.80000000000001	2.3137133805336355e-7
74.9	2.3065813003440624e-7
75.	2.2994453354323567e-7
75.10000000000002	2.2923056798714537e-7
75.20000000000002	2.2851625269674693e-7
75.30000000000001	2.278016069254725e-7
75.4	2.270866498490884e-7
75.5	2.263714005652121e-7
75.60000000000002	2.256558780928378e-7
75.70000000000002	2.2494010137186925e-7
75.80000000000001	2.242240892626562e-7
75.9	2.2350786054554238e-7
76.	2.227914339204156e-7
76.10000000000002	2.2207482800626777e-7
76.20000000000002	2.2135806134076043e-7
76.30000000000001	2.2064115237979638e-7
76.4	2.199241194970995e-7
76.5	2.192069809838e-7
76.60000000000002	2.1848975504802675e-7
76.70000000000002	2.177724598145072e-7
76.80000000000001	2.1705511332417202e-7
76.9	2.1633773353376795e-7
77.	2.1562033831547684e-7
77.10000000000002	2.149029454565412e-7
77.20000000000002	2.1418557265889686e-7
77.30000000000001	2.1346823753881103e-7
77.4	2.12750957626528e-7
77.5	2.120337503659218e-7
77.60000000000002	2.1131663311415318e-7
77.70000000000002	2.1059962314133671e-7
77.80000000000001	2.098827376302105e-7
77.9	2.0916599367581536e-7
78.	2.0844940828517875e-7
78.10000000000002	2.0773299837700596e-7
78.20000000000002	2.0701678078137853e-7
78.30000000000001	2.0630077223945636e-7
78.4	2.0558498940318947e-7
78.5	2.0486944883503392e-7
78.60000000000002	2.0415416700767508e-7
78.70000000000002	2.034391603037583e-7
78.80000000000001	2.0272444501562213e-7
78.9	2.0201003734504268e-7
79.	2.012959534029811e-7
79.10000000000002	2.0058220920933816e-7
79.20000000000002	1.9986882069271594e-7
79.30000000000001	1.9915580369018438e-7
79.4	1.984431739470542e-7
79.5	1.977309471166578e-7
79.60000000000002	1.9701913876013366e-7
79.70000000000002	1.9630776434621985e-7
79.80000000000001	1.955968392510503e-7
79.9	1.9488637875796008e-7
80.	1.9417639805729537e-7
80.10000000000002	1.934669122462294e-7
80.20000000000002	1.9275793632858575e-7
80.30000000000001	1.9204948521466548e-7
80.4	1.91341573721082e-7
80.5	1.9063421657060173e-7
80.60000000000002	1.8992742839198916e-7
80.70000000000002	1.8922122371986105e-7
80.80000000000001	1.8851561699454215e-7
80.9	1.8781062256193038e-7
81.	1.8710625467336631e-7
81.10000000000002	1.8640252748550876e-7
81.20000000000002	1.8569945506021622e-7
81.30000000000001	1.8499705136443333e-7
81.4	1.8429533027008408e-7
81.5	1.835943055539709e-7
81.60000000000002	1.8289399089767756e-7
81.70000000000002	1.821943998874806e-7
81.80000000000001	1.814955460142632e-7
81.9	1.8079744267343735e-7
82.	1.801001031648698e-7
82.10000000000002	1.7940354069281443e-7
82.20000000000002	1.7870776836585073e-7
82.30000000000001	1.7801279919682534e-7
82.4	1.773186461028019e-7
82.5	1.7662532190501464e-7
82.60000000000002	1.759328393288274e-7
82.70000000000002	1.7524121100369952e-7
82.80000000000001	1.7455044946315502e-7
82.9	1.7386056714475765e-7
83.	1.7317157639009285e-7
83.10000000000002	1.7248348944475243e-7
83.20000000000002	1.7179631845832704e-7
83.30000000000001	1.7111007548440055e-7
83.4	1.7042477248055336e-7
83.5	1.6974042130836843e-7
83.60000000000002	1.6905703373344188e-7
83.70000000000002	1.6837462142540184e-7
83.80000000000001	1.6769319595792813e-7
83.9	1.670127688087801e-7
84.	1.663333513598281e-7
84.10000000000002	1.6565495489708987e-7
84.20000000000002	1.6497759061077294e-7
84.30000000000001	1.6430126959531996e-7
84.4	1.6362600284946032e-7
84.5	1.629518012762665e-7
84.60000000000002	1.6227867568321413e-7
84.70000000000002	1.6160663678224888e-7
84.80000000000001	1.6093569518985503e-7
84.9	1.602658614271315e-7
85.	1.5959714591987105e-7
85.10000000000002	1.5892955899864395e-7
85.20000000000002	1.5826311089888817e-7
85.30000000000001	1.575978117610008e-7
85.4	1.569336716304368e-7
85.5	1.5627070045781115e-7
85.60000000000002	1.5560890809900514e-7
85.70000000000002	1.5494830431527835e-7
85.80000000000001	1.542888987733824e-7
85.9	1.5363070104568227e-7
86.	1.5297372061027987e-7
86.10000000000002	1.5231796685114168e-7
86.20000000000002	1.5166344905823255e-7
86.30000000000001	1.5101017642765106e-7
86.4	1.503581580617716e-7
86.5	1.4970740296938843e-7
86.60000000000002	1.4905792006586548e-7
86.70000000000002	1.4840971817328936e-7
86.80000000000001	1.4776280602062645e-7
86.9	1.4711719224388362e-7
87.	1.4647288538627447e-7
87.10000000000002	1.4582989389838695e-7
87.20000000000002	1.4518822613835824e-7
87.30000000000001	1.4454789037204943e-7
87.4	1.43908894773227e-7
87.5	1.4327124742374775e-7
87.60000000000002	1.426349563137457e-7
87.70000000000002	1.4200002934182544e-7
87.80000000000001	1.4136647431525602e-7
87.9	1.4073429895017106e-7
88.	1.4010351087177122e-7
88.10000000000002	1.3947411761453013e-7
88.20000000000002	1.388461266224054e-7
88.30000000000001	1.3821954524905023e-7
88.4	1.375943807580314e-7
88.5	1.3697064032304895e-7
88.60000000000002	1.3634833102816e-7
88.70000000000002	1.3572745986800562e-7
88.80000000000001	1.351080337480413e-7
88.9	1.3449005948476986e-7
89.	1.3387354380597872e-7
89.10000000000002	1.3325849335097994e-7
89.20000000000002	1.3264491467085352e-7
89.30000000000001	1.320328142286932e-7
89.4	1.3142219839985588e-7
89.5	1.3081307347221493e-7
89.60000000000002	1.302054456464151e-7
89.70000000000002	1.295993210361309e-7
89.80000000000001	1.2899470566832876e-7
89.9	1.2839160548353053e-7
90.	1.277900263360819e-7
90.10000000000002	1.2718997399442126e-7
90.20000000000002	1.2659145414135453e-7
90.30000000000001	1.2599447237432887e-7
90.4	1.2539903420571295e-7
90.5	1.2480514506307702e-7
90.60000000000002	1.242128102894775e-7
90.70000000000002	1.236220351437439e-7
90.80000000000001	1.230328248007672e-7
90.9	1.2244518435179188e-7
91.	1.2185911880471077e-7
91.10000000000002	1.212746330843614e-7
91.20000000000002	1.2069173203282593e-7
91.30000000000001	1.201104204097318e-7
91.4	1.195307028925573e-7
91.5	1.1895258407693682e-7
91.60000000000002	1.1837606847697075e-7
91.70000000000002	1.1780116052553648e-7
91.80000000000001	1.172278645746012e-7
91.9	1.1665618489553826e-7
92.	1.1608612567944497e-7
92.10000000000002	1.1551769103746247e-7
92.20000000000002	1.1495088500109829e-7
92.30000000000001	1.1438571152255012e-7
92.4	1.1382217447503275e-7
92.5	1.1326027765310569e-7
92.60000000000002	1.1270002477300452e-7
92.70000000000002	1.1214141947297302e-7
92.80000000000001	1.115844653135966e-7
92.9	1.1102916577813945e-7
93.	1.1047552427288241e-7
93.10000000000002	1.0992354412746224e-7
93.20000000000002	1.0937322859521465e-7
93.30000000000001	1.088245808535161e-7
93.4	1.0827760400413012e-7
93.5	1.077323010735537e-7
93.60000000000002	1.0718867501336604e-7
93.70000000000002	1.066467287005792e-7
93.80000000000001	1.0610646493798858e-7
93.9	1.0556788645452757e-7
94.	1.0503099590562177e-7
94.10000000000002	1.0449579587354563e-7
94.20000000000002	1.0396228886778064e-7
94.30000000000001	1.0343047732537372e-7
94.4	1.0290036361129893e-7
94.5	1.0237195001881909e-7
94.60000000000002	1.0184523876984911e-7
94.70000000000002	1.0132023201532141e-7
94.80000000000001	1.0079693183555146e-7
94.9	1.0027534024060474e-7
95.	9.975545917066623e-8
95.10000000000002	9.923729049640935e-8
95.20000000000002	9.872083601936748e-8
95.30000000000001	9.820609747230521e-8
95.4	9.769307651959216e-8
95.5	9.718177475757691e-8
95.60000000000002	9.667219371496179e-8
95.70000000000002	9.616433485318031e-8
95.80000000000001	9.565819956677305e-8
95.9	9.515378918376663e-8
96.	9.465110496605242e-8
96.10000000000002	9.415014810976664e-8
96.20000000000002	9.365091974567175e-8
96.30000000000001	9.315342093953715e-8
96.4	9.265765269252222e-8
96.5	9.21636159415595e-8
96.60000000000002	9.167131155973878e-8
96.70000000000002	9.118074035669187e-8
96.80000000000001	9.06919030789776e-8
96.9	9.020480041046827e-8
97.	8.971943297273645e-8
97.10000000000002	8.923580132544162e-8
97.20000000000002	8.875390596671939e-8
97.30000000000001	8.827374733356828e-8
97.4	8.779532580223994e-8
97.5	8.73186416886278e-8
97.60000000000002	8.684369524865776e-8
97.70000000000002	8.637048667867812e-8
97.80000000000001	8.589901611585016e-8
97.9	8.542928363853961e-8
98.	8.496128926670823e-8
98.10000000000002	8.449503296230542e-8
98.20000000000002	8.403051462966069e-8
98.30000000000001	8.356773411587579e-8
98.4	8.310669121121786e-8
98.5	8.26473856495117e-8
98.60000000000002	8.218981710853342e-8
98.70000000000002	8.173398521040405e-8
98.80000000000001	8.12798895219823e-8
98.9	8.082752955525846e-8
99.	8.037690476774836e-8
99.10000000000002	7.992801456288678e-8
99.20000000000002	7.948085829042204e-8
99.30000000000001	7.903543524680863e-8
99.4	7.859174467560219e-8
99.5	7.814978576785314e-8
99.60000000000002	7.770955766250016e-8
99.70000000000002	7.727105944676465e-8
99.80000000000001	7.683429015654357e-8
99.9	7.63992487768036e-8
100.	7.596593424197454e-8

==> data/fringes1b.dat <==
-150.	0.14669667532181663
-149.9	0.17018916088306343
-149.8	0.19139395435080686
-149.7	0.2097563572022254
-149.6	0.22488607499556584
-149.5	0.23652731562652604
-149.4	0.24453331374770357
-149.3	0.24884899532527777
-149.2	0.24950352437172463
-149.1	0.24661295092520452
-149.	0.2403916922607922
-148.9	0.23116971057976377
-148.8	0.21940978936150712
-148.7	0.2057165467436038
-148.6	0.19082686368968746
-148.5	0.17557221541173051
-148.4	0.16080908214595044
-148.3	0.14732466204920375
-148.2	0.1357383793368758
-148.1	0.12642834476251363
-148.	0.11950906927404825
-147.9	0.11487100845626388
-147.8	0.11227064184306457
-147.7	0.11144244647761473
-147.6	0.11219854465685704
-147.5	0.11448799976866039
-147.4	0.11840091329713809
-147.3	0.12411777812508536
-147.2	0.1318190790442145
-147.1	0.1415815788345414
-147.	0.15329261341342096
-146.9	0.1666085542331502
-146.8	0.18096851274339035
-146.7	0.1956552460338494
-146.6	0.20988095751950664
-146.5	0.22287222511975807
-146.4	0.2339350080825817
-146.3	0.24249201863812223
-146.2	0.24809475157073616
-146.1	0.2504180741843731
-146.	0.24924655668576215
-145.9	0.24446033332160896
-145.8	0.23602595067893764
-145.7	0.2239954296597932
-145.6	0.20851496903868327
-145.5	0.18984319817698608
-145.4	0.1683772711140244
-145.3	0.14468299966364942
-145.2	0.1195224561111771
-145.1	0.09386928605896964
-145.	0.06889933184565283
-144.9	0.04594389895487083
-144.8	0.026397376911970253
-144.7	0.011581417707633624
-144.6	0.0025832184423151363
-144.5	0.00010038781227173586
-144.4	0.004331447923844012
-144.3	0.01494315117575036
-144.2	0.03112441583778627
-144.1	0.051710786901347866
-144.	0.07534478795679622
-143.9	0.10063356191363947
-143.8	0.12627463607564934
-143.7	0.1511363953199415
-143.6	0.17429431527581946
-143.5	0.19503295234006895
-143.4	0.2128267168175138
-143.3	0.22731140777167164
-143.2	0.23825560339075966
-143.1	0.24553788643645175
-143.	0.2491332857695389
-142.9	0.24911030194700595
-142.8	0.2456381328204141
-142.7	0.23900175333779358
-142.6	0.2296199585482983
-142.5	0.21805838845497102
-142.4	0.20502676114562063
-142.3	0.1913489407774595
-142.2	0.1778985743877295
-142.1	0.16550335125237162
-142.	0.1548355231721593
-141.9	0.14631861094292042
-141.8	0.14008179778947522
-141.7	0.13598043469141285
-141.6	0.13367848022867246
-141.5	0.13276806858913134
-141.4	0.13289220142798291
-141.3	0.13384008331920685
-141.2	0.13559540627320338
-141.1	0.1383297784173038
-141.	0.14234397001303067
-140.9	0.147969472259179
-140.8	0.1554526026381745
-140.7	0.1648505127468806
-140.6	0.1759679216658851
-140.5	0.18835200562501536
-140.4	0.20134368583093182
-140.3	0.2141654531727929
-140.2	0.22601756131610878
-140.1	0.23615831126615494
-140.	0.2439556803873038
-139.9	0.2489096730653913
-139.8	0.25065270934763445
-139.7	0.24893813726047903
-139.6	0.2436260665413014
-139.5	0.2346732372507635
-139.4	0.22213099644930429
-139.3	0.20615323196467356
-139.2	0.1870142399358034
-139.1	0.16513460693275595
-139.	0.14111085879013976
-138.9	0.11574167602500593
-138.8	0.09004021159798581
-138.7	0.06521957218758212
-138.6	0.04263880841992803
-138.5	0.023702115809298735
-138.4	0.009715594104116298
-138.3	0.001721976413523075
-138.2	0.00034821944175784697
-138.1	0.005705507345013898
-138.	0.017370663687896075
-137.9	0.034454584140941824
-137.8	0.05573730964907459
-137.7	0.07983265481356847
-137.6	0.1053439305317244
-137.5	0.13098368167242733
-137.4	0.15564672218798645
-137.3	0.17843971833799024
-137.2	0.1986785538484
-137.1	0.21586687700101787
-137.	0.22966766261844668
-136.9	0.23987654094228922
-136.8	0.2464025096073279
-136.7	0.24925902616834733
-136.6	0.24856629312439138
-136.5	0.24456335744994373
-136.4	0.2376259574056354
-136.3	0.2282826609007684
-136.2	0.21721830935823339
-136.1	0.20525185103167226
-136.	0.19327811684641888
-135.9	0.18217239538261001
-135.8	0.17267210775081393
-135.7	0.16526541879945725
-135.6	0.1601225532964183
-135.5	0.1570953104105012
-135.4	0.15578704276552688
-135.3	0.15567147142473017
-135.2	0.15622630282045474
-135.1	0.15704995869982213
-135.	0.15794089738362987
-134.9	0.15893058480216593
-134.8	0.16026863276086772
-134.7	0.16236283110363003
-134.6	0.1656814921399732
-134.5	0.17063335234867055
-134.4	0.17744973016636717
-134.3	0.18609882220571455
-134.2	0.1962565120375407
-134.1	0.20734096426961202
-134.	0.21859692182483245
-133.9	0.2292011153974635
-133.8	0.2383591349966006
-133.7	0.2453744340864955
-133.6	0.24968423790372907
-133.5	0.2508680684429752
-133.4	0.24863963567261918
-133.3	0.24283293619236104
-133.2	0.23339090984593017
-133.1	0.2203618984373727
-133.	0.20390638079207943
-132.9	0.1843141239666241
-132.8	0.16202963621660144
-132.7	0.1376811955969901
-132.6	0.11210556224822742
-132.5	0.08635713514314997
-132.4	0.06168802250882373
-132.3	0.03948638460007244
-132.2	0.021166822982799854
-132.1	0.008019463954312495
-132.	0.0010411694135967267
-131.9	0.0007862261431997344
-131.8	0.007276435383344646
-131.7	0.019997151680792816
-131.6	0.03798046105642717
-131.5	0.05995077029919606
-131.4	0.0844933940614244
-131.3	0.11020802010554409
-131.2	0.13582221398276767
-131.1	0.16025700444134372
-131.	0.1826499898499488
-130.9	0.2023484107281831
-130.8	0.2188859567381935
-130.7	0.23195501640274077
-130.6	0.24138280407113955
-130.5	0.24711659592325957
-130.4	0.2492205458565947
-130.3	0.2478839708291359
-130.2	0.2434380518337215
-130.1	0.2363741789232113
-130.	0.2273529338881153
-129.9	0.21718948367159127
-129.8	0.20680194410226233
-129.7	0.19711737607069607
-129.6	0.18894612259574342
-129.5	0.18285383227195004
-129.4	0.17907086202977415
-129.3	0.1774713540570544
-129.2	0.17763020361381077
-129.1	0.1789384190366962
-129.	0.18074132023655554
-128.9	0.1824654754712391
-128.8	0.18371330504126776
-128.7	0.1843183833965913
-128.6	0.18436261550629712
-128.5	0.18415783359359358
-128.4	0.1841925776631278
-128.3	0.18504490059135595
-128.2	0.18726762366419847
-128.1	0.19126338590009725
-128.	0.1971777159817842
-127.9	0.20484064341249456
-127.8	0.21377545751302773
-127.7	0.2232706350747768
-127.6	0.23248955992995984
-127.5	0.2405839750280197
-127.4	0.24678372462369164
-127.3	0.2504505589180308
-127.2	0.2510983302552259
-127.1	0.2483903203430419
-127.	0.24212633403748457
-126.9	0.23223003257663288
-126.8	0.21874339425428643
-126.7	0.20183172298646496
-126.6	0.18179966994805372
-126.5	0.15911600330111025
-126.4	0.1344418900019869
-126.3	0.1086540270232623
-126.2	0.08285050542567073
-126.1	0.0583251911879918
-126.	0.0364979580709686
-125.9	0.01879568746776559
-125.8	0.006493165519147919
-125.7	0.0005405604530610504
-125.6	0.0014174272125435767
-125.5	0.009053462243422756
-125.4	0.022839854800815882
-125.3	0.04172771177043645
-125.2	0.06438433027638107
-125.1	0.0893656248240665
-125.	0.11526709821406045
-124.9	0.1408309260311742
-124.8	0.1650040574252807
-124.7	0.18695500432785278
-124.6	0.20606299569827963
-124.5	0.22189366122939885
-124.4	0.23417286310725222
-124.3	0.24276679861584033
-124.2	0.24767311929287839
-124.1	0.24902467967305608
-124.	0.24710417929062597
-123.9	0.24236382316166677
-123.8	0.23543915052346356
-123.7	0.22714164144798366
-123.6	0.218413731331
-123.5	0.2102366209753212
-123.4	0.20349782628126073
-123.3	0.19884726656747156
-123.2	0.19658573767213855
-123.1	0.19662518325383224
-123.	0.19853478305948558
-122.9	0.20165446242940163
-122.8	0.20523700474600695
-122.7	0.2085803767165883
-122.6	0.21112724492366736
-122.5	0.21252641089724258
-122.4	0.2126618871644203
-122.3	0.2116574365637557
-122.2	0.20986030063762853
-122.1	0.20780192523296998
-122.	0.20613013704244226
-121.9	0.2055100669679715
-121.8	0.20650158455121317
-121.7	0.20943595640883425
-121.6	0.21432530976812664
-121.5	0.22083542880192814
-121.4	0.22833267368301557
-121.3	0.2359886588939984
-121.2	0.2429073994115127
-121.1	0.24823862506489075
-121.	0.25125498340009234
-120.9	0.251389137669366
-120.8	0.24823997767171846
-120.7	0.24156223565148524
-120.6	0.23125267225723764
-120.5	0.2173420482695364
-120.4	0.1999977572022077
-120.3	0.17953818810744793
-120.2	0.15645649949220763
-120.1	0.13144803323197196
-120.	0.10543183153907966
-119.9	0.0795531136347461
-119.8	0.05515165810375706
-119.7	0.03368331465696217
-119.6	0.016590755866373853
-119.5	0.0051353153398833225
-119.4	0.00022018576565631121
-119.3	0.002247786202071781
-119.2	0.011051829872002712
-119.1	0.02592495371588577
-119.	0.04573327065998452
-118.9	0.06908383669014176
-118.8	0.09450101747312968
-118.7	0.12057480394288138
-118.6	0.14606126757192925
-118.5	0.1699330942382402
-118.4	0.19139021472648315
-118.3	0.20984551674677898
-118.2	0.2249002613453011
-118.1	0.23632076881349182
-118.	0.24402412802886056
-117.9	0.2480769027460301
-117.8	0.24870688079782632
-117.69999999999999	0.24632320388763104
-117.6	0.2415343852275779
-117.5	0.23514773976179978
-117.4	0.22813083608804258
-117.3	0.2215208333256282
-117.19999999999999	0.21628468410892032
-117.1	0.21315868802062243
-117.	0.21251621580482655
-116.9	0.2143110528236564
-116.8	0.21811627504586176
-116.69999999999999	0.2232401952040888
-116.6	0.22887540462671951
-116.5	0.23423651623712322
-116.4	0.23866044905264033
-116.3	0.24166475375854707
-116.19999999999999	0.24297347688000684
-116.1	0.2425238571644623
-116.	0.24046359042770496
-115.9	0.2371413900488803
-115.8	0.23308615641755753
-115.69999999999999	0.22896477856778819
-115.6	0.2255082943451584
-115.5	0.22340366684680912
-115.4	0.22316404875394913
-115.3	0.2250083739392186
-115.19999999999999	0.2287898129433335
-115.1	0.2340018742962311
-115.	0.2398625540090119
-114.9	0.24544683028216693
-114.8	0.24982402467118064
-114.69999999999999	0.25216460843338717
-114.6	0.2518016499232508
-114.5	0.24825155593902898
-114.4	0.24120917034743836
-114.3	0.23053361420685806
-114.19999999999999	0.21623737177904429
-114.1	0.1984857606297468
-114.	0.17760894092728974
-113.9	0.15412428462142624
-113.8	0.1287627929991188
-113.69999999999999	0.10248901567934408
-113.6	0.07650008359709617
-113.5	0.05218772540756593
-113.4	0.03105021879937705
-113.3	0.014551624952972731
-113.19999999999999	0.003943187605979795
-113.1	0.00008127547270262877
-113.	0.003287991113941389
-112.9	0.013295380026552717
-112.8	0.029290761267059602
-112.69999999999999	0.05004883192867473
-112.6	0.07411127634179912
-112.5	0.09996739844178362
-112.4	0.12619965210592912
-112.3	0.1515771846110592
-112.19999999999999	0.17509865620656917
-112.1	0.19599691195053298
-112.	0.21372194451999166
-111.9	0.227917321696828
-111.8	0.23840158932939987
-111.69999999999999	0.24516180635472795
-111.6	0.24836171493069686
-111.5	0.24836157386312208
-111.4	0.24573979660286532
-111.3	0.24129886545803708
-111.19999999999999	0.23603283411076256
-111.1	0.23103725363931626
-111.	0.22736023462590316
-110.9	0.22582335132745301
-110.8	0.22686772560678548
-110.69999999999999	0.23048236412271325
-110.6	0.23624069206323717
-110.5	0.24342499761121855
-110.4	0.25118724274447235
-110.3	0.25869434309350203
-110.19999999999999	0.26522838426498885
-110.1	0.2702381773990884
-110.	0.27335487258465174
-109.9	0.2743888685655944
-109.8	0.27332208352015547
-109.69999999999999	0.27030337185404146
-109.6	0.26564804643860884
-109.5	0.2598359282407133
-109.4	0.2534966309705733
-109.3	0.2473675597462081
-109.19999999999999	0.2422126880150102
-109.1	0.2387020345652537
-109.	0.23727228180919008
-108.9	0.23800919619499644
-108.8	0.24059717328061894
-108.69999999999999	0.24436064070970845
-108.6	0.2483845827943206
-108.5	0.2516704082648378
-108.4	0.2532774780694518
-108.3	0.25241874009472187
-108.19999999999999	0.24850496673541528
-108.1	0.2411508360370877
-108.	0.2301625308441301
-107.9	0.21552390098596771
-107.8	0.19739186827957686
-107.69999999999999	0.17610515548022337
-107.6	0.15220468136311363
-107.5	0.12645881734100758
-107.4	0.09988177517207864
-107.3	0.07372917993821057
-107.19999999999999	0.049453256711267976
-107.1	0.028604044581465104
-107.	0.012675253379477041
-106.9	0.002913134391357407
-106.8	0.00012762764907119404
-106.69999999999999	0.004555937775991568
-106.6	0.015820064453970266
-106.5	0.03299196560060548
-106.4	0.054745401558580556
-106.3	0.07954917848617044
-106.19999999999999	0.10585259169790467
-106.1	0.13222800132422619
-106.	0.15745704512977854
-105.9	0.18056553423865424
-105.8	0.20082251146924393
-105.69999999999999	0.21772159024626586
-105.6	0.23096039447373895
-105.5	0.2404294101425042
-105.4	0.24621614288641028
-105.3	0.2486240156481375
-105.19999999999999	0.24819719933075277
-105.1	0.24573280643953543
-105.	0.24225395916641032
-104.9	0.23891867760671628
-104.8	0.23685855235472092
-104.69999999999999	0.23697709092024327
-104.6	0.23977215456009182
-104.5	0.24525160491288972
-104.4	0.25297400748943233
-104.3	0.2621893008718732
-104.19999999999999	0.2720168901744801
-104.1	0.28160039647188795
-104.	0.2902070692997689
-103.9	0.297270762954333
-103.8	0.30239509775714235
-103.69999999999999	0.3053371068633398
-103.6	0.3059874615507975
-103.5	0.3043570741830297
-103.4	0.30057429988905204
-103.3	0.2948924213408103
-103.19999999999999	0.2877027916244871
-103.1	0.2795441620333191
-103.	0.2710937008088749
-102.9	0.26312253797543406
-102.8	0.25640316773798083
-102.69999999999999	0.25157223971674647
-102.6	0.24897833523788593
-102.5	0.2485668006874436
-102.4	0.24985267502810504
-102.3	0.2519999559996142
-102.19999999999999	0.2539783506685264
-102.1	0.25473892897887845
-102.	0.25335492444363805
-101.9	0.24910293420608365
-101.8	0.2414898386272772
-101.69999999999999	0.23024690622907804
-101.6	0.21531398222130343
-101.5	0.19682994805400242
-101.4	0.1751369365115498
-101.3	0.15079791855619917
-101.19999999999999	0.12462054117247104
-101.1	0.09767409461837628
-101.	0.07128165304522527
-100.9	0.04696782374604665
-100.8	0.02634755731722572
-100.69999999999999	0.010955914345254048
-100.6	0.0020413169073083635
-100.5	0.00036761106992797395
-100.4	0.006080217921251274
-100.3	0.018678782384410026
-100.19999999999999	0.03710537786645966
-100.1	0.05991934079528812
-100.	0.08550631115766455
-99.9	0.1122692143343592
-99.8	0.1387675662218795
-99.69999999999999	0.16379573303436484
-99.6	0.1864096877015283
-99.5	0.20592117045497438
-99.4	0.2218793530766625
-99.3	0.23405647502920554
-99.19999999999999	0.24244797185672806
-99.1	0.24728998825664622
-99.	0.24908717136832947
-98.9	0.24863115684404982
-98.8	0.24697865452117712
-98.69999999999999	0.24535681378252308
-98.6	0.24498437200145468
-98.5	0.2468413318468484
-98.4	0.25146478818431484
-98.3	0.258855525313161
-98.19999999999999	0.26853215236140876
-98.1	0.27969773607499643
-98.	0.29144054934654645
-97.9	0.30289834653522996
-97.8	0.31335413416124624
-97.69999999999999	0.3222678382961425
-97.6	0.3292659924396962
-97.5	0.3341126643568346
-97.4	0.33667827669369643
-97.3	0.3369156825984517
-97.19999999999999	0.33484766642475894
-97.1	0.3305670507236371
-97.	0.3242487809634375
-96.9	0.316171454347572
-96.8	0.30674260601529485
-96.69999999999999	0.2965170541847726
-96.6	0.2861915818263004
-96.5	0.27655581723096284
-96.4	0.26838505637118537
-96.3	0.2622820351895232
-96.19999999999999	0.2585079522309515
-96.1	0.25686865984502205
-96.	0.25671350350002053
-95.9	0.2570560601756029
-95.8	0.25676818551643765
-95.69999999999999	0.25477290359150645
-95.6	0.2501805674638174
-95.5	0.24235343263274622
-95.4	0.23091620441960198
-95.3	0.21574163909587743
-95.19999999999999	0.1969356715714472
-95.1	0.1748355452540308
-95.	0.15002333165965917
-94.9	0.12334789064223131
-94.8	0.09594055100913823
-94.69999999999999	0.06920390092792113
-94.6	0.044751291036914595
-94.5	0.02428086776245495
-94.4	0.009385295675222725
-94.3	0.001324851964519277
-94.19999999999999	0.000817085190969138
-94.1	0.007905106040495274
-94.	0.021948191581628106
-93.9	0.041737877792795655
-93.8	0.06570052302274952
-93.69999999999999	0.0921251241565205
-93.6	0.11936065777783725
-93.5	0.1459514954936355
-93.4	0.17070683614146642
-93.3	0.19271928540386749
-93.19999999999999	0.21135567177545417
-93.1	0.22624248984825668
-93.	0.23726266787682823
-92.9	0.2445715363713383
-92.8	0.24862762107628972
-92.69999999999999	0.25021773957504717
-92.6	0.25043947114488213
-92.5	0.2505992687892258
-92.4	0.25200827094791145
-92.3	0.25571439128855267
-92.19999999999999	0.26226814004490656
-92.1	0.2716269003616824
-92.	0.28323622865867076
-91.9	0.29623446398670683
-91.8	0.3096801221236313
-91.69999999999999	0.3227222074998167
-91.6	0.33468612191127667
-91.5	0.34508934461530166
-91.4	0.3536162328695756
-91.3	0.36007778733959633
-91.19999999999999	0.36437245914899613
-91.1	0.3664555337562886
-91.	0.3663194841483856
-90.9	0.3639854371358875
-90.8	0.35950536161487506
-90.69999999999999	0.3529746974889566
-90.6	0.3445550027237779
-90.5	0.33450490608767725
-90.4	0.3232142435574974
-90.3	0.31123007508609524
-90.19999999999999	0.2992552626780687
-90.1	0.2880950374672108
-90.	0.278533642663632
-89.9	0.2711505190231343
-89.8	0.2661289211612894
-89.69999999999999	0.26314084403755256
-89.6	0.26137444598782283
-89.5	0.2597015481417364
-89.4	0.25691189093864775
-89.3	0.25192188276426963
-89.19999999999999	0.2439029553317209
-89.1	0.23232812795924365
-89.	0.21696805560158466
-88.9	0.19787229803282178
-88.8	0.17535965249453572
-88.69999999999999	0.1500257081097176
-88.6	0.12276207206742458
-88.5	0.09477086655551792
-88.4	0.06755032874763135
-88.3	0.04282499416096722
-88.19999999999999	0.02240155714474734
-88.1	0.007952743826417997
-88.	0.0007635547606815326
-87.9	0.001503734600946945
-87.8	0.010097869668480338
-87.69999999999999	0.02573852897035969
-87.6	0.04703761122023945
-87.5	0.07226347808581272
-87.4	0.0995914892601141
-87.3	0.12730843137857362
-87.19999999999999	0.15394290343646275
-87.1	0.17832483563266024
-87.	0.19959651164958098
-86.9	0.21720335613819114
-86.8	0.2308891610116799
-86.69999999999999	0.2407108044922454
-86.6	0.24707244216465316
-86.5	0.2507579381449517
-86.4	0.2529168808173221
-86.3	0.25494969766439624
-86.19999999999999	0.25826626021555826
-86.1	0.26396788030401586
-86.	0.2725806702542301
-85.89999999999999	0.2839704367101548
-85.8	0.2974715199084015
-85.7	0.31214295484638754
-85.6	0.32702255741746666
-85.5	0.3412941543243916
-85.39999999999999	0.35435350764618234
-85.3	0.36580189164907784
-85.2	0.375404638065283
-85.1	0.3830417483842915
-85.	0.3886645468979799
-84.89999999999999	0.39226311972217476
-84.8	0.3938446132164062
-84.7	0.3934208910380912
-84.6	0.3910040969163384
-84.5	0.3866093972298681
-84.39999999999999	0.3802650706094982
-84.3	0.37203082895513434
-84.2	0.3620253613464731
-84.1	0.3504628306108718
-84.	0.33769424781819657
-83.89999999999999	0.3242421414260083
-83.8	0.31080621808037434
-83.7	0.29820909876109253
-83.6	0.2872571769716718
-83.5	0.2785259989845634
-83.39999999999999	0.2721376891796336
-83.3	0.26763903411421075
-83.2	0.26406013219375024
-83.1	0.260136569548097
-83.	0.2545895352783245
-82.89999999999999	0.24635039656642152
-82.8	0.23467859855051668
-82.7	0.21918951589799016
-82.6	0.19983885669733475
-82.5	0.17690437061762557
-82.39999999999999	0.1509847329542346
-82.3	0.12301444090308619
-82.2	0.09427707179086166
-82.1	0.0663879734700907
-82.	0.041213728938845985
-81.89999999999999	0.020704949680374615
-81.8	0.006645653019518282
-81.7	0.00036261700879034364
-81.6	0.002473696679383304
-81.5	0.012759798513764384
-81.39999999999999	0.030208109695497216
-81.3	0.05321002825968626
-81.2	0.07984270669997943
-81.1	0.10814731874418973
-81.	0.13634085062947238
-80.89999999999999	0.16293953831896454
-80.8	0.18680750520111505
-80.7	0.20716263834813
-80.6	0.2235741128859577
-80.5	0.23597691983821759
-80.39999999999999	0.2447103566949211
-80.3	0.2505590435855927
-80.2	0.25474113268044646
-80.1	0.2587711981101949
-80.	0.2641633760941013
-79.89999999999999	0.2720464811870544
-79.8	0.2828667209862892
-79.7	0.2963375993062537
-79.6	0.3116451280727088
-79.5	0.32776737352424395
-79.39999999999999	0.34374664558975515
-79.3	0.35883671018423446
-79.2	0.372535445935104
-79.1	0.384550715454516
-79.	0.39474298439825384
-78.89999999999999	0.40306998925101434
-78.8	0.4095432762779202
-78.7	0.41419778924253386
-78.6	0.41707227409984726
-78.5	0.4181976635828919
-78.39999999999999	0.41759115072651054
-78.3	0.4152545398477954
-78.2	0.41117637371481974
-78.1	0.40533821441000106
-78.	0.39772630245851237
-77.89999999999999	0.3883505570232408
-77.8	0.37727318551266353
-77.7	0.36464823058867557
-77.6	0.35076966400658927
-77.5	0.33611712563729335
-77.39999999999999	0.3213744169025192
-77.3	0.3073816328108138
-77.2	0.29498383093289027
-77.1	0.2847800746907584
-77.	0.27685618750774776
-76.89999999999999	0.2706452498288333
-76.8	0.26501958218139626
-76.7	0.25857954972747327
-76.6	0.2499893287071633
-76.5	0.23821893234814695
-76.39999999999999	0.22264934243286266
-76.3	0.203081704892615
-76.2	0.17971415456433293
-76.1	0.15312890697861214
-76.	0.12429996672728807
-75.89999999999999	0.09460464639158284
-75.8	0.06580381796605941
-75.7	0.03994890662006511
-75.6	0.0191844942464032
-75.5	0.005450033910413019
-75.39999999999999	0.00013687305238345576
-75.3	0.00380206703039073
-75.2	0.01604334905435982
-75.1	0.03558520754223534
-75.	0.06054112321732395
-74.89999999999999	0.08875366124212455
-74.8	0.1181064744601793
-74.7	0.1467426180548458
-74.6	0.17317819494758477
-74.5	0.19634040321803464
-74.39999999999999	0.21557493890341922
-74.3	0.23066278138036225
-74.2	0.24186462352765825
-74.1	0.24997238746033035
-74.	0.2562970443904499
-73.89999999999999	0.26249373750797966
-73.8	0.27018099490457237
-73.7	0.2804682896864987
-73.6	0.29364174859067926
-73.5	0.3091927322847394
-73.39999999999999	0.32613554582444887
-73.3	0.34339196885713164
-73.19999999999999	0.3600576329009445
-73.1	0.3755039478088652
-73.	0.389364279700363
-72.89999999999999	0.40147038244523725
-72.8	0.41178307100136347
-72.69999999999999	0.4203360843760851
-72.6	0.4271968264297493
-72.5	0.43244131984931766
-72.39999999999999	0.4361392789238412
-72.3	0.4383457446921064
-72.19999999999999	0.43909674726286163
-72.1	0.43840740839329995
-72.	0.4362716530317867
-71.89999999999999	0.4326633080035158
-71.8	0.42753892518772646
-71.69999999999999	0.42084327602708305
-71.6	0.41251920085503674
-71.5	0.40252435389688107
-71.39999999999999	0.39085812429307915
-71.3	0.3776018542050623
-71.19999999999999	0.36297262114601936
-71.1	0.34738225064766404
-71.	0.33147602791282277
-70.89999999999999	0.31610305435475683
-70.8	0.30216219255274024
-70.69999999999999	0.29031101617848565
-70.6	0.2806342939741281
-70.5	0.27246720781965206
-70.39999999999999	0.2645207531560927
-70.3	0.25525525702123175
-70.19999999999999	0.24328810850518728
-70.1	0.22765715017243665
-70.	0.20791105001707294
-69.89999999999999	0.18410109064505453
-69.8	0.15675595948113075
-69.69999999999999	0.12687769841624433
-69.6	0.09594992876481362
-69.5	0.06591640495558587
-69.39999999999999	0.03907351567465851
-69.3	0.017832210368505935
-69.19999999999999	0.0043513853845979404
-69.1	0.00011793502599966493
-69.	0.005610208067698724
-68.89999999999999	0.02017959442608902
-68.8	0.04220170993626081
-68.69999999999999	0.06943128296511028
-68.6	0.09942101824791065
-68.5	0.12987373159796578
-68.39999999999999	0.15886415872881335
-68.3	0.1849395980621535
-68.19999999999999	0.20715211945963993
-68.1	0.22508281962795365
-68.	0.23889500386499907
-67.89999999999999	0.24939890011128824
-67.8	0.2580336225264103
-67.69999999999999	0.26662711602507916
-67.6	0.27688692915091184
-67.5	0.28982016596539195
-67.39999999999999	0.30544338101343144
-67.3	0.3229611768246488
-67.19999999999999	0.341229235299498
-67.1	0.35917913990860273
-67.	0.37603428606809564
-66.89999999999999	0.39133779226173826
-66.8	0.40488583244839527
-66.69999999999999	0.4166406576732353
-66.6	0.4266579739952595
-66.5	0.43503676129917207
-66.39999999999999	0.44188832475431916
-66.3	0.4473187687920975
-66.19999999999999	0.45141984380273137
-66.1	0.4542646125724721
-66.	0.4559056851808456
-65.89999999999999	0.4563746910877376
-65.8	0.455682256443708
-65.69999999999999	0.4538181436975146
-65.6	0.4507514903728085
-65.5	0.4464313400610899
-65.39999999999999	0.44078797182238594
-65.3	0.4337359918763929
-65.19999999999999	0.4251808506554069
-65.1	0.41503146423325754
-65.	0.40322288242076315
-64.89999999999999	0.38975390803465976
-64.8	0.3747435029603021
-64.69999999999999	0.3585028335033985
-64.6	0.341601051182748
-64.5	0.3248704005889239
-64.39999999999999	0.3092689856388757
-64.3	0.29555322087260527
-64.19999999999999	0.2838563621099603
-64.1	0.27343942527135495
-64.	0.2628441446967855
-63.89999999999999	0.2503784982733645
-63.8	0.23462351261860434
-63.69999999999999	0.21472557496784278
-63.599999999999994	0.19047077918308555
-63.5	0.16226276257876282
-63.39999999999999	0.1311021439206354
-63.3	0.09858778974519952
-63.19999999999999	0.06689469804956225
-63.099999999999994	0.038650111646160404
-63.	0.016639155237104453
-62.89999999999999	0.0033362029755233014
-62.8	0.0003667811604599241
-62.69999999999999	0.008095423346822778
-62.599999999999994	0.02552344620260458
-62.5	0.05054565564880686
-62.39999999999999	0.08044432781417311
-62.3	0.11241526831180183
-62.19999999999999	0.14396497515462225
-62.099999999999994	0.17312945071770536
-62.	0.19856145861851934
-61.89999999999999	0.2195734493560819
-61.8	0.23620436194703887
-61.69999999999999	0.24930097600475537
-61.599999999999994	0.2604817574590494
-61.5	0.27178124355150196
-61.39999999999999	0.2849444610141859
-61.3	0.30073666515051695
-61.19999999999999	0.31877448392591046
-61.099999999999994	0.3379519194594687
-61.	0.3570472516510036
-60.89999999999999	0.37511701523037944
-60.8	0.3916013118222039
-60.69999999999999	0.406259679802168
-60.599999999999994	0.4190608020220035
-60.5	0.43008773616557394
-60.39999999999999	0.4394739081176512
-60.3	0.44736546994076776
-60.19999999999999	0.4539014265250293
-60.099999999999994	0.4592043310441635
-60.	0.46337673643195953
-59.89999999999999	0.4665005144179656
-59.8	0.4686374162852534
-59.69999999999999	0.46983000142215453
-59.599999999999994	0.4701024835330101
-59.5	0.469461276237614
-59.39999999999999	0.4678951482321201
-59.3	0.4653749798529777
-59.19999999999999	0.46185318852089174
-59.099999999999994	0.45726299870613824
-59.	0.45151792237451116
-58.89999999999999	0.4445121637608369
-58.8	0.4361232840457139
-58.69999999999999	0.42621951681727455
-58.599999999999994	0.4146757595956133
-58.5	0.4014043571941459
-58.39999999999999	0.3864081941731266
-58.3	0.3698605054021005
-58.19999999999999	0.35219964255409747
-58.099999999999994	0.33418702615652973
-58.	0.31682045656302465
-57.89999999999999	0.30099250887665047
-57.8	0.28695289499451637
-57.69999999999999	0.27392709080115984
-57.599999999999994	0.26027540009765265
-57.5	0.244131203558387
-57.39999999999999	0.2240529005521408
-57.3	0.19935935556539922
-57.19999999999999	0.17018917291371985
-57.099999999999994	0.13747201409201257
-57.	0.10291676346528159
-56.89999999999999	0.06898981924332699
-56.8	0.03877426483792424
-56.69999999999999	0.015595875897892441
-56.599999999999994	0.0023949566512131994
-56.5	0.0009972196556871779
-56.39999999999999	0.0115839535861909
-56.3	0.0326301823713864
-56.19999999999999	0.061343869326944626
-56.099999999999994	0.09437685571945924
-56.	0.12849600589303664
-55.89999999999999	0.1610242330961051
-55.8	0.19004694447629963
-55.69999999999999	0.21449896162425583
-55.599999999999994	0.2342538875922167
-55.5	0.2502255496005732
-55.39999999999999	0.2642850226397815
-55.3	0.2786938984970173
-55.19999999999999	0.2951083628738366
-55.099999999999994	0.3138414429874917
-55.	0.3340039086004319
-54.89999999999999	0.3542593688238779
-54.8	0.3734825175517941
-54.69999999999999	0.3910017042749119
-54.599999999999994	0.40654721967451946
-54.5	0.4201084942493861
-54.39999999999999	0.4318089593753907
-54.3	0.4418248749555559
-54.19999999999999	0.45034073373379324
-54.099999999999994	0.4575278975984433
-54.	0.46353610370950543
-53.89999999999999	0.4684914304212612
-53.8	0.4724971707521748
-53.69999999999999	0.47563577690681336
-53.599999999999994	0.477970979981541
-53.5	0.4795496758534957
-53.39999999999999	0.48040340787155866
-53.3	0.4805493873895109
-53.19999999999999	0.47999103826523803
-53.099999999999994	0.47871806506482273
-53.	0.4767060454318197
-52.89999999999999	0.47391554702332417
-52.8	0.4702907803898625
-52.69999999999999	0.46575783878785104
-52.599999999999994	0.4602226761602459
-52.5	0.45356919614886143
-52.39999999999999	0.44565828131543894
-52.3	0.43632948252382076
-52.19999999999999	0.42540872524214157
-52.099999999999994	0.4127281191059002
-52.	0.39816766460461894
-51.89999999999999	0.38173103051138496
-51.8	0.36365999502902735
-51.69999999999999	0.3445550060523377
-51.599999999999994	0.32538471810532743
-51.5	0.30718944295012846
-51.39999999999999	0.2904213525854724
-51.3	0.27433587254983083
-51.19999999999999	0.25709732775021377
-51.099999999999994	0.23662844761189117
-51.	0.21148893842627173
-50.89999999999999	0.18128217124968646
-50.8	0.14670690646285353
-50.69999999999999	0.10953494931246752
-50.599999999999994	0.07259091126774436
-50.5	0.03959854127882029
-50.39999999999999	0.01469282117999907
-50.3	0.0015286286228328573
-50.19999999999999	0.0022222092263139087
-50.099999999999994	0.01662973034580522
-50.	0.04238800691031257
-49.89999999999999	0.07569105937617478
-49.8	0.11235015130072894
-49.69999999999999	0.1486533050670465
-49.599999999999994	0.1818347494587009
-49.5	0.21026758360510983
-49.39999999999999	0.2335939790263601
-49.3	0.25284692909248585
-49.19999999999999	0.270250344791201
-49.099999999999994	0.2882582471908992
-49.	0.3081782468057181
-48.89999999999999	0.3296221211881565
-48.8	0.35122751644713696
-48.69999999999999	0.37167955352864096
-48.599999999999994	0.3901926208281764
-48.5	0.4064882416159585
-48.39999999999999	0.42060392321206574
-48.3	0.43272572205875937
-48.19999999999999	0.44308675267408965
-48.099999999999994	0.45191680611960605
-48.	0.45942159286015893
-47.89999999999999	0.4657767747588011
-47.8	0.4711285442905303
-47.69999999999999	0.47559665019196934
-47.599999999999994	0.4792779860777179
-47.5	0.4822499518454323
-47.39999999999999	0.4845733059862257
-47.3	0.4862944483910628
-47.19999999999999	0.4874471594714026
-47.099999999999994	0.4880538460422173
-47.	0.4881263421205435
-46.89999999999999	0.48766629936370676
-46.8	0.48666518415945204
-46.69999999999999	0.48510387916629355
-46.599999999999994	0.4829518675918041
-46.5	0.4801659598962974
-46.39999999999999	0.4766885077537397
-46.3	0.47244504613999616
-46.19999999999999	0.4673413282109219
-46.099999999999994	0.46125980701454694
-46.	0.45405585508164764
-45.89999999999999	0.4455545694837159
-45.8	0.43555022862003256
-45.69999999999999	0.4238129658604809
-45.599999999999994	0.41011187109528363
-45.5	0.39427075878200574
-45.39999999999999	0.3762778266269441
-45.3	0.3564531349759758
-45.19999999999999	0.33559065752139894
-45.099999999999994	0.31481483880844097
-45.	0.29486445966977276
-44.89999999999999	0.2751343584728973
-44.8	0.2535819552977177
-44.69999999999999	0.2278630922815622
-44.599999999999994	0.1965896996080396
-44.5	0.15986872340071254
-44.39999999999999	0.11937189703002515
-44.3	0.07832879431033556
-44.19999999999999	0.041378314084759296
-44.099999999999994	0.01392069866161964
-44.	0.0007643296485533729
-43.89999999999999	0.004451234559986162
-43.8	0.024206674141952524
-43.69999999999999	0.056251039036882784
-43.599999999999994	0.09524392439228445
-43.5	0.13591313525066728
-43.39999999999999	0.17412871787310533
-43.3	0.20736684815607442
-43.19999999999999	0.2349242565581466
-43.099999999999994	0.25804475828710327
-43.	0.279423419473342
-42.89999999999999	0.3015171322959636
-42.8	0.3248539362582782
-42.69999999999999	0.348228996785168
-42.599999999999994	0.37014712789432846
-42.5	0.3897196870888101
-42.39999999999999	0.4067025819390264
-42.3	0.42122827219410625
-42.19999999999999	0.43357932752450923
-42.099999999999994	0.4440654481637283
-42.	0.45297141376048555
-41.89999999999999	0.460540943814835
-41.8	0.4669759004254452
-41.69999999999999	0.472440958537459
-41.599999999999994	0.477069521231147
-41.5	0.4809692707184931
-41.39999999999999	0.4842268611114195
-41.3	0.4869116989911545
-41.19999999999999	0.4890789092499096
-41.099999999999994	0.49077161819038384
-41.	0.49202267674034117
-40.89999999999999	0.4928559239570912
-40.8	0.49328706631740105
-40.69999999999999	0.4933242253960316
-40.599999999999994	0.49296818605009163
-40.5	0.4922123585306558
-40.39999999999999	0.4910424499599715
-40.3	0.4894358220911703
-40.19999999999999	0.48736049189569597
-40.099999999999994	0.48477370804816067
-40.	0.48162000893251355
-39.89999999999999	0.4778286368209498
-39.8	0.4733101525341237
-39.69999999999999	0.4679520790311012
-39.599999999999994	0.4616134390988553
-39.5	0.4541182386454861
-39.39999999999999	0.44524851930416687
-39.3	0.4347391120868397
-39.19999999999999	0.4222798540301309
-39.099999999999994	0.40753892064752717
-39.	0.3902349924175652
-38.89999999999999	0.3702986214771616
-38.8	0.3481245978325461
-38.69999999999999	0.3247024390100401
-38.599999999999994	0.3010626674445886
-38.5	0.27690350515535617
-38.39999999999999	0.2499832077240785
-38.3	0.2176034904762004
-38.19999999999999	0.1785522771685747
-38.099999999999994	0.1339246721391971
-38.	0.08728025690913951
-37.89999999999999	0.04456669731471037
-37.8	0.013270771175927374
-37.69999999999999	0.00019579033091654088
-37.599999999999994	0.008510234026090446
-37.5	0.03609961454151149
-37.39999999999999	0.07664566800244907
-37.3	0.12247995154729172
-37.19999999999999	0.16710746746020028
-37.099999999999994	0.20643820365195675
-37.	0.23921079766160247
-36.89999999999999	0.2670442037174603
-36.8	0.29317198130036465
-36.69999999999999	0.3195328065153367
-36.599999999999994	0.34544502073842986
-36.5	0.3692870683628341
-36.39999999999999	0.39010881544520715
-36.3	0.40778681822697693
-36.19999999999999	0.4226267671463194
-36.099999999999994	0.4350572602845707
-36.	0.4454907217579141
-35.89999999999999	0.45427926339744124
-35.8	0.4617097972675332
-35.69999999999999	0.46801200261479836
-35.599999999999994	0.47336883341660313
-35.5	0.47792612287321623
-35.39999999999999	0.48180044361250307
-35.3	0.4850852650718407
-35.19999999999999	0.48785569029951736
-35.099999999999994	0.4901720739287082
-35.	0.49208277749086315
-34.89999999999999	0.4936262621623544
-34.8	0.4948326693509093
-34.69999999999999	0.4957249996887375
-34.599999999999994	0.49631997012799184
-34.5	0.4966286049680656
-34.39999999999999	0.4966565978116335
-34.3	0.4964044659423944
-34.19999999999999	0.4958675049988217
-34.099999999999994	0.49503553880774587
-34.	0.4938924456046867
-33.89999999999999	0.4924154262760694
-33.8	0.49057396113694285
-33.69999999999999	0.48832837711434807
-33.599999999999994	0.48562791445545983
-33.5	0.4824081379381215
-33.39999999999999	0.47858747827459525
-33.3	0.47406261207274253
-33.19999999999999	0.46870229599206176
-33.099999999999994	0.4623391851195713
-33.	0.45475917121800025
-32.89999999999999	0.4456881370211754
-32.8	0.4347775027054806
-32.69999999999999	0.4215946116017296
-32.599999999999994	0.4056368106636997
-32.5	0.38641700538287155
-32.39999999999999	0.36370472536197884
-32.3	0.33792048906062616
-32.19999999999999	0.310114808502004
-32.099999999999994	0.2804472832644785
-32.	0.246530649720926
-31.89999999999999	0.20517534564917378
-31.799999999999997	0.15568750802610343
-31.69999999999999	0.1013987243212052
-31.599999999999994	0.050031786059132013
-31.5	0.012735094133989608
-31.39999999999999	0.00009924402565389824
-31.299999999999997	0.016181444321216258
-31.19999999999999	0.05572549149939081
-31.099999999999994	0.10763139411560309
-31.	0.1609230236031694
-30.89999999999999	0.2084397239434395
-30.799999999999997	0.24792410954050054
-30.69999999999999	0.28165539845280657
-30.599999999999994	0.31316615214648075
-30.5	0.3429896534240881
-30.39999999999999	0.36955839456831113
-30.299999999999997	0.39198212572085
-30.19999999999999	0.4104341364851963
-30.099999999999994	0.4255258775087403
-30.	0.4379047823033064
-29.89999999999999	0.4481214196038924
-29.799999999999997	0.4566119969588545
-29.69999999999999	0.46371458531207643
-29.599999999999994	0.4696903624479484
-29.5	0.4747419737456964
-29.39999999999999	0.4790277635615922
-29.299999999999997	0.48267241373570235
-29.19999999999999	0.48577481664299205
-29.099999999999994	0.4884139053052864
-29.	0.49065299210791
-28.89999999999999	0.49254301789451815
-28.799999999999997	0.4941249993939484
-28.69999999999999	0.49543188058184845
-28.599999999999994	0.4964899349327628
-28.5	0.49731982376731754
-28.39999999999999	0.4979373859132112
-28.299999999999997	0.4983542120059669
-28.19999999999999	0.4985780403619825
-28.099999999999994	0.4986129986119654
-28.	0.49845970482453544
-27.89999999999999	0.4981152326130115
-27.799999999999997	0.4975729357906736
-27.69999999999999	0.4968221186375206
-27.599999999999994	0.49584752678867494
-27.5	0.4946286199430014
-27.39999999999999	0.4931385693963812
-27.299999999999997	0.49134289852549273
-27.19999999999999	0.4891976494145476
-27.099999999999994	0.48664690880133554
-27.	0.48361945386132765
-26.89999999999999	0.4800241717445375
-26.799999999999997	0.47574374979905826
-26.69999999999999	0.4706259041388682
-26.599999999999994	0.4644710908237557
-26.5	0.45701523469388555
-26.39999999999999	0.4479056751909519
-26.299999999999997	0.4366690241779369
-26.19999999999999	0.42267387994364114
-26.099999999999994	0.40510930199175144
-26.	0.3830580429742754
-25.89999999999999	0.35585431571964077
-25.799999999999997	0.3237178624546264
-25.69999999999999	0.28705716938531217
-25.599999999999994	0.2434245250143709
-25.5	0.18891654348686387
-25.39999999999999	0.12448838235300086
-25.299999999999997	0.059620502789446805
-25.19999999999999	0.012306699179329004
-25.099999999999994	0.0013120933216186272
-25.	0.031658785631514856
-24.89999999999999	0.0898438872227389
-24.799999999999997	0.15570073999205342
-24.69999999999999	0.21503300926672203
-24.599999999999994	0.26355048534615566
-24.5	0.30458340785418564
-24.39999999999999	0.34093129634309466
-24.299999999999997	0.37164670508865544
-24.19999999999999	0.3962582452005201
-24.099999999999994	0.41562200907652325
-24.	0.43089262326620875
-23.89999999999999	0.4430513934246904
-23.799999999999997	0.4528411614819695
-23.69999999999999	0.46080878624263366
-23.599999999999994	0.467356878885863
-23.5	0.47278460220538365
-23.39999999999999	0.47731690928700266
-23.299999999999997	0.48112502254761624
-23.19999999999999	0.4843407825088747
-23.099999999999994	0.4870667880330659
-23.	0.48938364404269996
-22.89999999999999	0.4913552036527944
-22.799999999999997	0.4930324033025076
-22.69999999999999	0.4944560981570511
-22.599999999999994	0.4956591778015009
-22.5	0.4966681568629591
-22.39999999999999	0.49750437722993623
-22.299999999999997	0.4981849186574061
-22.19999999999999	0.49872328670075633
-22.099999999999994	0.499129927146245
-22.	0.4994126017631054
-21.900000000000006	0.49957664950574965
-21.799999999999983	0.49962514899725113
-21.69999999999999	0.4995589913201438
-21.599999999999994	0.4993768661205672
-21.5	0.4990751581877776
-21.400000000000006	0.4986477454053145
-21.299999999999983	0.49808568161034206
-21.19999999999999	0.4973767385942305
-21.099999999999994	0.4965047690632871
-21.	0.49544883516051286
-20.900000000000006	0.4941820225805379
-20.799999999999983	0.4926698244599714
-20.69999999999999	0.490867925902327
-20.599999999999994	0.48871913926746713
-20.5	0.4861491160156167
-20.400000000000006	0.4830602660940937
-20.299999999999983	0.47932300550855556
-20.19999999999999	0.474762950572395
-20.099999999999994	0.4691418552728599
-20.	0.4621287407840601
-19.900000000000006	0.4532555202954773
-19.799999999999983	0.441848427617215
-19.69999999999999	0.42692478656176513
-19.599999999999994	0.4070585287467361
-19.5	0.38031822891349093
-19.400000000000006	0.344728809376321
-19.299999999999983	0.2992243228155665
-19.19999999999999	0.240832119310764
-19.099999999999994	0.16452817179774215
-19.	0.07788718058112723
-18.900000000000006	0.011979731763323025
-18.799999999999983	0.0067257238409479635
-18.69999999999999	0.06582763382254718
-18.599999999999994	0.1515401538604521
-18.5	0.22963803089379933
-18.400000000000006	0.29072237556296526
-18.299999999999983	0.33930844376453734
-18.19999999999999	0.37687382665428537
-18.099999999999994	0.40458724725465184
-18.	0.42495826724444724
-17.900000000000006	0.4401669571933925
-17.799999999999983	0.45173994871027734
-17.69999999999999	0.46070757844334786
-17.599999999999994	0.4677703687274427
-17.5	0.47341320483615124
-17.400000000000006	0.47797836760264845
-17.299999999999983	0.48171209148847827
-17.19999999999999	0.4847946553092165
-17.099999999999994	0.4873601866857523
-17.	0.48950994368899337
-16.900000000000006	0.4913213849647658
-16.799999999999983	0.4928544702050889
-16.69999999999999	0.49415610644074726
-16.599999999999994	0.4952633317934022
-16.5	0.4962056256201941
-16.400000000000006	0.4970066048794361
-16.299999999999983	0.49768528291738034
-16.19999999999999	0.49825701181386683
-16.099999999999994	0.4987341925927725
-16.	0.4991268125776085
-15.900000000000006	0.49944285189438853
-15.799999999999983	0.4996885889849214
-15.699999999999989	0.49986882628785145
-15.599999999999994	0.49998705083234796
-15.5	0.5000455395872629
-15.400000000000006	0.5000454154560805
-15.299999999999983	0.4999866563761331
-15.199999999999989	0.49986805670681655
-15.099999999999994	0.499687136625638
-15.	0.49943999120150057
-14.900000000000006	0.49912106568529857
-14.799999999999983	0.49872283665888895
-14.699999999999989	0.4982353689965513
-14.599999999999994	0.49764570455421486
-14.5	0.49693701763778
-14.400000000000006	0.4960874406068849
-14.299999999999983	0.495068413808716
-14.199999999999989	0.4938423361673059
-14.099999999999994	0.49235916668644114
-14.	0.4905514182173893
-13.900000000000006	0.4883266298809208
-13.799999999999983	0.48555578487247414
-13.699999999999989	0.48205502664681993
-13.599999999999994	0.47755596150095164
-13.5	0.4716558809256281
-13.400000000000006	0.4637314218057359
-13.299999999999983	0.4527833720701957
-13.199999999999989	0.4371486988302621
-13.099999999999994	0.4139635789395936
-13.	0.378300617101957
-12.900000000000006	0.3229351322041719
-12.799999999999983	0.2388853095593393
-12.699999999999989	0.11872417276978328
-12.599999999999994	0.011749550699023231
-12.5	0.029021080873600114
-12.400000000000006	0.14851637967711176
-12.299999999999983	0.26093397553808545
-12.199999999999989	0.33814101138709146
-12.099999999999994	0.38850885290555837
-12.	0.4204692455065862
-11.900000000000006	0.44133129681323036
-11.799999999999983	0.45550513164506745
-11.699999999999989	0.4654950060994224
-11.599999999999994	0.47276170796880673
-11.5	0.4781910765284
-11.400000000000006	0.4823409447707373
-11.299999999999983	0.4855748154534437
-11.199999999999989	0.48813687798654337
-11.099999999999994	0.49019565007100774
-11.	0.4918702350544733
-10.900000000000006	0.49324661277111126
-10.799999999999983	0.494388032103251
-10.699999999999989	0.495341809648002
-10.599999999999994	0.4961438795498213
-10.5	0.49682190161795886
-10.400000000000006	0.4973974244884869
-10.299999999999983	0.49788741675690207
-10.199999999999989	0.4983053674408171
-10.099999999999994	0.4986620878890542
-10.	0.4989663033776628
-9.900000000000006	0.4992250942908888
-9.799999999999983	0.4994442281434214
-9.699999999999989	0.4996284112271192
-9.599999999999994	0.49978148017925167
-9.5	0.4999065478968304
-9.400000000000006	0.5000061140821338
-9.299999999999983	0.5000821477216625
-9.199999999999989	0.5001361465882929
-9.099999999999994	0.5001691771468061
-9.	0.5001818968415421
-8.900000000000006	0.500174559498079
-8.799999999999983	0.5001470033421677
-8.699999999999989	0.5000986197879729
-8.599999999999994	0.5000282995054196
-8.5	0.49993435011541176
-8.400000000000006	0.49981437684808283
-8.299999999999983	0.4996651131167459
-8.199999999999989	0.49948218138013817
-8.099999999999994	0.4992597545178854
-8.	0.4989900719023608
-7.900000000000006	0.49866273835687874
-7.799999999999983	0.49826369096630657
-7.699999999999989	0.49777364478819386
-7.599999999999994	0.49716569814511624
-7.5	0.49640154021535654
-7.400000000000006	0.495425252157607
-7.299999999999983	0.49415279801702666
-7.199999999999989	0.492453436171487
-7.099999999999994	0.4901151617527179
-7.	0.48677655456095015
-6.900000000000006	0.48178250574242454
-6.799999999999983	0.4738513807682797
-6.699999999999989	0.4602223949026279
-6.599999999999994	0.43418354425894784
-6.5	0.37706791174991044
-6.400000000000006	0.23767906180735232
-6.299999999999983	0.011612797152263796
-6.199999999999989	0.14668165488503523
-6.099999999999994	0.33743820403098024
-6.	0.41767753820376996
-5.900000000000006	0.4522102432808721
-5.799999999999983	0.4693872716932446
-5.699999999999989	0.47900180488935495
-5.599999999999994	0.4848754586022979
-5.5	0.48870711851083826
-5.400000000000006	0.4913359449687044
-5.299999999999983	0.4932124956338455
-5.199999999999989	0.4945953746535067
-5.099999999999994	0.49564128877811187
-5.	0.49644955458422624
-4.900000000000006	0.49708553062007843
-4.799999999999983	0.49759362695101694
-4.699999999999989	0.498004861684746
-4.599999999999994	0.4983414238341355
-4.5	0.4986195229259718
-4.400000000000006	0.4988512219467124
-4.299999999999983	0.4990456474655592
-4.199999999999989	0.499209807291421
-4.099999999999994	0.4993491545218879
-4.	0.4994679839733593
-3.9000000000000057	0.4995697155477209
-3.799999999999983	0.49965709991434515
-3.6999999999999886	0.4997323699112026
-3.5999999999999943	0.49979735343069176
-3.5	0.49985355858842395
-3.4000000000000057	0.49990223868481803
-3.299999999999983	0.49994444225650825
-3.1999999999999886	0.49998105200280657
-3.0999999999999943	0.5000128153250898
-3.	0.5000403684818369
-2.9000000000000057	0.5000642558397669
-2.799999999999983	0.5000849453262451
-2.6999999999999886	0.5001028409156087
-2.5999999999999943	0.5001182927821702
-2.5	0.5001316056046984
-2.4000000000000057	0.5001430453966328
-2.299999999999983	0.5001528451530826
-2.1999999999999886	0.5001612095424595
-2.0999999999999943	0.5001683188223058
-2.	0.5001743321216583
-1.9000000000000057	0.5001793902034553
-1.799999999999983	0.5001836177979848
-1.6999999999999886	0.5001871255806982
-1.5999999999999943	0.50019001185377
-1.5	0.5001923639796966
-1.4000000000000057	0.5001942596063859
-1.299999999999983	0.5001957677160751
-1.1999999999999886	0.5001969495246994
-1.0999999999999943	0.5001978592536719
-1.	0.5001985447922499
-0.9000000000000057	0.5001990482655373
-0.799999999999983	0.5001994065206546
-0.6999999999999886	0.5001996515414208
-0.5999999999999943	0.5001998108001701
-0.5	0.5001999075537886
-0.4000000000000057	0.5001999610898378
-0.29999999999998295	0.5001999869274717
-0.19999999999998863	0.5001999969770691
-0.09999999999999432	0.5001999996612633
0.09999999999999432	0.5001999996612633
0.20000000000001705	0.5001999969770508
0.30000000000001137	0.5001999869274735
0.4000000000000057	0.5001999610898378
0.5	0.5001999075537886
0.5999999999999943	0.5001998108001701
0.700000000000017	0.5001996515414201
0.8000000000000114	0.5001994065206548
0.9000000000000057	0.5001990482655373
1.	0.5001985447922499
1.0999999999999943	0.5001978592536719
1.200000000000017	0.5001969495246986
1.3000000000000114	0.5001957677160754
1.4000000000000057	0.5001942596063859
1.5	0.5001923639796966
1.5999999999999943	0.50019001185377
1.700000000000017	0.5001871255806986
1.8000000000000114	0.5001836177979846
1.9000000000000057	0.5001793902034553
2.	0.5001743321216583
2.0999999999999943	0.5001683188223058
2.200000000000017	0.5001612095424592
2.3000000000000114	0.5001528451530826
2.4000000000000057	0.5001430453966328
2.5	0.5001316056046984
2.5999999999999943	0.5001182927821702
2.700000000000017	0.5001028409156087
2.8000000000000114	0.5000849453262453
2.9000000000000057	0.5000642558397669
3.	0.5000403684818369
3.0999999999999943	0.5000128153250898
3.200000000000017	0.49998105200280646
3.3000000000000114	0.49994444225650836
3.4000000000000057	0.49990223868481803
3.5	0.49985355858842395
3.6000000000000227	0.49979735343069165
3.700000000000017	0.4997323699112025
3.8000000000000114	0.49965709991434504
3.9000000000000057	0.4995697155477209
4.	0.4994679839733593
4.100000000000023	0.4993491545218879
4.200000000000017	0.49920980729142106
4.300000000000011	0.49904564746555924
4.400000000000006	0.4988512219467124
4.5	0.4986195229259718
4.600000000000023	0.4983414238341356
4.700000000000017	0.4980048616847458
4.800000000000011	0.49759362695101655
4.900000000000006	0.49708553062007843
5.	0.49644955458422624
5.100000000000023	0.4956412887781111
5.200000000000017	0.494595374653506
5.300000000000011	0.4932124956338457
5.400000000000006	0.4913359449687044
5.5	0.48870711851083826
5.600000000000023	0.484875458602298
5.700000000000017	0.47900180488935457
5.800000000000011	0.46938727169324207
5.900000000000006	0.4522102432808721
6.	0.41767753820376996
6.100000000000023	0.3374382040309585
6.200000000000017	0.1466816548849625
6.300000000000011	0.011612797152297027
6.400000000000006	0.23767906180735232
6.5	0.37706791174991044
6.600000000000023	0.4341835442589701
6.700000000000017	0.4602223949026421
6.800000000000011	0.4738513807682796
6.900000000000006	0.48178250574242454
7.	0.48677655456095015
7.100000000000023	0.4901151617527189
7.200000000000017	0.4924534361714883
7.300000000000011	0.49415279801702655
7.400000000000006	0.495425252157607
7.5	0.49640154021535654
7.600000000000023	0.4971656981451167
7.700000000000017	0.49777364478819464
7.800000000000011	0.49826369096630657
7.900000000000006	0.49866273835687874
8.	0.4989900719023608
8.100000000000023	0.4992597545178855
8.200000000000017	0.49948218138013845
8.300000000000011	0.49966511311674566
8.400000000000006	0.49981437684808283
8.5	0.49993435011541176
8.600000000000023	0.5000282995054195
8.700000000000017	0.500098619787973
8.800000000000011	0.5001470033421674
8.900000000000006	0.500174559498079
9.	0.5001818968415421
9.100000000000023	0.5001691771468062
9.200000000000017	0.5001361465882928
9.300000000000011	0.5000821477216625
9.400000000000006	0.5000061140821338
9.5	0.4999065478968304
9.600000000000023	0.4997814801792516
9.700000000000017	0.4996284112271194
9.800000000000011	0.49944422814342143
9.900000000000006	0.4992250942908888
10.	0.4989663033776628
10.100000000000023	0.4986620878890543
10.200000000000017	0.4983053674408171
10.300000000000011	0.49788741675690207
10.400000000000006	0.4973974244884869
10.5	0.49682190161795886
10.600000000000023	0.4961438795498213
10.700000000000017	0.49534180964800145
10.800000000000011	0.4943880321032509
10.900000000000006	0.49324661277111126
11.	0.4918702350544733
11.100000000000023	0.4901956500710079
11.200000000000017	0.4881368779865428
11.300000000000011	0.485574815453443
11.400000000000006	0.4823409447707373
11.5	0.4781910765284
11.600000000000023	0.4727617079688057
11.700000000000017	0.4654950060994193
11.800000000000011	0.45550513164506395
11.900000000000006	0.44133129681323036
12.	0.4204692455065862
12.100000000000023	0.3885088529055447
12.200000000000017	0.3381410113870726
12.300000000000011	0.26093397553805914
12.400000000000006	0.14851637967711176
12.5	0.029021080873600114
12.600000000000023	0.01174955069904013
12.700000000000017	0.11872417276982015
12.800000000000011	0.23888530955936788
12.900000000000006	0.3229351322041719
13.	0.378300617101957
13.100000000000023	0.4139635789395982
13.200000000000017	0.43714869883026625
13.300000000000011	0.45278337207020053
13.400000000000006	0.4637314218057359
13.5	0.4716558809256281
13.600000000000023	0.4775559615009539
13.700000000000017	0.4820550266468219
13.800000000000011	0.4855557848724751
13.900000000000006	0.4883266298809208
14.	0.4905514182173893
14.100000000000023	0.4923591666864414
14.200000000000017	0.4938423361673066
14.300000000000011	0.4950684138087164
14.400000000000006	0.4960874406068849
14.5	0.49693701763778
14.600000000000023	0.49764570455421486
14.700000000000017	0.4982353689965515
14.800000000000011	0.4987228366588893
14.900000000000006	0.49912106568529857
15.	0.49943999120150057
15.100000000000023	0.4996871366256379
15.200000000000017	0.4998680567068165
15.300000000000011	0.49998665637613315
15.400000000000006	0.5000454154560805
15.5	0.5000455395872629
15.600000000000023	0.49998705083234796
15.700000000000017	0.49986882628785145
15.800000000000011	0.49968858898492136
15.900000000000006	0.49944285189438853
16.	0.4991268125776085
16.100000000000023	0.4987341925927726
16.200000000000017	0.49825701181386683
16.30000000000001	0.4976852829173801
16.400000000000006	0.4970066048794361
16.5	0.4962056256201941
16.600000000000023	0.49526333179340176
16.700000000000017	0.49415610644074703
16.80000000000001	0.4928544702050882
16.900000000000006	0.4913213849647658
17.	0.48950994368899337
17.100000000000023	0.4873601866857511
17.200000000000017	0.48479465530921534
17.30000000000001	0.48171209148847716
17.400000000000006	0.47797836760264845
17.5	0.47341320483615124
17.600000000000023	0.4677703687274414
17.700000000000017	0.4607075784433437
17.80000000000001	0.45173994871027495
17.900000000000006	0.4401669571933925
18.	0.42495826724444724
18.100000000000023	0.404587247254646
18.200000000000017	0.37687382665427765
18.30000000000001	0.3393084437645274
18.400000000000006	0.29072237556296526
18.5	0.22963803089379933
18.600000000000023	0.1515401538604278
18.700000000000017	0.06582763382252468
18.80000000000001	0.006725723840939176
18.900000000000006	0.011979731763323025
19.	0.07788718058112723
19.100000000000023	0.16452817179776658
19.200000000000017	0.24083211931078297
19.30000000000001	0.29922432281558164
19.400000000000006	0.344728809376321
19.5	0.38031822891349093
19.600000000000023	0.40705852874674125
19.700000000000017	0.42692478656177085
19.80000000000001	0.44184842761721677
19.900000000000006	0.4532555202954773
20.	0.4621287407840601
20.100000000000023	0.46914185527286156
20.200000000000017	0.47476295057239637
20.30000000000001	0.47932300550855694
20.400000000000006	0.4830602660940937
20.5	0.4861491160156167
20.600000000000023	0.48871913926746746
20.700000000000017	0.4908679259023271
20.80000000000001	0.49266982445997204
20.900000000000006	0.4941820225805379
21.	0.49544883516051286
21.100000000000023	0.4965047690632874
21.200000000000017	0.4973767385942308
21.30000000000001	0.4980856816103422
21.400000000000006	0.4986477454053145
21.5	0.4990751581877776
21.600000000000023	0.4993768661205673
21.700000000000017	0.4995589913201436
21.80000000000001	0.49962514899725113
21.900000000000006	0.49957664950574965
22.	0.4994126017631054
22.100000000000023	0.49912992714624493
22.200000000000017	0.4987232867007564
22.30000000000001	0.4981849186574061
22.400000000000006	0.49750437722993623
22.5	0.4966681568629591
22.600000000000023	0.49565917780150065
22.700000000000017	0.4944560981570507
22.80000000000001	0.49303240330250725
22.900000000000006	0.49135520365279406
23.	0.48938364404269996
23.100000000000023	0.48706678803306536
23.200000000000017	0.4843407825088737
23.30000000000001	0.4811250225476159
23.400000000000006	0.4773169092870019
23.5	0.47278460220538365
23.600000000000023	0.4673568788858618
23.700000000000017	0.4608087862426329
23.80000000000001	0.4528411614819677
23.900000000000006	0.44305139342468897
24.	0.43089262326620875
24.100000000000023	0.4156220090765179
24.200000000000017	0.39625824520051456
24.30000000000001	0.3716467050886523
24.400000000000006	0.34093129634308983
24.5	0.30458340785418564
24.600000000000023	0.2635504853461432
24.700000000000017	0.2150330092667066
24.80000000000001	0.1557007399920443
24.900000000000006	0.08984388722272971
25.	0.031658785631514856
25.100000000000023	0.001312093321615612
25.200000000000017	0.012306699179337972
25.30000000000001	0.05962050278945534
25.400000000000006	0.12448838235301041
25.5	0.18891654348686387
25.600000000000023	0.2434245250143847
25.700000000000017	0.28705716938532344
25.80000000000001	0.32371786245463147
25.900000000000006	0.3558543157196439
26.	0.3830580429742754
26.100000000000023	0.40510930199175593
26.200000000000017	0.42267387994364536
26.30000000000001	0.43666902417793824
26.400000000000006	0.44790567519095326
26.5	0.45701523469388555
26.600000000000023	0.4644710908237586
26.700000000000017	0.47062590413887007
26.80000000000001	0.475743749799059
26.900000000000006	0.48002417174453793
27.	0.48361945386132765
27.100000000000023	0.48664690880133665
27.200000000000017	0.48919764941454824
27.30000000000001	0.4913428985254931
27.400000000000006	0.49313856939638123
27.5	0.4946286199430014
27.600000000000023	0.4958475267886754
27.700000000000017	0.496822118637521
27.80000000000001	0.49757293579067374
27.900000000000006	0.4981152326130119
28.	0.49845970482453544
28.100000000000023	0.4986129986119653
28.200000000000017	0.4985780403619826
28.30000000000001	0.49835421200596675
28.400000000000006	0.497937385913211
28.5	0.49731982376731754
28.600000000000023	0.4964899349327625
28.700000000000017	0.49543188058184806
28.80000000000001	0.49412499939394816
28.900000000000006	0.4925430178945176
29.	0.49065299210791
29.100000000000023	0.4884139053052853
29.200000000000017	0.48577481664299155
29.30000000000001	0.4826724137357016
29.400000000000006	0.4790277635615914
29.5	0.4747419737456964
29.600000000000023	0.469690362447947
29.700000000000017	0.4637145853120746
29.80000000000001	0.45661199695885374
29.900000000000006	0.44812141960389157
30.	0.4379047823033064
30.100000000000023	0.42552587750873594
30.200000000000017	0.41043413648519156
30.30000000000001	0.3919821257208481
30.400000000000006	0.3695583945683074
30.5	0.3429896534240881
30.600000000000023	0.313166152146472
30.700000000000017	0.28165539845279747
30.80000000000001	0.2479241095404954
30.900000000000006	0.20843972394343344
31.	0.1609230236031694
31.100000000000023	0.10763139411558757
31.200000000000017	0.05572549149937722
31.30000000000001	0.016181444321212084
31.400000000000006	0.00009924402565363911
31.5	0.012735094133989608
31.600000000000023	0.0500317860591452
31.700000000000017	0.10139872432122073
31.80000000000001	0.15568750802611078
31.900000000000006	0.20517534564918016
32.	0.246530649720926
32.10000000000002	0.2804472832644872
32.20000000000002	0.3101148085020126
32.30000000000001	0.33792048906063027
32.400000000000006	0.3637047253619824
32.5	0.38641700538287155
32.60000000000002	0.4056368106637055
32.70000000000002	0.4215946116017346
32.80000000000001	0.43477750270548254
32.900000000000006	0.44568813702117716
33.	0.45475917121800025
33.10000000000002	0.4623391851195735
33.20000000000002	0.4687022959920638
33.30000000000001	0.4740626120727435
33.400000000000006	0.4785874782745958
33.5	0.4824081379381215
33.60000000000002	0.48562791445546033
33.70000000000002	0.4883283771143485
33.80000000000001	0.4905739611369433
33.900000000000006	0.49241542627606966
34.	0.4938924456046867
34.10000000000002	0.4950355388077461
34.20000000000002	0.49586750499882204
34.30000000000001	0.4964044659423945
34.400000000000006	0.4966565978116336
34.5	0.4966286049680656
34.60000000000002	0.4963199701279918
34.70000000000002	0.4957249996887372
34.80000000000001	0.4948326693509091
34.900000000000006	0.49362626216235417
35.	0.49208277749086315
35.10000000000002	0.490172073928708
35.20000000000002	0.4878556902995168
35.30000000000001	0.48508526507184035
35.400000000000006	0.48180044361250257
35.5	0.47792612287321623
35.60000000000002	0.47336883341660174
35.70000000000002	0.4680120026147969
35.80000000000001	0.4617097972675318
35.900000000000006	0.45427926339743985
36.	0.4454907217579141
36.10000000000002	0.43505726028456715
36.20000000000002	0.4226267671463151
36.30000000000001	0.4077868182269746
36.400000000000006	0.3901088154452043
36.5	0.3692870683628341
36.60000000000002	0.34544502073842254
36.70000000000002	0.3195328065153294
36.80000000000001	0.29317198130036104
36.900000000000006	0.26704420371745663
37.	0.23921079766160247
37.10000000000002	0.20643820365194643
37.20000000000002	0.16710746746018826
37.30000000000001	0.12247995154728512
37.400000000000006	0.07664566800244275
37.5	0.03609961454151149
37.60000000000002	0.00851023402608512
37.70000000000002	0.00019579033091724537
37.80000000000001	0.013270771175930661
37.900000000000006	0.04456669731471584
38.	0.08728025690913951
38.10000000000002	0.13392467213921022
38.20000000000002	0.17855227716858663
38.30000000000001	0.21760349047620536
38.400000000000006	0.24998320772408245
38.5	0.27690350515535617
38.60000000000002	0.3010626674445953
38.70000000000002	0.3247024390100468
38.80000000000001	0.3481245978325491
38.900000000000006	0.3702986214771646
39.	0.3902349924175652
39.10000000000002	0.40753892064753183
39.20000000000002	0.4222798540301341
39.30000000000001	0.43473911208684096
39.400000000000006	0.44524851930416787
39.5	0.4541182386454861
39.60000000000002	0.4616134390988573
39.70000000000002	0.4679520790311024
39.80000000000001	0.47331015253412434
39.900000000000006	0.4778286368209501
40.	0.48162000893251355
40.10000000000002	0.48477370804816156
40.20000000000002	0.48736049189569686
40.30000000000001	0.4894358220911708
40.400000000000006	0.49104244995997165
40.5	0.4922123585306558
40.60000000000002	0.49296818605009185
40.70000000000002	0.4933242253960316
40.80000000000001	0.49328706631740094
40.900000000000006	0.49285592395709116
41.	0.49202267674034117
41.10000000000002	0.4907716181903834
41.20000000000002	0.4890789092499092
41.30000000000001	0.4869116989911542
41.400000000000006	0.4842268611114192
41.5	0.4809692707184931
41.60000000000002	0.4770695212311456
41.70000000000002	0.47244095853745793
41.80000000000001	0.4669759004254444
41.900000000000006	0.46054094381483424
42.	0.45297141376048555
42.10000000000002	0.4440654481637253
42.20000000000002	0.4335793275245061
42.30000000000001	0.4212282721941044
42.400000000000006	0.40670258193902414
42.5	0.3897196870888101
42.60000000000002	0.37014712789432275
42.70000000000002	0.34822899678516206
42.80000000000001	0.3248539362582747
42.900000000000006	0.3015171322959601
43.	0.279423419473342
43.10000000000002	0.25804475828709705
43.20000000000002	0.23492425655813948
43.30000000000001	0.20736684815607018
43.400000000000006	0.1741287178731002
43.5	0.13591313525066728
43.60000000000002	0.09524392439227294
43.70000000000002	0.05625103903687243
43.80000000000001	0.024206674141948714
43.900000000000006	0.004451234559984435
44.	0.0007643296485533729
44.10000000000002	0.013920698661625593
44.20000000000002	0.041378314084768705
44.30000000000001	0.0783287943103413
44.400000000000006	0.1193718970300311
44.5	0.15986872340071254
44.60000000000002	0.19658969960804928
44.70000000000002	0.22786309228157023
44.80000000000001	0.2535819552977211
44.900000000000006	0.27513435847290013
45.	0.29486445966977276
45.10000000000002	0.3148148388084468
45.20000000000002	0.33559065752140516
45.30000000000001	0.35645313497597847
45.400000000000006	0.3762778266269467
45.5	0.39427075878200574
45.60000000000002	0.4101118710952879
45.70000000000002	0.42381296586048456
45.80000000000001	0.4355502286200339
45.900000000000006	0.4455545694837171
46.	0.45405585508164764
46.10000000000002	0.461259807014549
46.20000000000002	0.4673413282109236
46.30000000000001	0.4724450461399972
46.400000000000006	0.4766885077537404
46.5	0.4801659598962974
46.60000000000002	0.482951867591805
46.70000000000002	0.48510387916629427
46.80000000000001	0.4866651841594519
46.900000000000006	0.487666299363707
47.	0.4881263421205435
47.10000000000002	0.48805384604221724
47.20000000000002	0.4874471594714025
47.30000000000001	0.48629444839106245
47.400000000000006	0.4845733059862255
47.5	0.4822499518454323
47.60000000000002	0.479277986077717
47.70000000000002	0.4755966501919683
47.80000000000001	0.47112854429052936
47.900000000000006	0.4657767747588
48.	0.45942159286015893
48.10000000000002	0.45191680611960405
48.20000000000002	0.4430867526740868
48.30000000000001	0.43272572205875803
48.400000000000006	0.4206039232120642
48.5	0.4064882416159585
48.60000000000002	0.3901926208281717
48.70000000000002	0.3716795535286348
48.80000000000001	0.35122751644713385
48.900000000000006	0.3296221211881537
49.	0.3081782468057181
49.10000000000002	0.28825824719089393
49.20000000000002	0.2702503447911961
49.30000000000001	0.25284692909248324
49.400000000000006	0.23359397902635703
49.5	0.21026758360510983
49.60000000000002	0.18183474945869205
49.70000000000002	0.1486533050670365
49.80000000000001	0.11235015130072364
49.900000000000006	0.07569105937616968
50.	0.04238800691031257
50.10000000000002	0.016629730345799357
50.20000000000002	0.002222209226311698
50.30000000000001	0.0015286286228337683
50.400000000000006	0.014692821180001847
50.5	0.03959854127882029
50.60000000000002	0.07259091126775451
50.70000000000002	0.10953494931247824
50.80000000000001	0.14670690646285875
50.900000000000006	0.1812821712496911
51.	0.21148893842627173
51.10000000000002	0.23662844761189766
51.20000000000002	0.257097327750219
51.30000000000001	0.27433587254983316
51.400000000000006	0.2904213525854747
51.5	0.30718944295012846
51.60000000000002	0.32538471810533276
51.70000000000002	0.34455500605234346
51.80000000000001	0.36365999502903035
51.900000000000006	0.3817310305113875
52.	0.39816766460461894
52.10000000000002	0.4127281191059045
52.20000000000002	0.42540872524214524
52.30000000000001	0.4363294825238222
52.400000000000006	0.4456582813154404
52.5	0.45356919614886143
52.60000000000002	0.4602226761602477
52.70000000000002	0.4657578387878527
52.80000000000001	0.47029078038986294
52.900000000000006	0.4739155470233246
53.	0.4767060454318197
53.10000000000002	0.4787180650648234
53.20000000000002	0.47999103826523837
53.30000000000001	0.48054938738951114
53.400000000000006	0.4804034078715587
53.5	0.4795496758534957
53.60000000000002	0.4779709799815405
53.70000000000002	0.4756357769068126
53.80000000000001	0.47249717075217446
53.900000000000006	0.4684914304212603
54.	0.46353610370950543
54.10000000000002	0.4575278975984417
54.20000000000002	0.45034073373379135
54.30000000000001	0.44182487495555456
54.400000000000006	0.43180895937538943
54.5	0.4201084942493861
54.60000000000002	0.4065472196745158
54.70000000000002	0.3910017042749072
54.80000000000001	0.37348251755179157
54.900000000000006	0.354259368823875
55.	0.3340039086004319
55.10000000000002	0.3138414429874861
55.20000000000002	0.2951083628738317
55.30000000000001	0.27869389849701515
55.400000000000006	0.26428502263977943
55.5	0.2502255496005732
55.60000000000002	0.2342538875922116
55.70000000000002	0.21449896162424947
55.80000000000001	0.19004694447629583
55.900000000000006	0.16102423309610067
56.	0.12849600589303664
56.10000000000002	0.09437685571944958
56.20000000000002	0.06134386932693568
56.30000000000001	0.032630182371382786
56.400000000000006	0.0115839535861886
56.5	0.0009972196556871779
56.60000000000002	0.0023949566512153236
56.70000000000002	0.015595875897897734
56.80000000000001	0.0387742648379281
56.900000000000006	0.0689898192433316
57.	0.10291676346528159
57.10000000000002	0.1374720140920222
57.20000000000002	0.1701891729137287
57.30000000000001	0.1993593555654031
57.400000000000006	0.22405290055214394
57.5	0.244131203558387
57.60000000000002	0.2602754000976568
57.70000000000002	0.2739270908011635
57.80000000000001	0.28695289499451826
57.900000000000006	0.3009925088766525
58.	0.31682045656302465
58.10000000000002	0.33418702615653484
58.20000000000002	0.35219964255410263
58.30000000000001	0.36986050540210325
58.400000000000006	0.38640819417312877
58.5	0.4014043571941459
58.60000000000002	0.41467575959561687
58.70000000000002	0.4262195168172779
58.80000000000001	0.436123284045715
58.900000000000006	0.4445121637608378
59.	0.45151792237451116
59.10000000000002	0.4572629987061398
59.20000000000002	0.46185318852089285
59.30000000000001	0.46537497985297827
59.400000000000006	0.4678951482321202
59.5	0.469461276237614
59.60000000000002	0.4701024835330102
59.70000000000002	0.46983000142215414
59.80000000000001	0.4686374162852533
59.900000000000006	0.46650051441796525
60.	0.46337673643195953
60.10000000000002	0.45920433104416203
60.20000000000002	0.4539014265250278
60.30000000000001	0.44736546994076687
60.400000000000006	0.4394739081176502
60.5	0.43008773616557394
60.60000000000002	0.4190608020220001
60.70000000000002	0.40625967980216393
60.80000000000001	0.39160131182220165
60.900000000000006	0.3751170152303769
61.	0.3570472516510036
61.10000000000002	0.33795191945946323
61.20000000000002	0.3187744839259053
61.30000000000001	0.30073666515051445
61.400000000000006	0.28494446101418375
61.5	0.27178124355150196
61.60000000000002	0.26048175745904634
61.70000000000002	0.24930097600475204
61.80000000000001	0.23620436194703673
61.900000000000006	0.21957344935607914
62.	0.19856145861851934
62.10000000000002	0.17312945071769764
62.20000000000002	0.14396497515461346
62.30000000000001	0.11241526831179727
62.400000000000006	0.0804443278141687
62.5	0.05054565564880686
62.60000000000002	0.02552344620259843
62.70000000000002	0.008095423346819125
62.80000000000001	0.0003667811604595781
62.900000000000006	0.003336202975524482
63.	0.016639155237104453
63.10000000000002	0.038650111646167676
63.20000000000002	0.06689469804957089
63.30000000000001	0.09858778974520416
63.400000000000006	0.13110214392063999
63.5	0.16226276257876282
63.60000000000002	0.19047077918309316
63.70000000000002	0.214725574967849
63.80000000000001	0.23462351261860687
63.900000000000006	0.2503784982733665
64.	0.2628441446967855
64.10000000000002	0.27343942527135784
64.20000000000002	0.2838563621099634
64.30000000000001	0.29555322087260694
64.4	0.30926898563887806
64.5	0.3248704005889239
64.60000000000002	0.3416010511827531
64.70000000000002	0.35850283350340334
64.80000000000001	0.37474350296030434
64.9	0.38975390803466187
65.	0.40322288242076315
65.10000000000002	0.4150314642332609
65.20000000000002	0.42518085065540967
65.30000000000001	0.433735991876394
65.4	0.4407879718223867
65.5	0.4464313400610899
65.60000000000002	0.4507514903728096
65.70000000000002	0.45381814369751516
65.80000000000001	0.45568225644370813
65.9	0.45637469108773776
66.	0.4559056851808456
66.10000000000002	0.4542646125724715
66.20000000000002	0.4514198438027305
66.30000000000001	0.44731876879209675
66.4	0.4418883247543183
66.5	0.43503676129917207
66.60000000000002	0.42665797399525685
66.70000000000002	0.4166406576732322
66.80000000000001	0.4048858324483934
66.9	0.3913377922617364
67.	0.37603428606809564
67.10000000000002	0.3591791399085976
67.20000000000002	0.34122923529949295
67.30000000000001	0.322961176824646
67.4	0.3054433810134294
67.5	0.28982016596539195
67.60000000000002	0.2768869291509086
67.70000000000002	0.2666271160250766
67.80000000000001	0.2580336225264091
67.9	0.2493989001112869
68.	0.23889500386499907
68.10000000000002	0.22508281962794924
68.20000000000002	0.2071521194596342
68.30000000000001	0.1849395980621501
68.4	0.15886415872880938
68.5	0.12987373159796578
68.60000000000002	0.09942101824790198
68.70000000000002	0.06943128296510201
68.80000000000001	0.04220170993625725
68.9	0.020179594426086366
69.	0.005610208067698724
69.10000000000002	0.00011793502599948193
69.20000000000002	0.004351385384600507
69.30000000000001	0.017832210368508458
69.4	0.039073515674661975
69.5	0.06591640495558587
69.60000000000002	0.09594992876482238
69.70000000000002	0.12687769841625307
69.80000000000001	0.15675595948113488
69.9	0.18410109064505817
70.	0.20791105001707294
70.10000000000002	0.22765715017244167
70.20000000000002	0.2432881085051912
70.30000000000001	0.2552552570212332
70.4	0.26452075315609386
70.5	0.27246720781965206
70.60000000000002	0.2806342939741306
70.70000000000002	0.2903110161784887
70.80000000000001	0.30216219255274207
70.9	0.31610305435475894
71.	0.33147602791282277
71.10000000000002	0.3473822506476688
71.20000000000002	0.36297262114602347
71.30000000000001	0.3776018542050643
71.4	0.390858124293081
71.5	0.40252435389688107
71.60000000000002	0.41251920085503924
71.70000000000002	0.4208432760270852
71.80000000000001	0.4275389251877272
71.9	0.4326633080035165
72.	0.4362716530317867
72.10000000000002	0.4384074083933002
72.20000000000002	0.4390967472628613
72.30000000000001	0.43834574469210635
72.4	0.43613927892384075
72.5	0.43244131984931766
72.60000000000002	0.42719682642974777
72.70000000000002	0.4203360843760827
72.80000000000001	0.41178307100136213
72.9	0.4014703824452355
73.	0.389364279700363
73.10000000000002	0.3755039478088612
73.20000000000002	0.36005763290093995
73.30000000000001	0.34339196885712897
73.4	0.3261355458244466
73.5	0.3091927322847394
73.60000000000002	0.29364174859067493
73.70000000000002	0.2804682896864969
73.80000000000001	0.2701809949045712
73.9	0.2624937375079788
74.	0.2562970443904499
74.10000000000002	0.24997238746032835
74.20000000000002	0.24186462352765692
74.30000000000001	0.23066278138036045
74.4	0.21557493890341672
74.5	0.19634040321803464
74.60000000000002	0.1731781949475777
74.70000000000002	0.1467426180548419
74.80000000000001	0.11810647446017514
74.9	0.08875366124212039
75.	0.06054112321732395
75.10000000000002	0.03558520754222894
75.20000000000002	0.016043349054357527
75.30000000000001	0.003802067030389579
75.4	0.00013687305238357486
75.5	0.005450033910413019
75.60000000000002	0.01918449424640819
75.70000000000002	0.039948906620068475
75.80000000000001	0.06580381796606333
75.9	0.09460464639158704
76.	0.12429996672728807
76.10000000000002	0.15312890697862008
76.20000000000002	0.1797141545643365
76.30000000000001	0.20308170489261798
76.4	0.2226493424328652
76.5	0.23821893234814695
76.60000000000002	0.24998932870716617
76.70000000000002	0.2585795497274743
76.80000000000001	0.26501958218139704
76.9	0.27064524982883426
77.	0.27685618750774776
77.10000000000002	0.28478007469076116
77.20000000000002	0.2949838309328918
77.30000000000001	0.30738163281081554
77.4	0.3213744169025213
77.5	0.33611712563729335
77.60000000000002	0.3507696640065933
77.70000000000002	0.36464823058867724
77.80000000000001	0.3772731855126651
77.9	0.3883505570232421
78.	0.39772630245851237
78.10000000000002	0.4053382144100029
78.20000000000002	0.4111763737148203
78.30000000000001	0.41525453984779603
78.4	0.4175911507265108
78.5	0.4181976635828919
78.60000000000002	0.41707227409984654
78.70000000000002	0.41419778924253337
78.80000000000001	0.40954327627791953
78.9	0.4030699892510131
79.	0.39474298439825384
79.10000000000002	0.38455071545451275
79.20000000000002	0.37253544593510224
79.30000000000001	0.35883671018423224
79.4	0.34374664558975293
79.5	0.32776737352424395
79.60000000000002	0.3116451280727041
79.70000000000002	0.29633759930625164
79.80000000000001	0.28286672098628746
79.9	0.27204648118705316
80.	0.2641633760941013
80.10000000000002	0.2587711981101936
80.20000000000002	0.25474113268044596
80.30000000000001	0.25055904358559206
80.4	0.24471035669492006
80.5	0.23597691983821759
80.60000000000002	0.22357411288595364
80.70000000000002	0.2071626383481274
80.80000000000001	0.18680750520111183
80.9	0.16293953831896102
81.	0.13634085062947238
81.10000000000002	0.10814731874418158
81.20000000000002	0.07984270669997548
81.30000000000001	0.05321002825968267
81.4	0.030208109695494305
81.5	0.012759798513764384
81.60000000000002	0.0024736966793815133
81.70000000000002	0.00036261700879064505
81.80000000000001	0.006645653019519749
81.9	0.02070494968037711
82.	0.041213728938845985
82.10000000000002	0.06638797347009835
82.20000000000002	0.09427707179086572
82.30000000000001	0.12301444090309027
82.4	0.1509847329542385
82.5	0.17690437061762557
82.60000000000002	0.1998388566973407
82.70000000000002	0.21918951589799263
82.80000000000001	0.2346785985505186
82.9	0.2463503965664229
83.	0.2545895352783245
83.10000000000002	0.2601365695480982
83.20000000000002	0.2640601321937508
83.30000000000001	0.2676390341142113
83.4	0.2721376891796344
83.5	0.2785259989845634
83.60000000000002	0.2872571769716746
83.70000000000002	0.29820909876109414
83.80000000000001	0.310806218080376
83.9	0.32424214142601016
84.	0.33769424781819657
84.10000000000002	0.3504628306108754
84.20000000000002	0.36202536134647473
84.30000000000001	0.3720308289551355
84.4	0.3802650706094993
84.5	0.3866093972298681
84.60000000000002	0.3910040969163395
84.70000000000002	0.3934208910380916
84.80000000000001	0.3938446132164061
84.9	0.3922631197221742
85.	0.3886645468979799
85.10000000000002	0.3830417483842896
85.20000000000002	0.3754046380652817
85.30000000000001	0.3658018916490764
85.4	0.35435350764618073
85.5	0.3412941543243916
85.60000000000002	0.32702255741746244
85.70000000000002	0.31214295484638566
85.80000000000001	0.2974715199083995
85.9	0.283970436710153
86.	0.2725806702542301
86.10000000000002	0.26396788030401375
86.20000000000002	0.258266260215557
86.30000000000001	0.25494969766439596
86.4	0.2529168808173221
86.5	0.2507579381449517
86.60000000000002	0.2470724421646518
86.70000000000002	0.24071080449224314
86.80000000000001	0.23088916101167822
86.9	0.21720335613819114
87.	0.19959651164958098
87.10000000000002	0.17832483563265378
87.20000000000002	0.15394290343645553
87.30000000000001	0.12730843137856973
87.4	0.0995914892601141
87.5	0.07226347808581272
87.60000000000002	0.04703761122023274
87.70000000000002	0.025738528970354366
87.80000000000001	0.010097869668478586
87.9	0.001503734600946945
88.	0.0007635547606815326
88.10000000000002	0.00795274382642112
88.20000000000002	0.02240155714475237
88.30000000000001	0.04282499416097045
88.4	0.06755032874763135
88.5	0.09477086655551792
88.60000000000002	0.12276207206743249
88.70000000000002	0.15002570810972513
88.80000000000001	0.17535965249453916
88.9	0.19787229803282178
89.	0.21696805560158466
89.10000000000002	0.23232812795924745
89.20000000000002	0.24390295533172368
89.30000000000001	0.2519218827642706
89.4	0.25691189093864775
89.5	0.2597015481417364
89.60000000000002	0.26137444598782333
89.70000000000002	0.2631408440375531
89.80000000000001	0.26612892116129006
89.9	0.2711505190231343
90.	0.278533642663632
90.10000000000002	0.2880950374672139
90.20000000000002	0.2992552626780719
90.30000000000001	0.3112300750860969
90.4	0.3232142435574974
90.5	0.33450490608767725
90.60000000000002	0.3445550027237807
90.70000000000002	0.3529746974889587
90.80000000000001	0.35950536161487606
90.9	0.3639854371358875
91.	0.3663194841483856
91.10000000000002	0.36645553375628837
91.20000000000002	0.3643724591489952
91.30000000000001	0.3600777873395954
91.4	0.3536162328695756
91.5	0.34508934461530166
91.60000000000002	0.3346861219112735
91.70000000000002	0.32272220749981323
91.80000000000001	0.3096801221236293
91.9	0.29623446398670683
92.	0.28323622865867076
92.10000000000002	0.27162690036167925
92.20000000000002	0.2622681400449043
92.30000000000001	0.2557143912885519
92.4	0.25200827094791145
92.5	0.2505992687892258
92.60000000000002	0.2504394711448822
92.70000000000002	0.2502177395750469
92.80000000000001	0.24862762107628938
92.9	0.2445715363713383
93.	0.23726266787682823
93.10000000000002	0.22624248984825301
93.20000000000002	0.21135567177544942
93.30000000000001	0.19271928540386463
93.4	0.17070683614146642
93.5	0.1459514954936355
93.60000000000002	0.11936065777782955
93.70000000000002	0.09212512415651279
93.80000000000001	0.06570052302274589
93.9	0.041737877792795655
94.	0.021948191581628106
94.10000000000002	0.007905106040492228
94.20000000000002	0.0008170851909681883
94.30000000000001	0.0013248519645198957
94.4	0.009385295675222725
94.5	0.02428086776245495
94.60000000000002	0.044751291036921076
94.70000000000002	0.0692039009279285
94.80000000000001	0.09594055100914212
94.9	0.12334789064223131
95.	0.15002333165965917
95.10000000000002	0.17483554525403755
95.20000000000002	0.196935671571453
95.30000000000001	0.2157416390958799
95.4	0.23091620441960198
95.5	0.24235343263274622
95.60000000000002	0.25018056746381917
95.70000000000002	0.2547729035915073
95.80000000000001	0.25676818551643776
95.9	0.2570560601756029
96.	0.25671350350002053
96.10000000000002	0.2568686598450224
96.20000000000002	0.25850795223095224
96.30000000000001	0.2622820351895239
96.4	0.26838505637118537
96.5	0.27655581723096284
96.60000000000002	0.2861915818263032
96.70000000000002	0.29651705418477564
96.80000000000001	0.30674260601529624
96.9	0.316171454347572
97.	0.3242487809634375
97.10000000000002	0.33056705072363857
97.20000000000002	0.3348476664247597
97.30000000000001	0.33691568259845195
97.4	0.33667827669369643
97.5	0.3341126643568346
97.60000000000002	0.3292659924396947
97.70000000000002	0.32226783829614025
97.80000000000001	0.313354134161245
97.9	0.30289834653522996
98.	0.29144054934654645
98.10000000000002	0.2796977360749932
98.20000000000002	0.2685321523614057
98.30000000000001	0.2588555253131597
98.4	0.25146478818431484
98.5	0.2468413318468484
98.60000000000002	0.24498437200145456
98.70000000000002	0.24535681378252347
98.80000000000001	0.2469786545211774
98.9	0.24863115684404982
99.	0.24908717136832947
99.10000000000002	0.24728998825664533
99.20000000000002	0.24244797185672615
99.30000000000001	0.23405647502920407
99.4	0.2218793530766625
99.5	0.20592117045497438
99.60000000000002	0.18640968770152228
99.70000000000002	0.16379573303435802
99.80000000000001	0.1387675662218758
99.9	0.1122692143343592
100.	0.08550631115766455
100.10000000000002	0.05991934079528119
100.20000000000002	0.03710537786645371
100.30000000000001	0.01867878238440779
100.4	0.006080217921251274
100.5	0.00036761106992797395
100.60000000000002	0.0020413169073098905
100.70000000000002	0.010955914345257554
100.80000000000001	0.026347557317228314
100.9	0.04696782374604665
101.	0.07128165304522527
101.10000000000002	0.09767409461838397
101.20000000000002	0.12462054117247864
101.30000000000001	0.15079791855620278
101.4	0.1751369365115498
101.5	0.19682994805400242
101.60000000000002	0.2153139822213082
101.70000000000002	0.23024690622908178
101.80000000000001	0.24148983862727857
101.9	0.24910293420608365
102.	0.25335492444363805
102.10000000000002	0.2547389289788785
102.20000000000002	0.2539783506685259
102.30000000000001	0.25199995599961383
102.4	0.24985267502810504
102.5	0.2485668006874436
102.60000000000002	0.24897833523788637
102.70000000000002	0.25157223971674764
102.80000000000001	0.25640316773798166
102.9	0.26312253797543406
103.	0.2710937008088749
103.10000000000002	0.2795441620333214
103.20000000000002	0.28770279162448936
103.30000000000001	0.29489242134081123
103.4	0.30057429988905204
103.5	0.3043570741830297
103.60000000000002	0.30598746155079753
103.70000000000002	0.3053371068633392
103.80000000000001	0.3023950977571418
103.9	0.297270762954333
104.	0.2902070692997689
104.10000000000002	0.2816003964718855
104.20000000000002	0.2720168901744774
104.30000000000001	0.26218930087187187
104.4	0.25297400748943233
104.5	0.24525160491288972
104.60000000000002	0.2397721545600906
104.70000000000002	0.23697709092024286
104.80000000000001	0.236858552354721
104.9	0.23891867760671628
105.	0.24225395916641032
105.10000000000002	0.2457328064395363
105.20000000000002	0.2481971993307532
105.30000000000001	0.24862401564813733
105.4	0.24621614288641028
105.5	0.2404294101425042
105.60000000000002	0.23096039447373573
105.70000000000002	0.21772159024626153
105.80000000000001	0.2008225114692412
105.9	0.18056553423865424
106.	0.15745704512977854
106.10000000000002	0.1322280013242188
106.19999999999999	0.10585259169790467
106.30000000000001	0.07954917848616677
106.40000000000003	0.05474540155857386
106.5	0.03299196560060548
106.60000000000002	0.01582006445396617
106.69999999999999	0.004555937775991568
106.80000000000001	0.00012762764907107567
106.90000000000003	0.0029131343913592154
107.	0.012675253379477041
107.10000000000002	0.0286040445814704
107.19999999999999	0.049453256711267976
107.30000000000001	0.0737291799382142
107.40000000000003	0.09988177517208617
107.5	0.12645881734100758
107.60000000000002	0.1522046813631207
107.69999999999999	0.17610515548022337
107.80000000000001	0.19739186827957966
107.90000000000003	0.21552390098597235
108.	0.2301625308441301
108.10000000000002	0.24115083603709034
108.19999999999999	0.24850496673541528
108.30000000000001	0.25241874009472226
108.40000000000003	0.25327747806945167
108.5	0.2516704082648378
108.60000000000002	0.24838458279431955
108.69999999999999	0.24436064070970845
108.80000000000001	0.2405971732806185
108.90000000000003	0.23800919619499605
109.	0.23727228180919008
109.10000000000002	0.2387020345652545
109.19999999999999	0.2422126880150102
109.30000000000001	0.24736755974620891
109.40000000000003	0.253496630970575
109.5	0.2598359282407133
109.60000000000002	0.2656480464386103
109.69999999999999	0.27030337185404146
109.80000000000001	0.2733220835201558
109.90000000000003	0.2743888685655944
110.	0.27335487258465174
110.10000000000002	0.27023817739908734
110.19999999999999	0.26522838426498885
110.30000000000001	0.258694343093501
110.40000000000003	0.25118724274447013
110.5	0.24342499761121855
110.60000000000002	0.2362406920632353
110.69999999999999	0.23048236412271325
110.80000000000001	0.22686772560678514
110.90000000000003	0.22582335132745315
111.	0.22736023462590316
111.10000000000002	0.2310372536393176
111.19999999999999	0.23603283411076256
111.30000000000001	0.2412988654580378
111.40000000000003	0.24573979660286643
111.5	0.24836157386312208
111.60000000000002	0.2483617149306965
111.69999999999999	0.24516180635472795
111.80000000000001	0.23840158932939867
111.90000000000003	0.22791732169682447
112.	0.21372194451999166
112.10000000000002	0.19599691195052743
112.19999999999999	0.17509865620656917
112.30000000000001	0.15157718461105577
112.40000000000003	0.1261996521059217
112.5	0.09996739844178362
112.60000000000002	0.07411127634179196
112.69999999999999	0.05004883192867473
112.80000000000001	0.02929076126705697
112.90000000000003	0.01329538002654897
113.	0.003287991113941389
113.10000000000002	0.0000812754727027232
113.19999999999999	0.003943187605979795
113.30000000000001	0.014551624952974677
113.40000000000003	0.03105021879938247
113.5	0.05218772540756593
113.60000000000002	0.0765000835971034
113.69999999999999	0.10248901567934408
113.80000000000001	0.12876279299912244
113.90000000000003	0.15412428462143324
114.	0.17760894092728974
114.10000000000002	0.19848576062975232
114.19999999999999	0.21623737177904429
114.30000000000001	0.2305336142068598
114.40000000000003	0.24120917034744083
114.5	0.24825155593902898
114.60000000000002	0.2518016499232513
114.69999999999999	0.25216460843338717
114.80000000000001	0.2498240246711801
114.90000000000003	0.24544683028216552
115.	0.2398625540090119
115.10000000000002	0.23400187429622943
115.19999999999999	0.2287898129433335
115.30000000000001	0.22500837393921813
115.40000000000003	0.22316404875394888
115.5	0.22340366684680912
115.60000000000002	0.22550829434515926
115.69999999999999	0.22896477856778819
115.80000000000001	0.2330861564175581
115.90000000000003	0.23714139004888146
116.	0.24046359042770496
116.10000000000002	0.24252385716446265
116.19999999999999	0.24297347688000684
116.30000000000001	0.24166475375854674
116.40000000000003	0.23866044905263928
116.5	0.23423651623712322
116.60000000000002	0.22887540462671796
116.69999999999999	0.2232401952040888
116.80000000000001	0.21811627504586112
116.90000000000003	0.21431105282365567
117.	0.21251621580482655
117.10000000000002	0.2131586880206229
117.19999999999999	0.21628468410892032
117.30000000000001	0.2215208333256291
117.40000000000003	0.22813083608804455
117.5	0.23514773976179978
117.60000000000002	0.2415343852275795
117.69999999999999	0.24632320388763104
117.80000000000001	0.24870688079782646
117.90000000000003	0.24807690274602945
118.	0.24402412802886056
118.10000000000002	0.23632076881348912
118.19999999999999	0.224900261345303
118.30000000000001	0.20984551674677665
118.40000000000003	0.19139021472647744
118.5	0.1699330942382402
118.60000000000002	0.14606126757192214
118.69999999999999	0.12057480394288507
118.80000000000001	0.09450101747312598
118.90000000000003	0.06908383669013475
119.	0.04573327065998452
119.10000000000002	0.02592495371588078
119.19999999999999	0.011051829872004421
119.30000000000001	0.0022477862020710017
119.40000000000003	0.00022018576565672733
119.5	0.0051353153398833225
119.60000000000002	0.01659075586637796
119.69999999999999	0.033683314656959396
119.80000000000001	0.05515165810376034
119.90000000000003	0.07955311363475331
120.	0.10543183153907966
120.10000000000002	0.13144803323197926
120.19999999999999	0.1564564994922042
120.30000000000001	0.1795381881074511
120.40000000000003	0.19999775720221308
120.5	0.2173420482695364
120.60000000000002	0.2312526722572411
120.69999999999999	0.24156223565148402
120.80000000000001	0.24823997767171913
120.90000000000003	0.2513891376693663
121.	0.25125498340009234
121.10000000000002	0.24823862506488953
121.19999999999999	0.2429073994115136
121.30000000000001	0.23598865889399728
121.40000000000003	0.22833267368301344
121.5	0.22083542880192814
121.60000000000002	0.21432530976812494
121.69999999999999	0.20943595640883478
121.80000000000001	0.2065015845512129
121.90000000000003	0.20551006696797147
122.	0.20613013704244226
122.10000000000002	0.20780192523297056
122.19999999999999	0.20986030063762817
122.30000000000001	0.21165743656375602
122.40000000000003	0.21266188716442047
122.5	0.21252641089724258
122.60000000000002	0.21112724492366688
122.69999999999999	0.20858037671658872
122.80000000000001	0.20523700474600642
122.90000000000003	0.20165446242940058
123.	0.19853478305948558
123.10000000000002	0.19662518325383205
123.19999999999999	0.19658573767213838
123.30000000000001	0.19884726656747206
123.40000000000003	0.20349782628126228
123.5	0.2102366209753212
123.60000000000002	0.2184137313310024
123.69999999999999	0.2271416414479825
123.80000000000001	0.23543915052346465
123.90000000000003	0.24236382316166843
124.	0.24710417929062597
124.10000000000002	0.2490246796730562
124.19999999999999	0.24767311929287888
124.30000000000001	0.2427667986158394
124.40000000000003	0.23417286310724927
124.5	0.22189366122939885
124.60000000000002	0.20606299569827463
124.69999999999999	0.18695500432785572
124.80000000000001	0.16500405742527735
124.90000000000003	0.1408309260311671
125.	0.11526709821406045
125.10000000000002	0.08936562482405924
125.19999999999999	0.0643843302763845
125.30000000000001	0.04172771177043348
125.40000000000003	0.022839854800811184
125.5	0.009053462243422756
125.60000000000002	0.0014174272125423504
125.69999999999999	0.0005405604530606846
125.80000000000001	0.006493165519149234
125.90000000000003	0.018795687467769905
126.	0.0364979580709686
126.10000000000002	0.05832519118799845
126.19999999999999	0.08285050542566713
126.30000000000001	0.10865402702326599
126.40000000000003	0.13444189000199408
126.5	0.15911600330111025
126.60000000000002	0.18179966994805982
126.69999999999999	0.20183172298646235
126.80000000000001	0.21874339425428863
126.90000000000003	0.23223003257663624
127.	0.24212633403748457
127.10000000000002	0.2483903203430431
127.19999999999999	0.25109833025522577
127.30000000000001	0.2504505589180305
127.40000000000003	0.24678372462369025
127.5	0.2405839750280197
127.60000000000002	0.23248955992995735
127.69999999999999	0.22327063507477812
127.80000000000001	0.21377545751302637
127.90000000000003	0.2048406434124922
128.	0.1971777159817842
128.10000000000002	0.19126338590009587
128.2	0.18726762366419847
128.3	0.18504490059135595
128.40000000000003	0.18419257766312763
128.5	0.18415783359359358
128.60000000000002	0.18436261550629723
128.7	0.1843183833965913
128.8	0.18371330504126776
128.90000000000003	0.18246547547123873
129.	0.18074132023655554
129.10000000000002	0.1789384190366957
129.2	0.17763020361381077
129.3	0.1774713540570544
129.40000000000003	0.17907086202977482
129.5	0.18285383227195004
129.60000000000002	0.1889461225957455
129.7	0.19711737607069607
129.8	0.20680194410226233
129.90000000000003	0.21718948367159424
130.	0.2273529338881153
130.10000000000002	0.2363741789232136
130.2	0.2434380518337215
130.3	0.2478839708291359
130.40000000000003	0.24922054585659462
130.5	0.24711659592325957
130.60000000000002	0.24138280407113738
130.7	0.23195501640274077
130.8	0.2188859567381935
130.90000000000003	0.2023484107281779
131.	0.1826499898499488
131.10000000000002	0.16025700444133706
131.2	0.13582221398276767
131.3	0.11020802010554409
131.40000000000003	0.08449339406141718
131.5	0.05995077029919606
131.60000000000002	0.03798046105642144
131.7	0.019997151680792816
131.8	0.007276435383344646
131.90000000000003	0.0007862261431988361
132.	0.0010411694135967267
132.10000000000002	0.008019463954315392
132.2	0.021166822982799854
132.3	0.03948638460007244
132.40000000000003	0.061688022508830445
132.5	0.08635713514314997
132.60000000000002	0.11210556224823473
132.7	0.1376811955969901
132.8	0.16202963621660144
132.90000000000003	0.1843141239666302
133.	0.20390638079207943
133.10000000000002	0.2203618984373769
133.2	0.23339090984593017
133.3	0.24283293619236104
133.40000000000003	0.24863963567262032
133.5	0.2508680684429752
133.60000000000002	0.2496842379037283
133.7	0.2453744340864955
133.8	0.2383591349966006
133.90000000000003	0.22920111539746066
134.	0.21859692182483245
134.10000000000002	0.20734096426960877
134.2	0.1962565120375407
134.3	0.18609882220571455
134.40000000000003	0.177449730166365
134.5	0.17063335234867055
134.60000000000002	0.16568149213997213
134.7	0.16236283110363003
134.8	0.16026863276086772
134.90000000000003	0.15893058480216557
135.	0.15794089738362987
135.10000000000002	0.15704995869982194
135.2	0.15622630282045474
135.3	0.15567147142473017
135.40000000000003	0.15578704276552713
135.5	0.1570953104105012
135.60000000000002	0.1601225532964194
135.7	0.16526541879945725
135.8	0.17267210775081393
135.90000000000003	0.18217239538261293
136.	0.19327811684641888
136.10000000000002	0.2052518510316757
136.2	0.21721830935823339
136.3	0.2282826609007684
136.40000000000003	0.2376259574056378
136.5	0.24456335744994373
136.60000000000002	0.24856629312439205
136.7	0.24925902616834733
136.8	0.2464025096073279
136.90000000000003	0.23987654094228683
137.	0.22966766261844668
137.10000000000002	0.21586687700101342
137.2	0.1986785538484
137.3	0.17843971833799024
137.40000000000003	0.15564672218797965
137.5	0.13098368167242733
137.60000000000002	0.10534393053171709
137.7	0.07983265481356847
137.8	0.05573730964907459
137.90000000000003	0.03445458414093631
138.	0.017370663687896075
138.10000000000002	0.005705507345011445
138.2	0.00034821944175784697
138.3	0.001721976413523075
138.40000000000003	0.009715594104119464
138.5	0.023702115809298735
138.60000000000002	0.04263880841993399
138.7	0.06521957218758212
138.8	0.09004021159798581
138.90000000000003	0.11574167602501326
139.	0.14111085879013976
139.10000000000002	0.16513460693276255
139.2	0.1870142399358034
139.3	0.20615323196467356
139.40000000000003	0.22213099644930834
139.5	0.2346732372507635
139.60000000000002	0.24362606654130348
139.7	0.24893813726047903
139.8	0.25065270934763445
139.90000000000003	0.24890967306539039
140.	0.2439556803873038
140.10000000000002	0.23615831126615233
140.2	0.22601756131610878
140.3	0.2141654531727929
140.40000000000003	0.20134368583092813
140.5	0.18835200562501536
140.60000000000002	0.17596792166588165
140.7	0.1648505127468806
140.8	0.1554526026381745
140.90000000000003	0.1479694722591772
141.	0.14234397001303067
141.10000000000002	0.13832977841730276
141.2	0.13559540627320338
141.3	0.13384008331920685
141.40000000000003	0.13289220142798275
141.5	0.13276806858913134
141.60000000000002	0.13367848022867287
141.7	0.13598043469141285
141.8	0.14008179778947522
141.90000000000003	0.1463186109429225
142.	0.1548355231721593
142.10000000000002	0.16550335125237498
142.2	0.1778985743877295
142.3	0.1913489407774595
142.40000000000003	0.2050267611456245
142.5	0.21805838845497102
142.60000000000002	0.22961995854830128
142.7	0.23900175333779358
142.8	0.2456381328204141
142.90000000000003	0.24911030194700645
143.	0.2491332857695389
143.10000000000002	0.24553788643645022
143.2	0.23825560339075966
143.3	0.22731140777167164
143.40000000000003	0.21282671681750925
143.5	0.19503295234006895
143.60000000000002	0.1742943152758132
143.7	0.1511363953199415
143.8	0.12627463607564934
143.90000000000003	0.10063356191363212
144.	0.07534478795679622
144.10000000000002	0.05171078690134151
144.2	0.03112441583778627
144.3	0.01494315117575036
144.40000000000003	0.004331447923841875
144.5	0.00010038781227173586
144.60000000000002	0.00258321844231679
144.7	0.011581417707633624
144.8	0.026397376911970253
144.90000000000003	0.045943898954876924
145.	0.06889933184565283
145.10000000000002	0.0938692860589769
145.2	0.1195224561111771
145.3	0.14468299966364942
145.40000000000003	0.16837727111403084
145.5	0.18984319817698608
145.60000000000002	0.2085149690386881
145.7	0.2239954296597932
145.8	0.23602595067893764
145.90000000000003	0.24446033332161085
146.	0.24924655668576215
146.10000000000002	0.25041807418437295
146.2	0.24809475157073616
146.3	0.24249201863812223
146.40000000000003	0.23393500808257894
146.5	0.22287222511975807
146.60000000000002	0.20988095751950273
146.7	0.1956552460338494
146.8	0.18096851274339035
146.90000000000003	0.16660855423314627
147.	0.15329261341342096
147.10000000000002	0.14158157883453837
147.2	0.1318190790442145
147.3	0.12411777812508536
147.40000000000003	0.11840091329713674
147.5	0.11448799976866039
147.60000000000002	0.11219854465685669
147.7	0.11144244647761473
147.8	0.11227064184306457
147.90000000000003	0.11487100845626494
148.	0.11950906927404825
148.10000000000002	0.1264283447625159
148.2	0.1357383793368758
148.3	0.14732466204920375
148.40000000000003	0.16080908214595457
148.5	0.17557221541173051
148.60000000000002	0.19082686368969182
148.7	0.2057165467436038
148.8	0.21940978936150712
148.90000000000003	0.23116971057976676
149.	0.2403916922607922
149.10000000000002	0.2466129509252058
149.2	0.24950352437172463
149.3	0.24884899532527777
149.40000000000003	0.2445333137477017
149.5	0.23652731562652604
149.60000000000002	0.2248860749955621
149.7	0.2097563572022254
149.8	0.19139395435080686
149.90000000000003	0.17018916088305708
150.	0.14669667532181663

==> data/fringes1c.dat <==
-150.	0.3978788392067866
-149.9	0.44083819710196426
-149.8	0.4764604558022793
-149.7	0.5051888337481821
-149.6	0.5275558078708203
-149.5	0.5440663040710281
-149.4	0.555136530561381
-149.3	0.5610647688361353
-149.2	0.5620190146345321
-149.1	0.5580328156017539
-149.	0.5490051971418646
-148.9	0.5347040019713987
-148.8	0.514775176208841
-148.7	0.4887643856464833
-148.6	0.45616265643015896
-148.5	0.41649500099892406
-148.4	0.36947946699456863
-148.3	0.3152894916671223
-148.2	0.25494304812756363
-148.1	0.1907945393391412
-148.	0.12699121926833787
-147.9	0.06958004109176787
-147.8	0.025832248221965403
-147.7	0.0025550931488028264
-147.6	0.0038436043687183267
-147.5	0.02946423281623583
-147.4	0.07495210014730878
-147.3	0.13335263725082092
-147.2	0.19745869751246367
-147.1	0.26140208580757585
-147.	0.32123181079886887
-146.9	0.3747525602452901
-146.8	0.42105357007551464
-146.7	0.46002343335313634
-146.6	0.49197399032104816
-146.5	0.5173899020852041
-146.4	0.5367782181368619
-146.3	0.55058521338527
-146.2	0.5591538918379727
-146.1	0.5627040126938315
-146.	0.5613235588454452
-145.9	0.5549656914465487
-145.8	0.5434489718201158
-145.7	0.5264618109626447
-145.6	0.503575601495786
-145.5	0.4742756878022878
-145.4	0.4380260294246864
-145.3	0.39439224706707615
-145.2	0.34325656335030624
-145.1	0.28515899372886283
-145.	0.22177294750480267
-144.9	0.15643866660532985
-144.8	0.09451216920794853
-144.7	0.04309805593805717
-144.6	0.009747873516692675
-144.5	0.00021898308027348378
-144.4	0.016284148671019818
-144.3	0.054982373444117355
-144.2	0.10985076624579625
-144.1	0.17326559760040372
-144.	0.23849768201533414
-143.9	0.30072292866009714
-143.8	0.35708164331288833
-143.7	0.4062465910012364
-143.6	0.44788928624816593
-143.5	0.4822367345673956
-143.4	0.5097656455928563
-143.3	0.5310149323371957
-143.2	0.5464807709921726
-143.1	0.5565627088817247
-143.	0.5615385850479435
-142.9	0.5615543823076954
-142.8	0.5566212590545422
-142.7	0.5466163202947669
-142.6	0.53128702592635
-142.5	0.5102623879503634
-142.4	0.48307813921378856
-142.3	0.4492286424332022
-142.2	0.40826579972111615
-142.1	0.359973447981454
-142.	0.3046494640930785
-141.9	0.24351356397676918
-141.8	0.17920176798667514
-141.7	0.1161827489056133
-141.6	0.06075557787604331
-141.5	0.020207254085606644
-141.4	0.000990107290444467
-141.3	0.006511629444402966
-141.2	0.03577254687119614
-141.1	0.08377952214788396
-141.	0.14344095379382757
-140.9	0.20773430874409868
-140.8	0.2711200345051991
-140.7	0.3299694309565787
-140.6	0.38233082621449194
-140.5	0.4274476738359273
-140.4	0.4652911225908542
-140.3	0.4962073928601361
-140.2	0.520686724575219
-140.1	0.5392261094043433
-140.	0.5522540582912596
-139.9	0.5600924221206038
-139.8	0.5629385039737512
-139.7	0.5608573643844929
-139.6	0.5537790317925565
-139.5	0.5414989028622523
-139.4	0.523682784056455
-139.3	0.4998816653729614
-139.2	0.4695663294567462
-139.1	0.43219905184248864
-139.	0.38736889782898626
-138.9	0.33502571661574065
-138.8	0.275846439129935
-138.7	0.2117341242043481
-138.6	0.14635200365429732
-138.5	0.08541449603232085
-138.4	0.036275291883099844
-138.3	0.00642838902740249
-138.2	0.00115206775189031
-138.1	0.02143614974486537
-138.	0.06355884701849356
-137.9	0.1206216620386504
-137.8	0.18496871278967866
-137.7	0.25011395849120166
-137.6	0.311568838863649
-137.5	0.36677542568877247
-137.4	0.4146251750417811
-137.3	0.45492533555779546
-137.2	0.4879751269869352
-137.1	0.5142812890467185
-137.	0.5343872971091439
-136.9	0.5487796398705813
-136.8	0.5578407662217584
-136.7	0.5618278923300476
-136.6	0.5608649667569977
-136.5	0.5549409099218034
-136.4	0.5439113451673919
-136.3	0.5275043051706154
-136.2	0.5053337179612686
-136.1	0.4769286993051573
-136.	0.44179252386692214
-135.9	0.39951277503389265
-135.8	0.3499518973041553
-135.7	0.29354887920581363
-135.6	0.2317428923908055
-135.5	0.16746264110728384
-135.4	0.10548925922329683
-135.3	0.05233105475189069
-135.2	0.015214009856416922
-135.1	0.00015349265212995664
-135.	0.009830323169877062
-134.9	0.04251142222212436
-134.8	0.09275686313390964
-134.7	0.15342008960686246
-134.6	0.2177107527427223
-134.5	0.28042800239304244
-134.4	0.33825293382778754
-134.3	0.38945788617823135
-134.2	0.43342259495682117
-134.1	0.47018751233552425
-134.	0.5001245901037851
-133.9	0.5237244905487083
-133.8	0.5414713153471017
-133.7	0.5537743933642331
-133.6	0.5609337904231011
-133.5	0.5631240974366597
-133.4	0.5603873074866018
-133.3	0.5526301084105615
-133.2	0.5396243481578035
-133.1	0.5210126099940928
-133.	0.49632465014199817
-132.9	0.4650158165018254
-132.8	0.4265462265304624
-132.7	0.3805291890295046
-132.6	0.3269856640888319
-132.5	0.2667373628468181
-132.4	0.20193001582768183
-132.3	0.13656525078992648
-132.2	0.07672445265084901
-132.1	0.02999816896300249
-132.	0.003783085160130931
-131.9	0.0028270110891414923
-131.8	0.0273075276146801
-131.7	0.07275504958456924
-131.6	0.1318769823139945
-131.5	0.19702541505454652
-131.4	0.261978513043298
-131.3	0.3225860767076891
-131.2	0.37658535850949676
-131.1	0.42307795017252814
-131.	0.4619998507543179
-130.9	0.49371785616358044
-130.8	0.5187660280756144
-130.7	0.537690962830764
-130.6	0.5509687448134519
-130.5	0.5589643868380265
-130.4	0.5619143490275762
-130.3	0.5599205728231278
-130.2	0.5529499903023464
-130.1	0.5408373824168229
-130.	0.5232926761711086
-129.9	0.4999171753657336
-129.8	0.47023763682171343
-129.7	0.43377317328754755
-129.6	0.39015759715587695
-129.5	0.3393467201386498
-129.4	0.28193877807442713
-129.3	0.21960976590694542
-129.2	0.15558810987385566
-129.1	0.09494946563786964
-129.	0.044356333598787684
-128.9	0.0108881125653051
-128.8	0.000043722995181131295
-128.7	0.01375293674017186
-128.6	0.049598100544980206
-128.5	0.1017834356670561
-128.4	0.16318791319336887
-128.3	0.22729443501598584
-128.2	0.28924501248790224
-128.1	0.34601469144568486
-128.	0.3960789270852691
-127.9	0.4389356153370288
-127.8	0.4746814549648828
-127.7	0.5037057329762292
-127.6	0.5264945835733875
-127.5	0.5435165334159607
-127.4	0.5551604112156986
-127.3	0.5617039284619901
-127.2	0.5632987329981528
-127.1	0.559963581168373
-127.	0.5515815144139715
-126.9	0.5379002381086663
-126.8	0.5185381191110834
-126.7	0.4930022444243658
-126.6	0.46073075498481314
-126.5	0.4211799087106102
-126.4	0.3739865656480869
-126.3	0.319244792262062
-126.2	0.2579280296728873
-126.1	0.19243820664669942
-126.	0.1271334123484337
-125.9	0.068475247772413
-125.8	0.02428413092936832
-125.7	0.0018234882498322218
-125.6	0.005260559525508433
-125.5	0.033929943918005835
-125.4	0.082623078467045
-125.3	0.14368891831726743
-125.2	0.20952253142009106
-125.1	0.2741849072391769
-125.	0.33386728619710293
-124.9	0.38659724885272706
-124.8	0.4316799907496968
-124.7	0.46917495056581576
-124.6	0.499513014670327
-124.5	0.5232535555216493
-124.4	0.5409452225825072
-124.3	0.5530531529070861
-124.2	0.5599246552328145
-124.1	0.5617753370971359
-124.	0.5586852205698051
-123.9	0.5505996371553535
-123.8	0.5373334396031998
-123.7	0.5185802541681945
-123.6	0.49393199758513984
-123.5	0.46291848613806813
-123.4	0.42508319417753004
-123.3	0.38011867496232493
-123.2	0.32809083161421465
-123.1	0.2697763407147818
-123.	0.20710392674027922
-122.9	0.14360285839729342
-122.8	0.08461434053151692
-122.7	0.03688713827272387
-122.6	0.007261745420913643
-122.5	0.0006478627801302222
-122.4	0.018217856947716805
-122.3	0.056936076018365304
-122.2	0.11074820865255162
-122.1	0.17263545865712454
-122.	0.23638761772250177
-121.9	0.297487829567427
-121.8	0.35318620904765924
-121.7	0.4021394425506384
-121.6	0.44394544743273695
-121.5	0.47874439644538586
-121.4	0.5069348137234275
-121.3	0.5289935864836709
-121.2	0.5453711451388643
-121.1	0.5564346121742375
-121.	0.5624388456174583
-120.9	0.5635123448815768
-120.8	0.5596504239478883
-120.7	0.5507120403654742
-120.6	0.5364198838046884
-120.5	0.5163666116645764
-120.4	0.49003439452649644
-120.3	0.45684117678739183
-120.2	0.41623598216475505
-120.1	0.3678764918514474
-120.	0.31192986647616006
-119.9	0.2495271212125102
-119.8	0.18334102849519873
-119.7	0.11810871574999524
-119.6	0.060692856507524214
-119.5	0.019144701271376012
-119.4	0.0005627961662952816
-119.3	0.008482383274211294
-119.2	0.04135855329136723
-119.1	0.093245018972819
-119.	0.15616119925034233
-118.9	0.2225762013413622
-118.8	0.28685181078807354
-118.7	0.34552546010768626
-118.6	0.3969127302410508
-118.5	0.4405182210484694
-118.4	0.47652121705661804
-118.3	0.5054142962659169
-118.2	0.5277807347682157
-118.1	0.5441704563779411
-118.	0.5550372185717086
-117.9	0.5607103899799694
-117.8	0.5613846549437157
-117.69999999999999	0.5571182831002264
-117.6	0.5478355831797531
-117.5	0.533332759704416
-117.4	0.5132895619501068
-117.3	0.4872927155120575
-117.19999999999999	0.4548818894947021
-117.1	0.4156352447942031
-117.	0.3693186421166591
-116.9	0.3161265516317792
-116.8	0.25703355473874634
-116.69999999999999	0.19423396862649267
-116.6	0.1315509087806213
-116.5	0.07454933756032212
-116.4	0.029983869847357993
-116.3	0.004360582060112981
-116.19999999999999	0.0019388617250303832
-116.1	0.023148010105921737
-116.	0.06441702773947737
-115.9	0.11953375246768394
-115.8	0.18165211246838803
-115.69999999999999	0.24489419403878449
-115.6	0.3050768597646997
-115.5	0.3597038487684656
-115.4	0.40759060015847476
-115.3	0.44841715220948186
-115.19999999999999	0.4823548131129155
-115.1	0.5098036303799555
-115.	0.5312268082678229
-114.9	0.5470543561838642
-114.8	0.5576306182751072
-114.69999999999999	0.5631871841845549
-114.6	0.5638292300927609
-114.5	0.5595283764683153
-114.4	0.5501188942276036
-114.3	0.5352972302073276
-114.19999999999999	0.5146281981412866
-114.1	0.48756575083999254
-114.	0.45350304666814223
-113.9	0.41187627850448
-113.8	0.36235849672967135
-113.69999999999999	0.305187286867628
-113.6	0.24165577101933242
-113.5	0.17472422001265583
-113.4	0.1095384283977595
-113.3	0.05339442518043109
-113.19999999999999	0.014586320578883677
-113.1	0.000020242171876994913
-113.	0.012542425123810336
-112.9	0.04968051720465529
-112.8	0.10474073456645062
-112.69999999999999	0.16943507409968991
-112.6	0.2363358327850024
-112.5	0.3001252215099175
-112.4	0.3576948803191225
-112.3	0.40764936542173635
-112.19999999999999	0.4496910460979599
-112.1	0.48411713812408347
-112.	0.5114804656334321
-111.9	0.5323872620412183
-111.8	0.5473881173574864
-111.69999999999999	0.5569250045263511
-111.6	0.5613091008200378
-111.5	0.5607141112235208
-111.4	0.555176823654307
-111.3	0.5446013544149925
-111.19999999999999	0.5287670083958871
-111.1	0.5073428434923009
-111.	0.47991572260499155
-110.9	0.4460435093439428
-110.8	0.40535127683790295
-110.69999999999999	0.35769469709218477
-110.6	0.3034164746875913
-110.5	0.24370757340996682
-110.4	0.1810356989645423
-110.3	0.11950044693974829
-110.19999999999999	0.06483491505195772
-110.1	0.023708698463533795
-110.	0.0021999272647265635
-109.9	0.0038735031905132856
-109.8	0.028452101779785303
-109.69999999999999	0.07192521253491294
-109.6	0.1280227954538095
-109.5	0.1901332970001946
-109.4	0.2527277317086329
-109.3	0.3119440559836457
-109.19999999999999	0.3655162922335342
-109.1	0.412396088677506
-109.	0.4523282892355453
-108.9	0.48550364469875035
-108.8	0.5123165237274503
-108.69999999999999	0.5332123724931086
-108.6	0.5485987011423531
-108.5	0.558796171502968
-108.4	0.5640127981081706
-108.3	0.5643303040958452
-108.19999999999999	0.5596963200471292
-108.1	0.5499196373266168
-108.	0.5346688085826113
-107.9	0.5134778809315332
-107.8	0.4857679628703497
-107.69999999999999	0.45090078685351853
-107.6	0.40829122211458235
-107.5	0.35761864286489464
-107.4	0.29918487821460077
-107.3	0.23444809294603125
-107.19999999999999	0.16667590907086838
-107.1	0.10146288580878213
-107.	0.046587122589738905
-106.9	0.01061231619701885
-106.8	0.00022740127894333334
-106.69999999999999	0.0175205933429104
-106.6	0.05902561868838934
-106.5	0.1172770686527893
-106.4	0.18369591705714175
-106.3	0.2509880319103333
-106.19999999999999	0.3141802295661316
-106.1	0.37053138304835354
-106.	0.41894001968935346
-105.9	0.4593073162038274
-105.8	0.49204802620058824
-105.69999999999999	0.5177744994413644
-105.6	0.5371152305437326
-105.5	0.5506208754414567
-105.4	0.55872113520112
-105.3	0.5617086693732896
-105.19999999999999	0.5597361473562467
-105.1	0.5528192774532209
-105.	0.540843133933342
-104.9	0.5235724431042531
-104.8	0.5006696493156005
-104.69999999999999	0.4717283456003938
-104.6	0.4363345576524171
-104.5	0.3941743128848281
-104.4	0.34521111128609283
-104.3	0.2899557529652554
-104.19999999999999	0.22983133196426375
-104.1	0.16757937406569254
-104.	0.1075463473341219
-103.9	0.05556440077468507
-103.8	0.018120813527499367
-103.69999999999999	0.0007806828955980744
-103.6	0.0063918312007049
-103.5	0.034028292238477656
-103.4	0.07934449200407596
-103.3	0.13610717411784448
-103.19999999999999	0.19799017276711367
-103.1	0.2598211765122884
-103.	0.3180421809996127
-102.9	0.3705931094288227
-102.8	0.416539854352571
-102.69999999999999	0.4556757584275161
-102.6	0.48820023217030106
-102.5	0.5144954383942821
-102.4	0.5349854544830831
-102.3	0.550053528647152
-102.19999999999999	0.5599959546978257
-102.1	0.5649970132918591
-102.	0.5651149217604083
-101.9	0.560273000012599
-101.8	0.550253574629173
-101.69999999999999	0.5346951798246543
-101.6	0.5130972485271513
-101.5	0.4848418074181964
-101.4	0.4492499541091669
-101.3	0.40570301465148
-101.19999999999999	0.3538729091031853
-101.1	0.2941148237759896
-101.	0.22805280337803935
-100.9	0.15928635586964188
-100.8	0.09391394657872512
-100.69999999999999	0.040267579633697974
-100.6	0.007226348273865825
-100.5	0.001237111798955956
-100.4	0.023539623927982825
-100.3	0.06957964889262157
-100.19999999999999	0.13107878833211312
-100.1	0.19918044844712826
-100.	0.2667602685361006
-99.9	0.32922198034355793
-99.8	0.38421158534348654
-99.69999999999999	0.4309311742622132
-99.6	0.4694843498964122
-99.5	0.5004041974043093
-99.4	0.524362237276381
-99.3	0.5420084795309486
-99.19999999999999	0.5538928342403701
-99.1	0.5604320179221101
-99.	0.561899693669566
-98.9	0.5584274167904391
-98.8	0.5500103733244956
-98.69999999999999	0.5365161269879948
-98.6	0.5176978046274058
-98.5	0.4932162940200693
-98.4	0.46267981843477624
-98.3	0.42571407457525634
-98.19999999999999	0.38208155202303706
-98.1	0.33187229738497936
-98.	0.2757837986552674
-97.9	0.21548218607531727
-97.8	0.15397366271428392
-97.69999999999999	0.09580882648457026
-97.6	0.04683861508252425
-97.5	0.013270252154641166
-97.4	0.00008606970252230765
-97.3	0.009418814924375211
-97.19999999999999	0.03977046780206059
-97.1	0.08656751706448013
-97.	0.14369824653310162
-96.9	0.20516019109149192
-96.8	0.26613697418680826
-96.69999999999999	0.32335421570760975
-96.6	0.374933303930478
-96.5	0.4200337007952974
-96.4	0.4584824152582134
-96.3	0.4904779420832105
-96.19999999999999	0.5163845775292073
-96.1	0.5366020108487137
-96.	0.5514878716365783
-95.9	0.5613136901306252
-95.8	0.566240066712772
-95.69999999999999	0.5663017993097818
-95.6	0.561397610114356
-95.5	0.5512822260692889
-95.4	0.5355615660598847
-95.3	0.513695583103434
-95.19999999999999	0.4850191001255092
-95.1	0.44880022280056625
-95.	0.40436976153253035
-94.9	0.3513721425482872
-94.8	0.29019856550296724
-94.69999999999999	0.22263672718490501
-94.6	0.152648969392973
-94.5	0.08691403217381369
-94.4	0.034422006968618336
-94.3	0.004437838765609186
-94.19999999999999	0.0031361009330949864
-94.1	0.0307823998803013
-94.	0.08160150432894593
-93.9	0.14644159703927553
-93.8	0.21618436039581762
-93.69999999999999	0.28392374903136475
-93.6	0.34548519335202443
-93.5	0.3989304448729964
-93.4	0.44377962697201545
-93.3	0.48034455368353723
-93.19999999999999	0.5092780325299721
-93.1	0.531310227781052
-93.	0.5471114543826914
-92.9	0.5572295634978096
-92.8	0.5620671651758199
-92.69999999999999	0.5618781943361031
-92.6	0.5567729542547687
-92.5	0.5467268301918826
-92.4	0.5315918246731199
-92.3	0.5111131423881989
-92.19999999999999	0.48495615434598466
-92.1	0.45275282170735126
-92.	0.4141812514335512
-91.9	0.36909669214254653
-91.8	0.3177339418828087
-91.69999999999999	0.26099266596552806
-91.6	0.20078590721422196
-91.5	0.1403642357424165
-91.4	0.08442718436717513
-91.3	0.03875745337803689
-91.19999999999999	0.009191348491066346
-91.1	0.00008016680047703869
-91.	0.012868626444477598
-90.9	0.04557658822031207
-90.8	0.09350584864072253
-90.69999999999999	0.15073715516575534
-90.6	0.2116167398554866
-90.5	0.27167586537197036
-90.4	0.3279012634065064
-90.3	0.3785723211501382
-90.19999999999999	0.4229233874921828
-90.1	0.4608022397721855
-90.	0.4923983913843777
-89.9	0.5180536824897829
-89.8	0.5381411326110792
-89.69999999999999	0.5529919162894186
-89.6	0.5628527955814763
-89.5	0.5678610572991672
-89.4	0.56802841452462
-89.3	0.5632288573308653
-89.19999999999999	0.5531883479394104
-89.1	0.5374772111259211
-89.	0.5155100348826197
-88.9	0.48656422070656785
-88.8	0.44983876474808854
-88.69999999999999	0.4045909737613442
-88.6	0.35040938456758325
-88.5	0.28769474060150246
-88.4	0.21839122258044347
-88.3	0.1468632073249275
-88.19999999999999	0.08047582543495803
-88.1	0.02902704891972982
-88.	0.0022702441597902906
-87.9	0.00606313435023179
-87.8	0.03951570474454467
-87.69999999999999	0.09544520007959657
-87.6	0.16374734548966335
-87.5	0.23506966360716788
-87.4	0.30279442232135406
-87.3	0.3632310954236029
-87.19999999999999	0.4148961151859971
-87.1	0.4576467047006411
-87.	0.49200992081211425
-86.9	0.5187593272631604
-86.8	0.5386822606890416
-86.69999999999999	0.5524671088933607
-86.6	0.5606574777897544
-86.5	0.5636401088081132
-86.4	0.5616480943761851
-86.3	0.5547702275134295
-86.19999999999999	0.5429629578916322
-86.1	0.526065084537239
-86.	0.5038182286305481
-85.89999999999999	0.4758991466900661
-85.8	0.4419735643205131
-85.7	0.4017853917151031
-85.6	0.3552987163745403
-85.5	0.3029092443693871
-85.39999999999999	0.24572924653229797
-85.3	0.18591371971571832
-85.2	0.12692573310200153
-85.1	0.0735487450730115
-85.	0.03140964422462557
-84.89999999999999	0.005897293321008704
-84.8	0.000709097538484907
-84.7	0.016651253378935794
-84.6	0.05135787533312038
-84.5	0.10009923169310526
-84.39999999999999	0.15720295601364714
-84.3	0.21737589909335447
-84.2	0.27648246377224867
-84.1	0.331747192820757
-84.	0.38158590884453325
-83.89999999999999	0.42529176417418924
-83.8	0.46272273840473216
-83.7	0.49405308181704405
-83.6	0.5195988614832842
-83.5	0.5397050427987968
-83.39999999999999	0.5546761682899932
-83.3	0.5647347549818451
-83.2	0.569995605806322
-83.1	0.5704481075061626
-83.	0.565941745631125
-82.89999999999999	0.5561727617133702
-82.8	0.5406727677266316
-82.7	0.5188042525382438
-82.6	0.4897748237024268
-82.5	0.4526939146156414
-82.39999999999999	0.4067148054620206
-82.3	0.3513305007118373
-82.2	0.2869115491353141
-82.1	0.21554294190769568
-82.	0.14204015513616913
-81.89999999999999	0.07460261116902095
-81.8	0.024051466541703096
-81.7	0.0007737415791965633
-81.6	0.010235757591182925
-81.5	0.050123360811947855
-81.39999999999999	0.11158813257333615
-81.3	0.18348095512947502
-81.2	0.25627013127250364
-81.1	0.32373011938456187
-81.	0.3827398710021622
-80.89999999999999	0.4323204973534652
-80.8	0.47268871134965623
-80.7	0.5045934032275347
-80.6	0.5289281197114732
-80.5	0.5465338901071035
-80.39999999999999	0.5581132036389764
-80.3	0.5642019038687938
-80.2	0.5651681839979711
-80.1	0.5612226371603598
-80.	0.5524320765992121
-79.89999999999999	0.5387349622296423
-79.8	0.5199595790414766
-79.7	0.495848824131682
-79.6	0.4660983315884985
-79.5	0.43041804078141876
-79.39999999999999	0.3886308838201072
-79.3	0.34082440125192887
-79.2	0.28756767601902666
-79.1	0.23018925461891923
-79.	0.17107139340976732
-78.89999999999999	0.11384748301573867
-78.8	0.06331459401212383
-78.7	0.0248627504544097
-78.6	0.003377290308587621
-78.5	0.0019050827033951939
-78.39999999999999	0.02068045432403806
-78.3	0.057047157621683144
-78.2	0.10632214509040121
-78.1	0.1631168086314206
-78.	0.22249864746731457
-77.89999999999999	0.2806460979440025
-77.8	0.3349986168481101
-77.7	0.3840895270201267
-77.6	0.4272577294522472
-77.5	0.4643634526016535
-77.39999999999999	0.4955613970351633
-77.3	0.5211399897920247
-77.2	0.5414158170773731
-77.1	0.556667433243284
-77.	0.5670943374947516
-76.89999999999999	0.5727903509922175
-76.8	0.5737239788509846
-76.7	0.569721125053393
-76.6	0.5604479773914377
-76.5	0.5453946541694917
-76.39999999999999	0.5238644267423358
-76.3	0.49498083279165633
-76.2	0.45773857539331114
-76.1	0.41114712802906644
-76.	0.3545491164425461
-75.89999999999999	0.2882254150329463
-75.8	0.2143710067289369
-75.7	0.13831197051992467
-75.6	0.06928916522203242
-75.5	0.019458916249405947
-75.39999999999999	0.00004526890624067159
-75.3	0.01599080272447569
-75.2	0.0631529707288476
-75.1	0.13066658492610525
-75.	0.2062471215768906
-74.89999999999999	0.28029151001833497
-74.8	0.34712038217905866
-74.7	0.40429570010907595
-74.6	0.4514032240777595
-74.5	0.48904193565944715
-74.39999999999999	0.5181859207062145
-74.3	0.539844050063034
-74.2	0.5549041690114809
-74.1	0.56407628572223
-74.	0.5678831090120858
-73.89999999999999	0.5666703801983473
-73.8	0.5606238139725108
-73.7	0.5497874441454608
-73.6	0.5340826566523653
-73.5	0.5133300902656452
-73.39999999999999	0.4872790444373623
-73.3	0.4556516886813849
-73.19999999999999	0.4182123743959018
-73.1	0.37487510839261273
-73.	0.3258627267032757
-72.89999999999999	0.27192504282300145
-72.8	0.21460278981813918
-72.69999999999999	0.15648146653887546
-72.6	0.10131524947962035
-72.5	0.05384493672149003
-72.39999999999999	0.01915572428221441
-72.3	0.0015972337777340542
-72.19999999999999	0.003592792691415789
-72.1	0.024881593623802017
-72.	0.06260473970264753
-71.89999999999999	0.11218624755955676
-71.8	0.1685411808553792
-71.69999999999999	0.2270877221828256
-71.6	0.28429625533667874
-71.5	0.3377995993568782
-71.39999999999999	0.38623270876579907
-71.3	0.4289704070929543
-71.19999999999999	0.46586995615219345
-71.1	0.4970643336539996
-71.	0.5228140406568358
-70.89999999999999	0.5434081670534158
-70.8	0.5591009165281442
-70.69999999999999	0.5700709126203174
-70.6	0.5763934403494861
-70.5	0.5780186157785135
-70.39999999999999	0.5747508680396307
-70.3	0.5662272708168153
-70.19999999999999	0.5518948295953294
-70.1	0.5309910364456799
-70.	0.5025400107406507
-69.89999999999999	0.46539199082132093
-69.8	0.41836192674578554
-69.69999999999999	0.36056678459375424
-69.6	0.29210848928288424
-69.5	0.21523385932863945
-69.39999999999999	0.1358471830181455
-69.3	0.06452304866631742
-69.19999999999999	0.015212544770016514
-69.1	0.0002615154256008082
-69.	0.023847367077058087
-68.89999999999999	0.07938185685263613
-68.8	0.15351789398872007
-68.69999999999999	0.23278184748529027
-68.6	0.3077002868062004
-68.5	0.37336347418922483
-68.39999999999999	0.42816022649723917
-68.3	0.47230619963836473
-68.19999999999999	0.5068003157329417
-68.1	0.5328377591761201
-68.	0.5515314030848499
-67.89999999999999	0.5638039570216692
-67.8	0.5703627921016963
-67.69999999999999	0.5717097223696815
-67.6	0.568162619276209
-67.5	0.559879049005256
-67.39999999999999	0.546879009000843
-67.3	0.5290675508639033
-67.19999999999999	0.5062604943937461
-67.1	0.47821858786289667
-67.	0.4446978278205648
-66.89999999999999	0.405526161185213
-66.8	0.36071856046652667
-66.69999999999999	0.31064111829171703
-66.6	0.2562257421419144
-66.5	0.19921353527154304
-66.39999999999999	0.1423617422491241
-66.3	0.08949267146778515
-66.19999999999999	0.045227264581756
-66.1	0.014295751599244365
-66.	0.0005038873147099226
-65.89999999999999	0.0056967844765482955
-65.8	0.02919788836283696
-65.69999999999999	0.06802075285956687
-65.6	0.11773829361943942
-65.5	0.1735741384513712
-65.39999999999999	0.23127948455067449
-65.3	0.287593078245619
-65.19999999999999	0.34032151642622627
-65.1	0.38818871154328216
-65.	0.43059876807173175
-64.89999999999999	0.46740345506437786
-64.8	0.49871397103950615
-64.69999999999999	0.5247642467958834
-64.6	0.5458180783706157
-64.5	0.562108112382704
-64.39999999999999	0.5737953798294759
-64.3	0.5809403368454119
-64.19999999999999	0.583478707056677
-64.1	0.5811973939957875
-64.	0.5737075103126507
-63.89999999999999	0.5604137893414387
-63.8	0.5404836070624935
-63.69999999999999	0.5128270867765342
-63.599999999999994	0.47611700810311025
-63.5	0.42891118415394963
-63.39999999999999	0.36999881462256934
-63.3	0.2991684856159044
-63.19999999999999	0.21861117491648954
-63.099999999999994	0.134875458899467
-63.	0.06028614563794205
-62.89999999999999	0.0112831836780737
-62.8	0.0017357236587881963
-62.69999999999999	0.03460681411235944
-62.599999999999994	0.09990842799463494
-62.5	0.18122421063834698
-62.39999999999999	0.2639480433384047
-62.3	0.3390903185290384
-62.19999999999999	0.40282248699148554
-62.099999999999994	0.4545291967898441
-62.	0.4951156118205946
-61.89999999999999	0.5259841104502526
-61.8	0.548533563265958
-61.69999999999999	0.5639594999859833
-61.599999999999994	0.5732006803119495
-61.5	0.576947216925444
-61.39999999999999	0.5756694646009315
-61.3	0.5696503063902026
-61.19999999999999	0.5590149026011018
-61.099999999999994	0.5437574083201155
-61.	0.5237669589672187
-60.89999999999999	0.4988570966050635
-60.8	0.468804599167558
-60.69999999999999	0.4334056612796876
-60.599999999999994	0.39255927522332396
-60.5	0.3463883055070001
-60.39999999999999	0.2954055206856946
-60.3	0.24072022230223372
-60.19999999999999	0.18425550676670271
-60.099999999999994	0.1289043896554382
-60.	0.07850625937414524
-59.89999999999999	0.03750976476633864
-59.8	0.010259923485006523
-59.69999999999999	0.00003160509064976177
-59.599999999999994	0.008148582356827791
-59.5	0.03359407294960744
-59.39999999999999	0.0733138393402732
-59.3	0.12305415316073746
-59.19999999999999	0.17833987171895285
-59.099999999999994	0.23523219632010853
-59.	0.2907143716960167
-58.89999999999999	0.342749460705077
-58.8	0.39014070697373165
-58.69999999999999	0.4323177757311922
-58.599999999999994	0.46912688989868845
-58.5	0.5006594060403782
-58.39999999999999	0.5271256489532562
-58.3	0.5487676862012056
-58.19999999999999	0.5658006722806792
-58.099999999999994	0.5783726701233787
-58.	0.5865345980599423
-57.89999999999999	0.5902137985717801
-57.8	0.5891862454797929
-57.69999999999999	0.583043705420553
-57.599999999999994	0.5711538241614993
-57.5	0.5526144477967785
-57.39999999999999	0.5262113902038488
-57.3	0.49040731115943625
-57.19999999999999	0.4434296864870469
-57.099999999999994	0.383604583882156
-57.	0.3102053775032431
-56.89999999999999	0.22517000580751798
-56.8	0.13572873302302477
-56.69999999999999	0.05655629285900863
-56.599999999999994	0.007665430388582955
-56.5	0.0050199394481547435
-56.39999999999999	0.049513548466202185
-56.3	0.12627233425353515
-56.19999999999999	0.2151419383606194
-56.099999999999994	0.3006941431323125
-56.	0.37501051057353496
-55.89999999999999	0.43575006609034794
-55.8	0.48346684679000945
-55.69999999999999	0.5197892011042722
-55.599999999999994	0.5464991471421485
-55.5	0.5651613730749357
-55.39999999999999	0.5770192523047919
-55.3	0.5830004432357497
-55.19999999999999	0.5837581958151187
-55.099999999999994	0.5797179404287115
-55.	0.571118806598956
-54.89999999999999	0.5580483721622806
-54.8	0.5404726063208632
-54.69999999999999	0.5182647394011883
-54.599999999999994	0.49123808279235925
-54.5	0.459189216415719
-54.39999999999999	0.4219595179201934
-54.3	0.3795242151019624
-54.19999999999999	0.332117593751419
-54.099999999999994	0.28039793196187157
-54.	0.22564195396269493
-53.89999999999999	0.16993192125474357
-53.8	0.11625974353890377
-53.69999999999999	0.06843671266273826
-53.599999999999994	0.030700871319605333
-53.5	0.007000972477423554
-53.39999999999999	0.00011009380835695602
-53.3	0.01089221808281114
-53.19999999999999	0.03805722042997345
-53.099999999999994	0.07852687765078148
-53.	0.12823035456627868
-52.89999999999999	0.1829772966566719
-52.8	0.23911273414432987
-52.69999999999999	0.2938411863745967
-52.599999999999994	0.34526718905752385
-52.5	0.3922663870241541
-52.39999999999999	0.43429277860850957
-52.3	0.4711890996343258
-52.19999999999999	0.50303054411453
-52.099999999999994	0.5300082544262603
-52.	0.5523474341488294
-51.89999999999999	0.5702510962591062
-51.8	0.5838604072981335
-51.69999999999999	0.5932238639581415
-51.599999999999994	0.5982689184734808
-51.5	0.5987707003358974
-51.39999999999999	0.5943131785986171
-51.3	0.5842389181815062
-51.19999999999999	0.5675857287821772
-51.099999999999994	0.5430150115257371
-51.	0.5087546548483639
-50.89999999999999	0.46262474328040754
-50.8	0.40231677378990216
-50.69999999999999	0.32628978974012546
-50.599999999999994	0.2358710291012353
-50.5	0.1389125296423791
-50.39999999999999	0.05330887669864396
-50.3	0.004412120723378044
-50.19999999999999	0.011097139421355802
-50.099999999999994	0.07051276139058481
-50.	0.16059255146011295
-49.89999999999999	0.25687746563559005
-49.8	0.34393859679480676
-49.69999999999999	0.41583045880268404
-49.599999999999994	0.47217110098780357
-49.5	0.5148150041275205
-49.39999999999999	0.5460895843452634
-49.3	0.5680890279598615
-49.19999999999999	0.5824785271375644
-49.099999999999994	0.5904986196443985
-49.	0.5930299573202006
-48.89999999999999	0.5906646587125088
-48.8	0.5837673683514495
-48.69999999999999	0.5725235157158145
-48.599999999999994	0.5569773430124981
-48.5	0.537063946924323
-48.39999999999999	0.5126403002040141
-48.3	0.4835209387151779
-48.19999999999999	0.449524994921186
-48.099999999999994	0.41054235637188446
-48.	0.3666271994798426
-47.89999999999999	0.3181254012805524
-47.8	0.2658355924293453
-47.69999999999999	0.21118818332274752
-47.599999999999994	0.1563999512411753
-47.5	0.10452737383581014
-47.39999999999999	0.059317436673512226
-47.3	0.024774207522859103
-47.19999999999999	0.004455434324146721
-47.099999999999994	0.0006717226085614062
-47.	0.013887621290836438
-46.89999999999999	0.04259515226943089
-46.8	0.0837209815612064
-46.69999999999999	0.1333748664930109
-46.599999999999994	0.18762869834012935
-46.5	0.24308383133728031
-46.39999999999999	0.29714411337463265
-46.3	0.3480427498311477
-46.19999999999999	0.39472308829656055
-46.099999999999994	0.43666419522176225
-46.	0.47370902165280687
-45.89999999999999	0.5059216471071935
-45.8	0.5334796292335449
-45.69999999999999	0.5565972558724984
-45.599999999999994	0.5754718779666863
-45.5	0.5902451949188464
-45.39999999999999	0.6009722432286247
-45.3	0.6075917849051429
-45.19999999999999	0.6098923151530442
-45.099999999999994	0.6074678891408012
-45.	0.5996576182287083
-44.89999999999999	0.5854628928207503
-44.8	0.5634398685175145
-44.69999999999999	0.5315791799528652
-44.599999999999994	0.4872304150084259
-44.5	0.4272530825184775
-44.39999999999999	0.34886453440079795
-44.3	0.2521422891019573
-44.19999999999999	0.14523664062012775
-44.099999999999994	0.050518309334245684
-44.	0.0017143127247890358
-43.89999999999999	0.021757010390687195
-43.8	0.10064953040637047
-43.69999999999999	0.20566704792203055
-43.599999999999994	0.3081250266350461
-43.5	0.39432362795558734
-43.39999999999999	0.4615199454655188
-43.3	0.5117190619869382
-43.19999999999999	0.5480813878559644
-43.099999999999994	0.573510866110627
-43.	0.590287611677782
-42.89999999999999	0.6000808809055511
-42.8	0.6040623563390612
-42.69999999999999	0.6030227032361417
-42.599999999999994	0.597465683732647
-42.5	0.587678296068778
-42.39999999999999	0.5737821759909377
-42.3	0.5557726089343922
-42.19999999999999	0.5335512290000509
-42.099999999999994	0.5069582619423059
-42.	0.4758104007613982
-41.89999999999999	0.43995103856396134
-41.8	0.3993202268661143
-41.69999999999999	0.35405146356620043
-41.599999999999994	0.30459952408951413
-41.5	0.25189535081672093
-41.39999999999999	0.19750745153160854
-41.3	0.14376329522963724
-41.19999999999999	0.09375490526605468
-41.099999999999994	0.05113929017251436
-41.	0.01967705606292915
-40.89999999999999	0.0025523903220303545
-40.8	0.0016573354531103192
-40.69999999999999	0.017111875664342538
-40.599999999999994	0.04723329675265691
-40.5	0.08896910683866466
-40.39999999999999	0.13859865535382987
-40.3	0.19243004016773368
-40.19999999999999	0.24729353725264447
-40.099999999999994	0.30077205958153663
-40.	0.35121664745239173
-39.89999999999999	0.3976353829108606
-39.8	0.43953452810035376
-39.69999999999999	0.4767620542017501
-39.599999999999994	0.5093768591325595
-39.5	0.5375492517614092
-39.39999999999999	0.5614892256008759
-39.3	0.5813956707816118
-39.19999999999999	0.5974191938537752
-39.099999999999994	0.6096317799927834
-39.	0.6179971050847195
-38.89999999999999	0.6223353465049732
-38.8	0.6222755568521979
-38.69999999999999	0.6171869135328731
-38.599999999999994	0.6060776650154831
-38.5	0.587448974104877
-38.39999999999999	0.5590965296628659
-38.3	0.5178874125078634
-38.19999999999999	0.4596685976624597
-38.099999999999994	0.37985431873504666
-38.	0.27616570367978693
-37.89999999999999	0.15607070658785693
-37.8	0.04815933066986951
-37.69999999999999	0.00010237234704725102
-37.599999999999994	0.04035537496143189
-37.5	0.14461870814889605
-37.39999999999999	0.264857950568353
-37.3	0.3702138803609366
-37.19999999999999	0.4517736457906512
-37.099999999999994	0.5113350602432846
-37.	0.553441267168609
-36.89999999999999	0.5823269026032929
-36.8	0.6012162734134732
-36.69999999999999	0.6123859275762416
-36.599999999999994	0.6173861673343705
-36.5	0.6172442345184822
-36.39999999999999	0.6126155582862924
-36.3	0.6038888908213806
-36.19999999999999	0.5912581793097564
-36.099999999999994	0.574772681028306
-36.	0.5543743221862497
-35.89999999999999	0.5299294684769447
-35.8	0.5012613879943284
-35.69999999999999	0.46818958938782296
-35.599999999999994	0.43058257625130386
-35.5	0.3884307867106046
-35.39999999999999	0.34194552417213514
-35.3	0.2916857475471535
-35.19999999999999	0.2387051760095915
-35.099999999999994	0.18469493648811383
-35.	0.13207243060200094
-34.89999999999999	0.08394325508740334
-34.8	0.04385943737097853
-34.69999999999999	0.015340182508212098
-34.599999999999994	0.0012213128158797448
-34.5	0.003020136941991024
-34.39999999999999	0.02055881204897984
-34.3	0.0520109598663657
-34.19999999999999	0.09435036539049146
-34.099999999999994	0.14400908728683723
-34.	0.19750396982466067
-33.89999999999999	0.25186795476396223
-33.8	0.30484467213595073
-33.69999999999999	0.35489388207383504
-33.599999999999994	0.4010866842734521
-33.5	0.44295949527356504
-33.39999999999999	0.480370637471001
-33.3	0.5133800700680557
-33.19999999999999	0.542157339286384
-33.099999999999994	0.5669148041584844
-33.	0.5878600917621342
-32.89999999999999	0.6051611722379726
-32.8	0.6189177954690055
-32.69999999999999	0.6291333343317222
-32.599999999999994	0.635680746287686
-32.5	0.6382549148860336
-32.39999999999999	0.6363004885857361
-32.3	0.6288987515760931
-32.19999999999999	0.6145885453725937
-32.099999999999994	0.5910870252585775
-32.	0.5548815032091033
-31.89999999999999	0.5007522668689519
-31.799999999999997	0.4217114582974124
-31.69999999999999	0.3113389658275919
-31.599999999999994	0.1738832625319996
-31.5	0.04620811197170843
-31.39999999999999	0.001000743459036358
-31.299999999999997	0.07336396735970097
-31.19999999999999	0.2092476995858284
-31.099999999999994	0.34133015994231136
-31.	0.44315739622573963
-30.89999999999999	0.5148390720432799
-30.799999999999997	0.5634586244988797
-30.69999999999999	0.5956269631986431
-30.599999999999994	0.6160946479154956
-30.5	0.6280172100452276
-30.39999999999999	0.6334343922882291
-30.299999999999997	0.6336457562001483
-30.19999999999999	0.6294615844987417
-30.099999999999994	0.6213628259109718
-30.	0.6096024156844531
-29.89999999999999	0.5942706387025161
-29.799999999999997	0.5753394068963824
-29.69999999999999	0.5526954333449211
-29.599999999999994	0.526169630664108
-29.5	0.49556891206318954
-29.39999999999999	0.4607163603160613
-29.299999999999997	0.4215059188657747
-29.19999999999999	0.3779776320610344
-29.099999999999994	0.33041785880089336
-29.	0.27948401219855734
-28.89999999999999	0.22634297821250504
-28.799999999999997	0.1727948482750988
-28.69999999999999	0.12133085137537038
-28.599999999999994	0.07505595508163475
-28.5	0.037411906609484256
-28.39999999999999	0.011687197018275832
-28.299999999999997	0.00039818034961986397
-28.19999999999999	0.004727758525157515
-28.099999999999994	0.02423761125362745
-28.	0.05697782464117709
-27.89999999999999	0.0999457472929349
-27.799999999999997	0.1497056987103775
-27.69999999999999	0.20295593590104652
-27.599999999999994	0.2569076735764407
-27.5	0.3094489466878218
-27.39999999999999	0.35914060959553623
-27.299999999999997	0.40511589738974074
-27.19999999999999	0.44694465595896976
-27.099999999999994	0.48450084139678096
-27.	0.5178513952029524
-26.89999999999999	0.5471710229995251
-26.799999999999997	0.5726802997998084
-26.69999999999999	0.5946017244304709
-26.599999999999994	0.613127788810737
-26.5	0.6283953834208176
-26.39999999999999	0.6404610423459088
-26.299999999999997	0.6492710345110072
-26.19999999999999	0.6546185137658524
-26.099999999999994	0.6560758824548999
-26.	0.6528824194571687
-25.89999999999999	0.6437518234592747
-25.799999999999997	0.6265365820541774
-25.69999999999999	0.597643320187702
-25.599999999999994	0.5510674595382025
-25.5	0.47715176687441285
-25.39999999999999	0.3629326569135795
-25.299999999999997	0.20347996679896369
-25.19999999999999	0.04464315869055335
-25.099999999999994	0.008443965437789719
-25.	0.13332967860515094
-24.89999999999999	0.3028297833440213
-24.799999999999997	0.4358595222397744
-24.69999999999999	0.52411289321579
-24.599999999999994	0.5799762873852846
-24.5	0.6147479477343806
-24.39999999999999	0.6357633057264123
-24.299999999999997	0.6474451295366943
-24.19999999999999	0.6524320347374548
-24.099999999999994	0.6523030445318868
-24.	0.6479984404048159
-23.89999999999999	0.6400604833655403
-23.799999999999997	0.6287728899203525
-23.69999999999999	0.6142438543461494
-23.599999999999994	0.5964577066254505
-23.5	0.5753097531164765
-23.39999999999999	0.5506334435166141
-23.299999999999997	0.522226444494593
-23.19999999999999	0.48988123263658
-23.099999999999994	0.45342570618992617
-23.	0.4127794419040518
-22.89999999999999	0.36803080389236537
-22.799999999999997	0.31953793229443217
-22.69999999999999	0.26805093835885585
-22.599999999999994	0.21484142695852446
-22.5	0.16180790552731994
-22.39999999999999	0.11150486605335509
-22.299999999999997	0.0670300959951447
-22.19999999999999	0.03171786940169676
-22.099999999999994	0.008642329328483318
-22.	0.000029656062461661605
-21.900000000000006	0.0067629369894137885
-21.799999999999983	0.028171066790446547
-21.69999999999999	0.062191217038896365
-21.599999999999994	0.10583553451518429
-21.5	0.1557783793824753
-21.400000000000006	0.20887331509988893
-21.299999999999983	0.2624877754094397
-21.19999999999999	0.3146399869379724
-21.099999999999994	0.3639855821443496
-21.	0.40971955489541845
-20.900000000000006	0.4514483369303859
-20.799999999999983	0.48906622483396583
-20.69999999999999	0.5226521119621546
-20.599999999999994	0.5523904527447048
-20.5	0.5785141015162022
-20.400000000000006	0.6012641975909601
-20.299999999999983	0.6208618033306158
-20.19999999999999	0.6374862825140059
-20.099999999999994	0.6512556423961025
-20.	0.662203693159479
-19.900000000000006	0.6702472752720966
-19.799999999999983	0.6751328614605336
-19.69999999999999	0.6763431938502721
-19.599999999999994	0.6729259207220368
-19.5	0.6631650767473284
-19.400000000000006	0.643924591919138
-19.299999999999983	0.6092965572268014
-19.19999999999999	0.5478751693208473
-19.099999999999994	0.43852824178510263
-19.	0.2551057020138272
-18.900000000000006	0.04344602383155
-18.799999999999983	0.03515989720272109
-18.69999999999999	0.24260610303597382
-18.599999999999994	0.43003131756105445
-18.5	0.5426141921960929
-18.400000000000006	0.6057633528916284
-18.299999999999983	0.6412360420397818
-18.19999999999999	0.6608586067639107
-18.099999999999994	0.6707528008248211
-18.	0.6741610825789196
-17.900000000000006	0.6728539684849563
-17.799999999999983	0.6678129737682885
-17.69999999999999	0.6595716899549919
-17.599999999999994	0.6483933702291437
-17.5	0.6343675884793111
-17.400000000000006	0.6174655611860781
-17.299999999999983	0.5975742094626936
-17.19999999999999	0.5745200238370878
-17.099999999999994	0.5480896723648209
-17.	0.5180525872669778
-16.900000000000006	0.484190311885831
-16.799999999999983	0.44633752467424603
-16.69999999999999	0.4044397925674018
-16.599999999999994	0.3586324394540042
-16.5	0.30934220878550894
-16.400000000000006	0.25740694372932627
-16.299999999999983	0.20419660785436847
-16.19999999999999	0.15170148069616016
-16.099999999999994	0.10253457173748252
-16.	0.059786910762630305
-15.900000000000006	0.02669437951638105
-15.799999999999983	0.006136189956017809
-15.699999999999989	0.00007556249994337106
-15.599999999999994	0.009123340338312807
-15.5	0.03239399330903959
-15.400000000000006	0.0677143675508442
-15.299999999999983	0.11209833031235017
-15.199999999999989	0.16230763785036317
-15.099999999999994	0.21532705631067342
-15.	0.26866085020016844
-14.900000000000006	0.32044537781260585
-14.799999999999983	0.36942593659859774
-14.699999999999989	0.41485918819546297
-14.599999999999994	0.4563908687770224
-14.5	0.49393932636960236
-14.400000000000006	0.5275988871873547
-14.299999999999983	0.5575663170436673
-14.199999999999989	0.5840880964335493
-14.099999999999994	0.6074241057463766
-14.	0.627823008673257
-13.900000000000006	0.6455050221713099
-13.799999999999983	0.6606481974624718
-13.699999999999989	0.6733743617628074
-13.599999999999994	0.6837300159036859
-13.5	0.6916549002031139
-13.400000000000006	0.6969246624953825
-13.299999999999983	0.6990390767734574
-13.199999999999989	0.6969898611500218
-13.099999999999994	0.6887418385127889
-13.	0.6699685711634846
-12.900000000000006	0.6306645484408118
-12.799999999999983	0.5454746944127288
-12.699999999999989	0.35245928405648647
-12.599999999999994	0.042601850717368335
-12.5	0.12662997171201903
-12.400000000000006	0.4257880088405323
-12.299999999999983	0.5777046227695654
-12.199999999999989	0.6448650965421437
-12.099999999999994	0.6762814418955536
-12.	0.6910817258502651
-11.900000000000006	0.6969987145273462
-11.799999999999983	0.6974676579685588
-11.699999999999989	0.6941351107875854
-11.599999999999994	0.687821620990721
-11.5	0.678927578827135
-11.400000000000006	0.6676190984259721
-11.299999999999983	0.6539193332286863
-11.199999999999989	0.6377562901316409
-11.099999999999994	0.6189898474240182
-11.	0.5974291276739626
-10.900000000000006	0.5728465190873616
-10.799999999999983	0.5449926996066703
-10.699999999999989	0.5136164759239397
-10.599999999999994	0.47849340944713764
-10.5	0.439467614497668
-10.400000000000006	0.3965112704062339
-10.299999999999983	0.34980548828167757
-10.199999999999989	0.29984296077220174
-10.099999999999994	0.24754564451303362
-10.	0.1943781609045698
-9.900000000000006	0.14242018178560562
-9.799999999999983	0.09434414140610764
-9.699999999999989	0.053240739535468415
-9.599999999999994	0.02226103519518356
-9.5	0.004109609194210728
-9.400000000000006	0.0005100989647856224
-9.299999999999983	0.011821013922316843
-9.199999999999989	0.036952037921125044
-9.099999999999994	0.07361560909194571
-9.	0.11881133652950324
-8.900000000000006	0.16936633009513774
-8.799999999999983	0.22237503495185976
-8.699999999999989	0.27546208522518745
-8.599999999999994	0.32687214899027245
-8.5	0.37543626159187554
-8.400000000000006	0.42047285193958495
-8.299999999999983	0.461669071487815
-8.199999999999989	0.49896978782209783
-8.099999999999994	0.5324864184705704
-8.	0.5624281281830092
-7.900000000000006	0.5890530320253825
-7.799999999999983	0.6126352734086437
-7.699999999999989	0.6334437205779139
-7.599999999999994	0.6517285761550102
-7.5	0.6677128684913778
-7.400000000000006	0.6815862897499811
-7.299999999999983	0.6934989479951414
-7.199999999999989	0.7035519911577465
-7.099999999999994	0.7117799831018762
-7.	0.7181142768491809
-6.900000000000006	0.7223011094309175
-6.799999999999983	0.7237012773129025
-6.699999999999989	0.7207356458222675
-6.599999999999994	0.7090590719937822
-6.5	0.6738461764764002
-6.400000000000006	0.5439865183290384
-6.299999999999983	0.04209976650866984
-6.199999999999989	0.4232102750429158
-6.099999999999994	0.6469347506017071
-6.	0.7005858806041125
-5.900000000000006	0.7176835736721404
-5.799999999999983	0.7228769668632322
-5.699999999999989	0.7226628188165886
-5.599999999999994	0.7192579868121736
-5.5	0.7135361962699359
-5.400000000000006	0.7058532016010468
-5.299999999999983	0.6963290727498646
-5.199999999999989	0.6849592101261873
-5.099999999999994	0.6716626189547664
-5.	0.6563045913471718
-4.900000000000006	0.6387083222004204
-4.799999999999983	0.6186619866425709
-4.699999999999989	0.5959248357240764
-4.599999999999994	0.5702348676376627
-4.5	0.5413205312308589
-4.400000000000006	0.5089192946503321
-4.299999999999983	0.4728065321313263
-4.199999999999989	0.4328387857739202
-4.099999999999994	0.3890155914336246
-4.	0.34156290365341974
-3.9000000000000057	0.29103742720877634
-3.799999999999983	0.23844324303283299
-3.6999999999999886	0.18533883719525002
-3.5999999999999943	0.13389518073232373
-3.5	0.08685025854329156
-3.4000000000000057	0.04730582247777248
-3.299999999999983	0.018344576395427963
-3.1999999999999886	0.0025159359518799637
-3.0999999999999943	0.0013222745721201694
-3.	0.014881761457127251
-2.9000000000000057	0.04190091032160167
-2.799999999999983	0.07996820041463877
-2.6999999999999886	0.1260512759313579
-2.5999999999999943	0.1770220021263332
-2.5	0.23006605249799672
-2.4000000000000057	0.28291515658840805
-2.299999999999983	0.3339148464427369
-2.1999999999999886	0.3819792290670191
-2.0999999999999943	0.42648882372867697
-2.	0.46717370090805793
-1.9000000000000057	0.5040064512975678
-1.799999999999983	0.5371153866032862
-1.6999999999999886	0.5667196451418466
-1.5999999999999943	0.5930835975865748
-1.5	0.6164865029980903
-1.4000000000000057	0.6372034000186119
-1.299999999999983	0.6554938622379873
-1.1999999999999886	0.671596030624166
-1.0999999999999943	0.6857240480662854
-1.	0.6980675914627924
-0.9000000000000057	0.7087926222009372
-0.799999999999983	0.7180427788221414
-0.6999999999999886	0.7259410443641738
-0.5999999999999943	0.732591460908533
-0.5	0.7380807556520936
-0.4000000000000057	0.7424798015608012
-0.29999999999998295	0.7458448721902732
-0.19999999999998863	0.7482186720930821
-0.09999999999999432	0.7496311364902062
0.09999999999999432	0.7496311364902062
0.20000000000001705	0.7482186720930878
0.30000000000001137	0.7458448721902716
0.4000000000000057	0.7424798015608012
0.5	0.7380807556520936
0.5999999999999943	0.732591460908533
0.700000000000017	0.7259410443641716
0.8000000000000114	0.7180427788221395
0.9000000000000057	0.7087926222009372
1.	0.6980675914627924
1.0999999999999943	0.6857240480662854
1.200000000000017	0.6715960306241614
1.3000000000000114	0.6554938622379823
1.4000000000000057	0.6372034000186119
1.5	0.6164865029980903
1.5999999999999943	0.5930835975865748
1.700000000000017	0.5667196451418384
1.8000000000000114	0.5371153866032773
1.9000000000000057	0.5040064512975678
2.	0.46717370090805793
2.0999999999999943	0.42648882372867697
2.200000000000017	0.381979229067006
2.3000000000000114	0.3339148464427228
2.4000000000000057	0.28291515658840805
2.5	0.23006605249799672
2.5999999999999943	0.1770220021263332
2.700000000000017	0.1260512759313439
2.8000000000000114	0.07996820041462663
2.9000000000000057	0.04190091032160167
3.	0.014881761457127251
3.0999999999999943	0.0013222745721201694
3.200000000000017	0.002515935951882424
3.3000000000000114	0.018344576395434437
3.4000000000000057	0.04730582247777248
3.5	0.08685025854329156
3.6000000000000227	0.13389518073233786
3.700000000000017	0.18533883719526506
3.8000000000000114	0.23844324303284803
3.9000000000000057	0.29103742720877634
4.	0.34156290365341974
4.100000000000023	0.38901559143363734
4.200000000000017	0.4328387857739321
4.300000000000011	0.4728065321313371
4.400000000000006	0.5089192946503321
4.5	0.5413205312308589
4.600000000000023	0.5702348676376704
4.700000000000017	0.5959248357240828
4.800000000000011	0.618661986642577
4.900000000000006	0.6387083222004204
5.	0.6563045913471718
5.100000000000023	0.6716626189547703
5.200000000000017	0.6849592101261907
5.300000000000011	0.6963290727498671
5.400000000000006	0.7058532016010468
5.5	0.7135361962699359
5.600000000000023	0.7192579868121747
5.700000000000017	0.7226628188165888
5.800000000000011	0.7228769668632312
5.900000000000006	0.7176835736721404
6.	0.7005858806041125
6.100000000000023	0.6469347506016796
6.200000000000017	0.4232102750427897
6.300000000000011	0.04209976650879878
6.400000000000006	0.5439865183290384
6.5	0.6738461764764002
6.600000000000023	0.7090590719937886
6.700000000000017	0.7207356458222686
6.800000000000011	0.7237012773129033
6.900000000000006	0.7223011094309175
7.	0.7181142768491809
7.100000000000023	0.7117799831018741
7.200000000000017	0.7035519911577437
7.300000000000011	0.6934989479951384
7.400000000000006	0.6815862897499811
7.5	0.6677128684913778
7.600000000000023	0.6517285761550052
7.700000000000017	0.6334437205779085
7.800000000000011	0.6126352734086372
7.900000000000006	0.5890530320253825
8.	0.5624281281830092
8.100000000000023	0.5324864184705614
8.200000000000017	0.4989697878220876
8.300000000000011	0.461669071487804
8.400000000000006	0.42047285193958495
8.5	0.37543626159187554
8.600000000000023	0.32687214899025824
8.700000000000017	0.2754620852251725
8.800000000000011	0.22237503495184455
8.900000000000006	0.16936633009513774
9.	0.11881133652950324
9.100000000000023	0.07361560909193392
9.200000000000017	0.03695203792111614
9.300000000000011	0.011821013922311576
9.400000000000006	0.0005100989647856224
9.5	0.004109609194210728
9.600000000000023	0.022261035195190664
9.700000000000017	0.053240739535478816
9.800000000000011	0.09434414140612045
9.900000000000006	0.14242018178560562
10.	0.1943781609045698
10.100000000000023	0.2475456445130487
10.200000000000017	0.29984296077221645
10.300000000000011	0.3498054882816913
10.400000000000006	0.3965112704062339
10.5	0.439467614497668
10.600000000000023	0.4784934094471482
10.700000000000017	0.513616475923949
10.800000000000011	0.5449926996066787
10.900000000000006	0.5728465190873616
11.	0.5974291276739626
11.100000000000023	0.6189898474240239
11.200000000000017	0.6377562901316459
11.300000000000011	0.6539193332286902
11.400000000000006	0.6676190984259721
11.5	0.678927578827135
11.600000000000023	0.687821620990723
11.700000000000017	0.6941351107875866
11.800000000000011	0.6974676579685594
11.900000000000006	0.6969987145273462
12.	0.6910817258502651
12.100000000000023	0.6762814418955463
12.200000000000017	0.6448650965421313
12.300000000000011	0.5777046227695364
12.400000000000006	0.4257880088405323
12.5	0.12662997171201903
12.600000000000023	0.042601850717432596
12.700000000000017	0.3524592840565644
12.800000000000011	0.5454746944127629
12.900000000000006	0.6306645484408118
13.	0.6699685711634846
13.100000000000023	0.6887418385127924
13.200000000000017	0.6969898611500235
13.300000000000011	0.6990390767734576
13.400000000000006	0.6969246624953825
13.5	0.6916549002031139
13.600000000000023	0.6837300159036833
13.700000000000017	0.6733743617628043
13.800000000000011	0.6606481974624677
13.900000000000006	0.6455050221713099
14.	0.627823008673257
14.100000000000023	0.6074241057463703
14.200000000000017	0.5840880964335424
14.300000000000011	0.5575663170436596
14.400000000000006	0.5275988871873547
14.5	0.49393932636960236
14.600000000000023	0.45639086877701124
14.700000000000017	0.41485918819545053
14.800000000000011	0.36942593659858436
14.900000000000006	0.32044537781260585
15.	0.26866085020016844
15.100000000000023	0.21532705631065813
15.200000000000017	0.16230763785034835
15.300000000000011	0.11209833031233651
15.400000000000006	0.0677143675508442
15.5	0.03239399330903959
15.600000000000023	0.009123340338308139
15.700000000000017	0.00007556249994293969
15.800000000000011	0.006136189956021654
15.900000000000006	0.02669437951638105
16.	0.059786910762630305
16.100000000000023	0.10253457173749575
16.200000000000017	0.1517014806961747
16.30000000000001	0.20419660785438348
16.400000000000006	0.25740694372932627
16.5	0.30934220878550894
16.600000000000023	0.3586324394540178
16.700000000000017	0.40443979256741425
16.80000000000001	0.44633752467425736
16.900000000000006	0.484190311885831
17.	0.5180525872669778
17.100000000000023	0.548089672364829
17.200000000000017	0.5745200238370948
17.30000000000001	0.5975742094626997
17.400000000000006	0.6174655611860781
17.5	0.6343675884793111
17.600000000000023	0.6483933702291473
17.700000000000017	0.6595716899549944
17.80000000000001	0.6678129737682904
17.900000000000006	0.6728539684849563
18.	0.6741610825789196
18.100000000000023	0.6707528008248194
18.200000000000017	0.6608586067639066
18.30000000000001	0.6412360420397749
18.400000000000006	0.6057633528916284
18.5	0.5426141921960929
18.600000000000023	0.43003131756101226
18.700000000000017	0.2426061030359113
18.80000000000001	0.03515989720268081
18.900000000000006	0.04344602383155
19.	0.2551057020138272
19.100000000000023	0.4385282417851454
19.200000000000017	0.5478751693208707
19.30000000000001	0.6092965572268136
19.400000000000006	0.643924591919138
19.5	0.6631650767473284
19.600000000000023	0.6729259207220387
19.700000000000017	0.6763431938502724
19.80000000000001	0.6751328614605328
19.900000000000006	0.6702472752720966
20.	0.662203693159479
20.100000000000023	0.6512556423960988
20.200000000000017	0.6374862825140014
20.30000000000001	0.6208618033306108
20.400000000000006	0.6012641975909601
20.5	0.5785141015162022
20.600000000000023	0.5523904527446967
20.700000000000017	0.5226521119621454
20.80000000000001	0.4890662248339558
20.900000000000006	0.4514483369303859
21.	0.40971955489541845
21.100000000000023	0.3639855821443362
21.200000000000017	0.31463998693795786
21.30000000000001	0.2624877754094245
21.400000000000006	0.20887331509988893
21.5	0.1557783793824753
21.600000000000023	0.10583553451517082
21.700000000000017	0.06219121703888521
21.80000000000001	0.028171066790438546
21.900000000000006	0.0067629369894137885
22.	0.000029656062461661605
22.100000000000023	0.008642329328487896
22.200000000000017	0.03171786940170519
22.30000000000001	0.06703009599515046
22.400000000000006	0.11150486605336196
22.5	0.16180790552731994
22.600000000000023	0.21484142695853972
22.700000000000017	0.2680509383588707
22.80000000000001	0.3195379322944392
22.900000000000006	0.36803080389237214
23.	0.4127794419040518
23.100000000000023	0.45342570618993694
23.200000000000017	0.4898812326365898
23.30000000000001	0.5222264444945974
23.400000000000006	0.5506334435166181
23.5	0.5753097531164765
23.600000000000023	0.5964577066254559
23.700000000000017	0.6142438543461542
23.80000000000001	0.6287728899203545
23.900000000000006	0.6400604833655416
24.	0.6479984404048159
24.100000000000023	0.6523030445318874
24.200000000000017	0.6524320347374541
24.30000000000001	0.647445129536693
24.400000000000006	0.6357633057264097
24.5	0.6147479477343806
24.600000000000023	0.579976287385272
24.700000000000017	0.5241128932157704
24.80000000000001	0.43585952223975916
24.900000000000006	0.3028297833439991
25.	0.13332967860515094
25.100000000000023	0.00844396543777383
25.200000000000017	0.04464315869058741
25.30000000000001	0.2034799667989887
25.400000000000006	0.36293265691359927
25.5	0.47715176687441285
25.600000000000023	0.5510674595382193
25.700000000000017	0.5976433201877126
25.80000000000001	0.6265365820541802
25.900000000000006	0.6437518234592763
26.	0.6528824194571687
26.100000000000023	0.6560758824549
26.200000000000017	0.6546185137658516
26.30000000000001	0.6492710345110061
26.400000000000006	0.6404610423459074
26.5	0.6283953834208176
26.600000000000023	0.613127788810732
26.700000000000017	0.5946017244304651
26.80000000000001	0.5726802997998051
26.900000000000006	0.5471710229995213
27.	0.5178513952029524
27.100000000000023	0.48450084139677085
27.200000000000017	0.44694465595895866
27.30000000000001	0.40511589738973447
27.400000000000006	0.35914060959552935
27.5	0.3094489466878218
27.600000000000023	0.25690767357642535
27.700000000000017	0.2029559359010312
27.80000000000001	0.14970569871037018
27.900000000000006	0.09994574729292824
28.	0.05697782464117709
28.100000000000023	0.024237611253619902
28.200000000000017	0.004727758525154069
28.30000000000001	0.00039818034962036753
28.400000000000006	0.01168719701827851
28.5	0.037411906609484256
28.600000000000023	0.07505595508164677
28.700000000000017	0.12133085137538445
28.80000000000001	0.17279484827510644
28.900000000000006	0.22634297821251267
29.	0.27948401219855734
29.100000000000023	0.33041785880090724
29.200000000000017	0.37797763206104745
29.30000000000001	0.4215059188657804
29.400000000000006	0.46071636031606644
29.5	0.49556891206318954
29.600000000000023	0.5261696306641162
29.700000000000017	0.5526954333449283
29.80000000000001	0.5753394068963853
29.900000000000006	0.5942706387025186
30.	0.6096024156844531
30.100000000000023	0.6213628259109748
30.200000000000017	0.6294615844987436
30.30000000000001	0.6336457562001486
30.400000000000006	0.6334343922882286
30.5	0.6280172100452276
30.600000000000023	0.6160946479154911
30.700000000000017	0.5956269631986356
30.80000000000001	0.5634586244988741
30.900000000000006	0.5148390720432716
31.	0.44315739622573963
31.100000000000023	0.3413301599422772
31.200000000000017	0.20924769958578807
31.30000000000001	0.07336396735968408
31.400000000000006	0.0010007434590340832
31.5	0.04620811197170843
31.600000000000023	0.17388326253204014
31.700000000000017	0.3113389658276276
31.80000000000001	0.4217114582974251
31.900000000000006	0.5007522668689615
32.	0.5548815032091033
32.10000000000002	0.5910870252585857
32.20000000000002	0.6145885453725988
32.30000000000001	0.6288987515760949
32.400000000000006	0.6363004885857367
32.5	0.6382549148860336
32.60000000000002	0.6356807462876848
32.70000000000002	0.6291333343317197
32.80000000000001	0.6189177954690037
32.900000000000006	0.6051611722379705
33.	0.5878600917621342
33.10000000000002	0.5669148041584778
33.20000000000002	0.5421573392863764
33.30000000000001	0.5133800700680511
33.400000000000006	0.48037063747099595
33.5	0.44295949527356504
33.60000000000002	0.40108668427343963
33.70000000000002	0.3548938820738214
33.80000000000001	0.3048446721359433
33.900000000000006	0.2518679547639545
34.	0.19750396982466067
34.10000000000002	0.14400908728682238
34.20000000000002	0.09435036539047827
34.30000000000001	0.05201095986636036
34.400000000000006	0.020558812048976298
34.5	0.003020136941991024
34.60000000000002	0.0012213128158815288
34.70000000000002	0.015340182508218255
34.80000000000001	0.04385943737098347
34.900000000000006	0.08394325508740971
35.	0.13207243060200094
35.10000000000002	0.18469493648812918
35.20000000000002	0.23870517600960692
35.30000000000001	0.2916857475471609
35.400000000000006	0.3419455241721421
35.5	0.3884307867106046
35.60000000000002	0.43058257625131513
35.70000000000002	0.46818958938783284
35.80000000000001	0.5012613879943326
35.900000000000006	0.5299294684769484
36.	0.5543743221862497
36.10000000000002	0.5747726810283114
36.20000000000002	0.5912581793097603
36.30000000000001	0.6038888908213821
36.400000000000006	0.6126155582862934
36.5	0.6172442345184822
36.60000000000002	0.6173861673343697
36.70000000000002	0.6123859275762394
36.80000000000001	0.6012162734134707
36.900000000000006	0.5823269026032897
37.	0.553441267168609
37.10000000000002	0.5113350602432699
37.20000000000002	0.45177364579063156
37.30000000000001	0.37021388036092295
37.400000000000006	0.2648579505683364
37.5	0.14461870814889605
37.60000000000002	0.04035537496140913
37.70000000000002	0.0001023723470484966
37.80000000000001	0.04815933066988184
37.900000000000006	0.1560707065878742
38.	0.27616570367978693
38.10000000000002	0.3798543187350733
38.20000000000002	0.4596685976624789
38.30000000000001	0.5178874125078705
38.400000000000006	0.5590965296628707
38.5	0.587448974104877
38.60000000000002	0.6060776650154873
38.70000000000002	0.6171869135328752
38.80000000000001	0.6222755568521979
38.900000000000006	0.6223353465049729
39.	0.6179971050847195
39.10000000000002	0.6096317799927806
39.20000000000002	0.5974191938537713
39.30000000000001	0.581395670781609
39.400000000000006	0.561489225600873
39.5	0.5375492517614092
39.60000000000002	0.509376859132551
39.70000000000002	0.47676205420173995
39.80000000000001	0.43953452810034815
39.900000000000006	0.3976353829108541
40.	0.35121664745239173
40.10000000000002	0.3007720595815218
40.20000000000002	0.24729353725262898
40.30000000000001	0.19243004016772577
40.400000000000006	0.13859865535382246
40.5	0.08896910683866466
40.60000000000002	0.047233296752646564
40.70000000000002	0.017111875664335946
40.80000000000001	0.001657335453109265
40.900000000000006	0.0025523903220316595
41.	0.01967705606292915
41.10000000000002	0.05113929017252508
41.20000000000002	0.09375490526606804
41.30000000000001	0.14376329522964468
41.400000000000006	0.19750745153161636
41.5	0.25189535081672093
41.60000000000002	0.3045995240895287
41.70000000000002	0.35405146356621414
41.80000000000001	0.3993202268661207
41.900000000000006	0.4399510385639665
42.	0.4758104007613982
42.10000000000002	0.5069582619423141
42.20000000000002	0.5335512290000578
42.30000000000001	0.5557726089343951
42.400000000000006	0.5737821759909398
42.5	0.587678296068778
42.60000000000002	0.5974656837326492
42.70000000000002	0.6030227032361424
42.80000000000001	0.6040623563390608
42.900000000000006	0.6000808809055501
43.	0.590287611677782
43.10000000000002	0.5735108661106205
43.20000000000002	0.5480813878559555
43.30000000000001	0.5117190619869325
43.400000000000006	0.4615199454655105
43.5	0.39432362795558734
43.60000000000002	0.30812502663501834
43.70000000000002	0.2056670479220003
43.80000000000001	0.10064953040635648
43.900000000000006	0.021757010390679562
44.	0.0017143127247890358
44.10000000000002	0.05051830933426767
44.20000000000002	0.14523664062015773
44.30000000000001	0.25214228910197206
44.400000000000006	0.3488645344008103
44.5	0.4272530825184775
44.60000000000002	0.4872304150084401
44.70000000000002	0.5315791799528763
44.80000000000001	0.5634398685175186
44.900000000000006	0.5854628928207525
45.	0.5996576182287083
45.10000000000002	0.6074678891408024
45.20000000000002	0.6098923151530444
45.30000000000001	0.6075917849051423
45.400000000000006	0.6009722432286233
45.5	0.5902451949188464
45.60000000000002	0.5754718779666815
45.70000000000002	0.5565972558724926
45.80000000000001	0.5334796292335413
45.900000000000006	0.5059216471071891
46.	0.47370902165280687
46.10000000000002	0.4366641952217509
46.20000000000002	0.3947230882965481
46.30000000000001	0.3480427498311406
46.400000000000006	0.297144113374625
46.5	0.24308383133728031
46.60000000000002	0.18762869834011367
46.70000000000002	0.13337486649299593
46.80000000000001	0.0837209815611999
46.900000000000006	0.04259515226942587
47.	0.013887621290836438
47.10000000000002	0.0006717226085600395
47.20000000000002	0.004455434324150216
47.30000000000001	0.02477420752286308
47.400000000000006	0.059317436673517986
47.5	0.10452737383581014
47.60000000000002	0.1563999512411907
47.70000000000002	0.2111881833227632
47.80000000000001	0.2658355924293529
47.900000000000006	0.31812540128055955
48.	0.3666271994798426
48.10000000000002	0.41054235637189646
48.20000000000002	0.4495249949211965
48.30000000000001	0.4835209387151822
48.400000000000006	0.512640300204018
48.5	0.537063946924323
48.60000000000002	0.5569773430125035
48.70000000000002	0.5725235157158183
48.80000000000001	0.5837673683514506
48.900000000000006	0.5906646587125097
49.	0.5930299573202006
49.10000000000002	0.5904986196443971
49.20000000000002	0.5824785271375612
49.30000000000001	0.5680890279598589
49.400000000000006	0.5460895843452593
49.5	0.5148150041275205
49.60000000000002	0.4721711009877895
49.70000000000002	0.41583045880266545
49.80000000000001	0.343938596794796
49.900000000000006	0.256877465635577
50.	0.16059255146011295
50.10000000000002	0.0705127613905623
50.20000000000002	0.011097139421345695
50.30000000000001	0.004412120723381273
50.400000000000006	0.05330887669865425
50.5	0.1389125296423791
50.60000000000002	0.23587102910126234
50.70000000000002	0.3262897897401489
50.80000000000001	0.4023167737899115
50.900000000000006	0.4626247432804149
51.	0.5087546548483639
51.10000000000002	0.5430150115257454
51.20000000000002	0.567585728782183
51.30000000000001	0.5842389181815077
51.400000000000006	0.5943131785986183
51.5	0.5987707003358974
51.60000000000002	0.5982689184734803
51.70000000000002	0.5932238639581394
51.80000000000001	0.5838604072981319
51.900000000000006	0.5702510962591039
52.	0.5523474341488294
52.10000000000002	0.5300082544262534
52.20000000000002	0.5030305441145219
52.30000000000001	0.4711890996343209
52.400000000000006	0.43429277860850385
52.5	0.3922663870241541
52.60000000000002	0.34526718905750986
52.70000000000002	0.29384118637458184
52.80000000000001	0.2391127341443218
52.900000000000006	0.18297729665666382
53.	0.12823035456627868
53.10000000000002	0.07852687765076843
53.20000000000002	0.038057220429963644
53.30000000000001	0.010892218082808398
53.400000000000006	0.00011009380835667419
53.5	0.007000972477423554
53.60000000000002	0.030700871319614215
53.70000000000002	0.06843671266275063
53.80000000000001	0.11625974353891114
53.900000000000006	0.16993192125475134
54.	0.22564195396269493
54.10000000000002	0.2803979319618865
54.20000000000002	0.33211759375143307
54.30000000000001	0.3795242151019688
54.400000000000006	0.42195951792019887
54.5	0.459189216415719
54.60000000000002	0.4912380827923678
54.70000000000002	0.5182647394011954
54.80000000000001	0.5404726063208659
54.900000000000006	0.5580483721622828
55.	0.571118806598956
55.10000000000002	0.5797179404287132
55.20000000000002	0.5837581958151195
55.30000000000001	0.5830004432357494
55.400000000000006	0.5770192523047906
55.5	0.5651613730749357
55.60000000000002	0.5464991471421422
55.70000000000002	0.519789201104263
55.80000000000001	0.4834668467900038
55.900000000000006	0.43575006609034017
56.	0.37501051057353496
56.10000000000002	0.3006941431322899
56.20000000000002	0.21514193836059403
56.30000000000001	0.1262723342535228
56.400000000000006	0.049513548466193096
56.5	0.0050199394481547435
56.60000000000002	0.007665430388590743
56.70000000000002	0.05655629285902775
56.80000000000001	0.135728733023037
56.900000000000006	0.22517000580753077
57.	0.3102053775032431
57.10000000000002	0.3836045838821749
57.20000000000002	0.4434296864870617
57.30000000000001	0.4904073111594423
57.400000000000006	0.526211390203853
57.5	0.5526144477967785
57.60000000000002	0.5711538241615035
57.70000000000002	0.5830437054205555
57.80000000000001	0.5891862454797934
57.900000000000006	0.5902137985717801
58.	0.5865345980599423
58.10000000000002	0.5783726701233757
58.20000000000002	0.5658006722806749
58.30000000000001	0.5487676862012029
58.400000000000006	0.5271256489532528
58.5	0.5006594060403782
58.60000000000002	0.4691268898986788
58.70000000000002	0.43231777573118113
58.80000000000001	0.39014070697372505
58.900000000000006	0.34274946070507006
59.	0.2907143716960167
59.10000000000002	0.23523219632009237
59.20000000000002	0.17833987171893667
59.30000000000001	0.12305415316072986
59.400000000000006	0.07331383934026672
59.5	0.03359407294960744
59.60000000000002	0.00814858235682292
59.70000000000002	0.00003160509065006957
59.80000000000001	0.01025992348500924
59.900000000000006	0.03750976476634359
60.	0.07850625937414524
60.10000000000002	0.12890438965545348
60.20000000000002	0.18425550676671873
60.30000000000001	0.2407202223022416
60.400000000000006	0.29540552068570214
60.5	0.3463883055070001
60.60000000000002	0.3925592752233362
60.70000000000002	0.4334056612796985
60.80000000000001	0.4688045991675627
60.900000000000006	0.4988570966050677
61.	0.5237669589672187
61.10000000000002	0.5437574083201206
61.20000000000002	0.5590149026011051
61.30000000000001	0.5696503063902036
61.400000000000006	0.5756694646009319
61.5	0.576947216925444
61.60000000000002	0.5732006803119478
61.70000000000002	0.5639594999859799
61.80000000000001	0.5485335632659554
61.900000000000006	0.5259841104502486
62.	0.4951156118205946
62.10000000000002	0.45452919678983106
62.20000000000002	0.402822486991469
62.30000000000001	0.3390903185290286
62.400000000000006	0.2639480433383936
62.5	0.18122421063834698
62.60000000000002	0.09990842799461326
62.70000000000002	0.03460681411234478
62.80000000000001	0.0017357236587864425
62.900000000000006	0.011283183678078073
63.	0.06028614563794205
63.10000000000002	0.13487545889949018
63.20000000000002	0.2186111749165132
63.30000000000001	0.29916848561591536
63.400000000000006	0.3699988146225787
63.5	0.42891118415394963
63.60000000000002	0.47611700810312235
63.70000000000002	0.5128270867765432
63.80000000000001	0.5404836070624968
63.900000000000006	0.5604137893414414
64.	0.5737075103126507
64.10000000000002	0.5811973939957887
64.20000000000002	0.5834787070566768
64.30000000000001	0.5809403368454112
64.4	0.5737953798294745
64.5	0.562108112382704
64.60000000000002	0.5458180783706104
64.70000000000002	0.5247642467958769
64.80000000000001	0.4987139710395022
64.9	0.467403455064373
65.	0.43059876807173175
65.10000000000002	0.38818871154326945
65.20000000000002	0.3403215164262118
65.30000000000001	0.2875930782456112
65.4	0.23127948455066633
65.5	0.1735741384513712
65.60000000000002	0.11773829361942427
65.70000000000002	0.06802075285955404
65.80000000000001	0.029197888362832436
65.9	0.005696784476546211
66.	0.0005038873147099226
66.10000000000002	0.014295751599250867
66.20000000000002	0.04522726458176689
66.30000000000001	0.08949267146779213
66.4	0.14236174224913203
66.5	0.19921353527154304
66.60000000000002	0.25622574214193045
66.70000000000002	0.31064111829173197
66.80000000000001	0.3607185604665335
66.9	0.4055261611852189
67.	0.4446978278205648
67.10000000000002	0.47821858786290533
67.20000000000002	0.5062604943937532
67.30000000000001	0.5290675508639062
67.4	0.5468790090008453
67.5	0.559879049005256
67.60000000000002	0.5681626192762107
67.70000000000002	0.571709722369682
67.80000000000001	0.5703627921016956
67.9	0.563803957021668
68.	0.5515314030848499
68.10000000000002	0.5328377591761139
68.20000000000002	0.5068003157329334
68.30000000000001	0.4723061996383591
68.4	0.42816022649723223
68.5	0.37336347418922483
68.60000000000002	0.3077002868061803
68.70000000000002	0.2327818474852681
68.80000000000001	0.15351789398870871
68.9	0.07938185685262654
69.	0.023847367077058087
69.10000000000002	0.0002615154255995153
69.20000000000002	0.015212544770026103
69.30000000000001	0.06452304866632631
69.4	0.13584718301815638
69.5	0.21523385932863945
69.60000000000002	0.2921084892829052
69.70000000000002	0.3605667845937722
69.80000000000001	0.41836192674579287
69.9	0.465391990821327
70.	0.5025400107406507
70.10000000000002	0.5309910364456868
70.20000000000002	0.5518948295953345
70.30000000000001	0.5662272708168169
70.4	0.5747508680396317
70.5	0.5780186157785135
70.60000000000002	0.5763934403494846
70.70000000000002	0.5700709126203153
70.80000000000001	0.5591009165281426
70.9	0.5434081670534131
71.	0.5228140406568358
71.10000000000002	0.49706433365399144
71.20000000000002	0.46586995615218396
71.30000000000001	0.42897040709294876
71.4	0.38623270876579247
71.5	0.3377995993568782
71.60000000000002	0.28429625533666275
71.70000000000002	0.2270877221828089
71.80000000000001	0.16854118085537095
71.9	0.11218624755954917
72.	0.06260473970264753
72.10000000000002	0.02488159362379343
72.20000000000002	0.003592792691412399
72.30000000000001	0.0015972337777351887
72.4	0.019155724282218223
72.5	0.05384493672149003
72.60000000000002	0.10131524947963522
72.70000000000002	0.1564814665388918
72.80000000000001	0.21460278981814754
72.9	0.2719250428230095
73.	0.3258627267032757
73.10000000000002	0.3748751083926258
73.20000000000002	0.41821237439591324
73.30000000000001	0.4556516886813899
73.4	0.48727904443736636
73.5	0.5133300902656452
73.60000000000002	0.5340826566523703
73.70000000000002	0.5497874441454629
73.80000000000001	0.5606238139725122
73.9	0.566670380198348
74.	0.5678831090120858
74.10000000000002	0.5640762857222282
74.20000000000002	0.5549041690114793
74.30000000000001	0.5398440500630317
74.4	0.5181859207062108
74.5	0.48904193565944715
74.60000000000002	0.45140322407774774
74.70000000000002	0.4042957001090686
74.80000000000001	0.3471203821790499
74.9	0.28029151001832503
75.	0.2062471215768906
75.10000000000002	0.1306665849260844
75.20000000000002	0.0631529707288391
75.30000000000001	0.01599080272447101
75.4	0.00004526890624092884
75.5	0.019458916249405947
75.60000000000002	0.06928916522204998
75.70000000000002	0.13831197051993516
75.80000000000001	0.21437100672894763
75.9	0.28822541503295646
76.	0.3545491164425461
76.10000000000002	0.4111471280290811
76.20000000000002	0.45773857539331714
76.30000000000001	0.494980832791661
76.4	0.5238644267423394
76.5	0.5453946541694917
76.60000000000002	0.560447977391441
76.70000000000002	0.569721125053394
76.80000000000001	0.5737239788509846
76.9	0.5727903509922172
77.	0.5670943374947516
77.10000000000002	0.5566674332432806
77.20000000000002	0.5414158170773706
77.30000000000001	0.5211399897920214
77.4	0.495561397035159
77.5	0.4643634526016535
77.60000000000002	0.4272577294522356
77.70000000000002	0.38408952702012034
77.80000000000001	0.33499861684810284
77.9	0.2806460979439945
78.	0.22249864746731457
78.10000000000002	0.16311680863140385
78.20000000000002	0.10632214509039359
78.30000000000001	0.057047157621676975
78.4	0.02068045432403405
78.5	0.0019050827033951939
78.60000000000002	0.003377290308590965
78.70000000000002	0.024862750454414082
78.80000000000001	0.06331459401213027
78.9	0.11384748301574643
79.	0.17107139340976732
79.10000000000002	0.230189254618936
79.20000000000002	0.28756767601903466
79.30000000000001	0.34082440125193625
79.4	0.38863088382011357
79.5	0.43041804078141876
79.60000000000002	0.46609833158850783
79.70000000000002	0.4958488241316857
79.80000000000001	0.5199595790414797
79.9	0.5387349622296447
80.	0.5524320765992121
80.10000000000002	0.5612226371603617
80.20000000000002	0.5651681839979712
80.30000000000001	0.5642019038687931
80.4	0.5581132036389751
80.5	0.5465338901071035
80.60000000000002	0.5289281197114674
80.70000000000002	0.5045934032275308
80.80000000000001	0.472688711349651
80.9	0.43232049735345895
81.	0.3827398710021622
81.10000000000002	0.32373011938454377
81.20000000000002	0.25627013127249365
81.30000000000001	0.18348095512946458
81.4	0.1115881325733264
81.5	0.050123360811947855
81.60000000000002	0.010235757591175619
81.70000000000002	0.0007737415791975869
81.80000000000001	0.02405146654170856
81.9	0.0746026111690296
82.	0.14204015513616913
82.10000000000002	0.21554294190771645
82.20000000000002	0.2869115491353237
82.30000000000001	0.3513305007118457
82.4	0.4067148054620281
82.5	0.4526939146156414
82.60000000000002	0.489774823702436
82.70000000000002	0.5188042525382471
82.80000000000001	0.5406727677266344
82.9	0.556172761713372
83.	0.565941745631125
83.10000000000002	0.5704481075061635
83.20000000000002	0.5699956058063218
83.30000000000001	0.5647347549818439
83.4	0.5546761682899916
83.5	0.5397050427987968
83.60000000000002	0.5195988614832774
83.70000000000002	0.49405308181704005
83.80000000000001	0.4627227384047272
83.9	0.42529176417418335
84.	0.38158590884453325
84.10000000000002	0.3317471928207421
84.20000000000002	0.27648246377224034
84.30000000000001	0.21737589909334595
84.4	0.15720295601363876
84.5	0.10009923169310526
84.60000000000002	0.051357875333108274
84.70000000000002	0.016651253378932102
84.80000000000001	0.0007090975384841229
84.9	0.005897293321010943
85.	0.03140964422462557
85.10000000000002	0.07354874507302536
85.20000000000002	0.12692573310200966
85.30000000000001	0.18591371971572682
85.4	0.24572924653230638
85.5	0.3029092443693871
85.60000000000002	0.35529871637455435
85.70000000000002	0.4017853917151091
85.80000000000001	0.4419735643205185
85.9	0.47589914669007033
86.	0.5038182286305481
86.10000000000002	0.5260650845372445
86.20000000000002	0.5429629578916362
86.30000000000001	0.5547702275134307
86.4	0.5616480943761851
86.5	0.5636401088081132
86.60000000000002	0.560657477789753
86.70000000000002	0.5524671088933576
86.80000000000001	0.5386822606890396
86.9	0.5187593272631604
87.	0.49200992081211425
87.10000000000002	0.4576467047006301
87.20000000000002	0.41489611518598374
87.30000000000001	0.3632310954235949
87.4	0.30279442232135406
87.5	0.23506966360716788
87.60000000000002	0.16374734548964312
87.70000000000002	0.09544520007957849
87.80000000000001	0.03951570474453807
87.9	0.00606313435023179
88.	0.0022702441597902906
88.10000000000002	0.029027048919741335
88.20000000000002	0.08047582543497521
88.30000000000001	0.14686320732493746
88.4	0.21839122258044347
88.5	0.28769474060150246
88.60000000000002	0.35040938456759996
88.70000000000002	0.4045909737613583
88.80000000000001	0.44983876474809453
88.9	0.48656422070656785
89.	0.5155100348826197
89.10000000000002	0.5374772111259265
89.20000000000002	0.5531883479394141
89.30000000000001	0.5632288573308661
89.4	0.56802841452462
89.5	0.5678610572991672
89.60000000000002	0.562852795581474
89.70000000000002	0.552991916289415
89.80000000000001	0.5381411326110768
89.9	0.5180536824897829
90.	0.4923983913843777
90.10000000000002	0.46080223977217544
90.20000000000002	0.42292338749217095
90.30000000000001	0.3785723211501315
90.4	0.3279012634065064
90.5	0.27167586537197036
90.60000000000002	0.2116167398554693
90.70000000000002	0.15073715516573835
90.80000000000001	0.09350584864071493
90.9	0.04557658822031207
91.	0.012868626444477598
91.10000000000002	0.00008016680047650242
91.20000000000002	0.009191348491071989
91.30000000000001	0.038757453378042366
91.4	0.08442718436717513
91.5	0.1403642357424165
91.60000000000002	0.20078590721423922
91.70000000000002	0.2609926659655449
91.80000000000001	0.3177339418828164
91.9	0.36909669214254653
92.	0.4141812514335512
92.10000000000002	0.4527528217073615
92.20000000000002	0.4849561543459929
92.30000000000001	0.5111131423882022
92.4	0.5315918246731199
92.5	0.5467268301918826
92.60000000000002	0.5567729542547707
92.70000000000002	0.5618781943361038
92.80000000000001	0.5620671651758196
92.9	0.5572295634978096
93.	0.5471114543826914
93.10000000000002	0.5313102277810466
93.20000000000002	0.5092780325299646
93.30000000000001	0.48034455368353257
93.4	0.44377962697201545
93.5	0.3989304448729964
93.60000000000002	0.3454851933520083
93.70000000000002	0.2839237490313461
93.80000000000001	0.21618436039580766
93.9	0.14644159703927553
94.	0.08160150432894593
94.10000000000002	0.030782399880289746
94.20000000000002	0.003136100933091097
94.30000000000001	0.004437838765611497
94.4	0.034422006968618336
94.5	0.08691403217381369
94.60000000000002	0.15264896939299274
94.70000000000002	0.2226367271849248
94.80000000000001	0.29019856550297646
94.9	0.3513721425482872
95.	0.40436976153253035
95.10000000000002	0.44880022280057774
95.20000000000002	0.48501910012551835
95.30000000000001	0.5136955831034378
95.4	0.5355615660598847
95.5	0.5512822260692889
95.60000000000002	0.5613976101143582
95.70000000000002	0.5663017993097825
95.80000000000001	0.5662400667127716
95.9	0.5613136901306252
96.	0.5514878716365783
96.10000000000002	0.5366020108487087
96.20000000000002	0.5163845775292009
96.30000000000001	0.49047794208320633
96.4	0.4584824152582134
96.5	0.4200337007952974
96.60000000000002	0.37493330393046426
96.70000000000002	0.32335421570759426
96.80000000000001	0.2661369741867996
96.9	0.20516019109149192
97.	0.14369824653310162
97.10000000000002	0.08656751706446514
97.20000000000002	0.039770467802049334
97.30000000000001	0.009418814924372318
97.4	0.00008606970252230765
97.5	0.013270252154641166
97.60000000000002	0.04683861508253625
97.70000000000002	0.09580882648458584
97.80000000000001	0.15397366271429247
97.9	0.21548218607531727
98.	0.2757837986552674
98.10000000000002	0.3318722973849947
98.20000000000002	0.38208155202305066
98.30000000000001	0.4257140745752621
98.4	0.46267981843477624
98.5	0.4932162940200693
98.60000000000002	0.517697804627412
98.70000000000002	0.5365161269879994
98.80000000000001	0.5500103733244971
98.9	0.5584274167904391
99.	0.561899693669566
99.10000000000002	0.5604320179221088
99.20000000000002	0.5538928342403674
99.30000000000001	0.5420084795309464
99.4	0.524362237276381
99.5	0.5004041974043093
99.60000000000002	0.46948434989640225
99.70000000000002	0.43093117426220084
99.80000000000001	0.38421158534347943
99.9	0.32922198034355793
100.	0.2667602685361006
100.10000000000002	0.19918044844710875
100.20000000000002	0.13107878833209424
100.30000000000001	0.06957964889261373
100.4	0.023539623927982825
100.5	0.001237111798955956
100.60000000000002	0.007226348273871574
100.70000000000002	0.04026757963371073
100.80000000000001	0.09391394657873382
100.9	0.15928635586964188
101.	0.22805280337803935
101.10000000000002	0.29411482377600756
101.20000000000002	0.3538729091032012
101.30000000000001	0.4057030146514868
101.4	0.4492499541091669
101.5	0.4848418074181964
101.60000000000002	0.5130972485271585
101.70000000000002	0.5346951798246597
101.80000000000001	0.5502535746291748
101.9	0.560273000012599
102.	0.5651149217604083
102.10000000000002	0.5649970132918583
102.20000000000002	0.5599959546978238
102.30000000000001	0.55005352864715
102.4	0.5349854544830831
102.5	0.5144954383942821
102.60000000000002	0.4882002321702927
102.70000000000002	0.455675758427506
102.80000000000001	0.41653985435256496
102.9	0.3705931094288227
103.	0.3180421809996127
103.10000000000002	0.25982117651227127
103.20000000000002	0.1979901727670959
103.30000000000001	0.13610717411783593
103.4	0.07934449200407596
103.5	0.034028292238477656
103.60000000000002	0.006391831200700043
103.70000000000002	0.0007806828955997902
103.80000000000001	0.01812081352750337
103.9	0.05556440077468507
104.	0.1075463473341219
104.10000000000002	0.1675793740657101
104.20000000000002	0.2298313319642812
104.30000000000001	0.2899557529652637
104.4	0.34521111128609283
104.5	0.3941743128848281
104.60000000000002	0.436334557652428
104.70000000000002	0.471728345600403
104.80000000000001	0.5006696493156042
104.9	0.5235724431042531
105.	0.540843133933342
105.10000000000002	0.5528192774532232
105.20000000000002	0.5597361473562481
105.30000000000001	0.5617086693732894
105.4	0.55872113520112
105.5	0.5506208754414567
105.60000000000002	0.537115230543728
105.70000000000002	0.517774499441358
105.80000000000001	0.49204802620058413
105.9	0.4593073162038274
106.	0.41894001968935346
106.10000000000002	0.37053138304833866
106.19999999999999	0.3141802295661316
106.30000000000001	0.25098803191032387
106.40000000000003	0.1836959170571225
106.5	0.1172770686527893
106.60000000000002	0.05902561868837475
106.69999999999999	0.0175205933429104
106.80000000000001	0.00022740127894282458
106.90000000000003	0.010612316197025663
107.	0.046587122589738905
107.10000000000002	0.10146288580879961
107.19999999999999	0.16667590907086838
107.30000000000001	0.2344480929460408
107.40000000000003	0.2991848782146183
107.5	0.35761864286489464
107.60000000000002	0.4082912221145955
107.69999999999999	0.45090078685351853
107.80000000000001	0.4857679628703541
107.90000000000003	0.51347788093154
108.	0.5346688085826113
108.10000000000002	0.5499196373266202
108.19999999999999	0.5596963200471292
108.30000000000001	0.5643303040958456
108.40000000000003	0.56401279810817
108.5	0.558796171502968
108.60000000000002	0.5485987011423495
108.69999999999999	0.5332123724931086
108.80000000000001	0.5123165237274471
108.90000000000003	0.48550364469874197
109.	0.4523282892355453
109.10000000000002	0.41239608867749367
109.19999999999999	0.3655162922335342
109.30000000000001	0.31194405598363767
109.40000000000003	0.2527277317086155
109.5	0.1901332970001946
109.60000000000002	0.12802279545379242
109.69999999999999	0.07192521253491294
109.80000000000001	0.028452101779780345
109.90000000000003	0.0038735031905094463
110.	0.0021999272647265635
110.10000000000002	0.023708698463542958
110.19999999999999	0.06483491505195772
110.30000000000001	0.1195004469397568
110.40000000000003	0.1810356989645603
110.5	0.24370757340996682
110.60000000000002	0.30341647468760735
110.69999999999999	0.35769469709218477
110.80000000000001	0.4053512768379093
110.90000000000003	0.4460435093439534
111.	0.47991572260499155
111.10000000000002	0.5073428434923075
111.19999999999999	0.5287670083958871
111.30000000000001	0.5446013544149942
111.40000000000003	0.5551768236543091
111.5	0.5607141112235208
111.60000000000002	0.5613091008200376
111.69999999999999	0.5569250045263511
111.80000000000001	0.5473881173574849
111.90000000000003	0.5323872620412133
112.	0.5114804656334321
112.10000000000002	0.4841171381240746
112.19999999999999	0.4496910460979599
112.30000000000001	0.40764936542172997
112.40000000000003	0.357694880319107
112.5	0.3001252215099175
112.60000000000002	0.23633583278498363
112.69999999999999	0.16943507409968991
112.80000000000001	0.10474073456644196
112.90000000000003	0.04968051720464181
113.	0.012542425123810336
113.10000000000002	0.000020242171877295125
113.19999999999999	0.014586320578883677
113.30000000000001	0.053394425180438014
113.40000000000003	0.10953842839777705
113.5	0.17472422001265583
113.60000000000002	0.2416557710193512
113.69999999999999	0.305187286867628
113.80000000000001	0.3623584967296788
113.90000000000003	0.4118762785044928
114.	0.45350304666814223
114.10000000000002	0.48756575084000126
114.19999999999999	0.5146281981412866
114.30000000000001	0.53529723020733
114.40000000000003	0.5501188942276073
114.5	0.5595283764683153
114.60000000000002	0.5638292300927612
114.69999999999999	0.5631871841845549
114.80000000000001	0.5576306182751062
114.90000000000003	0.5470543561838606
115.	0.5312268082678229
115.10000000000002	0.5098036303799487
115.19999999999999	0.4823548131129155
115.30000000000001	0.4484171522094768
115.40000000000003	0.4075906001584621
115.5	0.3597038487684656
115.60000000000002	0.3050768597646832
115.69999999999999	0.24489419403878449
115.80000000000001	0.181652112468379
115.90000000000003	0.11953375246766697
116.	0.06441702773947737
116.10000000000002	0.023148010105912588
116.19999999999999	0.0019388617250303832
116.30000000000001	0.004360582060115034
116.40000000000003	0.02998386984736824
116.5	0.07454933756032212
116.60000000000002	0.13155090878063871
116.69999999999999	0.19423396862649267
116.80000000000001	0.2570335547387551
116.90000000000003	0.31612655163179526
117.	0.3693186421166591
117.10000000000002	0.4156352447942152
117.19999999999999	0.4548818894947021
117.30000000000001	0.48729271551206177
117.40000000000003	0.5132895619501133
117.5	0.533332759704416
117.60000000000002	0.5478355831797564
117.69999999999999	0.5571182831002264
117.80000000000001	0.561384654943716
117.90000000000003	0.5607103899799686
118.	0.5550372185717086
118.10000000000002	0.5441704563779373
118.19999999999999	0.5277807347682187
118.30000000000001	0.5054142962659133
118.40000000000003	0.476521217056609
118.5	0.4405182210484694
118.60000000000002	0.39691273024103707
118.69999999999999	0.34552546010769425
118.80000000000001	0.28685181078806476
118.90000000000003	0.22257620134134337
119.	0.15616119925034233
119.10000000000002	0.09324501897280228
119.19999999999999	0.041358553291373445
119.30000000000001	0.0084823832742083
119.40000000000003	0.0005627961662968488
119.5	0.019144701271376012
119.60000000000002	0.060692856507538646
119.69999999999999	0.1181087157499863
119.80000000000001	0.18334102849520825
119.90000000000003	0.24952712121252868
120.	0.31192986647616006
120.10000000000002	0.36787649185146243
120.19999999999999	0.4162359821647487
120.30000000000001	0.4568411767873971
120.40000000000003	0.490034394526505
120.5	0.5163666116645764
120.60000000000002	0.5364198838046933
120.69999999999999	0.5507120403654723
120.80000000000001	0.5596504239478893
120.90000000000003	0.5635123448815773
121.	0.5624388456174583
121.10000000000002	0.5564346121742351
121.19999999999999	0.5453711451388664
121.30000000000001	0.5289935864836682
121.40000000000003	0.5069348137234202
121.5	0.47874439644538586
121.60000000000002	0.4439454474327262
121.69999999999999	0.4021394425506449
121.80000000000001	0.35318620904765174
121.90000000000003	0.2974878295674105
122.	0.23638761772250177
122.10000000000002	0.17263545865710647
122.19999999999999	0.11074820865256008
122.30000000000001	0.05693607601835856
122.40000000000003	0.01821785694770858
122.5	0.0006478627801302222
122.60000000000002	0.0072617454209189455
122.69999999999999	0.03688713827271823
122.80000000000001	0.08461434053152465
122.90000000000003	0.14360285839731107
123.	0.20710392674027922
123.10000000000002	0.26977634071479906
123.19999999999999	0.32809083161420666
123.30000000000001	0.38011867496233187
123.40000000000003	0.42508319417754153
123.5	0.46291848613806813
123.60000000000002	0.4939319975851478
123.69999999999999	0.5185802541681914
123.80000000000001	0.5373334396032022
123.90000000000003	0.5505996371553565
124.	0.5586852205698051
124.10000000000002	0.5617753370971363
124.19999999999999	0.5599246552328153
124.30000000000001	0.5530531529070846
124.40000000000003	0.5409452225825029
124.5	0.5232535555216493
124.60000000000002	0.4995130146703195
124.69999999999999	0.4691749505658205
124.80000000000001	0.4316799907496906
124.90000000000003	0.38659724885271296
125.	0.33386728619710293
125.10000000000002	0.2741849072391594
125.19999999999999	0.20952253142010055
125.30000000000001	0.1436889183172583
125.40000000000003	0.08262307846702907
125.5	0.033929943918005835
125.60000000000002	0.00526055952550372
125.69999999999999	0.0018234882498308245
125.80000000000001	0.024284130929373197
125.90000000000003	0.06847524777242796
126.	0.1271334123484337
126.10000000000002	0.1924382066467185
126.19999999999999	0.25792802967287826
126.30000000000001	0.3192447922620704
126.40000000000003	0.37398656564810145
126.5	0.4211799087106102
126.60000000000002	0.46073075498482347
126.69999999999999	0.4930022444243619
126.80000000000001	0.5185381191110865
126.90000000000003	0.537900238108671
127.	0.5515815144139715
127.10000000000002	0.5599635811683745
127.19999999999999	0.5632987329981525
127.30000000000001	0.5617039284619897
127.40000000000003	0.5551604112156959
127.5	0.5435165334159607
127.60000000000002	0.5264945835733817
127.69999999999999	0.5037057329762329
127.80000000000001	0.47468145496487824
127.90000000000003	0.43893561533701764
128.	0.3960789270852691
128.10000000000002	0.3460146914456698
128.2	0.28924501248790224
128.3	0.22729443501598584
128.40000000000003	0.16318791319335063
128.5	0.1017834356670561
128.60000000000002	0.049598100544967355
128.7	0.01375293674017186
128.8	0.000043722995181131295
128.90000000000003	0.010888112565311591
129.	0.044356333598787684
129.10000000000002	0.09494946563788587
129.2	0.15558810987385566
129.3	0.21960976590694542
129.40000000000003	0.28193877807444423
129.5	0.3393467201386498
129.60000000000002	0.39015759715589016
129.7	0.43377317328754755
129.8	0.47023763682171343
129.90000000000003	0.4999171753657412
130.	0.5232926761711086
130.10000000000002	0.5408373824168269
130.2	0.5529499903023464
130.3	0.5599205728231278
130.40000000000003	0.5619143490275761
130.5	0.5589643868380265
130.60000000000002	0.5509687448134488
130.7	0.537690962830764
130.8	0.5187660280756144
130.90000000000003	0.4937178561635722
131.	0.4619998507543179
131.10000000000002	0.4230779501725161
131.2	0.37658535850949676
131.3	0.3225860767076891
131.40000000000003	0.2619785130432799
131.5	0.19702541505454652
131.60000000000002	0.13187698231397652
131.7	0.07275504958456924
131.8	0.0273075276146801
131.90000000000003	0.002827011089138037
132.	0.003783085160130931
132.10000000000002	0.029998168963013147
132.2	0.07672445265084901
132.3	0.13656525078992648
132.40000000000003	0.2019300158277006
132.5	0.2667373628468181
132.60000000000002	0.3269856640888482
132.7	0.3805291890295046
132.8	0.4265462265304624
132.90000000000003	0.4650158165018355
133.	0.49632465014199817
133.10000000000002	0.521012609994099
133.2	0.5396243481578035
133.3	0.5526301084105615
133.40000000000003	0.5603873074866033
133.5	0.5631240974366597
133.60000000000002	0.5609337904231
133.7	0.5537743933642331
133.8	0.5414713153471017
133.90000000000003	0.5237244905487024
134.	0.5001245901037851
134.10000000000002	0.47018751233551476
134.2	0.43342259495682117
134.3	0.38945788617823135
134.40000000000003	0.33825293382777194
134.5	0.28042800239304244
134.60000000000002	0.21771075274270413
134.7	0.15342008960686246
134.8	0.09275686313390964
134.90000000000003	0.04251142222211229
135.	0.009830323169877062
135.10000000000002	0.00015349265213074613
135.2	0.015214009856416922
135.3	0.05233105475189069
135.40000000000003	0.10548925922331358
135.5	0.16746264110728384
135.60000000000002	0.23174289239082346
135.7	0.29354887920581363
135.8	0.3499518973041553
135.90000000000003	0.3995127750339054
136.	0.44179252386692214
136.10000000000002	0.4769286993051664
136.2	0.5053337179612686
136.3	0.5275043051706154
136.40000000000003	0.5439113451673956
136.5	0.5549409099218034
136.60000000000002	0.5608649667569987
136.7	0.5618278923300476
136.8	0.5578407662217584
136.90000000000003	0.5487796398705779
137.	0.5343872971091439
137.10000000000002	0.514281289046712
137.2	0.4879751269869352
137.3	0.45492533555779546
137.40000000000003	0.41462517504176855
137.5	0.36677542568877247
137.60000000000002	0.31156883886363235
137.7	0.25011395849120166
137.8	0.18496871278967866
137.90000000000003	0.12062166203863287
138.	0.06355884701849356
138.10000000000002	0.021436149744856216
138.2	0.00115206775189031
138.3	0.00642838902740249
138.40000000000003	0.03627529188311139
138.5	0.08541449603232085
138.60000000000002	0.14635200365431555
138.7	0.2117341242043481
138.8	0.275846439129935
138.90000000000003	0.3350257166157567
139.	0.38736889782898626
139.10000000000002	0.4321990518425006
139.2	0.4695663294567462
139.3	0.4998816653729614
139.40000000000003	0.523682784056461
139.5	0.5414989028622523
139.60000000000002	0.5537790317925593
139.7	0.5608573643844929
139.8	0.5629385039737512
139.90000000000003	0.5600924221206022
140.	0.5522540582912596
140.10000000000002	0.5392261094043389
140.2	0.520686724575219
140.3	0.4962073928601361
140.40000000000003	0.4652911225908446
140.5	0.4274476738359273
140.60000000000002	0.382330826214478
140.7	0.3299694309565787
140.8	0.2711200345051991
140.90000000000003	0.20773430874408036
141.	0.14344095379382757
141.10000000000002	0.0837795221478682
141.2	0.03577254687119614
141.3	0.006511629444402966
141.40000000000003	0.0009901072904464749
141.5	0.020207254085606644
141.60000000000002	0.0607555778760573
141.7	0.1161827489056133
141.8	0.17920176798667514
141.90000000000003	0.2435135639767872
142.	0.3046494640930785
142.10000000000002	0.3599734479814688
142.2	0.40826579972111615
142.3	0.4492286424332022
142.40000000000003	0.4830781392137972
142.5	0.5102623879503634
142.60000000000002	0.531287025926355
142.7	0.5466163202947669
142.8	0.5566212590545422
142.90000000000003	0.561554382307696
143.	0.5615385850479435
143.10000000000002	0.5565627088817222
143.2	0.5464807709921726
143.3	0.5310149323371957
143.40000000000003	0.5097656455928495
143.5	0.4822367345673956
143.60000000000002	0.44788928624815516
143.7	0.4062465910012364
143.8	0.35708164331288833
143.90000000000003	0.3007229286600801
144.	0.23849768201533414
144.10000000000002	0.1732655976003852
144.2	0.10985076624579625
144.3	0.054982373444117355
144.40000000000003	0.01628414867101179
144.5	0.00021898308027348378
144.60000000000002	0.009747873516698962
144.7	0.04309805593805717
144.8	0.09451216920794853
144.90000000000003	0.15643866660534816
145.	0.22177294750480267
145.10000000000002	0.28515899372888015
145.2	0.34325656335030624
145.3	0.39439224706707615
145.40000000000003	0.43802602942469776
145.5	0.4742756878022878
145.60000000000002	0.5035756014957932
145.7	0.5264618109626447
145.8	0.5434489718201158
145.90000000000003	0.5549656914465512
146.	0.5613235588454452
146.10000000000002	0.5627040126938314
146.2	0.5591538918379727
146.3	0.55058521338527
146.40000000000003	0.5367782181368572
146.5	0.5173899020852041
146.60000000000002	0.49197399032103994
146.7	0.46002343335313634
146.8	0.42105357007551464
146.90000000000003	0.3747525602452759
147.	0.32123181079886887
147.10000000000002	0.2614020858075581
147.2	0.19745869751246367
147.3	0.13335263725082092
147.40000000000003	0.07495210014729366
147.5	0.02946423281623583
147.60000000000002	0.0038436043687143794
147.7	0.0025550931488028264
147.8	0.025832248221965403
147.90000000000003	0.0695800410917826
148.	0.12699121926833787
148.10000000000002	0.19079453933915969
148.2	0.25494304812756363
148.3	0.3152894916671223
148.40000000000003	0.369479466994583
148.5	0.41649500099892406
148.60000000000002	0.45616265643016923
148.7	0.4887643856464833
148.8	0.514775176208841
148.90000000000003	0.5347040019714037
149.	0.5490051971418646
149.10000000000002	0.5580328156017557
149.2	0.5620190146345321
149.3	0.5610647688361353
149.40000000000003	0.5551365305613785
149.5	0.5440663040710281
149.60000000000002	0.5275558078708151
149.7	0.5051888337481821
149.8	0.4764604558022793
149.90000000000003	0.4408381971019531
150.	0.3978788392067866

==> data/fringes1insetb.dat <==
175.	0.17664873498750233
175.02	0.17226259406142502
175.04	0.16778321450079395
175.06	0.16321567171141077
175.08	0.1585653498087978
175.1	0.15383794937535314
175.12	0.14903949429512953
175.14	0.1441763375134108
175.16	0.13925516556153283
175.18	0.13428300168234691
175.2	0.12926720738723624
175.22	0.12421548227329608
175.24	0.1191358619285952
175.26	0.11403671375466749
175.28	0.1089267305394021
175.3	0.10381492161999127
175.32	0.09871060148481058
175.34	0.09362337567585446
175.36	0.0885631238692479
175.38	0.08353998003054267
175.4	0.07856430956466931
175.42	0.07364668340699669
175.44	0.06879784903183371
175.46	0.06402869838864991
175.48	0.05935023281264093
175.5	0.05477352499610249
175.52	0.05030967814905547
175.54	0.04596978252124235
175.56	0.041764869502850716
175.58	0.03770586356680691
175.6	0.03380353236041351
175.62	0.030068435298043848
175.64	0.026510871048059787
175.66	0.023140824345073564
175.68	0.019967912592766146
175.7	0.017001332750635544
175.72	0.01424980902039514
175.74	0.011721541862719375
175.76	0.009424158882029915
175.78	0.007364668115748398
175.8	0.005549414254122238
175.82	0.003984038297230137
175.84	0.0026734411273358115
175.86	0.0016217514373204295
175.88	0.0008322984100527993
175.9	0.00030758949010198806
175.92	0.0000492935288633937
175.94	0.000058229518169270994
175.96	0.0003343610571338174
175.98	0.0008767966236040258
176.	0.0016837956468007888
176.02	0.002752780302961416
176.04	0.004080352882694094
176.06	0.00566231850872181
176.08	0.007493712917157143
176.1	0.00956883495577803
176.12	0.011881283399877495
176.14	0.014423997641154408
176.16	0.017189301768612022
176.18	0.020168951532544884
176.2	0.023354183664294852
176.22	0.0267357670148721
176.24	0.030304054974923774
176.26	0.03404903864651284
176.28	0.03796040025274029
176.3	0.04202756629399186
176.32	0.046239759988717336
176.34	0.05058605257074291
176.36	0.0550554130535829
176.38	0.05963675611409351
176.4	0.06431898779157601
176.42	0.06909104874357994
176.44	0.07394195484537514
176.46	0.07886083496466262
176.48	0.0838369657871621
176.5	0.08885980361026936
176.52	0.09391901306131042
176.54	0.0990044927335625
176.56	0.10410639776625796
176.58	0.10921515942458357
176.6	0.11432150176211926
176.62	0.11941645547058724
176.64	0.12449136904082325
176.66	0.12953791737470524
176.68	0.1345481079996184
176.7	0.1395142850465517
176.72	0.14442913115888542
176.74	0.14928566750251626
176.76	0.15407725204936012
176.78	0.1587975763051862
176.8	0.1634406606500267
176.82	0.1680008484553255
176.84	0.17247279913624633
176.86	0.17685148029097109
176.88	0.18113215907157693
176.9	0.18531039292288573
176.92	0.18938201981724545
176.94	0.19334314810473457
176.96	0.19719014608917076
176.98	0.20091963143188774
177.	0.20452846047642517
177.02	0.20801371757891995
177.04	0.2113727045210516
177.06	0.21460293007453968
177.08	0.21770209977889315
177.1	0.22066810598737197
177.12	0.22349901822956833
177.14	0.2261930739330792
177.16	0.2287486695413944
177.18	0.23116435205988153
177.2	0.23343881105738873
177.22	0.23557087114669983
177.24	0.23755948496335572
177.26	0.23940372665908188
177.28	0.24110278592296958
177.3	0.2426559625408966
177.32	0.2440626615013587
177.34	0.24532238865368167
177.36	0.24643474692271045
177.38	0.24739943308241744
177.4	0.2482162350892747
177.42	0.24888502997483658
177.44	0.2494057822956962
177.46	0.2497785431376523
177.48	0.2500034496697519
177.5	0.2500807252425872
177.52	0.25001068002396687
177.54	0.24979371216373566
177.56	0.2494303094780594
177.58	0.24892105164193543
177.6	0.24826661287695023
177.62	0.24746776511940477
177.64	0.2465253816518403
177.66	0.24544044117862301
177.68	0.24421403232373995
177.7	0.24284735852606879
177.72	0.2413417433043279
177.74	0.23969863586057094
177.76	0.23791961698739345
177.78	0.23600640524017247
177.8	0.23396086333152333
177.82	0.23178500470070101
177.84	0.22948100020615925
177.86	0.2270511848847464
177.88	0.22449806471607758
177.9	0.2218243233257956
177.92	0.21903282855656844
177.94	0.2161266388307632
177.96	0.21310900922437517
177.98	0.20998339716732858
178.	0.20675346768157732
178.02	0.2034230980651983
178.04	0.19999638192799823
178.06	0.1964776324825953
178.08	0.19287138499426792
178.1	0.18918239829321892
178.12	0.1854156552548351
178.14	0.1815763621567966
178.16	0.17766994682655504
178.18	0.1737020554995452
178.2	0.1696785483165473
178.22	0.1656054933990036
178.24	0.16148915945316325
178.26	0.15733600686769605
178.28	0.153152677285274
178.3	0.14894598164598022
178.32	0.14472288671907813
178.34	0.14049050015989112
178.36	0.1362560541495305
178.38	0.13202688769658866
178.4	0.1278104277017592
178.42	0.1236141689076958
178.44	0.11944565287671971
178.46	0.11531244615843175
178.48	0.11122211782614187
178.5	0.10718221657593073
178.52	0.10320024759382776
178.54	0.09928364940460187
178.56	0.09543977092005507
178.58	0.09167584890465967
178.6	0.0879989860716598
178.62	0.08441613001369097
178.64	0.08093405315809461
178.66	0.0775593339185546
178.68	0.07429833919237283
178.7	0.0711572083260583
178.72	0.06814183864251888
178.74	0.06525787259106826
178.76	0.06251068654760633
178.78	0.05990538125794488
178.8	0.057446773882920306
178.82	0.05513939157070658
178.84	0.052987466450910986
178.86	0.050994931917222076
178.88	0.0491654200415291
178.9	0.0475022599435726
178.92	0.04600847692667976
178.94	0.044686792182521695
178.96	0.043539622866684446
178.98	0.04256908235182016
179.	0.04177698047662229
179.02	0.04116482362623817
179.04	0.04073381450260395
179.06	0.04048485147097012
179.08	0.04041852740061519
179.1	0.04053512795250944
179.12	0.04083462930344005
179.14	0.04131669533361375
179.16	0.04198067434190213
179.18	0.042825595388432385
179.2	0.04385016439709499
179.22	0.04505276017960028
179.24	0.046431430567052914
179.26	0.04798388885391371
179.28	0.049707510771910574
179.3	0.05159933221762982
179.32	0.05365604795701113
179.34	0.0558740115225912
179.36	0.058249236505463826
179.38	0.060777399424032263
179.4	0.06345384432607724
179.42	0.06627358925043135
179.44	0.06923133464065181
179.46	0.07232147376603222
179.48	0.07553810516692251
179.5	0.07887504710198469
179.52	0.08232585393624636
179.54	0.08588383437169674
179.56	0.08954207138726726
179.58	0.09329344372356799
179.6	0.0971306487204723
179.62	0.10104622629269734
179.64	0.10503258381071792
179.66	0.1090820216420085
179.68	0.11318675910009524
179.7	0.11733896054725176
179.72	0.12153076139955543
179.74	0.12575429379077577
179.76	0.13000171166371985
179.78	0.13426521507318587
179.8	0.138537073503463
179.82	0.14280964802474808
179.84	0.14707541213579178
179.86	0.15132697116439733
179.88	0.15555708012246877
179.9	0.1597586599370927
179.92	0.1639248120036003
179.94	0.16804883103032195
179.96	0.17212421616666337
179.98	0.1761446804270985
180.	0.1801041584422541
180.02	0.1839968125850461
180.04	0.18781703753462986
180.06	0.19155946335326332
180.08	0.19521895716152152
180.1	0.19879062350568086
180.12	0.20226980351717624
180.14	0.2056520729683814
180.16	0.20893323933175495
180.18	0.21210933795016143
180.2	0.21517662742609625
180.22	0.21813158433579902
180.24	0.22097089737164205
180.26	0.2236914610128182
180.28	0.22629036882005324
180.3	0.22876490644535835
180.32	0.2311125444428122
180.34	0.2333309309608677
180.36	0.23541788439114172
180.38	0.23737138604313524
180.4	0.2391895729086835
180.42	0.24087073057449288
180.44	0.24241328633594056
180.46	0.24381580256011548
180.48	0.24507697034142345
180.5	0.24619560348848205
180.52	0.24717063287684343
180.54	0.24800110119823515
180.56	0.24868615813338374
180.58	0.24922505597223404
180.6	0.24961714570244672
180.62	0.24986187358434286
180.64	0.24995877822807805
180.66	0.24990748818668218
180.68	0.24970772007664932
180.7	0.24935927723604717
180.72	0.24886204892853567
180.74	0.24821601010028158
180.76	0.2474212216954168
180.78	0.24647783153446978
180.8	0.24538607575901494
180.82	0.244146280844578
180.84	0.24275886618265763
180.86	0.2412243472314834
180.88	0.23954333923373528
180.9	0.23771656149802076
180.92	0.23574484223929715
180.94	0.23362912397151375
180.96	0.2313704694438416
180.98	0.2289700681094049
181.	0.22642924311291657
181.02	0.22374945878070723
181.04	0.22093232859325404
181.06	0.21797962361674222
181.08	0.21489328136613306
181.1	0.21167541506759002
181.12	0.20832832328327677
181.14	0.2048544998561362
181.16	0.20125664412622118
181.18	0.1975376713640557
181.2	0.19370072335944244
181.22	0.18974917909705483
181.24	0.185686665442511
181.26	0.18151706775446033
181.28	0.17724454033003426
181.3	0.17287351658246555
181.32	0.16840871884081066
181.34	0.1638551676531237
181.36	0.15921819046578442
181.38	0.15450342954308763
181.4	0.1497168489833534
181.42	0.14486474068040717
181.44	0.1399537290724125
181.46	0.13499077451481506
181.48	0.1299831751094527
181.5	0.1249385668193274
181.52	0.11986492169753592
181.54	0.11477054405973933
181.56	0.10966406443316906
181.58	0.10455443112121972
181.6	0.09945089923140242
181.62	0.09436301702665674
181.64	0.08930060947536014
181.66	0.08427375889391459
181.68	0.07929278259854333
181.7	0.07436820750849188
181.72	0.06951074167259716
181.74	0.06473124272413437
181.76	0.060040683304835946
181.78	0.055450113538246755
181.8	0.05097062067412204
181.82	0.04661328606889307
181.84	0.04238913971220977
181.86	0.03830911255492391
181.88	0.03438398693881257
181.9	0.030624345472437628
181.92	0.027040518739306345
181.94	0.023642532262936593
181.96	0.020440053188178157
181.98	0.01744233716712291
182.	0.014658175961268014
182.02	0.012095846287703152
182.04	0.009763060445347416
182.06	0.007666919257359936
182.08	0.005813867856970958
182.1	0.004209654825965391
182.12	0.00285929516810966
182.14	0.001767037563843271
182.16	0.000936336308072559
182.18	0.00036982828078431745
182.2	0.0000693152409407923
182.22	0.000035751669190897625
182.24	0.000269238315316124
182.26	0.0007690215335387637
182.28	0.0015334984143369186
182.3	0.002560227646701735
182.32	0.0038459459714823094
182.34	0.005386590016000326
182.36	0.007177323233917581
182.38	0.009212567613793434
182.4	0.011486039765816547
182.42	0.013990790949878339
182.44	0.016719250570324383
182.46	0.019663272633425013
182.48	0.022814184643747785
182.5	0.02616283840456836
182.52	0.02969966218540755
182.54	0.03341471372638682
182.56	0.037297733563380675
182.58	0.04133819817952243
182.6	0.04552537251670685
182.62	0.04984836141393821
182.64	0.054296159577098414
182.66	0.058857699726065124
182.68	0.06352189860828594
182.7	0.06827770061316084
182.72	0.07311411876674603
182.74	0.07802027293128312
182.76	0.08298542507809255
182.78	0.08799901154423587
182.8	0.09305067222302449
182.82	0.09813027667551366
182.84	0.1032279471836454
182.86	0.1083340787960135
182.88	0.11343935644419768
182.9	0.1185347692305938
182.92	0.12361162200825845
182.94	0.12866154438964764
182.96	0.13367649733349385
182.98	0.13864877746907045
183.	0.14357101932351116
183.02	0.1484361956218605
183.04	0.15323761583129744
183.06	0.1579689231202253
183.08	0.16262408990049954
183.1	0.16719741211723563
183.12	0.1716835024451026
183.14	0.17607728254358046
183.16	0.1803739745166015
183.18	0.1845690917137233
183.2	0.18865842900196356
183.22	0.19263805262856662
183.24	0.19650428978622514
183.26	0.20025371798368571
183.28	0.20388315431587925
183.3	0.20738964471931506
183.32	0.2107704532905036
183.34	0.21402305173725275
183.36	0.21714510902533712
183.38	0.22013448127622504
183.4	0.22298920196494046
183.42	0.225707472461132
183.44	0.22828765295101924
183.46	0.23072825377258496
183.48	0.23302792719198004
183.5	0.23518545964477833
183.52	0.23719976446197358
183.54	0.23906987509731992
183.56	0.2407949388695239
183.58	0.2423742112301482
183.6	0.2438070505657992
183.62	0.24509291354102572
183.64	0.24623135098654106
183.66	0.24722200433583374
183.68	0.2480646026117052
183.7	0.24875895996309372
183.72	0.24930497375132404
183.74	0.24970262318386713
183.76	0.24995196849270326
183.78	0.2500531506533595
183.8	0.250006391639713
183.82	0.24981199520862254
183.84	0.2494703482073409
183.86	0.2489819223954856
183.88	0.2483472767720214
183.9	0.24756706039625426
183.92	0.2466420156902239
183.94	0.24557298220801563
183.96	0.24436090085553525
183.98	0.24300681854194944
184.	0.24151189324150973
184.02	0.23987739944169945
184.04	0.238104733950528
184.06	0.23619542203250204
184.08	0.2341511238392076
184.1	0.23197364109647695
184.12	0.22966492400604235
184.14	0.2272270783152217
184.16	0.22466237250348786
184.18	0.22197324503021196
184.2	0.21916231158282767
184.22	0.21623237225986475
184.24	0.21318641861840487
184.26	0.21002764051059886
184.28	0.20675943262937121
184.3	0.20338540067912764
184.32	0.19990936708325158
184.34	0.19633537613691487
184.36	0.1926676985110417
184.38	0.18891083501123596
184.4	0.18506951949467987
184.42	0.18114872084819608
184.44	0.1771536439318848
184.46	0.17308972939584152
184.48	0.16896265228145446
184.5	0.16477831932487438
184.52	0.1605428648878515
184.54	0.1562626454503087
184.56	0.15194423261028817
184.58	0.1475944045497553
184.6	0.14322013593910465
184.62	0.13882858626945055
184.64	0.1344270866192618
184.66	0.1300231248803021
184.68	0.12562432948768054
184.7	0.12123845171851369
184.72	0.11687334664411358
184.74	0.11253695284052938
184.76	0.10823727098128572
184.78	0.10398234145429039
184.8	0.0997802211611255
184.82	0.09563895967081107
184.84	0.09156657491167161
184.86	0.08757102859321603
184.88	0.08366020155462535
184.9	0.07984186923771906
184.92	0.07612367747947493
184.94	0.07251311881220955
184.96	0.06901750944911345
184.98	0.06564396711806277
185.	0.06239938988889121
185.02	0.05929043611833763
185.04	0.05632350561333614
185.06	0.05350472208821545
185.08	0.05083991696505897
185.1	0.04833461453980115
185.12	0.04599401851076967
185.14	0.043822999841808374
185.16	0.04182608590968007
185.18	0.04000745086631155
185.2	0.038370907130600984
185.22	0.03691989791317617
185.24	0.035657490670620864
185.26	0.034586371383625504
185.28	0.03370883955647553
185.3	0.03302680384292991
185.32	0.032541778215623124
185.34	0.03225487861225625
185.36	0.032166820011239314
185.38	0.03227791391139603
185.4	0.03258806621399306
185.42	0.03309677552966454
185.44	0.03380313195685582
185.46	0.03470581640114055
185.48	0.03580310052530476
185.5	0.037092847437479814
185.52	0.038572513238114704
185.54	0.0402391495556638
185.56	0.04208940720492253
185.58	0.044119541100802843
185.6	0.04632541655400049
185.62	0.048702517063364925
185.64	0.05124595370331117
185.66	0.0539504761838982
185.68	0.05681048563642509
185.7	0.05982004914999781
185.72	0.06297291605467903
185.74	0.066262535915868
185.76	0.06968207817344638
185.78	0.0732244533285247
185.8	0.0768823355515611
185.82	0.08064818655905509
185.84	0.08451428058225223
185.86	0.08847273023129816
185.88	0.09251551304255462
185.9	0.09663449848519659
185.92	0.10082147519632809
185.94	0.10506817821179842
185.96	0.10936631596180556
185.98	0.11370759680717007
186.	0.11808375490233321
186.02	0.12248657518497606
186.04	0.12690791730914164
186.06	0.13133973835781143
186.08	0.13577411419198693
186.1	0.14020325931587935
186.12	0.1446195451607567
186.14	0.1490155167133051
186.16	0.15338390743761127
186.18	0.15771765246183977
186.2	0.16200990002223858
186.22	0.16625402117669866
186.24	0.17044361781826212
186.26	0.17457252903545784
186.28	0.17863483588054815
186.3	0.18262486461911714
186.32	0.1865371885449062
186.34	0.19036662845195224
186.36	0.19410825186248015
186.38	0.19775737111371122
186.4	0.20130954040946655
186.42	0.20476055194376508
186.44	0.20810643120373112
186.46	0.21134343155755156
186.48	0.21446802823116237
186.5	0.2174769117739318
186.52	0.22036698110967
186.54	0.22313533626487575
186.56	0.2257792708610454
186.58	0.22829626445260942
186.6	0.23068397478671265
186.62	0.23294023005540343
186.64	0.23506302120527905
186.66	0.23705049436430087
186.68	0.23890094344001767
186.7	0.24061280293851764
186.72	0.2421846410484642
186.74	0.24361515303001258
186.76	0.24490315494418036
186.78	0.24604757775420782
186.8	0.24704746182679682
186.82	0.24790195185782204
186.84	0.24861029224401981
186.86	0.24917182291943993
186.88	0.24958597567302074
186.9	0.2498522709614247
186.92	0.249970315229343
186.94	0.24993979874776984
186.96	0.24976049397919592
186.98	0.2494322544773369
187.	0.24895501432778272
187.02	0.24832878813486375
187.04	0.24755367155899877
187.06	0.24662984240782654
187.08	0.2455575622834938
187.1	0.24433717878748487
187.12	0.24296912828340353
187.14	0.24145393921706765
187.16	0.23979223599202848
187.18	0.23798474339741982
187.2	0.2360322915834425
187.22	0.23393582157817105
187.24	0.23169639133745024
187.26	0.22931518231737627
187.28	0.22679350655643185
187.3	0.22413281425152984
187.32	0.22133470180894008
187.34	0.2184009203475876
187.36	0.21533338462823887
187.38	0.21213418237756532
187.4	0.2088055839713077
187.42	0.205350052435454
187.44	0.20177025371837617
187.46	0.19806906718085807
187.48	0.19424959624395777
187.5	0.19031517912763415
187.52	0.18626939960548955
187.54	0.18211609769286546
187.56	0.17785938017739256
187.58	0.17350363089257814
187.6	0.1690535206261623
187.62	0.16451401654638168
187.64	0.15989039102062244
187.66	0.15518822969224477
187.68	0.15041343867362725
187.7	0.14557225070559224
187.72	0.14067123012683377
187.74	0.13571727649119586
187.76	0.13071762666591927
187.78	0.12567985524110117
187.8	0.1206118730793205
187.82	0.11552192383491558
187.84	0.11041857827562834
187.86	0.10531072624494044
187.88	0.10020756611167535
187.9	0.09511859156514185
187.92	0.09005357562888844
187.94	0.08502255178409497
187.96	0.08003579211579245
187.98	0.0751037824200542
188.	0.0702371942394779
188.02	0.06544685382664334
188.04	0.06074370807067403
188.06	0.05613878746080604
188.08	0.0516431662019888
188.1	0.047267919640522536
188.12	0.0430240792024882
188.14	0.03892258509297477
188.16	0.03497423704902074
188.18	0.031189643483615904
188.2	0.027579169399888727
188.22	0.02415288349393902
188.24	0.0209205048998663
188.26	0.017891350060512286
188.28	0.015074280231705893
188.3	0.012477650145039728
188.32	0.01010925836371318
188.34	0.007976299867431157
188.36	0.006085321394898571
188.38	0.004442180055903756
188.4	0.0030520056995197676
188.42	0.001919167490427686
188.44	0.001047245102255537
188.46	0.00043900488597867297
188.48	0.00009638131329519003
188.5	0.000020463930918303398
188.52	0.00021148999286253658
188.54	0.0006688428655358202
188.56	0.0013910562262566992
188.58	0.0023758240011481353
188.6	0.0036200159148608558
188.62	0.00511969845366909
188.64	0.0068701609766038535
188.66	0.008865946647879416
188.68	0.011100887808778737
188.7	0.013568145359781916
188.72	0.0162602516843724
188.74	0.01916915661540425
188.76	0.02228627592352766
188.78	0.025602541794691555
188.8	0.02910845476026664
188.82	0.03279413654857249
188.84	0.03664938333961035
188.86	0.040663718925224204
188.88	0.04482644730397897
188.9	0.049126704272376795
188.92	0.05355350761104486
188.94	0.05809580550532642
188.96	0.06274252288249244
188.98	0.06748260539279557
189.	0.07230506080666
189.02	0.07719899764533175
189.04	0.08215366090651505
189.06	0.0871584647886526
189.08	0.09220302235754065
189.1	0.09727717213645896
189.12	0.10237100163500516
189.14	0.10747486786264965
189.16	0.11257941490060516
189.18	0.11767558862893993
189.2	0.12275464872641512
189.22	0.12780817807692368
189.24	0.13282808972969848
189.26	0.13780663157074768
189.28	0.1427363888699137
189.3	0.14761028487236297
189.32	0.15242157960546326
189.34	0.15716386707158098
189.36	0.161831070995208
189.38	0.1664174392892361
189.4	0.17091753739987314
189.42	0.1753262406834316
189.44	0.1796387259612926
189.46	0.1838504623911724
189.48	0.1879572017848704
189.5	0.19195496849385227
189.52	0.19584004897529286
189.54	0.1996089811426044
189.56	0.20325854359566264
189.58	0.20678574481750753
189.6	0.21018781241626822
189.62	0.21346218248309218
189.64	0.2166064891294348
189.66	0.2196185542602303
189.68	0.22249637763265762
189.7	0.2252381272443908
189.72	0.227842130089448
189.74	0.23030686331463537
189.76	0.2326309458050001
189.78	0.23481313022236536
189.8	0.23685229551722597
189.82	0.2387474399309657
189.84	0.24049767450224152
189.86	0.24210221708872254
189.88	0.24356038691309567
189.9	0.24487159964011823
189.92	0.24603536298972156
189.94	0.24705127288968237
189.96	0.24791901016991258
189.98	0.24863833779934358
190.	0.2492090986652636
190.02	0.2496312138940533
190.04	0.24990468171143176
190.06	0.25002957683948346
190.08	0.2500060504269662
190.1	0.2498343305086119
190.12	0.24951472298827737
190.14	0.24904761313992574
190.16	0.24843346761940313
190.18	0.247672836978894
190.2	0.24676635867465158
190.22	0.24571476055719782
190.24	0.2445188648315781
190.26	0.2431795924733972
190.28	0.2416979680843261
190.3	0.2400751251684761
190.32	0.2383123118084038
190.34	0.2364108967167063
190.36	0.23437237563604454
190.38	0.23219837805693982
190.4	0.22989067421904252
190.42	0.22745118235761055
190.44	0.22488197615256744
190.46	0.22218529233321002
190.48	0.21936353838675246
190.5	0.21641930031414544
190.52	0.2133553503716305
190.54	0.2101746547313297
190.56	0.206880380989234
190.58	0.2034759054440155
190.6	0.19996482006519592
190.62	0.19635093906483927
190.64	0.1926383049828699
190.66	0.18883119419237726
190.68	0.1849341217286406
190.7	0.18095184534321213
190.72	0.1768893686833839
190.74	0.1727519434972603
190.76	0.16854507076559166
190.78	0.16427450066411375
190.8	0.1599462312640331
190.82	0.15556650588358703
190.84	0.15114180901085367
190.86	0.14667886072676867
190.88	0.14218460956762274
190.9	0.13766622377864557
190.92	0.13313108092409023
190.94	0.12858675583430995
190.96	0.124041006887335
190.98	0.11950176063990482
191.	0.1149770948418258
191.02	0.11047521988677736
191.04	0.10600445877199889
191.06	0.1015732256587805
191.08	0.09719000314440765
191.1	0.09286331837374961
191.12	0.08860171813510706
191.14	0.0844137430992975
191.16	0.08030790137282359
191.18	0.07629264154572797
191.2	0.07237632542088697
191.22	0.06856720061501177
191.24	0.06487337322160384
191.26	0.06130278072260306
191.28	0.05786316532897824
191.3	0.0545620479207465
191.32	0.05140670274420469
191.34	0.048404133009297905
191.36	0.045561047513091646
191.38	0.04288383839686748
191.4	0.04037856012539503
191.42000000000002	0.03805090975770754
191.44	0.0359062085599526
191.46	0.03394938499352287
191.48	0.03218495909596475
191.5	0.030617028258668022
191.52	0.02924925439480701
191.54	0.028084852483173606
191.56	0.027126580469126284
191.58	0.026376730502518007
191.6	0.02583712149412985
191.62	0.025509092976650306
191.64	0.025393500263020244
191.66	0.02549071090356106
191.68	0.02580060245312061
191.7	0.026322561569730007
191.72	0.02705548447632372
191.74	0.02799777882613454
191.76	0.02914736701982566
191.78	0.030501691027556857
191.8	0.03205771877149739
191.82	0.033811952123470684
191.84	0.03576043656801567
191.86	0.037898772573166845
191.88	0.04022212869981119
191.9	0.0427252564655453
191.92000000000002	0.04540250696105494
191.94	0.048247849196722675
191.96	0.0512548901347327
191.98	0.05441689633830065
192.	0.057726817145645794
192.02	0.06117730925214499
192.04	0.06476076256135276
192.06	0.06846932714410256
192.08	0.07229494112588414
192.1	0.0762293593067011
192.12	0.08026418230467042
192.14	0.0843908860054734
192.16	0.08860085109471351
192.18	0.09288539244863568
192.2	0.09723578816162692
192.22	0.10164330799514638
192.24	0.10609924104268972
192.26	0.110594922418706
192.28	0.11512175879513842
192.3	0.11967125262748277
192.32	0.12423502493247075
192.34	0.12880483650065486
192.36	0.13337260744929813
192.38	0.13793043504357932
192.4	0.1424706097362196
192.42000000000002	0.14698562939732776
192.44	0.15146821172718244
192.46	0.1559113048639827
192.48	0.16030809621656475
192.5	0.16465201956857917
192.52	0.16893676051469025
192.54	0.17315626030221
192.56	0.1773047181618945
192.58	0.18137659222023986
192.6	0.1853665990924856
192.62	0.18926971226026734
192.64	0.19308115934108375
192.66	0.19679641835858597
192.68	0.20041121312264631
192.7	0.20392150782746005
192.72	0.20732350097364616
192.74	0.2106136187173073
192.76	0.21378850774534458
192.78	0.21684502777177145
192.8	0.21978024374488886
192.82	0.22259141785006042
192.84	0.22527600138723528
192.86	0.22783162659678763
192.88	0.2302560985017332
192.9	0.23254738682871284
192.92000000000002	0.2347036180647078
192.94	0.23672306770129325
192.96	0.23860415271310828
192.98	0.2403454243124734
193.	0.2419455610177055
193.02	0.24340336206836477
193.04	0.24471774121696854
193.06	0.24588772092308223
193.08	0.2469124269725063
193.1	0.24779108354142723
193.12	0.2485230087227463
193.14	0.24910761052949837
193.16	0.24954438338826038
193.18	0.2498329051335865
193.2	0.24997283451298302
193.22	0.2499639092105123
193.24	0.24980594439592754
193.26	0.2494988318051739
193.28	0.24904253935713833
193.3	0.24843711131069368
193.32	0.24768266896527538
193.34	0.24677941190747596
193.36	0.24572761980540914
193.38	0.244527654751775
193.4	0.24317996415575094
193.42000000000002	0.24168508418292073
193.44	0.24004364374136267
193.46	0.23825636901086827
193.48	0.23632408851090853
193.5	0.2342477387012932
193.52	0.23202837010777588
193.54	0.22966715396262333
193.56	0.22716538934784367
193.58	0.22452451082604719
193.6	0.2217460965407154
193.62	0.2188318767642531
193.64	0.21578374286831353
193.66	0.21260375668640552
193.68	0.2092941602342303
193.7	0.2058573857477147
193.72	0.2022960659931277
193.74	0.19861304479748096
193.76	0.19481138774061957
193.78	0.19089439294342633
193.8	0.18686560187905057
193.82	0.18272881012601006
193.84	0.17848807797392086
193.86	0.17414774078412384
193.88	0.16971241899863812
193.9	0.16518702768228188
193.92000000000002	0.16057678547410964
193.94	0.1558872228156279
193.96	0.15112418931525742
193.98	0.14629386010088763
194.	0.1414027410052356
194.02	0.13645767242314044
194.04	0.1314658316747985
194.06	0.12643473370587083
194.08	0.1213722299537961
194.1	0.116286505209836
194.12	0.1111860723092182
194.14	0.10607976448693192
194.16	0.10097672524444776
194.18	0.09588639558402838
194.2	0.09081849848114065
194.22	0.08578302048337814
194.24	0.08079019034547234
194.26	0.0758504546345365
194.28	0.07097445026821632
194.3	0.06617297398022737
194.32	0.06145694874266915
194.34	0.056837387212799385
194.36	0.05232535231265982
194.38	0.04793191509259575
194.4	0.04366811007423892
194.42000000000002	0.03954488831365902
194.44	0.035573068470375856
194.46	0.03176328621236849
194.48	0.028125942329649087
194.5	0.02467114996839719
194.52	0.021408681433723695
194.54	0.018347915039761565
194.56	0.0154977825110757
194.58	0.012866717457738885
194.6	0.010462605457168843
194.62	0.008292736278621069
194.64	0.006363758780202259
194.66	0.004681638993158169
194.68	0.003251621884262365
194.7	0.002078197253896652
194.72	0.0011650701858455514
194.74	0.000515136415097329
194.76	0.00013046292299859083
194.78	0.000012274006064245365
194.8	0.0001609429966270796
194.82	0.0005759897417675349
194.84	0.001256083873058192
194.86	0.0021990538250290692
194.88	0.003401901486552156
194.9	0.004860822297987297
194.92000000000002	0.0065712305393820876
194.94	0.008527789492705289
194.96	0.010724446105018617
194.98	0.013154469730750452
195.	0.015810494490744273
195.02	0.0186845647536528
195.04	0.021768183222487848
195.06	0.025052361095187513
195.08	0.028527669763168034
195.1	0.03218429351570951
195.12	0.03601208272977551
195.14	0.0400006070441307
195.16	0.04413920804271363
195.18	0.04841705100352462
195.2	0.052823175305911935
195.22	0.05734654312898252
195.24	0.06197608611658291
195.26	0.06670074972890322
195.28	0.07150953504578615
195.3	0.07639153783189707
195.32	0.08133598471827613
195.34	0.08633226639720287
195.36	0.09136996776769493
195.38	0.0964388950068881
195.4	0.10152909957704
195.42000000000002	0.10663089920926432
195.44	0.11173489593317082
195.46	0.11683199124568618
195.48	0.12191339853303523
195.5	0.12697065287731044
195.52	0.13199561839246618
195.54	0.13698049324556105
195.56	0.1419178125264097
195.58	0.1468004491336443
195.6	0.15162161284771203
195.62	0.1563748477612471
195.64	0.1610540282354141
195.66	0.16565335354753283
195.68	0.1701673413899913
195.7	0.17459082037472626
195.72	0.1789189216902951
195.74	0.18314707005085262
195.76	0.18727097406827858
195.78	0.19128661616997222
195.8	0.19519024217610728
195.82	0.19897835064153763
195.84	0.20264768205870748
195.86	0.20619520800944752
195.88	0.2096181203454612
195.9	0.21291382046927718
195.92000000000002	0.21607990877996208
195.94	0.21911417434094516
195.96	0.22201458482055275
195.98	0.22477927674970843
196.	0.2274065461357172
196.02	0.22989483946561895
196.04	0.23224274512807863
196.06	0.23444898527834243
196.08	0.23651240816695282
196.1	0.23843198094955542
196.12	0.24020678299197856
196.14	0.24183599968209096
196.16	0.24331891675766387
196.18	0.24465491515728077
196.2	0.24584346639969157
196.22	0.246884128495397
196.24	0.24777654239294966
196.26	0.24852042896137858
196.28	0.2491155865091213
196.3	0.2495618888390264
196.32	0.2498592838382654
196.34	0.25000779260128914
196.36	0.2500075090833442
196.38	0.2498586002814489
196.4	0.24956130693908152
196.42000000000002	0.24911594477016358
196.44	0.24852290619716766
196.46	0.2477826625973398
196.48	0.24689576705007443
196.5	0.24586285757733922
196.52	0.24468466086782276
196.54	0.24336199647394943
196.56	0.24189578146925736
196.58	0.2402870355517285
196.6	0.2385368865764377
196.62	0.23664657649848608
196.64	0.23461746770448608
196.66	0.23245104970774866
196.68	0.2301489461791589
196.7	0.22771292228195825
196.72	0.22514489227483814
196.74	0.22244692734355467
196.76	0.21962126361671086
196.78	0.21667031031671924
196.8	0.21359665799203875
196.82	0.2104030867715555
196.84	0.2070925745768488
196.86	0.20366830522280072
196.88	0.20013367633159307
196.9	0.19649230698005907
196.92000000000002	0.19274804499536272
196.94	0.1889049738091186
196.96	0.18496741877588857
196.98	0.18093995285822467
197.	0.17682740157710908
197.02	0.1726348471246289
197.04	0.168367631534028
197.06	0.16403135880217037
197.08	0.15963189586036194
197.1	0.1551753722915686
197.12	0.15066817869594587
197.14	0.14611696361189394
197.16	0.1415286289065481
197.18	0.13691032355858687
197.2	0.13226943576621858
197.22	0.12761358332546563
197.24	0.12295060223752997
197.26	0.11828853351905785
197.28	0.11363560820590007
197.3	0.1090002305587632
197.32	0.1043909594977215
197.34	0.09981648831216147
197.36	0.09528562271249963
197.38	0.09080725730959424
197.4	0.08639035062731741
197.42000000000002	0.0820438987723259
197.44	0.07777690790229463
197.46	0.073598365649873
197.48	0.06951721167351882
197.5	0.06554230751779885
197.52	0.061682405975199965
197.54	0.05794612014757246
197.56	0.054341892409099014
197.58	0.05087796347333435
197.6	0.047562341764555295
197.62	0.044402773288934924
197.64	0.04140671219369161
197.66	0.0385812921926751
197.68	0.03593329902575611
197.7	0.03346914410640878
197.72	0.03119483949836654
197.74	0.029115974348076265
197.76	0.02723769288544275
197.78	0.025564674091735164
197.8	0.024101113120577385
197.82	0.022850704546047592
197.84	0.021816627501474152
197.86	0.021001532763410075
197.88	0.020407531827591835
197.9	0.020036188017469096
197.92000000000002	0.01988850966076833
197.94	0.019964945365337036
197.96	0.02026538142190341
197.98	0.020789141357882176
198.	0.021534987662641586
198.02	0.02250112570021711
198.04	0.023685209820005975
198.06	0.025084351669076847
198.08	0.026695130701134592
198.1	0.028513606866799726
198.12	0.030535335457450463
198.14	0.03275538406057573
198.16	0.03516835156866259
198.18	0.03776838916596348
198.2	0.040549223198991735
198.22	0.043504179817143294
198.24	0.04662621125028601
198.26	0.049907923571091015
198.28	0.05334160577152293
198.3	0.056919259966110046
198.32	0.060632632519977483
198.34	0.06447324588720336
198.36	0.06843243093561766
198.38	0.07250135952806315
198.4	0.07667107712714144
198.42000000000002	0.08093253519109585
198.44	0.08527662313278014
198.46	0.08969419962104266
198.48	0.09417612301457484
198.5	0.09871328073215073
198.52	0.10329661737907289
198.54	0.10791716146838277
198.56	0.11256605059530961
198.58	0.11723455494482335
198.6	0.12191409903453414
198.62	0.12659628161753148
198.64	0.1312728936921806
198.66	0.13593593458805392
198.68	0.14057762611787167
198.7	0.14519042480557903
198.72	0.14976703221889445
198.74	0.15430040345148177
198.76	0.15878375381507792
198.78	0.16321056381485055
198.8	0.16757458249243895
198.82	0.17186982923053867
198.84	0.1760905941200454
198.86	0.1802314369962788
198.88	0.18428718525473592
198.9	0.18825293055881165
198.92000000000002	0.19212402455262387
198.94	0.19589607369160023
198.96	0.19956493330154002
198.98	0.20312670097407642
199.	0.20657770940301745
199.02	0.20991451876143338
199.04	0.21313390871478022
199.06	0.216232870159892
199.08	0.21920859677413648
199.1	0.22205847645342225
199.12	0.22478008271182442
199.14	0.227371166109827
199.16	0.22982964577263215
199.18	0.23215360105425092
199.2	0.23434126339798328
199.22	0.2363910084386989
199.24	0.2383013483875681
199.26	0.24007092473549907
199.28	0.24169850130729653
199.3	0.24318295769474985
199.32	0.24452328309342675
199.34	0.2457185705647111
199.36	0.24676801174178753
199.38	0.24767089199577927
199.4	0.24842658607593565
199.42000000000002	0.2490345542357959
199.44	0.24949433885555664
199.46	0.2498055615693254
199.48	0.2499679209046608
199.5	0.24998119044069408
199.52	0.24984521749014027
199.54	0.24955992230969165
199.56	0.24912529784253945
199.58	0.2485414099961229
199.6	0.24780839845757957
199.62	0.24692647804878315
199.64	0.2458959406222652
199.66	0.24471715749863465
199.68	0.2433905824454614
199.7	0.24191675519671965
199.72	0.24029630551099004
199.74	0.2385299577655501
199.76	0.23661853608214345
199.78	0.23456296997877707
199.8	0.23236430054017593
199.82	0.2300236870974248
199.84	0.22754241440507864
199.86	0.22492190030137738
199.88	0.22216370383408465
199.9	0.21926953383114814
199.92000000000002	0.21624125789156823
199.94	0.2130809117674932
199.96	0.20979070910395337
199.98	0.20637305149748836
200.	0.20283053882910987

==> data/fringes1insetc.dat <==
175.	0.45233334455444424
175.02	0.44479334118186764
175.04	0.436962271955669
175.06	0.4288373225666711
175.08	0.42041615435247376
175.1	0.41169699298502654
175.12	0.4026787257293321
175.14	0.39336100764015364
175.16	0.383744376979715
175.18	0.37383038002870067
175.2	0.36362170531831217
175.22	0.3531223271305987
175.24	0.3423376578914524
175.26	0.3312747088110324
175.28	0.319942257807216
175.3	0.30835102337466425
175.32	0.2965138426334676
175.34	0.2844458513085649
175.36	0.27216466285580426
175.38	0.2596905433686539
175.4	0.24704657828284443
175.42	0.23425882625844863
175.44	0.22135645498061107
175.46	0.20837185301062522
175.48	0.19534071126824953
175.5	0.18230206727768047
175.52	0.16929830500711676
175.54	0.15637510302605082
175.56	0.14358132384996236
175.58	0.13096883779020116
175.6	0.11859227542609874
175.62	0.10650870400775936
175.64	0.09477722470525622
175.66	0.08345848964813843
175.68	0.07261414012995471
175.7	0.062306170131775265
175.72	0.0525962223658222
175.74	0.04354482723481733
175.76	0.03521059829481666
175.78	0.027649400824051897
175.8	0.020913512743732557
175.82	0.015050799212940455
175.84	0.010103923545542168
175.86	0.006109617516474834
175.88	0.003098033529050252
175.9	0.001092199455607102
175.92	0.0001075942611596833
175.94	0.00015185886917323463
175.96	0.0012246522968610103
175.98	0.0033176581013106697
176.	0.00641474090977259
176.02	0.01049224755198947
176.04	0.015519442363802137
176.06	0.021459061857926853
176.08	0.02826797038266361
176.1	0.03589789577332071
176.12	0.04429622243246699
176.14	0.0534068187690116
176.16	0.06317087642840974
176.18	0.07352774014177374
176.2	0.08441570915467965
176.22	0.09577279387889183
176.24	0.10753741444707736
176.26	0.11964903105027068
176.28	0.13204869912478867
176.3	0.14467954548315362
176.32	0.1574871642371442
176.34	0.17041993375775868
176.36	0.18342925791003103
176.38	0.19646973637234652
176.4	0.20949927000569393
176.42	0.22247910800628637
176.44	0.2353738439958965
176.46	0.24815136832481563
176.48	0.260782783739183
176.5	0.2732422912468875
176.52	0.28550705255685616
176.54	0.2975570349105784
176.56	0.30937484351018824
176.58	0.3209455461088244
176.6	0.33225649369267546
176.62	0.3432971405690136
176.64	0.3540588665967346
176.66	0.3645348037653957
176.68	0.3747196688493171
176.7	0.38460960344071915
176.72	0.3942020222969396
176.74	0.4034954706217024
176.76	0.41248949063568535
176.78	0.42118449757215576
176.8	0.4295816650558327
176.82	0.4376828196826016
176.84	0.44549034450850933
176.86	0.4530070910752504
176.88	0.46023629954174455
176.9	0.46718152645270716
176.92	0.4738465796527977
176.94	0.4802354598459708
176.96	0.4863523083001342
176.98	0.49220136020686983
177.	0.4977869032208403
177.02	0.503113240723267
177.04	0.5081846593769437
177.06	0.5130054005649172
177.08	0.5175796353310603
177.1	0.521911442467444
177.12	0.526004789419612
177.14	0.5298635157067649
177.16	0.5334913185790949
177.18	0.53689174065818
177.2	0.540068159329453
177.22	0.5430237776770513
177.24	0.5457616167715457
177.26	0.548284509139997
177.28	0.5505950932651892
177.3	0.5526958089771498
177.32	0.5545888936152443
177.34	0.5562763788529267
177.36	0.5577600880901692
177.38	0.5590416343305612
177.4	0.5601224184710718
177.42	0.5610036279427746
177.44	0.5616862356504995
177.46	0.5621709991683116
177.48	0.5624584601563382
177.5	0.5625489439725357
177.52	0.5624425594608303
177.54	0.5621391989046665
177.56	0.5616385381424464
177.58	0.5609400368487806
177.6	0.5600429389929159
177.62	0.5589462734933058
177.64	0.5576488550951272
177.66	0.5561492855056175
177.68	0.5544459548307104
177.7	0.552537043365385
177.72	0.5504205237997855
177.74	0.5480941639134754
177.76	0.5455555298411408
177.78	0.5428019900050367
177.8	0.5398307198223352
177.82	0.5366387073093238
177.84	0.5332227597194896
177.86	0.5295795113687408
177.88	0.52570543281833
177.9	0.5215968416048821
177.92	0.5172499147270148
177.94	0.512660703119175
177.96	0.5078251483662513
177.98	0.5027391019359799
178.	0.4973983472311667
178.02	0.49179862478935615
178.04	0.4859356609834594
178.06	0.4798052006031544
178.08	0.47340304372254643
178.1	0.466725087283747
178.12	0.4597673718485693
178.14	0.4525261339896982
178.16	0.4449978648068737
178.18	0.43717937506256427
178.2	0.4290678674312855
178.22	0.4206610163469267
178.24	0.41195705590926474
178.26	0.40295487627126303
178.28	0.3936541288702681
178.3	0.384055340784184
178.32	0.3741600383837842
178.34	0.36397088031121727
178.36	0.3534917996368094
178.38	0.3427281548267583
178.4	0.3316868888899737
178.42	0.32037669575813515
178.44	0.30880819258567815
178.46	0.2969940962361344
178.48	0.2849494017450912
178.5	0.2726915600237715
178.52	0.2602406514949057
178.54	0.24761955174413788
178.56	0.23485408464184002
178.58	0.22197315776079288
178.6	0.2090088743109703
178.62	0.19599661526786336
178.64	0.1829750849230853
178.66	0.1699863127801189
178.68	0.15707560460587844
178.7	0.14429143557877355
178.72	0.13168527890181383
178.74	0.11931136402066514
178.76	0.10722635974106916
178.78	0.09548897910473653
178.8	0.08415950486240253
178.82	0.07329923675866025
178.84	0.0629698645687037
178.86	0.053232773820029805
178.88	0.044148294278299575
178.9	0.035774904431356266
178.92	0.028168408195677137
178.94	0.021381102706708042
178.96	0.01546095814696351
178.98	0.010450831928849406
179.	0.0063877400304894255
179.02	0.0033022077698731038
179.04	0.0012177207430069381
179.06	0.00015029406127432641
179.08	0.0001081744892437251
179.1	0.0010916857654918576
179.12	0.0030932225051056726
179.14	0.006097392897513912
179.16	0.010081305216537339
179.18	0.015014988240454838
179.2	0.020861931306355178
179.22	0.027579726118229227
179.24	0.03512078975623608
179.26	0.04343314668969037
179.28	0.05246124699899408
179.3	0.0621467984149403
179.32	0.07242959108118587
179.34	0.0832482959843474
179.36	0.0945412205963757
179.38	0.10624700824307029
179.4	0.11830527085994416
179.42	0.1306571479496565
179.44	0.14324578756606898
179.46	0.15601674789943681
179.48	0.16891832044525448
179.5	0.18190177775172192
179.52	0.19492155033895722
179.54	0.20793533857122634
179.56	0.22090416606432237
179.58	0.23379238166379376
179.6	0.24656761718348055
179.62	0.25920070799805994
179.64	0.2716655832918078
179.66	0.28393913232854795
179.68	0.29600105256789183
179.7	0.30783368485356954
179.72	0.3194218402706024
179.74	0.3307526226383873
179.76	0.3418152499969271
179.78	0.35260087786728217
179.8	0.3631024265365546
179.82	0.37331441413848576
179.84	0.3832327968747175
179.86	0.39285481735059014
179.88	0.4021788616813221
179.9	0.4112043257553955
179.92	0.41993149081931386
179.94	0.4283614083671825
179.96	0.4364957941735966
179.98	0.4443369311970435
180.	0.45188758099641596
180.02	0.45915090324274516
180.04	0.4661303828678329
180.06	0.4728297643667685
180.08	0.4792529927602252
180.1	0.48540416072219716
180.12	0.49128746138633306
180.14	0.4969071463581666
180.16	0.5022674884796242
180.18	0.507372748913832
180.2	0.5122271481429846
180.22	0.5168348404973103
180.24	0.5211998918593054
180.26	0.5253262602136952
180.28	0.529217778739029
180.3	0.5328781411617165
180.32	0.536310889117342
180.34	0.5395194012866376
180.36	0.5425068840949772
180.38	0.5452763637845399
180.4	0.547830679686981
180.42	0.5501724785420171
180.44	0.5523042097237579
180.46	0.5542281212515018
180.48	0.5559462564758921
180.5	0.5574604513441419
180.52	0.5587723321600297
180.54	0.5598833137655497
180.56	0.5607945980813572
180.58	0.5615071729528308
180.6	0.5620218112576689
180.62	0.5623390702394604
180.64	0.5624592910398424
180.66	0.5623825984097156
180.68	0.562108900587576
180.7	0.5616378893405175
180.72	0.5609690401708649
180.74	0.5601016126988835
180.76	0.5590346512395697
180.78	0.5577669855993468
180.8	0.5562972321266123
180.82	0.5546237950585423
180.84	0.5527448682155695
180.86	0.5506584371045603
180.88	0.5483622815018546
180.9	0.5458539785984153
180.92	0.5431309068012039
180.94	0.5401902502975894
180.96	0.5370290045036243
180.98	0.5336439825317961
181.	0.53003182283013
181.02	0.5261889981619612
181.04	0.5221118261142539
181.06	0.5177964813425385
181.08	0.5132390097819035
181.1	0.5084353450759952
181.12	0.5033813274999821
181.14	0.4980727256783941
181.16	0.4925052614242682
181.18	0.4866746380527224
181.2	0.4805765725481376
181.22	0.4742068319903894
181.24	0.4675612746705256
181.26	0.46063589634898444
181.28	0.4534268821295514
181.3	0.4459306644377629
181.32	0.4381439876016654
181.34	0.4300639795346571
181.36	0.42168823101155317
181.38	0.4130148830072748
181.4	0.40404272253061696
181.42	0.3947712873291005
181.44	0.38520097976093076
181.46	0.3753331900240306
181.48	0.36517042879297296
181.5	0.35471646914029403
181.52	0.3439764974028508
181.54	0.33295727239206097
181.56	0.32166729203616107
181.58	0.3101169661786637
181.6	0.2983187938379004
181.62	0.2862875427591206
181.64	0.2740404285642038
181.66	0.26159729022993417
181.68	0.248980758015733
181.7	0.23621640932664612
181.72	0.22333290736048028
181.74	0.21036211677311695
181.76	0.19733919003570727
181.78	0.1843026176921094
181.8	0.17129423539800986
181.82	0.15835918048446987
181.84	0.14554579089236627
181.86	0.13290543972175028
181.88	0.12049229938080196
181.9	0.10836303044543404
181.92	0.0965763918788568
181.94	0.08519277121900906
181.96	0.07427363570674399
181.98	0.0638809080499485
182.	0.05407627352330034
182.02	0.04492042827526791
182.04	0.03647228190865653
182.06	0.02878813044757848
182.08	0.021920818510688753
182.1	0.01591891168220554
182.12	0.010825901523129032
182.14	0.006679466234054258
182.16	0.0035108095513683947
182.18	0.0013440989721604677
182.2	0.00019602186790159144
182.22	0.00007547454747831217
182.24	0.000983395020478181
182.26	0.0029127453101408223
182.28	0.005848643937322276
182.3	0.00976864393369039
182.32	0.014643146739209011
182.34	0.020435937868889524
182.36	0.02710482652753007
182.38	0.03460236857995075
182.4	0.04287665054780957
182.42	0.051872111629448166
182.44	0.0615303810830517
182.46	0.07179110956955885
182.48	0.08259277507118007
182.5	0.09387344659997443
182.52	0.10557149189498495
182.54	0.11762621848328339
182.56	0.12997844067137593
182.58	0.14257096808805922
182.6	0.15534901419767097
182.62	0.1682605256557794
182.64	0.181256435435944
182.66	0.1942908442938822
182.68	0.20732113635511504
182.7	0.2203080354412924
182.72	0.23321560922371115
182.74	0.2460112284601664
182.76	0.258665488485412
182.78	0.27115209983775584
182.8	0.28344775446684245
182.82	0.2955319734266628
182.84	0.30738694135223593
182.86	0.3189973323836735
182.88	0.330350131564873
182.9	0.34143445512570175
182.92	0.35224137247324333
182.94	0.3627637321800866
182.96	0.3729959937702903
182.98	0.3829340666726854
183.	0.39257515733388615
183.02	0.40191762516019097
183.04	0.4109608476851896
183.06	0.4197050951333658
183.08	0.4281514143660232
183.1	0.4363015220496545
183.12	0.44415770677273836
183.14	0.45172273975143806
183.16	0.45899979370352506
183.18	0.4659923694277901
183.2	0.4727042296019662
183.22	0.4791393393004288
183.24	0.4853018127323493
183.26	0.49119586570904933
183.28	0.4968257733632486
183.3	0.5021958326619053
183.32	0.5073103292769028
183.34	0.5121735084021324
183.36	0.516789549131398
183.38	0.5211625420381519
183.4	0.5252964696242314
183.42	0.5291951893307367
183.44	0.5328624188295112
183.46	0.5363017233375023
183.48	0.539516504719538
183.5	0.5425099921665366
183.52	0.545285234256542
183.54	0.547845092225121
183.56	0.5501922342892411
183.58	0.5523291308852107
183.6	0.5542580506965914
183.62	0.5559810573619804
183.64	0.5575000067656258
183.66	0.5588165448259869
183.68	0.5599321057084128
183.7	0.560847910398646
183.72	0.5615649655834866
183.74	0.5620840627940857
183.76	0.5624057777759717
183.78	0.5625304700580572
183.8	0.5624582827007596
183.82	0.5621891422109999
183.84	0.5617227586193075
183.86	0.561058625721694
183.88	0.5601960214964017
183.9	0.5591340087131997
183.92	0.5578714357607023
183.94	0.5564069377251952
183.96	0.554738937763005
183.98	0.5528656488172832
184.	0.5507850757396452
184.02	0.5484950178872762
184.04	0.545993072276965
184.06	0.54327663738936
184.08	0.5403429177294465
184.1	0.5371889292628963
184.12	0.533811505862827
184.14	0.5302073069175706
184.16	0.5263728262671203
184.18	0.5223044026547303
184.2	0.5179982318997335
184.22	0.5134503810189747
184.24	0.5086568045467277
184.26	0.5036133633264257
184.28	0.49831584607238394
184.3	0.4927599940252546
184.32	0.48694152905082383
184.34	0.48085618555816156
184.36	0.4744997466389825
184.38	0.46786808485458564
184.4	0.46095720811976565
184.42	0.45376331115292196
184.44	0.44628283297673377
184.46	0.4385125209638872
184.48	0.43044950192361014
184.5	0.42209136071690057
184.52	0.4134362268675653
184.54	0.4044828695994957
184.56	0.39523080167561975
184.58	0.38568039233600465
184.6	0.37583298952744365
184.62	0.36569105148119796
184.64	0.3552582875237898
184.66	0.3445398077929405
184.68	0.33354228127427626
184.7	0.3222741012673394
184.72	0.3107455570313788
184.74	0.2989690099485593
184.76	0.2869590720744484
184.78	0.2747327844264458
184.8	0.26230979179430364
184.82	0.24971251025218869
184.84	0.23696628292421815
184.86	0.22409951892301722
184.88	0.2111438097688984
184.9	0.1981340170389548
184.92	0.1851083245274786
184.94	0.17210824786556403
184.96	0.15917859439991297
184.98	0.14636736621711516
185.	0.13372559957607885
185.02	0.12130713472460557
185.04	0.10916831116781882
185.06	0.0973675849560723
185.08	0.08596506647633968
185.1	0.07502197954977273
185.12	0.06460004531731667
185.14	0.05476079735804997
185.16	0.045564837622076124
185.18	0.03707104593181494
185.2	0.02933575884085629
185.22	0.02241193635384371
185.24	0.016348337208323422
185.26	0.011188724914946737
185.28	0.0069711273858570925
185.3	0.0037271726321628394
185.32	0.0014815216172514218
185.34	0.00025141691781949924
185.36	0.00004636244476515512
185.38	0.0008679452599194438
185.4	0.0027098057032562436
185.42	0.00555775687763143
185.44	0.009390049312067819
185.46	0.014177771631823988
185.48	0.019885373577637505
185.5	0.026471293969573144
185.52	0.033888673377654076
185.54	0.04208612944791986
185.56	0.051008572070613455
185.58	0.06059803582998333
185.6	0.07079450834447583
185.62	0.0815367350446361
185.64	0.09276298346694838
185.66	0.10441175307306173
185.68	0.11642241974182937
185.7	0.12873580725211684
185.72	0.1412946811213356
185.74	0.15404416296762533
185.76	0.16693206603361396
185.78	0.17990915458950912
185.8	0.19292933159907025
185.82	0.2059497602846732
185.84	0.21893092608731463
185.86	0.2318366460222664
185.88	0.24463403262774847
185.9	0.2572934196424908
185.92	0.2697882562824582
185.94	0.28209497656798094
185.96	0.29419284962407727
185.98	0.3060638162831136
186.	0.3176923166908766
186.02	0.32906511298477154
186.04	0.3401711104976604
186.06	0.3510011803574463
186.08	0.3615479858133607
186.1	0.3718058141317051
186.12	0.38177041546868085
186.14	0.3914388497478839
186.16	0.40080934224372833
186.18	0.4098811482949019
186.2	0.41865442734303043
186.22	0.4271301263038137
186.24	0.4353098721282085
186.26	0.4431958732948752
186.28	0.4507908298865816
186.3	0.4580978518394155
186.32	0.4651203849104604
186.34	0.4718621438826474
186.36	0.4783270525126379
186.38	0.48451918972594205
186.4	0.49044274156993944
186.42	0.49610195844881744
186.44	0.5015011171829888
186.46	0.5066444874568325
186.48	0.5115363022431482
186.5	0.5161807318178996
186.52	0.5205818610049884
186.54	0.5247436693171643
186.56	0.5286700136847738
186.58	0.5323646134891311
186.6	0.5358310376415334
186.62	0.539072693471698
186.64	0.5420928172111199
186.66	0.5448944658773803
186.68	0.5474805103842498
186.7	0.549853629720445
186.72	0.5520163060562274
186.74	0.5539708206523657
186.76	0.5557192504602092
186.78	0.5572634653146401
186.8	0.5586051256338062
186.82	0.5597456805508577
186.84	0.5606863664132903
186.86	0.5614282055952668
186.88	0.5619720055774973
186.9	0.5623183582578358
186.92	0.5624676394639858
186.94	0.562420008647624
186.96	0.5621754087468469
186.98	0.561733566211375
187.	0.5610939911923485
187.02	0.5602559779060172
187.04	0.5592186051881742
187.06	0.5579807372639408
187.08	0.5565410247655922
187.1	0.5548979060394975
187.12	0.5530496087921708
187.14	0.5509941521349382
187.16	0.5487293490967358
187.18	0.5462528096855761
187.2	0.5435619445907809
187.22	0.5406539696308149
187.24	0.5375259110652408
187.26	0.5341746119039738
187.28	0.530596739363063
187.3	0.5267887936334477
187.32	0.5227471181474841
187.34	0.5184679115479832
187.36	0.5139472415856627
187.38	0.5091810611931835
187.4	0.5041652270077484
187.42	0.49889552063900466
187.44	0.49336767300435186
187.46	0.48757739208035755
187.48	0.48152039444498634
187.5	0.47519244101168084
187.52	0.4685893773814438
187.54	0.4617071792620874
187.56	0.454542003424413
187.58	0.4470902446813109
187.6	0.43934859938595805
187.62	0.43131413594841417
187.64	0.42298437286302926
187.66	0.41435736471936613
187.68	0.4054317966353684
187.7	0.39620708749758454
187.72	0.3866835023179733
187.74	0.376862273914627
187.76	0.36674573399025523
187.78	0.3563374535138934
187.8	0.3456423921023767
187.82	0.3346670558438999
187.84	0.3234196627035862
187.86	0.31191031429583627
187.88	0.3001511723980761
187.9	0.2881566381161991
187.92	0.2759435310942666
187.94	0.26353126559459533
187.96	0.25094201967033103
187.98	0.23820089302103165
188.	0.2253360484850269
188.02	0.21237883150315423
188.04	0.19936386131834039
188.06	0.18632908719378555
188.08	0.17331580258167964
188.1	0.1603686100034652
188.12	0.14753532946548895
188.14	0.13486684358192133
188.16	0.12241687325988995
188.18	0.11024167886481531
188.2	0.09839968325333237
188.22	0.086951014952472
188.24	0.07595697206271915
188.26	0.06547941012878558
188.28	0.05558006018367813
188.3	0.04631978632037918
188.32	0.03775779534155265
188.34	0.02995081411438657
188.36	0.02295225302601882
188.38	0.016811376199680424
188.4	0.011572500705075052
188.42	0.007274247712534775
188.44	0.003948868274880551
188.46	0.0016216651055960209
188.48	0.0003105293535355874
188.5	0.000025608025664423348
188.52	0.0007691135229118294
188.54	0.0025352819389238604
188.56	0.00531048158572816
188.58	0.00907346794222583
188.6	0.013795776166552738
188.62	0.019442237749146243
188.64	0.025971604048137933
188.66	0.0333372565238807
188.68	0.04148798158580973
188.7	0.05036878712234017
188.72	0.059921737968638436
188.74	0.07008678868339359
188.76	0.08080259390983233
188.78	0.09200727910943168
188.8	0.10363915738639469
188.82	0.11563738127349203
188.84	0.12794252154390623
188.86	0.14049706819421753
188.88	0.15324585158525153
188.9	0.16613638423680097
188.92	0.1791191258923057
188.94	0.1921476761734037
188.96	0.20517890042889025
188.98	0.21817299527238573
189.	0.2310935008305779
189.02	0.24390726693811393
189.04	0.25658438046768733
189.06	0.2690980607261948
189.08	0.28142452943264695
189.1	0.29354286126773477
189.12	0.30543482038845826
189.14	0.31708468767045717
189.16	0.3284790828042247
189.18	0.3396067847492611
189.2	0.350458553462266
189.22	0.36102695526962125
189.24	0.3713061937599171
189.26	0.38129194763239344
189.28	0.3909812165515184
189.3	0.40037217572649
189.32	0.4094640396543507
189.34	0.4182569352317373
189.36	0.4267517842498869
189.38	0.4349501951355809
189.4	0.4428543636815759
189.42	0.45046698242023353
189.44	0.4577911582292422
189.46	0.46483033771319
189.48	0.4715882398779655
189.5	0.47806879560112797
189.52	0.4842760933991557
189.54	0.4902143309992411
189.56	0.4958877722362564
189.58	0.501300708813787
189.6	0.5064574264901371
189.62	0.511362175274183
189.64	0.5160191432415855
189.66	0.5204324336084111
189.68	0.5246060447252109
189.7	0.5285438526809464
189.72	0.5322495962311796
189.74	0.5357268637892343
189.76	0.5389790822423058
189.78	0.5420095073762036
189.8	0.5448212157129771
189.82	0.5474170975850307
189.84	0.549799851287088
189.86	0.5519719781640411
189.88	0.5539357785082113
189.9	0.5556933481537218
189.92	0.5572465756688887
189.94	0.5585971400598501
189.96	0.5597465089098271
189.98	0.5606959368890762
190.	0.5614464645803132
190.02	0.5619989175736189
190.04	0.5623539057935374
190.06	0.5625118230292941
190.08	0.5624728466469788
190.1	0.5622369374702096
190.12	0.5618038398232753
190.14	0.5611730817381894
190.16	0.56034397533452
190.18	0.5593156173884245
190.2	0.5580868901150279
190.22	0.5566564621963201
190.24	0.555022790095158
190.26	0.5531841197047647
190.28	0.5511384883925596
190.3	0.5488837275072408
190.32	0.5464174654287458
190.34	0.5437371312524262
190.36	0.540839959211326
190.38	0.5377229939539261
190.4	0.5343830968094563
190.42	0.530816953188725
190.44	0.5270210812853156
190.46	0.5229918422605933
190.48	0.518725452115372
190.5	0.5142179954722192
190.52	0.5094654415146764
190.54	0.5044636623529667
190.56	0.4992084541104876
190.58	0.4936955610508485
190.6	0.4879207030910684
190.62	0.4818796070729858
190.64	0.4755680421909465
190.66	0.4689818599985308
190.68	0.46211703944081406
190.7	0.45496973737856783
190.72	0.4475363450874695
190.74	0.4398135512261044
190.76	0.43179841176953404
190.78	0.42348842739909975
190.8	0.41488162882064183
190.82	0.40597667044941177
190.84	0.3967729328482965
190.86	0.38727063423196634
190.88	0.377470951249042
190.9	0.3673761491240255
190.92	0.35698972107501453
190.94	0.34631653671715007
190.96	0.33536299891268007
190.98	0.32413720822937275
191.	0.31264913381928033
191.02	0.30091078912547237
191.04	0.2889364103648405
191.06	0.2767426352234844
191.08	0.2643486786410778
191.1	0.2517765019604267
191.12	0.2390509710927386
191.14	0.22619999871499485
191.16	0.2132546648973959
191.18	0.20024930998915375
191.2	0.18722159310355646
191.22	0.17421250918513256
191.24	0.1612663574590623
191.26	0.1484306541077
191.28	0.13575598234532066
191.3	0.12329577371848198
191.32	0.11110601548867659
191.34	0.09924488038860547
191.36	0.08777227689510145
191.38	0.07674932042055574
191.4	0.06623772845375324
191.42000000000002	0.056299145608613314
191.44	0.046994407661630926
191.46	0.038382756840403175
191.48	0.03052102370017126
191.5	0.023462793707597684
191.52	0.017257578948408292
191.54	0.011950016997250583
191.56	0.007579119770388475
191.58	0.004177594995745176
191.6	0.0017712617076222484
191.62	0.00037857889836785067
191.64	0.0000103032006241823
191.66	0.0006692873691882128
191.68	0.002350426583398198
191.7	0.005040754452258816
191.72	0.008719685360555783
191.74	0.013359394738146395
191.76	0.01892532424507775
191.78	0.025376794982372764
191.8	0.032667708847421456
191.82	0.040747316171505454
191.84	0.04956102684853927
191.86	0.059051242262297944
191.88	0.06915818635467226
191.9	0.07982071600882683
191.92000000000002	0.09097709337518153
191.94	0.10256570565355257
191.96	0.11452572096732988
191.98	0.1267976721457308
192.	0.13932396331072522
192.02	0.15204929701627212
192.04	0.16492102221807645
192.06	0.1778894054978534
192.08	0.19090782969939846
192.1	0.20393292545161398
192.12	0.21692464197334133
192.14	0.22984626411267958
192.16	0.2426643828151187
192.18	0.25534882618906574
192.2	0.26787255810065075
192.22	0.28021155082942173
192.24	0.2923446378021801
192.26	0.304253351835141
192.28	0.3159217536888472
192.3	0.32733625510618475
192.32	0.3384854398840042
192.34	0.34935988593876427
192.36	0.3599519907794501
192.38	0.37025580230406974
192.4	0.3802668563919539
192.42000000000002	0.3899820223751993
192.44	0.39939935713773617
192.46	0.40851796830587545
192.48	0.41733788675733485
192.5	0.42585994848239966
192.52	0.43408568567478145
192.54	0.44201722680888494
192.56	0.4496572053674017
192.58	0.45700867681581464
192.6	0.464075043374294
192.62	0.47085998610816243
192.64	0.4773674038433207
192.66	0.48360135840997737
192.68	0.4895660257230598
192.7	0.49526565222069735
192.72	0.5007045161994687
192.74	0.5058868936064708
192.76	0.51081702787232
192.78	0.5154991033943304
192.8	0.5199372223052516
192.82	0.5241353841893773
192.84	0.5280974684335481
192.86	0.5318272189258183
192.88	0.5353282308389838
192.9	0.5386039392591409
192.92000000000002	0.5416576094413744
192.94	0.5444923284954215
192.96	0.5471109983232764
192.98	0.5495163296487263
193.	0.5517108369956178
193.02	0.5536968344869492
193.04	0.5554764323514154
193.06	0.5570515340371703
193.08	0.558423833844884
193.1	0.5595948150036025
193.12	0.5605657481234382
193.14	0.5613376899689934
193.16	0.5619114825067106
193.18	0.562287752187987
193.2	0.5624669094382302
193.22	0.5624491483299344
193.24	0.5622344464255302
193.26	0.5618225647832946
193.28	0.5612130481270033
193.3	0.560405225187482
193.32	0.5593982092317173
193.34	0.5581908988029262
193.36	0.5567819787029971
193.38	0.5551699212570358
193.4	0.5533529879086022
193.42000000000002	0.551329231203606
193.44	0.549096497230779
193.46	0.5466524285974326
193.48	0.5439944680308032
193.5	0.5411198627076554
193.52	0.5380256694284944
193.54	0.5347087607671206
193.56	0.5311658323421471
193.58	0.5273934113740935
193.6	0.5233878667098114
193.62	0.5191454205157157
193.64	0.5146621618622332
193.66	0.5099340624439012
193.68	0.5049569947033073
193.7	0.4997267526513018
193.72	0.494239075701573
193.74	0.4884896758638144
193.76	0.48247426866587534
193.78	0.4761886082016183
193.8	0.46962852672649064
193.82	0.46278997924615956
193.84	0.45566909356463964
193.86	0.44826222627527745
193.88	0.4405660251891211
193.9	0.43257749869961426
193.92000000000002	0.4242940925773059
193.94	0.4157137746707485
193.96	0.40683512795803894
193.98	0.39765745234334027
194.	0.38818087552039354
194.02	0.3784064731279562
194.04	0.36833639829347387
194.06	0.3579740204989724
194.08	0.3473240735009452
194.1	0.33639281178927216
194.12	0.3251881747759412
194.14	0.31371995755786325
194.16	0.30199998669676503
194.18	0.2900422990042475
194.2	0.27786332080999304
194.22	0.26548204463345115
194.24	0.2529201995803616
194.26	0.24020241115799273
194.28	0.22735634556637424
194.3	0.21441283289966284
194.32	0.20140596311228384
194.34	0.18837314810699435
194.36	0.17535514292802312
194.38	0.16239601884021607
194.4	0.1495430810980588
194.42000000000002	0.13684672450802401
194.44	0.12436022051458863
194.46	0.11213943054001635
194.48	0.10024244171143042
194.5	0.08872912293079305
194.52	0.07766060147852982
194.54	0.06709866295040695
194.56	0.057105080245642426
194.58	0.04774088044827848
194.6	0.03906556163922678
194.62	0.03113627478057262
194.64	0.024006988640404518
194.66	0.017727658080842347
194.68	0.012343417724956375
194.7	0.007893823878052783
194.72	0.004412167475790873
194.74	0.0019248796857476048
194.76	0.0004510495877789009
194.78	2.0701616282297702e-6
194.8	0.0005814247493742247
194.82	0.0021846214344446255
194.84	0.004799277639367224
194.86	0.008405351975615524
194.88	0.012975515276517233
194.9	0.01847564808962221
194.92000000000002	0.024865447943786225
194.94	0.032099126629690194
194.96	0.0401261756632219
194.98	0.04889217708954256
195.	0.05833963681036354
195.02	0.0684088185903909
195.04	0.07903855868583058
195.06	0.09016704346283015
195.08	0.10173253524621
195.1	0.1136740347645617
195.12	0.12593187175259604
195.14	0.13844821837630789
195.16	0.15116752303078754
195.18	0.16403686462482828
195.2	0.1770062296508197
195.22	0.1900287161072782
195.24	0.20306066969234254
195.26	0.21606175863710012
195.28	0.22899499413035967
195.3	0.24182670354805436
195.32	0.25452646369206183
195.34	0.26706700101636205
195.36	0.27942406542618203
195.38	0.29157628372575745
195.4	0.30350499820335475
195.42000000000002	0.315194095215754
195.44	0.3266298279978784
195.46	0.33780063729844906
195.48	0.34869697284813794
195.5	0.35931111811487465
195.52	0.3696370202974595
195.54	0.3796701270606751
195.56	0.3894072311207362
195.58	0.39884632345017607
195.6	0.407986455583328
195.62	0.4168276112626701
195.64	0.4253705874693334
195.66	0.4336168847234365
195.68	0.44156860641535184
195.7	0.44922836683544615
195.72	0.4565992075004812
195.74	0.46368452132724164
195.76	0.4704879841742788
195.78	0.4770134932568134
195.8	0.4832651119359113
195.82	0.48924702038849205
195.84	0.4949634716766815
195.86	0.5004187527525309
195.88	0.5056171499556212
195.9	0.5105629185846594
195.92000000000002	0.5152602561496312
195.94	0.5197132789374539
195.96	0.5239260015502292
195.98	0.5279023191012754
196.	0.5316459917796694
196.02	0.5351606315181401
196.04	0.5384496905227636
196.06	0.5415164514447642
196.08	0.544364018995502
196.1	0.5469953128252767
196.12	0.5494130615045373
196.14	0.5516197974629554
196.16	0.5536178527575109
196.18	0.5554093555550155
196.2	0.5569962272280181
196.22	0.5583801799753089
196.24	0.5595627148896902
196.26	0.5605451204064108
196.28	0.5613284710754876
196.3	0.5619136266104718
196.32	0.562301231174986
196.34	0.5624917128766415
196.36	0.5624852834459083
196.38	0.5622819380852206
196.4	0.5618814554810915
196.42000000000002	0.5612833979794634
196.44	0.5604871119319458
196.46	0.5594917282281003
196.48	0.5582961630366812
196.5	0.556899118786634
196.52	0.5552990854270736
196.54	0.5534943420141516
196.56	0.5514829586820902
196.58	0.5492627990656244
196.6	0.5468315232516953
196.62	0.5441865913497873
196.64	0.5413252677827367
196.66	0.5382446264130897
196.68	0.5349415566347845
196.7	0.5314127705753584
196.72	0.5276548115708717
196.74	0.5236640640939045
196.76	0.5194367653343034
196.78	0.5149690186532538
196.8	0.5102568091533551
196.82	0.5052960216305166
196.84	0.5000824611980552
196.86	0.4946118768987438
196.88	0.48887998864635335
196.9	0.48288251786470004
196.92000000000002	0.476615222218311
196.94	0.47007393485384696
196.96	0.4632546085952471
196.98	0.45615336555658825
197.	0.44876655265342386
197.02	0.44109080350567714
197.04	0.4331231072292519
197.06	0.4248608846092515
197.08	0.4163020721313526
197.1	0.40744521431666614
197.12	0.3982895647569497
197.14	0.38883519617688683
197.16	0.379083119754007
197.18	0.3690354138020431
197.2	0.3586953617629523
197.22	0.3480675992543621
197.24	0.33715826967667584
197.26	0.32597518759323363
197.28	0.31452800875541426
197.3	0.3028284052487637
197.32	0.29089024378516337
197.34	0.2787297646623821
197.36	0.26636575835908766
197.38	0.2538197361383404
197.4	0.24111609040950896
197.42000000000002	0.22828223996362543
197.44	0.21534875457377223
197.46	0.20234945287134815
197.48	0.18932146690581877
197.5	0.17630526641198713
197.52	0.163344635595026
197.54	0.15048659524727837
197.56	0.1377812632886561
197.58	0.1252816474227477
197.6	0.11304336456818807
197.62	0.1011242830941314
197.64	0.08958408567475658
197.66	0.07848375277462
197.68	0.06788496935301151
197.7	0.057849460262876296
197.72	0.04843826292309255
197.74	0.039710949027973425
197.76	0.031724810164107956
197.78	0.02453402505017738
197.8	0.018188828505095015
197.82	0.012734703993406522
197.84	0.008211622524101996
197.86	0.004653350654036792
197.88	0.0020868492875541897
197.9	0.0005317828517544638
197.92000000000002	1.5531477430784898e-7
197.94	0.0004960855289852241
197.96	0.002015729715275821
197.98	0.004547353804791877
198.	0.008071553102801287
198.02	0.012561611629443591
198.04	0.017983988806965855
198.06	0.024298917150441142
198.08	0.03146109147411155
198.1	0.039420427977404984
198.12	0.0481228704785093
198.14	0.05751122100362694
198.16	0.0675259728363886
198.18	0.07810612584950939
198.2	0.08918996631199134
198.22	0.10071579619735929
198.24	0.11262260011908605
198.26	0.12485064120509098
198.28	0.13734198033065118
198.3	0.150040916026635
198.32	0.16289434496797703
198.34	0.17585204515815145
198.36	0.18886688572597227
198.38	0.20189496863462666
198.4	0.21489570858370272
198.42000000000002	0.22783185799731245
198.44	0.24066948427944987
198.46	0.25337790653055836
198.48	0.2659295987111849
198.5	0.2783000658613141
198.52	0.2904676994831186
198.54	0.3024136176166982
198.56	0.31412149451570626
198.58	0.3255773841948509
198.6	0.3367695414974516
198.62	0.34768824373493673
198.64	0.35832561539530333
198.66	0.3686754579122094
198.68	0.3787330860329924
198.7	0.3884951719270315
198.72	0.3979595978315914
198.74	0.4071253177401784
198.76	0.41599222839465133
198.78	0.4245610496416164
198.8	0.43283321405251934
198.82	0.4408107655805879
198.84	0.448496266930784
198.86	0.45589271524794156
198.88	0.46300346567914147
198.9	0.46983216233456393
198.92000000000002	0.4763826761543041
198.94	0.48265904918390845
198.96	0.48866544476545887
198.98	0.4944061031626087
199.	0.4998853021552326
199.02	0.5051073221597602
199.04	0.5100764154552645
199.06	0.5147967791202902
199.08	0.5192725313115006
199.1	0.5235076905417009
199.12	0.5275061576405885
199.14	0.5312717001069911
199.16	0.534807938585979
199.18	0.5381183352272891
199.2	0.5412061837039132
199.22	0.5440746006903328
199.24	0.5467265186194182
199.26	0.549164679555307
199.28	0.5513916300363559
199.3	0.5534097167579757
199.32	0.5552210829797526
199.34	0.5568276655546001
199.36	0.5582311924901404
199.38	0.5594331809640976
199.4	0.5604349357261095
199.42000000000002	0.5612375478283658
199.44	0.561841893636842
199.46	0.5622486340836632
199.48	0.5624582141294625
199.5	0.5624708624126368
199.52	0.5622865910700401
199.54	0.5619051957212529
199.56	0.5613262556159379
199.58	0.5605491339512882
199.6	0.5595729783740279
199.62	0.558396721689151
199.64	0.5570190828055316
199.66	0.5554385679567909
199.68	0.5536534722446282
199.7	0.5516618815610062
199.72	0.5494616749555299
199.74	0.5470505275250088
199.76	0.5444259139135211
199.78	0.5415851125237171
199.8	0.5385252105534314
199.82	0.5352431099859829
199.84	0.5317355346781746
199.86	0.5279990387068284
199.88	0.5240300161525984
199.9	0.519824712519321
199.92000000000002	0.5153792380078598
199.94	0.5106895828852718
199.96	0.5057516352135037
199.98	0.5005612012262345
200.	0.495114028667565

==> data/fringes2b.dat <==
-150.	0.007507021804074048
-149.9	0.00954754667495285
-149.8	0.011773118783052379
-149.7	0.014158784993706451
-149.6	0.016678211920007027
-149.5	0.019304115868252175
-149.4	0.0220086768219118
-149.3	0.024763926817650175
-149.2	0.02754210521644061
-149.1	0.030315975603069856
-149.	0.033059101220978895
-148.9	0.03574607785585796
-148.8	0.03835272484094857
-148.7	0.04085623632040085
-148.6	0.04323529605333022
-148.5	0.04547015987284174
-148.4	0.04754271045151312
-148.3	0.04943648930016868
-148.2	0.051136710979283226
-148.1	0.05263026437337022
-148.	0.053905705607997054
-147.9	0.054953246812304415
-147.8	0.055764744477122374
-147.7	0.05633369065336482
-147.6	0.05665520969416819
-147.5	0.056726062677692896
-147.4	0.056544661060580606
-147.3	0.056111090505227196
-147.2	0.05542714519447346
-147.1	0.05449637229039617
-147.	0.05332412550464038
-146.9	0.05191762602262862
-146.8	0.050286028262640683
-146.7	0.04844048715798696
-146.6	0.04639422283816239
-146.5	0.04416257777383123
-146.4	0.04176306067233458
-146.3	0.03921537070844043
-146.2	0.03654139510493569
-146.1	0.03376517270635991
-146.	0.0309128160927263
-145.9	0.02801238503921117
-145.8	0.025093704821216617
-145.7	0.022188124060097514
-145.6	0.019328208549806214
-145.5	0.016547369812143973
-145.4	0.01387942996671195
-145.3	0.011358127784589403
-145.2	0.009016574375466373
-145.1	0.006886670629359149
-145.	0.004998502037407312
-144.9	0.0033797295584981524
-144.8	0.0020549974778793613
-144.7	0.0010453804429670986
-144.6	0.00036789184196970415
-144.5	0.000035074287247067485
-144.4	0.000054690170386971764
-144.3	0.00042952619382907557
-144.2	0.001157320706347471
-144.1	0.002230816935575291
-144.	0.003637939249757769
-143.9	0.005362083847174155
-143.8	0.007382510193658068
-143.7	0.009674815462947002
-143.6	0.012211471430492532
-143.5	0.014962401850761899
-143.4	0.017895578302551184
-143.3	0.0209776136911752
-143.2	0.024174334833999223
-143.1	0.02745131855209955
-143.	0.03077437914824928
-142.9	0.03410999878109479
-142.8	0.037425695792914423
-142.7	0.04069032931019825
-142.6	0.0438743412682599
-142.5	0.04694993932832653
-142.4	0.04989122592675701
-142.3	0.05267427993408187
-142.2	0.05527719815155091
-142.1	0.057680104200966795
-142.	0.059865132346183646
-141.9	0.06181639349978475
-141.8	0.06351993018947238
-141.7	0.06496366664954036
-141.6	0.06613735951582743
-141.5	0.06703255387738158
-141.4	0.06764254870173411
-141.3	0.06796237491871387
-141.2	0.06798878872532163
-141.1	0.06772028195811533
-141.	0.06715711065986321
-140.9	0.06630134222915676
-140.8	0.06515692076771014
-140.7	0.0637297494119828
-140.6	0.062027787537006676
-140.5	0.0600611597385841
-140.4	0.057842272430333644
-140.3	0.055385932739813674
-140.2	0.05270946317270254
-140.1	0.04983280427285594
-140.	0.04677859629695406
-139.9	0.043572229826599904
-139.8	0.04024185436312701
-139.7	0.03681833341830123
-139.6	0.033335134571578204
-139.5	0.029828143562974942
-139.4	0.026335392874249818
-139.3	0.022896697537741047
-139.2	0.019553194170519567
-139.1	0.01634678345578521
-139.	0.013319481380912882
-138.9	0.01051269027549875
-138.8	0.007966406736506027
-138.7	0.005718389435171075
-138.6	0.003803315045130225
-138.5	0.002251954554949169
-138.4	0.0010904045052029677
-138.3	0.0003394078000264983
-138.2	0.000013796440670236373
-138.1	0.0001220837986260227
-138.	0.0006662271294453938
-137.9	0.001641572414104148
-137.8	0.0030369839922842067
-137.7	0.004835151633011784
-137.6	0.007013058507546039
-137.5	0.009542585742461248
-137.4	0.01239122342369867
-137.3	0.015522854450823742
-137.2	0.018898576604678703
-137.1	0.02247752944702523
-137.	0.02621769587286783
-136.9	0.030076652803554243
-136.8	0.03401225109608608
-136.7	0.03798321071004538
-136.6	0.04194962303694487
-136.5	0.04587335767371475
-136.4	0.04971837554393547
-136.3	0.05345095398541891
-136.2	0.05703983218282081
-136.1	0.06045628716505204
-136.	0.06367415160490567
-135.9	0.06666978498407863
-135.8	0.06942200946769546
-135.7	0.0719120212142445
-135.6	0.07412328696271936
-135.5	0.07604143470192382
-135.4	0.07765414612725195
-135.3	0.07895105749390789
-135.2	0.07992367442587477
-135.1	0.08056530526040775
-135.	0.08087101660461135
-134.9	0.0808376139459126
-134.8	0.08046364937293846
-134.7	0.07974945769983649
-134.6	0.07869722151174101
-134.5	0.07731106482432598
-134.4	0.07559717413723399
-134.3	0.07356394462191135
-134.2	0.07122214798588726
-134.1	0.06858511717328561
-134.	0.06566894148445176
-133.9	0.06249266393484664
-133.8	0.059078470759990176
-133.7	0.055451860978263934
-133.6	0.05164178195620684
-133.5	0.047680715136454666
-133.4	0.04360469468877097
-133.3	0.03945324107461935
-133.2	0.03526919165184912
-133.1	0.031098411774073957
-133.	0.02698937262202535
-132.9	0.022992586438489584
-132.8	0.01915989600484636
-132.7	0.01554362300864549
-132.6	0.012195589109166474
-132.5	0.009166033476415907
-132.4	0.0065024605934644476
-132.3	0.004248461223497781
-132.2	0.00244255660925791
-132.1	0.001117120186220228
-132.	0.00029743153078907916
-131.9	9.134454421921987e-7
-131.8	0.00023659497126648466
-131.7	0.0010048311916014741
-131.6	0.0022972959120393247
-131.5	0.004097247015791117
-131.4	0.006380048048599374
-131.3	0.009113914925236787
-131.2	0.01226084489202943
-131.1	0.01577767695908027
-131.	0.019617229375073694
-130.9	0.023729460294421495
-130.8	0.028062602075696226
-130.7	0.032564226822903546
-130.6	0.037182209834340715
-130.5	0.04186556752946584
-130.4	0.04656515625359055
-130.3	0.05123422737019671
-130.2	0.055828841726059966
-130.1	0.06030815263215928
-130.	0.06463457086664783
-129.9	0.0687738279602863
-129.8	0.07269495536691115
-129.7	0.07637019731123551
-129.6	0.07977487442442288
-129.5	0.0828872139949334
-129.4	0.08568816101755627
-129.3	0.08816118241470028
-129.2	0.09029207498197428
-129.1	0.09206878588154388
-129.	0.09348125293834544
-128.9	0.09452127061890234
-128.8	0.09518238639602142
-128.7	0.09545983120949617
-128.6	0.09535048689153715
-128.5	0.09485289269224596
-128.4	0.09396729236223064
-128.3	0.09269572256683598
-128.2	0.09104214265486986
-128.1	0.08901260491651869
-128.	0.08661546337193032
-127.9	0.08386161776790194
-127.8	0.08076478776672291
-127.7	0.07734181024443748
-127.6	0.07361295015501784
-127.5	0.06960221257722457
-127.4	0.06533764040677449
-127.3	0.06085157881753868
-127.2	0.05618088430112858
-127.1	0.05136705310483228
-127.	0.04645624161818733
-126.9	0.04149915018805228
-126.8	0.03655074250759399
-126.7	0.03166977566865574
-126.6	0.02691812166245384
-126.5	0.022359869865392637
-126.4	0.018060211881110518
-126.3	0.014084124668311084
-126.2	0.010494884346717954
-126.1	0.007352460141626988
-126.	0.004711853888180094
-125.9	0.0026214634072940475
-125.8	0.0011215559316532515
-125.7	0.00024293897401724858
-125.6	5.9096135769735435e-6
-125.5	0.0004195490597468255
-125.4	0.001481408498127698
-125.3	0.0031776065638352137
-125.2	0.005483330980829319
-125.1	0.008363709939350986
-125.	0.011774995509060915
-124.9	0.015665984085130896
-124.8	0.01997958893453361
-124.7	0.0246544777213253
-124.6	0.029626692838763007
-124.5	0.034831183090916165
-124.4	0.040203189910722095
-124.3	0.04567944790014784
-124.2	0.05119917620367313
-124.1	0.05670485260167528
-124.	0.06214277521494818
-123.9	0.06746342679631223
-123.8	0.07262166361776017
-123.7	0.07757675513202385
-123.6	0.08229230229862189
-123.5	0.08673606222881308
-123.4	0.09087970515886981
-123.3	0.09469852720818332
-123.2	0.09817113934704871
-123.1	0.101279149828023
-123.	0.104006854272869
-122.9	0.10634094481928
-122.8	0.1082702473122927
-122.7	0.10978549351342637
-122.6	0.11087913369314184
-122.5	0.11154519373652662
-122.4	0.11177917997517113
-122.3	0.11157803429326796
-122.2	0.11094014156701272
-122.1	0.10986539110017321
-122.	0.1083552933257538
-121.9	0.10641315255816622
-121.8	0.1040442958999526
-121.7	0.10125635742351335
-121.6	0.09805961534907727
-121.5	0.09446737801328427
-121.4	0.09049641186460264
-121.3	0.08616740145015706
-121.2	0.08150542733078955
-121.1	0.0765404430992945
-121.	0.07130772729747331
-120.9	0.06584828027622538
-120.8	0.06020913032663315
-120.7	0.054443508322868164
-120.6	0.04861084644758443
-120.5	0.04277655527433794
-120.4	0.03701153561657953
-120.3	0.031391388152125034
-120.2	0.02599529572219983
-120.1	0.02090457077699165
-120.	0.016200883407736
-119.9	0.011964212593980578
-119.8	0.008270592537417071
-119.7	0.005189754159836619
-119.6	0.002782785287791252
-119.5	0.001099947887065255
-119.4	0.00017879366410272974
-119.3	0.00004270841517384985
-119.2	0.0006999905306266995
-119.1	0.0021435320319453054
-119.	0.0043511253874464785
-118.9	0.007286371457850968
-118.8	0.010900119082422652
-118.7	0.015132330303349786
-118.6	0.019914240880511323
-118.5	0.0251706754198152
-118.4	0.030822379862529996
-118.3	0.03678824917943434
-118.2	0.042987351575316864
-118.1	0.049340678517102554
-118.	0.05577257878769026
-117.9	0.062211861523513975
-117.8	0.0685925757252451
-117.69999999999999	0.07485449092389831
-117.6	0.0809433152903114
-117.5	0.08681069390305002
-117.4	0.09241403196320672
-117.3	0.09771618648307762
-117.19999999999999	0.10268506641585788
-117.1	0.10729317627069096
-117.	0.11151713274032207
-116.9	0.1153371783371849
-116.8	0.11873671088654741
-116.69999999999999	0.12170184320452981
-116.6	0.12422100351255125
-116.5	0.12628458413488886
-116.4	0.12788464375732417
-116.3	0.12901466691829783
-116.19999999999999	0.1296693833641097
-116.1	0.12984464932091339
-116.	0.12953739250933854
-115.9	0.12874562274210694
-115.8	0.1274685100888462
-115.69999999999999	0.1257065327488936
-115.6	0.12346169681738092
-115.5	0.1207378299248317
-115.4	0.11754095012207422
-115.3	0.11387971019835513
-115.19999999999999	0.10976591567217428
-115.1	0.10521511178240042
-115.	0.10024723073706805
-114.9	0.09488728508365091
-114.8	0.08916608624992506
-114.69999999999999	0.08312095909135771
-114.6	0.07679641387884416
-114.5	0.070244727042548
-114.4	0.06352637196541971
-114.3	0.056710232401076796
-114.19999999999999	0.04987352528937854
-114.1	0.04310135881277938
-114.	0.036485857590772865
-113.9	0.030124801905315485
-113.8	0.024119753137492254
-113.69999999999999	0.01857367337987597
-113.6	0.013588092002350787
-113.5	0.00925992228957836
-113.4	0.0056780815821479
-113.3	0.002920111515788199
-113.19999999999999	0.001049023297807752
-113.1	0.00011059975100815198
-113.	0.00013136690360504534
-112.9	0.0011174029000560145
-112.8	0.003054085130347598
-112.69999999999999	0.005906795980957265
-112.6	0.009622524406377156
-112.5	0.014132226037546698
-112.4	0.019353748475316346
-112.3	0.025195096919962558
-112.19999999999999	0.03155781009819529
-112.1	0.03834023505324889
-112.	0.04544052604709789
-111.9	0.052759240208223146
-111.8	0.060201453173246045
-111.69999999999999	0.06767836549810066
-111.6	0.07510841061428256
-111.5	0.08241790520939368
-111.4	0.08954130259853235
-111.3	0.09642111978607701
-111.19999999999999	0.1030076111989033
-111.1	0.10925825855360694
-111.	0.11513713902717448
-110.9	0.1206142245945562
-110.8	0.12566465546157318
-110.69999999999999	0.1302680209421896
-110.6	0.13440767252892516
-110.5	0.13807008661402098
-110.4	0.14124428844941025
-110.3	0.1439213444511578
-110.19999999999999	0.14609392673583727
-110.1	0.14775595165484806
-110.	0.14890229288601806
-109.9	0.14952856917223759
-109.8	0.14963100689989667
-109.69999999999999	0.14920637823684624
-109.6	0.14825201636498467
-109.5	0.14676591031803798
-109.4	0.14474688294114355
-109.3	0.14219485638469126
-109.19999999999999	0.13911121016777245
-109.1	0.13549923700074112
-109.	0.13136470100348896
-108.9	0.1267165014086798
-108.8	0.12156744196078295
-108.69999999999999	0.11593510163685758
-108.6	0.10984279563587465
-108.5	0.1033206064595645
-108.4	0.09640645310597397
-108.3	0.08914715191593423
-108.19999999999999	0.08159940583407262
-108.1	0.07383064071028252
-108.	0.06591958945012
-107.9	0.05795650986193222
-107.8	0.05004291335608481
-107.69999999999999	0.04229068331450116
-107.6	0.03482047823819308
-107.5	0.027759349318554113
-107.4	0.021237556698803284
-107.3	0.015384642172442429
-107.19999999999999	0.010324903060548434
-107.1	0.00617250263931465
-107.	0.0030265330301687855
-106.9	0.0009664013892601859
-106.8	0.00004792543419566425
-106.69999999999999	0.0003004908700151417
-106.6	0.0017255404710739674
-106.5	0.004296541488679582
-106.4	0.007960432328394945
-106.3	0.012640403751850047
-106.19999999999999	0.018239746844234902
-106.1	0.02464641719833396
-106.	0.031737931139625
-105.9	0.03938622463165341
-105.8	0.047462159801536605
-105.69999999999999	0.055839443775746
-105.6	0.06439781430761372
-105.5	0.07302543291657514
-105.4	0.08162049917019196
-105.3	0.09009215403638784
-105.19999999999999	0.09836077469926072
-105.1	0.10635777966627298
-105.	0.11402506495906266
-104.9	0.12131418387804141
-104.8	0.1281853682875701
-104.69999999999999	0.13460647194797737
-104.6	0.140551898631955
-104.5	0.14600156126814878
-104.4	0.15093990409518665
-104.3	0.15535500817686732
-104.19999999999999	0.15923779163933588
-104.1	0.16258130943096327
-104.	0.16538015294730446
-103.9	0.16762994714272322
-103.8	0.16932694141594626
-103.69999999999999	0.1704676902976398
-103.6	0.1710488205232431
-103.5	0.1710668822330076
-103.4	0.17051828363603777
-103.3	0.16939931037077244
-103.19999999999999	0.16770623287388425
-103.1	0.16543550721886707
-103.	0.16258407697581678
-102.9	0.15914978551235637
-102.8	0.15513190958466577
-102.69999999999999	0.15053182576253946
-102.6	0.14535382080025944
-102.5	0.1396060549971897
-102.4	0.13330168325718383
-102.3	0.1264601312137297
-102.19999999999999	0.11910851263575517
-102.1	0.11128315860123612
-102.	0.1030312080630037
-101.9	0.09441218333851958
-101.8	0.08549944345215892
-101.69999999999999	0.07638137509729927
-101.6	0.06716214887245704
-101.5	0.05796184293235255
-101.4	0.04891572474067189
-101.3	0.04017249297394125
-101.19999999999999	0.03189132445453079
-101.1	0.02423765154799112
-101.	0.01737771470213908
-100.9	0.011472085487613921
-100.8	0.006668520403695182
-100.69999999999999	0.0030946582721415113
-100.6	0.0008511822819145889
-100.5	6.101452942705608e-6
-100.4	0.0005907458316970224
-100.3	0.002597913736199819
-100.19999999999999	0.005982378011159914
-100.1	0.010663690201192556
-100.	0.01653096482437201
-99.9	0.023449125566558975
-99.8	0.03126598197976887
-99.69999999999999	0.03981948919225044
-99.6	0.04894461362370007
-99.5	0.058479359217548196
-99.4	0.0682696693725317
-99.3	0.0781730796241846
-99.19999999999999	0.0880611328670004
-99.1	0.09782067011547832
-99.	0.10735417234829772
-98.9	0.11657935658276714
-98.8	0.12542822956769878
-98.69999999999999	0.13384578416459045
-98.6	0.14178849477920302
-98.5	0.14922273564225022
-98.4	0.15612321390628653
-98.3	0.16247148120534294
-98.19999999999999	0.16825456384970883
-98.1	0.173463733515558
-98.	0.17809342681803847
-97.9	0.18214031287588817
-97.8	0.185602502116205
-97.69999999999999	0.18847888637586266
-97.6	0.19076859916596794
-97.5	0.19247058523153227
-97.4	0.19358326983724955
-97.3	0.1941043202312564
-97.19999999999999	0.19403049426513647
-97.1	0.19335757403630807
-97.	0.19208038557538265
-96.9	0.19019290896273958
-96.8	0.1876884867691229
-96.69999999999999	0.18456014230136256
-96.6	0.18080102267873147
-96.5	0.17640498507339403
-96.4	0.17136734720963298
-96.3	0.16568582496007372
-96.19999999999999	0.1593616799226337
-96.1	0.15240109727331974
-96.	0.1448168077449296
-95.9	0.1366299557784233
-95.8	0.12787219702969166
-95.69999999999999	0.11858798078357294
-95.6	0.10883693509033418
-95.5	0.09869622422255457
-95.4	0.08826269078423041
-95.3	0.07765453276218907
-95.19999999999999	0.06701220714361518
-95.1	0.05649820911757572
-95.	0.04629536623975473
-94.9	0.036603329412369504
-94.8	0.02763305428462444
-94.69999999999999	0.01959925650504179
-94.6	0.012711085126003123
-94.5	0.007161561569475358
-94.4	0.0031166253956390164
-94.3	0.0007048456745146936
-94.19999999999999	8.93166495759946e-6
-94.1	0.0010600644798403744
-94.	0.0038357695457111414
-93.9	0.008261604463417976
-93.8	0.014216435501328135
-93.69999999999999	0.021540622053524895
-93.6	0.030046111458659132
-93.5	0.0395273169199997
-93.4	0.04977170995951523
-93.3	0.06056926457993235
-93.19999999999999	0.07172017806212003
-93.1	0.08304059583152627
-93.	0.09436633221036969
-92.9	0.10555477453456313
-92.8	0.11648527636110369
-92.69999999999999	0.12705839390189885
-92.6	0.1371943148887823
-92.5	0.14683078973347818
-92.4	0.15592081810330094
-92.3	0.1644302828371559
-92.19999999999999	0.17233566593842178
-92.1	0.17962193276064764
-92.	0.1862806321080314
-91.9	0.1923082315927098
-91.8	0.19770468799051027
-91.69999999999999	0.202472239869711
-91.6	0.20661440276083667
-91.5	0.21013514409952447
-91.4	0.21303821489029362
-91.3	0.21532661657316415
-91.19999999999999	0.21700218425390005
-91.1	0.2180652708263061
-91.	0.21851452028756613
-90.9	0.21834672257107876
-90.8	0.21755674643526124
-90.69999999999999	0.21613755135431423
-90.6	0.21408028399799767
-90.5	0.21137446981449415
-90.4	0.2080083154818842
-90.3	0.20396914356209817
-90.19999999999999	0.19924398648120797
-90.1	0.19382037273230512
-90.	0.1876873434940107
-89.9	0.1808367419062927
-89.8	0.17326481884357775
-89.69999999999999	0.16497419641811728
-89.6	0.15597622122021237
-89.5	0.14629372034585233
-89.4	0.13596414088487113
-89.3	0.12504300386549472
-89.19999999999999	0.11360753344352928
-89.1	0.1017602302412329
-89.	0.08963204724702167
-88.9	0.07738470752635614
-88.8	0.06521159463173562
-88.69999999999999	0.0533365794440957
-88.6	0.04201016094169477
-88.5	0.031502435317756636
-88.4	0.02209269957168817
-88.3	0.014055944911859209
-88.19999999999999	0.007647057863754058
-88.1	0.0030841234746813357
-88.	0.0005326724794722822
-87.9	0.00009288268970488786
-87.8	0.0017915309454229298
-87.69999999999999	0.005579889593840771
-87.6	0.011337881951164391
-87.5	0.018883857246542547
-87.4	0.02798854506774624
-87.3	0.038391277916560704
-87.19999999999999	0.049816497576129846
-87.1	0.06198884134446627
-87.	0.07464561178075343
-86.9	0.08754601610510034
-86.8	0.10047708923597595
-86.69999999999999	0.113256608316198
-86.6	0.1257335407872499
-86.5	0.13778665762167652
-86.4	0.14932192506042688
-86.3	0.1602692041714528
-86.19999999999999	0.17057867424976703
-86.1	0.18021727979212238
-86.	0.189165397230735
-85.89999999999999	0.19741383398386775
-85.8	0.20496121002551587
-85.7	0.2118117290848763
-85.6	0.217973319253333
-85.5	0.22345610739397184
-85.39999999999999	0.22827118485886821
-85.3	0.23242962079617027
-85.2	0.23594168162923349
-85.1	0.23881621958859992
-85.	0.24106019845617904
-84.89999999999999	0.24267833030986616
-84.8	0.2436728026908545
-84.7	0.24404308111081086
-84.6	0.2437857771656518
-84.5	0.24289457781392404
-84.39999999999999	0.24136023675952428
-84.3	0.23917063453850232
-84.2	0.23631092005598894
-84.1	0.23276375315989178
-84.	0.22850967555318605
-83.89999999999999	0.2235276460466298
-83.8	0.2177957858122782
-83.7	0.2112923896506521
-83.6	0.20399726967861703
-83.5	0.19589350703151076
-83.39999999999999	0.18696969303195518
-83.3	0.1772227404930008
-83.2	0.16666133355406618
-83.1	0.15531005411297566
-83.	0.1432141663030407
-82.89999999999999	0.13044494851316796
-82.8	0.11710532720658605
-82.7	0.10333538504642487
-82.6	0.08931709475995733
-82.5	0.07527739458131816
-82.39999999999999	0.06148852043604379
-82.3	0.048264420997965476
-82.2	0.03595220067294349
-82.1	0.024917954058626707
-82.	0.015527117957950054
-81.89999999999999	0.008120519648880005
-81.8	0.002988454480325393
-81.7	0.00034607130835545064
-81.6	0.00031373048123339853
-81.5	0.0029055758737984395
-81.39999999999999	0.008028317219543883
-81.3	0.015490429716711072
-81.2	0.025020132474318436
-81.1	0.03628911554100221
-81.	0.048938379221777226
-80.89999999999999	0.06260277641739796
-80.8	0.07693169899706703
-80.7	0.09160448207701821
-80.6	0.10634018894859879
-80.5	0.12090226831222448
-80.39999999999999	0.13509906451928955
-80.3	0.14878133825548734
-80.2	0.16183790438832202
-80.1	0.17419031259753764
-80.	0.18578726616557453
-79.89999999999999	0.19659924973030934
-79.8	0.2066136472604972
-79.7	0.21583048732796328
-79.6	0.22425885251403976
-79.5	0.23191392635306568
-79.39999999999999	0.23881461570112963
-79.3	0.24498167045348207
-79.2	0.25043621924663095
-79.1	0.2551986440207615
-79.	0.2592877244965531
-78.89999999999999	0.26271999340229124
-78.8	0.26550925326582964
-78.7	0.2676662150029159
-78.6	0.2691982270603663
-78.5	0.2701090714551788
-78.39999999999999	0.27039880980249054
-78.3	0.2700636685613953
-78.2	0.2690959585258357
-78.1	0.26748402936888965
-78.	0.2652122661687494
-77.89999999999999	0.26226114169241416
-77.8	0.2586073462079663
-77.7	0.2542240261785008
-77.6	0.24908117479538125
-77.5	0.24314623130866858
-77.39999999999999	0.23638496271330917
-77.3	0.2287627204028631
-77.2	0.2202461851076699
-77.1	0.21080573388241453
-77.	0.20041857943083544
-76.89999999999999	0.18907283837556754
-76.8	0.17677267133980118
-76.7	0.1635445896196762
-76.6	0.14944492192218517
-76.5	0.1345682581970435
-76.39999999999999	0.11905641576547955
-76.3	0.10310709696176248
-76.2	0.08698094602154093
-76.1	0.07100523298926113
-76.	0.055572028355796936
-75.89999999999999	0.041128688096960096
-75.8	0.02815898299127019
-75.7	0.01715445977431277
-75.6	0.008577600350057541
-75.5	0.002820708434753315
-75.39999999999999	0.0001665142566099924
-75.3	0.0007573988736929932
-75.2	0.004579266625154673
-75.1	0.011463412525865302
-75.	0.021105970248225962
-74.89999999999999	0.033100905486871335
-74.8	0.046980192313233776
-74.7	0.0622543477756825
-74.6	0.07844771995996161
-74.5	0.09512511159605459
-74.39999999999999	0.11190863831765725
-74.3	0.1284855517864178
-74.2	0.14460884179600592
-74.1	0.16009280811881715
-74.	0.17480566464999817
-73.89999999999999	0.18866083995170446
-73.8	0.2016081585980417
-73.7	0.21362564480551205
-73.6	0.22471233830192328
-73.5	0.2348822635394302
-73.39999999999999	0.2441595351564796
-73.3	0.2525744941567798
-73.19999999999999	0.26016072934520135
-73.1	0.2669528293937295
-73.	0.27298471933259794
-72.89999999999999	0.2782884523181208
-72.8	0.28289334759857243
-72.69999999999999	0.28682538545064906
-72.6	0.2901067878503675
-72.5	0.2927557291242564
-72.39999999999999	0.29478613372750573
-72.3	0.29620752885374413
-72.19999999999999	0.2970249281828247
-72.1	0.2972387301639251
-72.	0.2968446202731637
-71.89999999999999	0.29583347214340183
-71.8	0.29419124781445
-71.69999999999999	0.2918989030973333
-71.6	0.28893231074111514
-71.5	0.28526222236794463
-71.39999999999999	0.2808543007375517
-71.3	0.275669267669239
-71.19999999999999	0.26966323084580734
-71.1	0.2627882757510184
-71.	0.2549934380377339
-70.89999999999999	0.2462262071441031
-70.8	0.2364347534139303
-70.69999999999999	0.22557111578682246
-70.6	0.21359562922758532
-70.5	0.200482898642024
-70.39999999999999	0.1862296186710772
-70.3	0.17086446451486179
-70.19999999999999	0.1544600926890149
-70.1	0.13714693678736745
-70.	0.11912790805207871
-69.89999999999999	0.10069228981392375
-69.8	0.08222610334710861
-69.69999999999999	0.06421521826119059
-69.6	0.04723687690547719
-69.5	0.03193567026926727
-69.39999999999999	0.0189819227881516
-69.3	0.009014151091737624
-69.19999999999999	0.0025722134561729313
-69.1	0.0000324280687763863
-69.	0.0015581677170458984
-68.89999999999999	0.007077545040793078
-68.8	0.016293745546414072
-68.69999999999999	0.028725368503566776
-68.6	0.04376697632021673
-68.5	0.06075653879589452
-68.39999999999999	0.07903731264474989
-68.3	0.0980057093124414
-68.19999999999999	0.11714175575352673
-68.1	0.1360230126319406
-68.	0.154325383336059
-67.89999999999999	0.17181512439467805
-67.8	0.18833605431545175
-67.69999999999999	0.20379505306009194
-67.6	0.2181479118282071
-67.5	0.2313866963697033
-67.39999999999999	0.24352912567788637
-67.3	0.25461004010775834
-67.19999999999999	0.2646747921925202
-67.1	0.2737742833166058
-67.	0.28196134080997914
-66.89999999999999	0.2892881465307062
-66.8	0.29580446544016836
-66.69999999999999	0.3015564664926258
-66.6	0.3065859704703432
-66.5	0.31092999653798836
-66.39999999999999	0.31462051007639
-66.3	0.31768429891157046
-66.19999999999999	0.32014292411508055
-66.1	0.32201270606145427
-66.	0.3233047173383802
-65.89999999999999	0.32402476228012655
-65.8	0.32417332909049723
-65.69999999999999	0.323745505395059
-65.6	0.3227308522016431
-65.5	0.32111323521240986
-65.39999999999999	0.31887061679802076
-65.3	0.3159748173656037
-65.19999999999999	0.3123912621136268
-65.1	0.30807873926131346
-65.	0.30298921004481194
-64.89999999999999	0.297067730724672
-64.8	0.2902525746018768
-64.69999999999999	0.28247568004797374
-64.6	0.27366360151092295
-64.5	0.2637392068151287
-64.39999999999999	0.25262444699634523
-64.3	0.24024462224027882
-64.19999999999999	0.22653467015377016
-64.1	0.21144808881187696
-64.	0.19496913396073415
-63.89999999999999	0.1771288234169736
-63.8	0.15802492880196167
-63.69999999999999	0.1378453860876526
-63.599999999999994	0.11689325993046057
-63.5	0.09560948586560947
-63.39999999999999	0.07458727154493508
-63.3	0.05456990944165444
-63.19999999999999	0.036423087838995984
-63.099999999999994	0.02107523819269036
-63.	0.009426265560272514
-62.89999999999999	0.0022356268262498933
-62.8	0.00001172131536493965
-62.69999999999999	0.002930276924028272
-62.599999999999994	0.010805052570961126
-62.5	0.023119712228772685
-62.39999999999999	0.0391111491292158
-62.3	0.05788049510844779
-62.19999999999999	0.07850425385820457
-62.099999999999994	0.1001241037667805
-62.	0.122004987352415
-61.89999999999999	0.14356155241360705
-61.8	0.1643595731830068
-61.69999999999999	0.18410123771620862
-61.599999999999994	0.20260242517449106
-61.5	0.21976795110285668
-61.39999999999999	0.23556844274082225
-61.3	0.25002063509818745
-61.19999999999999	0.26317161714333726
-61.099999999999994	0.2750868334312155
-61.	0.28584130805732033
-60.89999999999999	0.29551345840632637
-60.8	0.3041808953065232
-60.69999999999999	0.31191769208577547
-60.599999999999994	0.3187927062332921
-60.5	0.3248686329274133
-60.39999999999999	0.3302015509087872
-60.3	0.3348407860486212
-60.19999999999999	0.3388289676648645
-60.099999999999994	0.3422021895850957
-60.	0.34499021476856007
-59.89999999999999	0.34721668136342587
-59.8	0.3488992813696541
-59.69999999999999	0.35004989217104887
-59.599999999999994	0.3506746473012624
-59.5	0.35077393684342906
-59.39999999999999	0.3503423305516698
-59.3	0.3493684187134829
-59.19999999999999	0.34783456747249275
-59.099999999999994	0.34571658733866817
-59.	0.3429833165532503
-58.89999999999999	0.3395961256542527
-58.8	0.33550835710960436
-58.69999999999999	0.33066472580318707
-58.599999999999994	0.32500072467511254
-58.5	0.31844210802087064
-58.39999999999999	0.3109045670941779
-58.3	0.3022937743861607
-58.19999999999999	0.2925060613805077
-58.099999999999994	0.2814301178325458
-58.	0.26895026621587037
-57.89999999999999	0.25495207592150654
-57.8	0.23933132837258614
-57.69999999999999	0.22200758887604022
-57.599999999999994	0.2029437934412005
-57.5	0.18217314088973552
-57.39999999999999	0.15983389072034046
-57.3	0.13621097499265947
-57.19999999999999	0.11178017508434676
-57.099999999999994	0.08724580533664072
-57.	0.06355708589255092
-56.89999999999999	0.04188403832446807
-56.8	0.023535087771634836
-56.69999999999999	0.009810315606470183
-56.599999999999994	0.0018075243078077435
-56.5	0.00022554809118885476
-56.39999999999999	0.005224796100001924
-56.3	0.016394195667810134
-56.19999999999999	0.03283680871922802
-56.099999999999994	0.053342562813183475
-56.	0.07659029987158138
-55.89999999999999	0.10132379714399418
-55.8	0.1264695201964371
-55.69999999999999	0.15119076241280338
-55.599999999999994	0.1748910500459885
-55.5	0.19718618864879806
-55.39999999999999	0.2178624596914644
-55.3	0.23683309118145748
-55.19999999999999	0.25409965661966144
-55.099999999999994	0.2697210078870374
-55.	0.2837899200921248
-54.89999999999999	0.296416453921859
-54.8	0.3077166566993649
-54.69999999999999	0.3178052546718964
-54.599999999999994	0.32679119595463324
-54.5	0.33477515348135534
-54.39999999999999	0.34184832796606246
-54.3	0.34809207978263235
-54.19999999999999	0.3535780631435853
-54.099999999999994	0.3583686416123909
-54.	0.3625174387924445
-53.89999999999999	0.36606992966487556
-53.8	0.3690640128757543
-53.69999999999999	0.3715305272247087
-53.599999999999994	0.37349369031186797
-53.5	0.3749714463551441
-53.39999999999999	0.3759757154139
-53.3	0.3765125389050622
-53.19999999999999	0.37658211723871765
-53.099999999999994	0.376178735235551
-53.	0.37529057016077505
-52.89999999999999	0.37389937608339235
-52.8	0.37198003720991457
-52.69999999999999	0.3694999822943138
-52.599999999999994	0.3664184528234592
-52.5	0.3626856203813309
-52.39999999999999	0.3582415549051944
-52.3	0.35301505780547116
-52.19999999999999	0.3469223957628901
-52.099999999999994	0.33986600800741684
-52.	0.3317333203922245
-51.89999999999999	0.32239589586754025
-51.8	0.31170930033937805
-51.69999999999999	0.2995142883556411
-51.599999999999994	0.28564024200079896
-51.5	0.26991225434663085
-51.39999999999999	0.25216384210266984
-51.3	0.23225794868196864
-51.19999999999999	0.21011947247042462
-51.099999999999994	0.18578258017791333
-51.	0.15945467967818802
-50.89999999999999	0.1315947723800668
-50.8	0.10299543249888024
-50.69999999999999	0.07484436669574479
-50.599999999999994	0.04872653438007739
-50.5	0.026520932475553656
-50.39999999999999	0.010162978456189735
-50.3	0.001294596617137486
-50.19999999999999	0.000895678241392001
-50.099999999999994	0.009036089139173432
-50.	0.02485800570158273
-49.89999999999999	0.0467966638363045
-49.8	0.07294032105835646
-49.69999999999999	0.10138932644014831
-49.599999999999994	0.1305117599764311
-49.5	0.15906427701084308
-49.39999999999999	0.18620218542884223
-49.3	0.211423946484726
-49.19999999999999	0.23449070682973921
-49.099999999999994	0.25534692559942473
-49.	0.27405439014046656
-48.89999999999999	0.2907427963917888
-48.8	0.30557542168127627
-48.69999999999999	0.31872674114377453
-48.599999999999994	0.33036872556846475
-48.5	0.340663083279369
-48.39999999999999	0.34975738029325043
-48.3	0.35778357855084364
-48.19999999999999	0.3648580062426339
-48.099999999999994	0.3710821179756842
-48.	0.3765436396477124
-47.89999999999999	0.38131785080216585
-47.8	0.38546885947183906
-47.69999999999999	0.3890507890186826
-47.599999999999994	0.392108836051899
-47.5	0.3946801819337371
-47.39999999999999	0.3967947535125864
-47.3	0.3984758353727282
-47.19999999999999	0.3997405385037116
-47.099999999999994	0.40060013040626025
-47.	0.40106023021016524
-46.89999999999999	0.40112086994560425
-46.8	0.4007764200047158
-46.69999999999999	0.40001537323112096
-46.599999999999994	0.39881997808103165
-46.5	0.39716570699231274
-46.39999999999999	0.39502054160399425
-46.3	0.39234405204323136
-46.19999999999999	0.38908624365078615
-46.099999999999994	0.3851861422240089
-46.	0.3805700898965242
-45.89999999999999	0.3751497312922244
-45.8	0.36881968902059603
-45.69999999999999	0.3614549681197523
-45.599999999999994	0.35290820598485906
-45.5	0.3430070224903314
-45.39999999999999	0.3315519637078099
-45.3	0.3183159314472235
-45.19999999999999	0.30304663441868507
-45.099999999999994	0.2854745911597938
-45.	0.265330657617906
-44.89999999999999	0.24237893719734604
-44.8	0.21647291459362894
-44.69999999999999	0.18764358706282974
-44.599999999999994	0.1562255651086336
-44.5	0.12301577382571546
-44.39999999999999	0.08943365462711138
-44.3	0.05761064010545144
-44.19999999999999	0.030296937924145714
-44.099999999999994	0.01048125661962254
-44.	0.0007289949946104615
-43.89999999999999	0.002444618852507434
-43.8	0.015409733576004832
-43.69999999999999	0.0378588751466062
-43.599999999999994	0.06704784156208085
-43.5	0.10000168974392465
-43.39999999999999	0.1341127326617396
-43.3	0.16743892404405986
-43.19999999999999	0.19873748577699074
-43.099999999999994	0.2273479130755147
-43.	0.2530277398721078
-42.89999999999999	0.27580127060258636
-42.8	0.2958439338523199
-42.69999999999999	0.3134035125576769
-42.599999999999994	0.32875100652788386
-42.5	0.3421524313598181
-42.39999999999999	0.35385423389452386
-42.3	0.3640770153673964
-42.19999999999999	0.3730140257043078
-42.099999999999994	0.3808322049446455
-42.	0.38767443585044864
-41.89999999999999	0.39366223977680576
-41.8	0.3988984968373452
-41.69999999999999	0.40346997868595885
-41.599999999999994	0.40744960127486446
-41.5	0.4108983705340724
-41.39999999999999	0.4138670278894694
-41.3	0.4163974182543601
-41.19999999999999	0.4185236085929419
-41.099999999999994	0.42027278506024923
-41.	0.42166595376404026
-40.89999999999999	0.4227184658615256
-40.8	0.4234403827765245
-40.69999999999999	0.4238366921578797
-40.599999999999994	0.42390737990550553
-40.5	0.42364735812358323
-40.39999999999999	0.4230462430841384
-40.3	0.4220879709990183
-40.19999999999999	0.4207502323620258
-40.099999999999994	0.41900369757043293
-40.	0.4168109972088406
-39.89999999999999	0.4141254095899468
-39.8	0.41088919590021505
-39.69999999999999	0.40703151003235083
-39.599999999999994	0.40246579723871045
-39.5	0.3970865862199936
-39.39999999999999	0.3907655796677604
-39.3	0.38334697143066304
-39.19999999999999	0.37464198879150734
-39.099999999999994	0.3644228210579377
-39.	0.3524164323859124
-38.89999999999999	0.33829941010210407
-38.8	0.3216962079618488
-38.69999999999999	0.3021852754251394
-38.599999999999994	0.27932110999891424
-38.5	0.2526856568295453
-38.39999999999999	0.22198937177721756
-38.3	0.18724770659695428
-38.19999999999999	0.1490535211158385
-38.099999999999994	0.10893027165594077
-38.	0.06965900311991503
-37.89999999999999	0.03532757736622191
-37.8	0.010762491698514356
-37.69999999999999	0.0002086929852126843
-37.599999999999994	0.005722485240290493
-37.5	0.02626592153664943
-37.39999999999999	0.058176333871613285
-37.3	0.09665226216762826
-37.19999999999999	0.1372574600953422
-37.099999999999994	0.1767513183206761
-37.	0.21321284159968734
-36.89999999999999	0.24577319305611195
-36.8	0.2742539020646756
-36.69999999999999	0.2988628806796934
-36.599999999999994	0.3199871749221879
-36.5	0.3380694250353891
-36.39999999999999	0.3535422338780561
-36.3	0.36679791412636603
-36.19999999999999	0.37817800015869163
-36.099999999999994	0.3879728980883477
-36.	0.3964261722566328
-35.89999999999999	0.40374051265114363
-35.8	0.4100838980317794
-35.69999999999999	0.4155952777935276
-35.599999999999994	0.4203895199125729
-35.5	0.4245615829388183
-35.39999999999999	0.4281899656816713
-35.3	0.4313395243153476
-35.19999999999999	0.4340637532625281
-35.099999999999994	0.43640661941089676
-35.	0.43840402720724325
-34.89999999999999	0.4400849789935819
-34.8	0.4414724824160501
-34.69999999999999	0.4425842455229235
-34.599999999999994	0.44343319037531975
-34.5	0.44402780745445614
-34.39999999999999	0.44437236557257664
-34.3	0.4444669850382093
-34.19999999999999	0.4443075751193754
-34.099999999999994	0.4438856299914566
-34.	0.4431878699067602
-33.89999999999999	0.44219570576868894
-33.8	0.4408844950210119
-33.69999999999999	0.4392225440174231
-33.599999999999994	0.43716979588275423
-33.5	0.43467612216889656
-33.39999999999999	0.43167910999914305
-33.3	0.4281012024497646
-33.19999999999999	0.42384600747138645
-33.099999999999994	0.41879353970626193
-33.	0.41279410334429884
-32.89999999999999	0.40566047367258723
-32.8	0.3971580185844903
-32.69999999999999	0.38699248478025616
-32.599999999999994	0.374795500419039
-32.5	0.36010871787358906
-32.39999999999999	0.3423695437779306
-32.3	0.32090573702353437
-32.19999999999999	0.2949548175034493
-32.099999999999994	0.2637401140481062
-32.	0.22666043807387218
-31.89999999999999	0.18367839271156736
-31.799999999999997	0.13598726923108193
-31.69999999999999	0.0868998536383376
-31.599999999999994	0.04249680211391572
-31.5	0.011004373306938793
-31.39999999999999	0.000013665486395822553
-31.299999999999997	0.012565134047613988
-31.19999999999999	0.04528928190602942
-31.099999999999994	0.09046318559144526
-31.	0.13993434898000115
-30.89999999999999	0.1877802712645001
-30.799999999999997	0.23082828157671498
-30.69999999999999	0.2679729205502981
-30.599999999999994	0.2992942215478319
-30.5	0.325408078987481
-30.39999999999999	0.347091839045225
-30.299999999999997	0.36510296597444086
-30.19999999999999	0.38010723712548333
-30.099999999999994	0.3926612069284713
-30.	0.40321828073226473
-29.89999999999999	0.4121431095994983
-29.799999999999997	0.4197273546573388
-29.69999999999999	0.4262040269085109
-29.599999999999994	0.4317595439800501
-29.5	0.4365434758976001
-29.39999999999999	0.44067626087120115
-29.299999999999997	0.4442552483613309
-29.19999999999999	0.44735940805690544
-29.099999999999994	0.4500529927431865
-29.	0.4523883874382614
-28.89999999999999	0.45440832705752754
-28.799999999999997	0.456147623235241
-28.69999999999999	0.45763450771932934
-28.599999999999994	0.45889167378609363
-28.5	0.45993707697593
-28.39999999999999	0.4607845408037377
-28.299999999999997	0.46144420082007354
-28.19999999999999	0.4619228105660983
-28.099999999999994	0.46222392482121744
-28.	0.462347968455219
-27.89999999999999	0.46229219261052285
-27.799999999999997	0.4620505133255715
-27.69999999999999	0.46161322051329035
-27.599999999999994	0.46096653679077876
-27.5	0.46009199522238453
-27.39999999999999	0.45896559153808403
-27.299999999999997	0.4575566483842782
-27.19999999999999	0.45582630464110585
-27.099999999999994	0.453725508947999
-27.	0.4511923492707205
-26.89999999999999	0.4481484839126748
-26.799999999999997	0.4444943459308434
-26.69999999999999	0.44010266200340636
-26.599999999999994	0.43480964577682835
-26.5	0.4284029827181123
-26.39999999999999	0.4206054175016881
-26.299999999999997	0.4110524248604332
-26.19999999999999	0.39926224659801085
-26.099999999999994	0.3845969802243301
-26.	0.36621566988036147
-25.89999999999999	0.3430276417381372
-25.799999999999997	0.313674029912741
-25.69999999999999	0.2766128707975759
-25.599999999999994	0.23048214884273763
-25.5	0.17506929728360804
-25.39999999999999	0.11326531489326686
-25.299999999999997	0.05367709104932622
-25.19999999999999	0.011204944267698235
-25.099999999999994	0.0009865486348038797
-25.	0.02730119503979833
-24.89999999999999	0.07977938697739374
-24.799999999999997	0.14213462293494727
-24.69999999999999	0.20202921928443054
-24.599999999999994	0.25370937478156963
-24.5	0.2959796618305387
-24.39999999999999	0.3297391642707392
-24.299999999999997	0.3565013224502794
-24.19999999999999	0.3777467300180414
-24.099999999999994	0.3947149239977103
-24.	0.40837953017300604
-23.89999999999999	0.4194847192850487
-23.799999999999997	0.42859368103842044
-23.69999999999999	0.4361322605067236
-23.599999999999994	0.4424237190106917
-23.5	0.44771503776103877
-23.39999999999999	0.45219637746363645
-23.299999999999997	0.45601535181270003
-23.19999999999999	0.4592874853344805
-23.099999999999994	0.46210389867986695
-23.	0.4645369862786509
-22.89999999999999	0.4666446378236119
-22.799999999999997	0.4684733985567915
-22.69999999999999	0.4700608509959386
-22.599999999999994	0.47143742081454165
-22.5	0.4726277528254107
-22.39999999999999	0.4736517625952545
-22.299999999999997	0.4745254402592804
-22.19999999999999	0.4752614621710273
-22.099999999999994	0.4758696506966386
-22.	0.4763573110394483
-21.900000000000006	0.4767294652420605
-21.799999999999983	0.4769889965682801
-21.69999999999999	0.47713671163727184
-21.599999999999994	0.47717132241382226
-21.5	0.4770893449540622
-21.400000000000006	0.47688490616041257
-21.299999999999983	0.47654944313246317
-21.19999999999999	0.47607127127289983
-21.099999999999994	0.4754349861064655
-21.	0.4746206483381865
-20.900000000000006	0.4736026798509827
-20.799999999999983	0.47234836683662285
-20.69999999999999	0.4708158199921261
-20.599999999999994	0.4689511727428922
-20.5	0.4666846941597651
-20.400000000000006	0.4639253334125667
-20.299999999999983	0.46055296465924733
-20.19999999999999	0.45640721259415185
-20.099999999999994	0.45127112531889646
-20.	0.44484699223488483
-19.900000000000006	0.43672009370486664
-19.799999999999983	0.4263039081912924
-19.69999999999999	0.41275728863252986
-19.599999999999994	0.394861493110837
-19.5	0.37084837760643985
-19.400000000000006	0.33820192895401535
-19.299999999999983	0.29358398199380664
-19.19999999999999	0.2334533803607844
-19.099999999999994	0.156955492281396
-19.	0.07347315492192334
-18.900000000000006	0.011362603143132137
-18.799999999999983	0.006035781500414435
-18.69999999999999	0.061186693088852565
-18.599999999999994	0.1438518188428603
-18.5	0.22276278017982318
-18.400000000000006	0.2858780648556099
-18.299999999999983	0.3330421338672592
-18.19999999999999	0.3676467010487675
-18.099999999999994	0.3931354145381937
-18.	0.4121591051722914
-17.900000000000006	0.42659365006364236
-17.799999999999983	0.43773413221985924
-17.69999999999999	0.4464738410411356
-17.599999999999994	0.4534347345938973
-17.5	0.4590558515359308
-17.400000000000006	0.4636518905509478
-17.299999999999983	0.4674519464491007
-17.19999999999999	0.4706253142099179
-17.099999999999994	0.47329888092971845
-17.	0.4755690084308324
-16.900000000000006	0.4775097676828574
-16.799999999999983	0.4791787259313305
-16.69999999999999	0.4806210694101887
-16.599999999999994	0.48187257824078733
-16.5	0.48296179882879847
-16.400000000000006	0.48391164757692334
-16.299999999999983	0.4847406062336965
-16.19999999999999	0.48546362010814
-16.099999999999994	0.48609277714934696
-16.	0.4866378230834521
-15.900000000000006	0.4871065519174564
-15.799999999999983	0.4875050998752687
-15.699999999999989	0.487838162710928
-15.599999999999994	0.48810915032300023
-15.5	0.48832028796080984
-15.400000000000006	0.4884726695519876
-15.299999999999983	0.4885662653927586
-15.199999999999989	0.4885998832859775
-15.099999999999994	0.48857107885332707
-15.	0.4884760068112337
-14.900000000000006	0.4883092000054531
-14.799999999999983	0.48806325627975855
-14.699999999999989	0.4877284038249603
-14.599999999999994	0.48729190200555067
-14.5	0.4867372144098925
-14.400000000000006	0.48604286016788945
-14.299999999999983	0.4851808020752041
-14.199999999999989	0.4841141550400564
-14.099999999999994	0.4827938773428559
-14.	0.4811539075240232
-13.900000000000006	0.4791038722865859
-13.799999999999983	0.47651790579946385
-13.699999999999989	0.4732170786599805
-13.599999999999994	0.46894102497675416
-13.5	0.46330075494072254
-13.400000000000006	0.45569766881550233
-13.299999999999983	0.44518003839449005
-13.199999999999989	0.4301811950331213
-13.099999999999994	0.40803414465316734
-13.	0.37409447668984697
-12.900000000000006	0.32041940208904257
-12.799999999999983	0.23557455962524856
-12.699999999999989	0.1159028295801045
-12.599999999999994	0.011476105022863923
-12.5	0.02793408707587081
-12.400000000000006	0.14508136187911402
-12.299999999999983	0.25841343304291114
-12.199999999999989	0.33536595204825653
-12.099999999999994	0.38384212405795354
-12.	0.4147379476348094
-11.900000000000006	0.43513036516222825
-11.799999999999983	0.449113152474085
-11.699999999999989	0.4590450353510523
-11.599999999999994	0.46632184380295644
-11.5	0.47179852031159897
-11.400000000000006	0.4760171277450095
-11.299999999999983	0.4793325935384998
-11.199999999999989	0.48198418308164315
-11.099999999999994	0.4841374519879865
-11.	0.4859096492652865
-10.900000000000006	0.48738555332003874
-10.799999999999983	0.4886276111029542
-10.699999999999989	0.4896825898565951
-10.599999999999994	0.49058603873492346
-10.5	0.49136534228759243
-10.400000000000006	0.49204184883925084
-10.299999999999983	0.49263237892462264
-10.199999999999989	0.4931503106088195
-10.099999999999994	0.4936063710917028
-10.	0.4940092211649728
-9.900000000000006	0.49436589136765874
-9.799999999999983	0.4946821104200035
-9.699999999999989	0.49496255427604313
-9.599999999999994	0.49521103579689574
-9.5	0.4954306492699023
-9.400000000000006	0.49562387992217105
-9.299999999999983	0.4957926856364431
-9.199999999999989	0.4959385558935835
-9.099999999999994	0.4960625512766932
-9.	0.49616532548508785
-8.900000000000006	0.49624713057070513
-8.799999999999983	0.49630780488994436
-8.699999999999989	0.49634674192101824
-8.599999999999994	0.4963628364630678
-8.5	0.49635440258208263
-8.400000000000006	0.49631905466781767
-8.299999999999983	0.49625353860134824
-8.199999999999989	0.4961534934796679
-8.099999999999994	0.49601311423780925
-8.	0.4958246695346812
-7.900000000000006	0.49557780338795043
-7.799999999999983	0.4952585060131258
-7.699999999999989	0.4948475657494467
-7.599999999999994	0.4943181842284529
-7.5	0.49363220021834064
-7.400000000000006	0.49273391862152816
-7.299999999999983	0.49153965155911006
-7.199999999999989	0.4899192255370848
-7.099999999999994	0.4876616196768454
-7.	0.48440724999203694
-6.900000000000006	0.4795047781634205
-6.799999999999983	0.4716813489456056
-6.699999999999989	0.45820037367644073
-6.599999999999994	0.43243290728829464
-6.5	0.3760169168462712
-6.400000000000006	0.2368466795200704
-6.299999999999983	0.011544561335387898
-6.199999999999989	0.14582022843972706
-6.099999999999994	0.3367459996528764
-6.	0.41623831143449025
-5.900000000000006	0.4506023818058917
-5.799999999999983	0.4677665352220373
-5.699999999999989	0.47740996324469726
-5.599999999999994	0.48332656619385106
-5.5	0.48720653551543647
-5.400000000000006	0.4898857284829859
-5.299999999999983	0.49181326007042847
-5.199999999999989	0.49324703499565903
-5.099999999999994	0.49434339258316407
-5.	0.495201443812281
-4.900000000000006	0.4958864262148866
-4.799999999999983	0.4964426756302937
-4.699999999999989	0.49690116306846155
-4.599999999999994	0.497284046802978
-4.5	0.49760751581853846
-4.400000000000006	0.4978836190985116
-4.299999999999983	0.49812147350534686
-4.199999999999989	0.49832808002386936
-4.099999999999994	0.4985088868972135
-4.	0.49866818545450275
-3.9000000000000057	0.49880939307243966
-3.799999999999983	0.49893525858032506
-3.6999999999999886	0.4990480134689531
-3.5999999999999943	0.49914948464126496
-3.5	0.49924117948495605
-3.4000000000000057	0.4993243507649122
-3.299999999999983	0.49940004662443493
-3.1999999999999886	0.4994691494749858
-3.0999999999999943	0.49953240650851916
-3.	0.49959045383246425
-2.9000000000000057	0.49964383570591786
-2.799999999999983	0.4996930199808665
-2.6999999999999886	0.4997384105801165
-2.5999999999999943	0.499780357643985
-2.5	0.4998191658300207
-2.4000000000000057	0.49985510113964154
-2.299999999999983	0.49988839656243667
-2.1999999999999886	0.49991925676578725
-2.0999999999999943	0.4999478620091842
-2.	0.49997437142548556
-1.9000000000000057	0.49999892578250565
-1.799999999999983	0.5000216498158799
-1.6999999999999886	0.5000426542064629
-1.5999999999999943	0.5000620372616134
-1.5	0.5000798863486073
-1.4000000000000057	0.5000962791196234
-1.299999999999983	0.5001112845606117
-1.1999999999999886	0.5001249638906545
-1.0999999999999943	0.5001373713337591
-1.	0.5001485547812643
-0.9000000000000057	0.500158556359905
-0.799999999999983	0.5001674129180319
-0.6999999999999886	0.5001751564403519
-0.5999999999999943	0.5001818143998127
-0.5	0.5001874100537106
-0.4000000000000057	0.5001919626898337
-0.29999999999998295	0.5001954878274927
-0.19999999999998863	0.5001979973770472
-0.09999999999999432	0.5001994997611405
0.09999999999999432	0.5001994997611405
0.20000000000001705	0.500197997377029
0.30000000000001137	0.5001954878274946
0.4000000000000057	0.5001919626898337
0.5	0.5001874100537106
0.5999999999999943	0.5001818143998127
0.700000000000017	0.5001751564403512
0.8000000000000114	0.500167412918032
0.9000000000000057	0.500158556359905
1.	0.5001485547812643
1.0999999999999943	0.5001373713337591
1.200000000000017	0.5001249638906536
1.3000000000000114	0.5001112845606123
1.4000000000000057	0.5000962791196234
1.5	0.5000798863486073
1.5999999999999943	0.5000620372616134
1.700000000000017	0.5000426542064633
1.8000000000000114	0.5000216498158798
1.9000000000000057	0.49999892578250565
2.	0.49997437142548556
2.0999999999999943	0.4999478620091842
2.200000000000017	0.4999192567657871
2.3000000000000114	0.4998883965624369
2.4000000000000057	0.49985510113964154
2.5	0.4998191658300207
2.5999999999999943	0.499780357643985
2.700000000000017	0.4997384105801165
2.8000000000000114	0.49969301998086646
2.9000000000000057	0.49964383570591786
3.	0.49959045383246425
3.0999999999999943	0.49953240650851916
3.200000000000017	0.49946914947498555
3.3000000000000114	0.49940004662443505
3.4000000000000057	0.4993243507649122
3.5	0.49924117948495605
3.6000000000000227	0.4991494846412652
3.700000000000017	0.499048013468953
3.8000000000000114	0.498935258580325
3.9000000000000057	0.49880939307243966
4.	0.49866818545450275
4.100000000000023	0.4985088868972135
4.200000000000017	0.4983280800238693
4.300000000000011	0.49812147350534675
4.400000000000006	0.4978836190985116
4.5	0.49760751581853846
4.600000000000023	0.49728404680297833
4.700000000000017	0.4969011630684604
4.800000000000011	0.4964426756302933
4.900000000000006	0.4958864262148866
5.	0.495201443812281
5.100000000000023	0.49434339258316307
5.200000000000017	0.4932470349956591
5.300000000000011	0.49181326007042786
5.400000000000006	0.4898857284829859
5.5	0.48720653551543647
5.600000000000023	0.4833265661938506
5.700000000000017	0.47740996324469515
5.800000000000011	0.46776653522203104
5.900000000000006	0.4506023818058917
6.	0.41623831143449025
6.100000000000023	0.3367459996528396
6.200000000000017	0.14582022843963163
6.300000000000011	0.011544561335421213
6.400000000000006	0.2368466795200704
6.5	0.3760169168462712
6.600000000000023	0.4324329072883077
6.700000000000017	0.458200373676449
6.800000000000011	0.47168134894560926
6.900000000000006	0.4795047781634205
7.	0.48440724999203694
7.100000000000023	0.4876616196768467
7.200000000000017	0.4899192255370854
7.300000000000011	0.4915396515591104
7.400000000000006	0.49273391862152816
7.5	0.49363220021834064
7.600000000000023	0.4943181842284531
7.700000000000017	0.49484756574944744
7.800000000000011	0.4952585060131256
7.900000000000006	0.49557780338795043
8.	0.4958246695346812
8.100000000000023	0.49601311423780947
8.200000000000017	0.49615349347966786
8.300000000000011	0.49625353860134813
8.400000000000006	0.49631905466781767
8.5	0.49635440258208263
8.600000000000023	0.49636283646306767
8.700000000000017	0.4963467419210186
8.800000000000011	0.4963078048899443
8.900000000000006	0.49624713057070513
9.	0.49616532548508785
9.100000000000023	0.4960625512766932
9.200000000000017	0.49593855589358316
9.300000000000011	0.4957926856364432
9.400000000000006	0.49562387992217105
9.5	0.4954306492699023
9.600000000000023	0.4952110357968962
9.700000000000017	0.4949625542760432
9.800000000000011	0.49468211042000376
9.900000000000006	0.49436589136765874
10.	0.4940092211649728
10.100000000000023	0.49360637109170274
10.200000000000017	0.49315031060881953
10.300000000000011	0.49263237892462264
10.400000000000006	0.49204184883925084
10.5	0.49136534228759243
10.600000000000023	0.49058603873492357
10.700000000000017	0.489682589856595
10.800000000000011	0.48862761110295394
10.900000000000006	0.48738555332003874
11.	0.4859096492652865
11.100000000000023	0.48413745198798586
11.200000000000017	0.48198418308164254
11.300000000000011	0.479332593538498
11.400000000000006	0.4760171277450095
11.5	0.47179852031159897
11.600000000000023	0.4663218438029534
11.700000000000017	0.45904503535105073
11.800000000000011	0.4491131524740827
11.900000000000006	0.43513036516222825
12.	0.4147379476348094
12.100000000000023	0.3838421240579419
12.200000000000017	0.335365952048241
12.300000000000011	0.25841343304288295
12.400000000000006	0.14508136187911402
12.5	0.02793408707587081
12.600000000000023	0.011476105022879823
12.700000000000017	0.11590282958014116
12.800000000000011	0.23557455962527907
12.900000000000006	0.32041940208904257
13.	0.37409447668984697
13.100000000000023	0.4080341446531735
13.200000000000017	0.43018119503312574
13.300000000000011	0.44518003839449405
13.400000000000006	0.45569766881550233
13.5	0.46330075494072254
13.600000000000023	0.4689410249767564
13.700000000000017	0.4732170786599819
13.800000000000011	0.4765179057994652
13.900000000000006	0.4791038722865859
14.	0.4811539075240232
14.100000000000023	0.48279387734285667
14.200000000000017	0.4841141550400567
14.300000000000011	0.4851808020752043
14.400000000000006	0.48604286016788945
14.5	0.4867372144098925
14.600000000000023	0.487291902005551
14.700000000000017	0.48772840382496024
14.800000000000011	0.48806325627975866
14.900000000000006	0.4883092000054531
15.	0.4884760068112337
15.100000000000023	0.48857107885332685
15.200000000000017	0.48859988328597737
15.300000000000011	0.488566265392759
15.400000000000006	0.4884726695519876
15.5	0.48832028796080984
15.600000000000023	0.4881091503230002
15.700000000000017	0.48783816271092817
15.800000000000011	0.4875050998752686
15.900000000000006	0.4871065519174564
16.	0.4866378230834521
16.100000000000023	0.4860927771493469
16.200000000000017	0.4854636201081397
16.30000000000001	0.4847406062336963
16.400000000000006	0.48391164757692334
16.5	0.48296179882879847
16.600000000000023	0.4818725782407865
16.700000000000017	0.4806210694101881
16.80000000000001	0.47917872593133015
16.900000000000006	0.4775097676828574
17.	0.4755690084308324
17.100000000000023	0.47329888092971706
17.200000000000017	0.4706253142099177
17.30000000000001	0.4674519464490993
17.400000000000006	0.4636518905509478
17.5	0.4590558515359308
17.600000000000023	0.45343473459389605
17.700000000000017	0.44647384104113325
17.80000000000001	0.4377341322198574
17.900000000000006	0.42659365006364236
18.	0.4121591051722914
18.100000000000023	0.3931354145381844
18.200000000000017	0.3676467010487606
18.30000000000001	0.333042133867249
18.400000000000006	0.2858780648556099
18.5	0.22276278017982318
18.600000000000023	0.14385181884283596
18.700000000000017	0.06118669308883096
18.80000000000001	0.006035781500406514
18.900000000000006	0.011362603143132137
19.	0.07347315492192334
19.100000000000023	0.1569554922814175
19.200000000000017	0.23345338036080193
19.30000000000001	0.2935839819938258
19.400000000000006	0.33820192895401535
19.5	0.37084837760643985
19.600000000000023	0.39486149311084323
19.700000000000017	0.412757288632536
19.80000000000001	0.426303908191295
19.900000000000006	0.43672009370486664
20.	0.44484699223488483
20.100000000000023	0.4512711253188982
20.200000000000017	0.4564072125941535
20.30000000000001	0.4605529646592482
20.400000000000006	0.4639253334125667
20.5	0.4666846941597651
20.600000000000023	0.468951172742893
20.700000000000017	0.47081581999212657
20.80000000000001	0.4723483668366235
20.900000000000006	0.4736026798509827
21.	0.4746206483381865
21.100000000000023	0.47543498610646573
21.200000000000017	0.47607127127289994
21.30000000000001	0.47654944313246334
21.400000000000006	0.47688490616041257
21.5	0.4770893449540622
21.600000000000023	0.4771713224138224
21.700000000000017	0.477136711637272
21.80000000000001	0.4769889965682801
21.900000000000006	0.4767294652420605
22.	0.4763573110394483
22.100000000000023	0.4758696506966382
22.200000000000017	0.47526146217102694
22.30000000000001	0.47452544025928045
22.400000000000006	0.47365176259525443
22.5	0.4726277528254107
22.600000000000023	0.4714374208145411
22.700000000000017	0.47006085099593775
22.80000000000001	0.46847339855679104
22.900000000000006	0.46664463782361165
23.	0.4645369862786509
23.100000000000023	0.4621038986798659
23.200000000000017	0.4592874853344794
23.30000000000001	0.45601535181269903
23.400000000000006	0.4521963774636356
23.5	0.44771503776103877
23.600000000000023	0.44242371901068983
23.700000000000017	0.43613226050672205
23.80000000000001	0.42859368103841894
23.900000000000006	0.4194847192850473
24.	0.40837953017300604
24.100000000000023	0.39471492399770575
24.200000000000017	0.3777467300180362
24.30000000000001	0.3565013224502751
24.400000000000006	0.3297391642707361
24.5	0.2959796618305387
24.600000000000023	0.25370937478155603
24.700000000000017	0.202029219284415
24.80000000000001	0.14213462293493911
24.900000000000006	0.07977938697738426
25.	0.02730119503979833
25.100000000000023	0.00098654863480141
25.200000000000017	0.011204944267706293
25.30000000000001	0.05367709104933343
25.400000000000006	0.11326531489327499
25.5	0.17506929728360804
25.600000000000023	0.23048214884275348
25.700000000000017	0.2766128707975866
25.80000000000001	0.31367402991274734
25.900000000000006	0.34302764173814054
26.	0.36621566988036147
26.100000000000023	0.3845969802243342
26.200000000000017	0.3992622465980148
26.30000000000001	0.41105242486043425
26.400000000000006	0.42060541750168956
26.5	0.4284029827181123
26.600000000000023	0.4348096457768307
26.700000000000017	0.4401026620034071
26.80000000000001	0.44449434593084375
26.900000000000006	0.4481484839126759
27.	0.4511923492707205
27.100000000000023	0.4537255089479999
27.200000000000017	0.4558263046411063
27.30000000000001	0.45755664838427845
27.400000000000006	0.45896559153808414
27.5	0.46009199522238453
27.600000000000023	0.46096653679077904
27.700000000000017	0.46161322051329057
27.80000000000001	0.46205051332557157
27.900000000000006	0.4622921926105228
28.	0.462347968455219
28.100000000000023	0.4622239248212173
28.200000000000017	0.4619228105660982
28.30000000000001	0.4614442008200733
28.400000000000006	0.4607845408037373
28.5	0.45993707697593
28.600000000000023	0.4588916737860935
28.700000000000017	0.45763450771932895
28.80000000000001	0.4561476232352407
28.900000000000006	0.4544083270575274
29.	0.4523883874382614
29.100000000000023	0.45005299274318555
29.200000000000017	0.4473594080569047
29.30000000000001	0.44425524836133
29.400000000000006	0.4406762608712007
29.5	0.4365434758976001
29.600000000000023	0.43175954398004845
29.700000000000017	0.4262040269085087
29.80000000000001	0.4197273546573371
29.900000000000006	0.4121431095994974
30.	0.40321828073226473
30.100000000000023	0.3926612069284684
30.200000000000017	0.3801072371254794
30.30000000000001	0.36510296597443886
30.400000000000006	0.34709183904522245
30.5	0.325408078987481
30.600000000000023	0.2992942215478246
30.700000000000017	0.26797292055029
30.80000000000001	0.23082828157670807
30.900000000000006	0.18778027126449381
31.	0.13993434898000115
31.100000000000023	0.09046318559143114
31.200000000000017	0.04528928190601819
31.30000000000001	0.01256513404761053
31.400000000000006	0.000013665486395707247
31.5	0.011004373306938793
31.600000000000023	0.042496802113927326
31.700000000000017	0.08689985363835104
31.80000000000001	0.13598726923108848
31.900000000000006	0.18367839271157438
32.	0.22666043807387218
32.10000000000002	0.2637401140481152
32.20000000000002	0.2949548175034577
32.30000000000001	0.3209057370235378
32.400000000000006	0.3423695437779327
32.5	0.36010871787358906
32.60000000000002	0.37479550041904314
32.70000000000002	0.3869924847802594
32.80000000000001	0.39715801858449157
32.900000000000006	0.4056604736725882
33.	0.41279410334429884
33.10000000000002	0.41879353970626365
33.20000000000002	0.4238460074713879
33.30000000000001	0.4281012024497646
33.400000000000006	0.4316791099991435
33.5	0.43467612216889656
33.60000000000002	0.437169795882755
33.70000000000002	0.4392225440174233
33.80000000000001	0.440884495021012
33.900000000000006	0.4421957057686894
34.	0.4431878699067602
34.10000000000002	0.4438856299914567
34.20000000000002	0.4443075751193756
34.30000000000001	0.4444669850382093
34.400000000000006	0.44437236557257676
34.5	0.44402780745445614
34.60000000000002	0.44343319037531953
34.70000000000002	0.4425842455229233
34.80000000000001	0.4414724824160498
34.900000000000006	0.44008497899358145
35.	0.43840402720724325
35.10000000000002	0.4364066194108962
35.20000000000002	0.43406375326252755
35.30000000000001	0.4313395243153474
35.400000000000006	0.4281899656816708
35.5	0.4245615829388183
35.60000000000002	0.42038951991257184
35.70000000000002	0.4155952777935258
35.80000000000001	0.4100838980317786
35.900000000000006	0.40374051265114264
36.	0.3964261722566328
36.10000000000002	0.38797289808834523
36.20000000000002	0.3781780001586883
36.30000000000001	0.36679791412636437
36.400000000000006	0.35354223387805417
36.5	0.3380694250353891
36.60000000000002	0.31998717492218215
36.70000000000002	0.2988628806796867
36.80000000000001	0.27425390206467215
36.900000000000006	0.24577319305610762
37.	0.21321284159968734
37.10000000000002	0.176751318320665
37.20000000000002	0.13725746009533032
37.30000000000001	0.09665226216762228
37.400000000000006	0.05817633387160799
37.5	0.02626592153664943
37.60000000000002	0.005722485240286632
37.70000000000002	0.000208692985213426
37.80000000000001	0.010762491698516893
37.900000000000006	0.03532757736622627
38.	0.06965900311991503
38.10000000000002	0.10893027165595201
38.20000000000002	0.1490535211158496
38.30000000000001	0.18724770659695975
38.400000000000006	0.22198937177722192
38.5	0.2526856568295453
38.60000000000002	0.2793211099989208
38.70000000000002	0.3021852754251454
38.80000000000001	0.32169620796185133
38.900000000000006	0.338299410102106
39.	0.3524164323859124
39.10000000000002	0.364422821057941
39.20000000000002	0.3746419887915097
39.30000000000001	0.38334697143066426
39.400000000000006	0.3907655796677607
39.5	0.3970865862199936
39.60000000000002	0.4024657972387118
39.70000000000002	0.40703151003235194
39.80000000000001	0.41088919590021555
39.900000000000006	0.41412540958994726
40.	0.4168109972088406
40.10000000000002	0.4190036975704333
40.20000000000002	0.42075023236202636
40.30000000000001	0.4220879709990188
40.400000000000006	0.42304624308413863
40.5	0.42364735812358323
40.60000000000002	0.42390737990550553
40.70000000000002	0.42383669215787956
40.80000000000001	0.4234403827765244
40.900000000000006	0.42271846586152545
41.	0.42166595376404026
41.10000000000002	0.4202727850602489
41.20000000000002	0.4185236085929414
41.30000000000001	0.41639741825435994
41.400000000000006	0.4138670278894691
41.5	0.4108983705340724
41.60000000000002	0.4074496012748635
41.70000000000002	0.4034699786859578
41.80000000000001	0.39889849683734413
41.900000000000006	0.39366223977680487
42.	0.38767443585044864
42.10000000000002	0.3808322049446436
42.20000000000002	0.37301402570430564
42.30000000000001	0.36407701536739506
42.400000000000006	0.3538542338945223
42.5	0.3421524313598181
42.60000000000002	0.32875100652788014
42.70000000000002	0.31340351255767207
42.80000000000001	0.295843933852317
42.900000000000006	0.27580127060258364
43.	0.2530277398721078
43.10000000000002	0.22734791307550717
43.20000000000002	0.1987374857769819
43.30000000000001	0.16743892404405528
43.400000000000006	0.13411273266173496
43.5	0.10000168974392465
43.60000000000002	0.06704784156207202
43.70000000000002	0.03785887514659884
43.80000000000001	0.015409733576002265
43.900000000000006	0.0024446188525063715
44.	0.0007289949946104615
44.10000000000002	0.010481256619626872
44.20000000000002	0.030296937924152414
44.30000000000001	0.057610640105455635
44.400000000000006	0.08943365462711617
44.5	0.12301577382571546
44.60000000000002	0.15622556510864252
44.70000000000002	0.18764358706283796
44.80000000000001	0.21647291459363271
44.900000000000006	0.2423789371973496
45.	0.265330657617906
45.10000000000002	0.28547459115979906
45.20000000000002	0.30304663441868934
45.30000000000001	0.31831593144722564
45.400000000000006	0.3315519637078117
45.5	0.3430070224903314
45.60000000000002	0.35290820598486144
45.70000000000002	0.36145496811975464
45.80000000000001	0.3688196890205968
45.900000000000006	0.3751497312922254
46.	0.3805700898965242
46.10000000000002	0.38518614222401015
46.20000000000002	0.3890862436507869
46.30000000000001	0.39234405204323186
46.400000000000006	0.39502054160399475
46.5	0.39716570699231274
46.60000000000002	0.3988199780810321
46.70000000000002	0.40001537323112113
46.80000000000001	0.4007764200047157
46.900000000000006	0.4011208699456046
47.	0.40106023021016524
47.10000000000002	0.40060013040625997
47.20000000000002	0.39974053850371105
47.30000000000001	0.398475835372728
47.400000000000006	0.3967947535125861
47.5	0.3946801819337371
47.60000000000002	0.39210883605189806
47.70000000000002	0.38905078901868156
47.80000000000001	0.3854688594718386
47.900000000000006	0.3813178508021652
48.	0.3765436396477124
48.10000000000002	0.3710821179756826
48.20000000000002	0.364858006242632
48.30000000000001	0.357783578550843
48.400000000000006	0.3497573802932491
48.5	0.340663083279369
48.60000000000002	0.3303687255684618
48.70000000000002	0.31872674114377075
48.80000000000001	0.30557542168127433
48.900000000000006	0.2907427963917867
49.	0.27405439014046656
49.10000000000002	0.25534692559941946
49.20000000000002	0.2344907068297326
49.30000000000001	0.21142394648472218
49.400000000000006	0.18620218542883832
49.5	0.15906427701084308
49.60000000000002	0.13051175997642278
49.70000000000002	0.10138932644014019
49.80000000000001	0.0729403210583528
49.900000000000006	0.046796663836301045
50.	0.02485800570158273
50.10000000000002	0.009036089139170013
50.20000000000002	0.000895678241390885
50.30000000000001	0.0012945966171381538
50.400000000000006	0.010162978456191548
50.5	0.026520932475553656
50.60000000000002	0.04872653438008456
50.70000000000002	0.0748443666957525
50.80000000000001	0.10299543249888421
50.900000000000006	0.1315947723800709
51.	0.15945467967818802
51.10000000000002	0.1857825801779204
51.20000000000002	0.2101194724704311
51.30000000000001	0.2322579486819716
51.400000000000006	0.2521638421026728
51.5	0.26991225434663085
51.60000000000002	0.28564024200080307
51.70000000000002	0.29951428835564486
51.80000000000001	0.3117093003393798
51.900000000000006	0.32239589586754136
52.	0.3317333203922245
52.10000000000002	0.3398660080074189
52.20000000000002	0.34692239576289186
52.30000000000001	0.353015057805472
52.400000000000006	0.35824155490519516
52.5	0.3626856203813309
52.60000000000002	0.36641845282346
52.70000000000002	0.36949998229431463
52.80000000000001	0.3719800372099151
52.900000000000006	0.37389937608339263
53.	0.37529057016077505
53.10000000000002	0.37617873523555134
53.20000000000002	0.3765821172387176
53.30000000000001	0.3765125389050622
53.400000000000006	0.3759757154139
53.5	0.3749714463551441
53.60000000000002	0.3734936903118676
53.70000000000002	0.37153052722470814
53.80000000000001	0.36906401287575386
53.900000000000006	0.3660699296648752
54.	0.3625174387924445
54.10000000000002	0.35836864161238957
54.20000000000002	0.35357806314358387
54.30000000000001	0.34809207978263135
54.400000000000006	0.34184832796606124
54.5	0.33477515348135534
54.60000000000002	0.3267911959546308
54.70000000000002	0.3178052546718937
54.80000000000001	0.3077166566993632
54.900000000000006	0.2964164539218571
55.	0.2837899200921248
55.10000000000002	0.2697210078870332
55.20000000000002	0.2540996566196569
55.30000000000001	0.23683309118145499
55.400000000000006	0.21786245969146154
55.5	0.19718618864879806
55.60000000000002	0.174891050045982
55.70000000000002	0.1511907624127965
55.80000000000001	0.1264695201964335
55.900000000000006	0.10132379714399038
56.	0.07659029987158138
56.10000000000002	0.05334256281317708
56.20000000000002	0.03283680871922269
56.30000000000001	0.016394195667808156
56.400000000000006	0.005224796100000761
56.5	0.00022554809118885476
56.60000000000002	0.0018075243078091293
56.70000000000002	0.00981031560647328
56.80000000000001	0.023535087771637153
56.900000000000006	0.0418840383244711
57.	0.06355708589255092
57.10000000000002	0.0872458053366476
57.20000000000002	0.11178017508435364
57.30000000000001	0.13621097499266288
57.400000000000006	0.15983389072034382
57.5	0.18217314088973552
57.60000000000002	0.20294379344120622
57.70000000000002	0.22200758887604521
57.80000000000001	0.23933132837258825
57.900000000000006	0.2549520759215084
58.	0.26895026621587037
58.10000000000002	0.2814301178325491
58.20000000000002	0.29250606138051055
58.30000000000001	0.3022937743861615
58.400000000000006	0.31090456709417913
58.5	0.31844210802087064
58.60000000000002	0.32500072467511437
58.70000000000002	0.3306647258031886
58.80000000000001	0.33550835710960497
58.900000000000006	0.3395961256542531
59.	0.3429833165532503
59.10000000000002	0.34571658733866906
59.20000000000002	0.3478345674724932
59.30000000000001	0.3493684187134832
59.400000000000006	0.35034233055166997
59.5	0.35077393684342906
59.60000000000002	0.3506746473012624
59.70000000000002	0.3500498921710486
59.80000000000001	0.34889928136965387
59.900000000000006	0.34721668136342554
60.	0.34499021476856007
60.10000000000002	0.34220218958509474
60.20000000000002	0.3388289676648635
60.30000000000001	0.33484078604862066
60.400000000000006	0.3302015509087868
60.5	0.3248686329274133
60.60000000000002	0.31879270623329037
60.70000000000002	0.31191769208577325
60.80000000000001	0.3041808953065219
60.900000000000006	0.29551345840632487
61.	0.28584130805732033
61.10000000000002	0.27508683343121226
61.20000000000002	0.2631716171433338
61.30000000000001	0.2500206350981854
61.400000000000006	0.23556844274081998
61.5	0.21976795110285668
61.60000000000002	0.20260242517448612
61.70000000000002	0.18410123771620318
61.80000000000001	0.16435957318300398
61.900000000000006	0.14356155241360408
62.	0.122004987352415
62.10000000000002	0.10012410376677433
62.20000000000002	0.07850425385819852
62.30000000000001	0.057880495108444986
62.400000000000006	0.03911114912921325
62.5	0.023119712228772685
62.60000000000002	0.01080505257095822
62.70000000000002	0.0029302769240267205
62.80000000000001	0.000011721315364890101
62.900000000000006	0.002235626826250569
63.	0.009426265560272514
63.10000000000002	0.02107523819269426
63.20000000000002	0.036423087839000744
63.30000000000001	0.0545699094416572
63.400000000000006	0.0745872715449381
63.5	0.09560948586560947
63.60000000000002	0.11689325993046631
63.70000000000002	0.13784538608765842
63.80000000000001	0.15802492880196428
63.900000000000006	0.1771288234169762
64.	0.19496913396073415
64.10000000000002	0.21144808881188143
64.20000000000002	0.22653467015377432
64.30000000000001	0.24024462224028081
64.4	0.2526244469963469
64.5	0.2637392068151287
64.60000000000002	0.2736636015109256
64.70000000000002	0.28247568004797585
64.80000000000001	0.2902525746018779
64.9	0.2970677307246729
65.	0.30298921004481194
65.10000000000002	0.3080787392613146
65.20000000000002	0.31239126211362794
65.30000000000001	0.3159748173656041
65.4	0.318870616798021
65.5	0.32111323521240986
65.60000000000002	0.3227308522016435
65.70000000000002	0.3237455053950592
65.80000000000001	0.32417332909049723
65.9	0.3240247622801268
66.	0.3233047173383802
66.10000000000002	0.3220127060614538
66.20000000000002	0.32014292411508005
66.30000000000001	0.3176842989115699
66.4	0.31462051007638975
66.5	0.31092999653798836
66.60000000000002	0.30658597047034186
66.70000000000002	0.3015564664926243
66.80000000000001	0.29580446544016736
66.9	0.2892881465307054
67.	0.28196134080997914
67.10000000000002	0.27377428331660325
67.20000000000002	0.26467479219251744
67.30000000000001	0.25461004010775684
67.4	0.24352912567788493
67.5	0.2313866963697033
67.60000000000002	0.21814791182820317
67.70000000000002	0.20379505306008766
67.80000000000001	0.18833605431544967
67.9	0.1718151243946757
68.	0.154325383336059
68.10000000000002	0.13602301263193536
68.20000000000002	0.11714175575352113
68.30000000000001	0.09800570931243884
68.4	0.07903731264474734
68.5	0.06075653879589452
68.60000000000002	0.04376697632021217
68.70000000000002	0.02872536850356284
68.80000000000001	0.016293745546412528
68.9	0.0070775450407920305
69.	0.0015581677170458984
69.10000000000002	0.00003242806877653257
69.20000000000002	0.002572213456174225
69.30000000000001	0.009014151091738807
69.4	0.018981922788153267
69.5	0.03193567026926727
69.60000000000002	0.04723687690548181
69.70000000000002	0.06421521826119554
69.80000000000001	0.0822261033471112
69.9	0.10069228981392654
70.	0.11912790805207871
70.10000000000002	0.13714693678737255
70.20000000000002	0.15446009268901964
70.30000000000001	0.17086446451486387
70.4	0.1862296186710792
70.5	0.200482898642024
70.60000000000002	0.21359562922758873
70.70000000000002	0.22557111578682576
70.80000000000001	0.2364347534139316
70.9	0.24622620714410415
71.	0.2549934380377339
71.10000000000002	0.2627882757510203
71.20000000000002	0.2696632308458092
71.30000000000001	0.2756692676692396
71.4	0.28085430073755235
71.5	0.28526222236794463
71.60000000000002	0.28893231074111625
71.70000000000002	0.2918989030973339
71.80000000000001	0.29419124781445016
71.9	0.2958334721434021
72.	0.2968446202731637
72.10000000000002	0.2972387301639251
72.20000000000002	0.29702492818282444
72.30000000000001	0.2962075288537438
72.4	0.29478613372750545
72.5	0.2927557291242564
72.60000000000002	0.2901067878503667
72.70000000000002	0.2868253854506479
72.80000000000001	0.28289334759857154
72.9	0.27828845231812044
73.	0.27298471933259794
73.10000000000002	0.26695282939372783
73.20000000000002	0.26016072934519946
73.30000000000001	0.2525744941567788
73.4	0.24415953515647837
73.5	0.2348822635394302
73.60000000000002	0.22471233830192025
73.70000000000002	0.21362564480551047
73.80000000000001	0.20160815859804004
73.9	0.18866083995170263
74.	0.17480566464999817
74.10000000000002	0.16009280811881288
74.20000000000002	0.14460884179600367
74.30000000000001	0.12848555178641544
74.4	0.11190863831765492
74.5	0.09512511159605459
74.60000000000002	0.07844771995995686
74.70000000000002	0.06225434777568035
74.80000000000001	0.04698019231323172
74.9	0.03310090548686952
75.	0.021105970248225962
75.10000000000002	0.011463412525862957
75.20000000000002	0.004579266625153913
75.30000000000001	0.0007573988736926774
75.4	0.0001665142566101404
75.5	0.002820708434753315
75.60000000000002	0.00857760035005961
75.70000000000002	0.017154459774314186
75.80000000000001	0.028158982991271925
75.9	0.04112868809696209
76.	0.055572028355796936
76.10000000000002	0.07100523298926553
76.20000000000002	0.08698094602154317
76.30000000000001	0.10310709696176477
76.4	0.11905641576548187
76.5	0.1345682581970435
76.60000000000002	0.14944492192218928
76.70000000000002	0.16354458961967816
76.80000000000001	0.17677267133980284
76.9	0.18907283837556926
77.	0.20041857943083544
77.10000000000002	0.2108057338824174
77.20000000000002	0.2202461851076713
77.30000000000001	0.22876272040286424
77.4	0.23638496271331005
77.5	0.24314623130866858
77.60000000000002	0.2490811747953827
77.70000000000002	0.2542240261785014
77.80000000000001	0.25860734620796666
77.9	0.26226114169241477
78.	0.2652122661687494
78.10000000000002	0.2674840293688903
78.20000000000002	0.2690959585258359
78.30000000000001	0.2700636685613953
78.4	0.2703988098024903
78.5	0.2701090714551788
78.60000000000002	0.2691982270603659
78.70000000000002	0.26766621500291554
78.80000000000001	0.2655092532658293
78.9	0.2627199934022907
79.	0.2592877244965531
79.10000000000002	0.25519864402076015
79.20000000000002	0.25043621924663
79.30000000000001	0.24498167045348124
79.4	0.23881461570112864
79.5	0.23191392635306568
79.60000000000002	0.22425885251403754
79.70000000000002	0.2158304873279621
79.80000000000001	0.2066136472604958
79.9	0.19659924973030787
80.	0.18578726616557453
80.10000000000002	0.1741903125975342
80.20000000000002	0.1618379043883202
80.30000000000001	0.14878133825548542
80.4	0.13509906451928766
80.5	0.12090226831222448
80.60000000000002	0.10634018894859457
80.70000000000002	0.0916044820770161
80.80000000000001	0.07693169899706503
80.9	0.06260277641739599
81.	0.048938379221777226
81.10000000000002	0.03628911554099882
81.20000000000002	0.02502013247431696
81.30000000000001	0.01549042971670984
81.4	0.008028317219542985
81.5	0.0029055758737984395
81.60000000000002	0.0003137304812330333
81.70000000000002	0.000346071308355643
81.80000000000001	0.0029884544803259502
81.9	0.008120519648880897
82.	0.015527117957950054
82.10000000000002	0.024917954058629642
82.20000000000002	0.035952200672945155
82.30000000000001	0.04826442099796736
82.4	0.06148852043604569
82.5	0.07527739458131816
82.60000000000002	0.08931709475996133
82.70000000000002	0.10333538504642686
82.80000000000001	0.11710532720658803
82.9	0.13044494851316982
83.	0.1432141663030407
83.10000000000002	0.155310054112979
83.20000000000002	0.16666133355406781
83.30000000000001	0.17722274049300218
83.4	0.18696969303195654
83.5	0.19589350703151076
83.60000000000002	0.2039972696786192
83.70000000000002	0.2112923896506531
83.80000000000001	0.2177957858122791
83.9	0.22352764604663056
84.	0.22850967555318605
84.10000000000002	0.23276375315989276
84.20000000000002	0.23631092005598936
84.30000000000001	0.23917063453850262
84.4	0.24136023675952462
84.5	0.24289457781392404
84.60000000000002	0.24378577716565206
84.70000000000002	0.24404308111081086
84.80000000000001	0.24367280269085428
84.9	0.242678330309866
85.	0.24106019845617904
85.10000000000002	0.23881621958859925
85.20000000000002	0.23594168162923312
85.30000000000001	0.23242962079616974
85.4	0.22827118485886774
85.5	0.22345610739397184
85.60000000000002	0.21797331925333135
85.70000000000002	0.21181172908487544
85.80000000000001	0.2049612100255149
85.9	0.19741383398386658
86.	0.189165397230735
86.10000000000002	0.1802172797921196
86.20000000000002	0.17057867424976428
86.30000000000001	0.16026920417145127
86.4	0.14932192506042688
86.5	0.13778665762167652
86.60000000000002	0.12573354078724633
86.70000000000002	0.11325660831619444
86.80000000000001	0.10047708923597409
86.9	0.08754601610510034
87.	0.07464561178075343
87.10000000000002	0.061988841344462704
87.20000000000002	0.04981649757612651
87.30000000000001	0.03839127791655912
87.4	0.02798854506774624
87.5	0.018883857246542547
87.60000000000002	0.01133788195116249
87.70000000000002	0.005579889593839404
87.80000000000001	0.001791530945422538
87.9	0.00009288268970488786
88.	0.0005326724794722822
88.10000000000002	0.0030841234746823588
88.20000000000002	0.007647057863755635
88.30000000000001	0.01405594491186023
88.4	0.02209269957168817
88.5	0.031502435317756636
88.60000000000002	0.04201016094169788
88.70000000000002	0.05333657944409903
88.80000000000001	0.06521159463173737
88.9	0.07738470752635614
89.	0.08963204724702167
89.10000000000002	0.10176023024123643
89.20000000000002	0.11360753344353255
89.30000000000001	0.1250430038654963
89.4	0.13596414088487113
89.5	0.14629372034585233
89.60000000000002	0.15597622122021504
89.70000000000002	0.16497419641811972
89.80000000000001	0.17326481884357897
89.9	0.1808367419062927
90.	0.1876873434940107
90.10000000000002	0.19382037273230684
90.20000000000002	0.1992439864812094
90.30000000000001	0.20396914356209875
90.4	0.2080083154818842
90.5	0.21137446981449415
90.60000000000002	0.21408028399799822
90.70000000000002	0.21613755135431478
90.80000000000001	0.21755674643526154
90.9	0.21834672257107876
91.	0.21851452028756613
91.10000000000002	0.21806527082630606
91.20000000000002	0.2170021842538999
91.30000000000001	0.21532661657316382
91.4	0.21303821489029362
91.5	0.21013514409952447
91.60000000000002	0.2066144027608355
91.70000000000002	0.20247223986970977
91.80000000000001	0.1977046879905095
91.9	0.1923082315927098
92.	0.1862806321080314
92.10000000000002	0.17962193276064573
92.20000000000002	0.17233566593841956
92.30000000000001	0.1644302828371546
92.4	0.15592081810330094
92.5	0.14683078973347818
92.60000000000002	0.1371943148887795
92.70000000000002	0.1270583939018959
92.80000000000001	0.11648527636110213
92.9	0.10555477453456313
93.	0.09436633221036969
93.10000000000002	0.08304059583152307
93.20000000000002	0.07172017806211682
93.30000000000001	0.06056926457993077
93.4	0.04977170995951523
93.5	0.0395273169199997
93.60000000000002	0.03004611145865655
93.70000000000002	0.02154062205352266
93.80000000000001	0.01421643550132718
93.9	0.008261604463417976
94.	0.0038357695457111414
94.10000000000002	0.0010600644798398283
94.20000000000002	8.931664957549225e-6
94.30000000000001	0.0007048456745149169
94.4	0.0031166253956390164
94.5	0.007161561569475358
94.60000000000002	0.012711085126004908
94.70000000000002	0.01959925650504394
94.80000000000001	0.02763305428462563
94.9	0.036603329412369504
95.	0.04629536623975473
95.10000000000002	0.05649820911757866
95.20000000000002	0.06701220714361818
95.30000000000001	0.07765453276219056
95.4	0.08826269078423041
95.5	0.09869622422255457
95.60000000000002	0.10883693509033704
95.70000000000002	0.11858798078357563
95.80000000000001	0.127872197029693
95.9	0.1366299557784233
96.	0.1448168077449296
96.10000000000002	0.1524010972733219
96.20000000000002	0.15936167992263567
96.30000000000001	0.16568582496007447
96.4	0.17136734720963298
96.5	0.17640498507339403
96.60000000000002	0.18080102267873271
96.70000000000002	0.18456014230136364
96.80000000000001	0.1876884867691233
96.9	0.19019290896273958
97.	0.19208038557538265
97.10000000000002	0.19335757403630835
97.20000000000002	0.19403049426513663
97.30000000000001	0.19410432023125632
97.4	0.19358326983724955
97.5	0.19247058523153227
97.60000000000002	0.19076859916596756
97.70000000000002	0.1884788863758619
97.80000000000001	0.1856025021162046
97.9	0.18214031287588817
98.	0.17809342681803847
98.10000000000002	0.1734637335155566
98.20000000000002	0.16825456384970722
98.30000000000001	0.1624714812053421
98.4	0.15612321390628653
98.5	0.14922273564225022
98.60000000000002	0.14178849477920077
98.70000000000002	0.13384578416458814
98.80000000000001	0.12542822956769756
98.9	0.11657935658276714
99.	0.10735417234829772
99.10000000000002	0.09782067011547556
99.20000000000002	0.08806113286699757
99.30000000000001	0.07817307962418325
99.4	0.0682696693725317
99.5	0.058479359217548196
99.60000000000002	0.0489446136236974
99.70000000000002	0.03981948919224794
99.80000000000001	0.031265981979767696
99.9	0.023449125566558975
100.	0.01653096482437201
100.10000000000002	0.010663690201191057
100.20000000000002	0.005982378011158764
100.30000000000001	0.002597913736199436
100.4	0.0005907458316970224
100.5	6.101452942705608e-6
100.60000000000002	0.0008511822819150306
100.70000000000002	0.0030946582721423413
100.80000000000001	0.006668520403695778
100.9	0.011472085487613921
101.	0.01737771470213908
101.10000000000002	0.024237651547993188
101.20000000000002	0.031891324454533077
101.30000000000001	0.04017249297394241
101.4	0.04891572474067189
101.5	0.05796184293235255
101.60000000000002	0.06716214887245966
101.70000000000002	0.07638137509730183
101.80000000000001	0.08549944345216023
101.9	0.09441218333851958
102.	0.1030312080630037
102.10000000000002	0.11128315860123841
102.20000000000002	0.11910851263575736
102.30000000000001	0.12646013121373073
102.4	0.13330168325718383
102.5	0.1396060549971897
102.60000000000002	0.145353820800261
102.70000000000002	0.15053182576254082
102.80000000000001	0.15513190958466647
102.9	0.15914978551235637
103.	0.16258407697581678
103.10000000000002	0.16543550721886782
103.20000000000002	0.16770623287388475
103.30000000000001	0.16939931037077255
103.4	0.17051828363603777
103.5	0.1710668822330076
103.60000000000002	0.171048820523243
103.70000000000002	0.17046769029763956
103.80000000000001	0.16932694141594612
103.9	0.16762994714272322
104.	0.16538015294730446
104.10000000000002	0.16258130943096238
104.20000000000002	0.15923779163933482
104.30000000000001	0.1553550081768667
104.4	0.15093990409518665
104.5	0.14600156126814878
104.60000000000002	0.1405518986319534
104.70000000000002	0.13460647194797565
104.80000000000001	0.12818536828756913
104.9	0.12131418387804141
105.	0.11402506495906266
105.10000000000002	0.10635777966627077
105.20000000000002	0.09836077469925847
105.30000000000001	0.09009215403638667
105.4	0.08162049917019196
105.5	0.07302543291657514
105.60000000000002	0.06439781430761123
105.70000000000002	0.055839443775743576
105.80000000000001	0.04746215980153541
105.9	0.03938622463165341
106.	0.031737931139625
106.10000000000002	0.024646417198332035
106.19999999999999	0.018239746844234902
106.30000000000001	0.01264040375184931
106.40000000000003	0.007960432328393757
106.5	0.004296541488679582
106.60000000000002	0.0017255404710733965
106.69999999999999	0.0003004908700151417
106.80000000000001	0.00004792543419571191
106.90000000000003	0.0009664013892606105
107.	0.0030265330301687855
107.10000000000002	0.00617250263931569
107.19999999999999	0.010324903060548434
107.30000000000001	0.015384642172443206
107.40000000000003	0.021237556698805046
107.5	0.027759349318554113
107.60000000000002	0.034820478238195146
107.69999999999999	0.04229068331450116
107.80000000000001	0.05004291335608592
107.90000000000003	0.0579565098619345
108.	0.06591958945012
108.10000000000002	0.0738306407102848
108.19999999999999	0.08159940583407262
108.30000000000001	0.08914715191593522
108.40000000000003	0.09640645310597602
108.5	0.1033206064595645
108.60000000000002	0.10984279563587651
108.69999999999999	0.11593510163685758
108.80000000000001	0.12156744196078369
108.90000000000003	0.1267165014086811
109.	0.13136470100348896
109.10000000000002	0.13549923700074232
109.19999999999999	0.13911121016777245
109.30000000000001	0.14219485638469156
109.40000000000003	0.14474688294114418
109.5	0.14676591031803798
109.60000000000002	0.14825201636498495
109.69999999999999	0.14920637823684624
109.80000000000001	0.14963100689989667
109.90000000000003	0.1495285691722375
110.	0.14890229288601806
110.10000000000002	0.14775595165484764
110.19999999999999	0.14609392673583727
110.30000000000001	0.14392134445115745
110.40000000000003	0.1412442884494094
110.5	0.13807008661402098
110.60000000000002	0.13440767252892405
110.69999999999999	0.1302680209421896
110.80000000000001	0.12566465546157252
110.90000000000003	0.1206142245945547
111.	0.11513713902717448
111.10000000000002	0.10925825855360517
111.19999999999999	0.1030076111989033
111.30000000000001	0.09642111978607605
111.40000000000003	0.08954130259853041
111.5	0.08241790520939368
111.60000000000002	0.07510841061428047
111.69999999999999	0.06767836549810066
111.80000000000001	0.060201453173244976
111.90000000000003	0.05275924020822107
112.	0.04544052604709789
112.10000000000002	0.0383402350532469
112.19999999999999	0.03155781009819529
112.30000000000001	0.025195096919961683
112.40000000000003	0.01935374847531477
112.5	0.014132226037546698
112.60000000000002	0.009622524406375982
112.69999999999999	0.005906795980957265
112.80000000000001	0.0030540851303472584
112.90000000000003	0.0011174029000555982
113.	0.00013136690360504534
113.10000000000002	0.00011059975100828317
113.19999999999999	0.001049023297807752
113.30000000000001	0.0029201115157885303
113.40000000000003	0.005678081582148803
113.5	0.00925992228957836
113.60000000000002	0.01358809200235213
113.69999999999999	0.01857367337987597
113.80000000000001	0.024119753137493087
113.90000000000003	0.030124801905317248
114.	0.036485857590772865
114.10000000000002	0.04310135881278129
114.19999999999999	0.04987352528937854
114.30000000000001	0.05671023240107778
114.40000000000003	0.06352637196542163
114.5	0.070244727042548
114.60000000000002	0.07679641387884598
114.69999999999999	0.08312095909135771
114.80000000000001	0.08916608624992584
114.90000000000003	0.09488728508365254
115.	0.10024723073706805
115.10000000000002	0.10521511178240174
115.19999999999999	0.10976591567217428
115.30000000000001	0.11387971019835565
115.40000000000003	0.11754095012207515
115.5	0.1207378299248317
115.60000000000002	0.12346169681738159
115.69999999999999	0.1257065327488936
115.80000000000001	0.12746851008884652
115.90000000000003	0.12874562274210732
116.	0.12953739250933854
116.10000000000002	0.1298446493209135
116.19999999999999	0.1296693833641097
116.30000000000001	0.1290146669182977
116.40000000000003	0.12788464375732372
116.5	0.12628458413488886
116.60000000000002	0.12422100351255058
116.69999999999999	0.12170184320452981
116.80000000000001	0.11873671088654689
116.90000000000003	0.11533717833718393
117.	0.11151713274032207
117.10000000000002	0.10729317627068971
117.19999999999999	0.10268506641585788
117.30000000000001	0.09771618648307681
117.40000000000003	0.09241403196320516
117.5	0.08681069390305002
117.60000000000002	0.08094331529030971
117.69999999999999	0.07485449092389831
117.80000000000001	0.06859257572524421
117.90000000000003	0.06221186152351211
118.	0.05577257878769026
118.10000000000002	0.04934067851710073
118.19999999999999	0.04298735157531776
118.30000000000001	0.036788249179433484
118.40000000000003	0.030822379862528327
118.5	0.0251706754198152
118.60000000000002	0.01991424088050988
118.69999999999999	0.015132330303350441
118.80000000000001	0.010900119082422097
118.90000000000003	0.00728637145785003
119.	0.0043511253874464785
119.10000000000002	0.0021435320319447854
119.19999999999999	0.0006999905306268487
119.30000000000001	0.00004270841517381274
119.40000000000003	0.00017879366410288077
119.5	0.001099947887065255
119.60000000000002	0.0027827852877918393
119.69999999999999	0.005189754159836227
119.80000000000001	0.008270592537417552
119.90000000000003	0.01196421259398171
120.	0.016200883407736
120.10000000000002	0.020904570776993044
120.19999999999999	0.025995295722199083
120.30000000000001	0.03139138815212582
120.40000000000003	0.03701153561658113
120.5	0.04277655527433794
120.60000000000002	0.04861084644758609
120.69999999999999	0.05444350832286734
120.80000000000001	0.060209130326633956
120.90000000000003	0.06584828027622691
121.	0.07130772729747331
121.10000000000002	0.07654044309929588
121.19999999999999	0.08150542733078883
121.30000000000001	0.08616740145015764
121.40000000000003	0.0904964118646038
121.5	0.09446737801328427
121.60000000000002	0.09805961534907831
121.69999999999999	0.10125635742351288
121.80000000000001	0.10404429589995298
121.90000000000003	0.10641315255816686
122.	0.1083552933257538
122.10000000000002	0.10986539110017368
122.19999999999999	0.1109401415670126
122.30000000000001	0.1115780342932681
122.40000000000003	0.1117791799751711
122.5	0.11154519373652662
122.60000000000002	0.11087913369314159
122.69999999999999	0.10978549351342656
122.80000000000001	0.10827024731229251
122.90000000000003	0.10634094481927936
123.	0.104006854272869
123.10000000000002	0.10127914982802216
123.19999999999999	0.0981711393470492
123.30000000000001	0.09469852720818281
123.40000000000003	0.09087970515886876
123.5	0.08673606222881308
123.60000000000002	0.08229230229862056
123.69999999999999	0.07757675513202457
123.80000000000001	0.07262166361775947
123.90000000000003	0.06746342679631073
124.	0.06214277521494818
124.10000000000002	0.056704852601673725
124.19999999999999	0.05119917620367388
124.30000000000001	0.04567944790014708
124.40000000000003	0.040203189910720534
124.5	0.034831183090916165
124.60000000000002	0.02962669283876155
124.69999999999999	0.024654477721325996
124.80000000000001	0.019979588934532992
124.90000000000003	0.015665984085129724
125.	0.011774995509060915
125.10000000000002	0.008363709939350088
125.19999999999999	0.00548333098082969
125.30000000000001	0.0031776065638349305
125.40000000000003	0.0014814084981273055
125.5	0.0004195490597468255
125.60000000000002	5.909613576948522e-6
125.69999999999999	0.00024293897401716903
125.80000000000001	0.001121555931653422
125.90000000000003	0.0026214634072945606
126.	0.004711853888180094
126.10000000000002	0.00735246014162781
126.19999999999999	0.01049488434671748
126.30000000000001	0.014084124668311621
126.40000000000003	0.018060211881111697
126.5	0.022359869865392637
126.60000000000002	0.026918121662455184
126.69999999999999	0.03166977566865507
126.80000000000001	0.03655074250759471
126.90000000000003	0.04149915018805371
127.	0.04645624161818733
127.10000000000002	0.051367053104833665
127.19999999999999	0.0561808843011279
127.30000000000001	0.060851578817539366
127.40000000000003	0.06533764040677575
127.5	0.06960221257722457
127.60000000000002	0.07361295015501891
127.69999999999999	0.07734181024443694
127.80000000000001	0.08076478776672344
127.90000000000003	0.08386161776790282
128.	0.08661546337193032
128.10000000000002	0.08901260491651927
128.2	0.09104214265486986
128.3	0.09269572256683598
128.40000000000003	0.09396729236223095
128.5	0.09485289269224596
128.60000000000002	0.09535048689153724
128.7	0.09545983120949617
128.8	0.09518238639602142
128.90000000000003	0.09452127061890209
129.	0.09348125293834544
129.10000000000002	0.09206878588154341
129.2	0.09029207498197428
129.3	0.08816118241470028
129.40000000000003	0.08568816101755554
129.5	0.0828872139949334
129.60000000000002	0.07977487442442194
129.7	0.07637019731123551
129.8	0.07269495536691115
129.90000000000003	0.06877382796028512
130.	0.06463457086664783
130.10000000000002	0.06030815263215804
130.2	0.055828841726059966
130.3	0.05123422737019671
130.40000000000003	0.046565156253589216
130.5	0.04186556752946584
130.60000000000002	0.037182209834339376
130.7	0.032564226822903546
130.8	0.028062602075696226
130.90000000000003	0.023729460294420295
131.	0.019617229375073694
131.10000000000002	0.01577767695907921
131.2	0.01226084489202943
131.3	0.009113914925236787
131.40000000000003	0.006380048048598658
131.5	0.004097247015791117
131.60000000000002	0.002297295912038884
131.7	0.0010048311916014741
131.8	0.00023659497126648466
131.90000000000003	9.134454422010502e-7
132.	0.00029743153078907916
132.10000000000002	0.0011171201862205343
132.2	0.00244255660925791
132.3	0.004248461223497781
132.40000000000003	0.006502460593465147
132.5	0.009166033476415907
132.60000000000002	0.012195589109167373
132.7	0.01554362300864549
132.8	0.01915989600484636
132.90000000000003	0.022992586438490708
133.	0.02698937262202535
133.10000000000002	0.031098411774075126
133.2	0.03526919165184912
133.3	0.03945324107461935
133.40000000000003	0.04360469468877211
133.5	0.047680715136454666
133.60000000000002	0.051641781956207944
133.7	0.055451860978263934
133.8	0.059078470759990176
133.90000000000003	0.062492663934847606
134.	0.06566894148445176
134.10000000000002	0.06858511717328644
134.2	0.07122214798588726
134.3	0.07356394462191135
134.40000000000003	0.07559717413723457
134.5	0.07731106482432598
134.60000000000002	0.07869722151174133
134.7	0.07974945769983649
134.8	0.08046364937293846
134.90000000000003	0.0808376139459126
135.	0.08087101660461135
135.10000000000002	0.08056530526040764
135.2	0.07992367442587477
135.3	0.07895105749390789
135.40000000000003	0.07765414612725152
135.5	0.07604143470192382
135.60000000000002	0.07412328696271878
135.7	0.0719120212142445
135.8	0.06942200946769546
135.90000000000003	0.06666978498407788
136.	0.06367415160490567
136.10000000000002	0.06045628716505114
136.2	0.05703983218282081
136.3	0.05345095398541891
136.40000000000003	0.04971837554393441
136.5	0.04587335767371475
136.60000000000002	0.04194962303694375
136.7	0.03798321071004538
136.8	0.03401225109608608
136.90000000000003	0.030076652803553146
137.	0.02621769587286783
137.10000000000002	0.02247752944702419
137.2	0.018898576604678703
137.3	0.015522854450823742
137.40000000000003	0.012391223423697816
137.5	0.009542585742461248
137.60000000000002	0.007013058507545371
137.7	0.004835151633011784
137.8	0.0030369839922842067
137.90000000000003	0.0016415724141038107
138.	0.0006662271294453938
138.10000000000002	0.0001220837986259298
138.2	0.000013796440670236373
138.3	0.0003394078000264983
138.40000000000003	0.0010904045052032405
138.5	0.002251954554949169
138.60000000000002	0.003803315045130721
138.7	0.005718389435171075
138.8	0.007966406736506027
138.90000000000003	0.01051269027549951
139.	0.013319481380912882
139.10000000000002	0.0163467834557861
139.2	0.019553194170519567
139.3	0.022896697537741047
139.40000000000003	0.026335392874250803
139.5	0.029828143562974942
139.60000000000002	0.033335134571579196
139.7	0.03681833341830123
139.8	0.04024185436312701
139.90000000000003	0.04357222982660085
140.	0.04677859629695406
140.10000000000002	0.04983280427285678
140.2	0.05270946317270254
140.3	0.055385932739813674
140.40000000000003	0.057842272430334296
140.5	0.0600611597385841
140.60000000000002	0.06202778753700719
140.7	0.0637297494119828
140.8	0.06515692076771014
140.90000000000003	0.06630134222915704
141.	0.06715711065986321
141.10000000000002	0.06772028195811547
141.2	0.06798878872532163
141.3	0.06796237491871387
141.40000000000003	0.06764254870173393
141.5	0.06703255387738158
141.60000000000002	0.06613735951582714
141.7	0.06496366664954036
141.8	0.06351993018947238
141.90000000000003	0.0618163934997842
142.	0.059865132346183646
142.10000000000002	0.05768010420096613
142.2	0.05527719815155091
142.3	0.05267427993408187
142.40000000000003	0.04989122592675616
142.5	0.04694993932832653
142.60000000000002	0.04387434126825897
142.7	0.04069032931019825
142.8	0.037425695792914423
142.90000000000003	0.03410999878109384
143.	0.03077437914824928
143.10000000000002	0.027451318552098636
143.2	0.024174334833999223
143.3	0.0209776136911752
143.40000000000003	0.01789557830255032
143.5	0.014962401850761899
143.60000000000002	0.012211471430491776
143.7	0.009674815462947002
143.8	0.007382510193658068
143.90000000000003	0.005362083847173618
144.	0.003637939249757769
144.10000000000002	0.0022308169355749388
144.2	0.001157320706347471
144.3	0.00042952619382907557
144.40000000000003	0.000054690170386915765
144.5	0.000035074287247067485
144.60000000000002	0.0003678918419698482
144.7	0.0010453804429670986
144.8	0.0020549974778793613
144.90000000000003	0.0033797295584985726
145.	0.004998502037407312
145.10000000000002	0.006886670629359727
145.2	0.009016574375466373
145.3	0.011358127784589403
145.40000000000003	0.013879429966712688
145.5	0.016547369812143973
145.60000000000002	0.019328208549807012
145.7	0.022188124060097514
145.8	0.025093704821216617
145.90000000000003	0.028012385039212
146.	0.0309128160927263
146.10000000000002	0.033765172706360716
146.2	0.03654139510493569
146.3	0.03921537070844043
146.40000000000003	0.04176306067233527
146.5	0.04416257777383123
146.60000000000002	0.04639422283816301
146.7	0.04844048715798696
146.8	0.050286028262640683
146.90000000000003	0.051917626022629046
147.	0.05332412550464038
147.10000000000002	0.054496372290396486
147.2	0.05542714519447346
147.3	0.056111090505227196
147.40000000000003	0.0565446610605807
147.5	0.056726062677692896
147.60000000000002	0.05665520969416819
147.7	0.05633369065336482
147.8	0.055764744477122374
147.90000000000003	0.054953246812304186
148.	0.053905705607997054
148.10000000000002	0.05263026437336982
148.2	0.051136710979283226
148.3	0.04943648930016868
148.40000000000003	0.04754271045151255
148.5	0.04547015987284174
148.60000000000002	0.043235296053329576
148.7	0.04085623632040085
148.8	0.03835272484094857
148.90000000000003	0.035746077855857206
149.	0.033059101220978895
149.10000000000002	0.03031597560306907
149.2	0.02754210521644061
149.3	0.024763926817650175
149.40000000000003	0.02200867682191101
149.5	0.019304115868252175
149.60000000000002	0.0166782119200063
149.7	0.014158784993706451
149.8	0.011773118783052379
149.90000000000003	0.00954754667495224
150.	0.007507021804074048

==> data/fringes2c.dat <==
-150.	0.0029422828373686376
-149.9	0.003579419004202991
-149.8	0.00420343334809271
-149.7	0.004789670108050696
-149.6	0.0053148257133999
-149.5	0.005757877571832822
-149.4	0.006100922003510305
-149.3	0.006329892137615555
-149.2	0.006435131661017783
-149.1	0.0064118054702412665
-149.	0.006260133383209374
-148.9	0.005985438099676248
-148.8	0.0055980036441137995
-148.7	0.005112745726395413
-148.6	0.004548700964391235
-148.5	0.0039283478293305986
-148.4	0.0032767784995006216
-148.3	0.0026207474012730657
-148.2	0.0019876287816214732
-148.1	0.0014043217457686589
-148.	0.0008961462455543367
-147.9	0.0004857769059295649
-147.8	0.00019226275005603487
-147.7	0.000030179377672617843
-147.6	8.955733269122926e-6
-147.5	0.00013241031874174186
-147.4	0.0003985219172775382
-147.3	0.0007994482481181583
-147.2	0.0013217933344457284
-147.1	0.0019471117244565285
-147.	0.0026526260352561816
-146.9	0.003412124433876275
-146.8	0.004196997239010296
-146.7	0.0049773671360009535
-146.6	0.005723265554364685
-146.5	0.006405808297581108
-146.4	0.006998326074203494
-146.3	0.007477409585675855
-146.2	0.007823833698834017
-146.1	0.008023330468079765
-146.	0.008067186015955422
-145.9	0.007952641353982711
-145.8	0.00768308213610025
-145.7	0.007268007253133345
-145.6	0.006722771376804356
-145.5	0.006068102364524397
-145.4	0.005329401119426946
-145.3	0.004535839217369822
-145.2	0.003719278318908175
-145.1	0.0029130447829111656
-145.	0.0021506024225329042
-144.9	0.0014641751819263894
-144.8	0.0008833786824580297
-144.7	0.0004339240625505833
-144.6	0.00013645839685459213
-144.5	5.602583682595429e-6
-144.4	0.00004923970816072615
-144.3	0.0002680948047198126
-144.2	0.0006556314597607947
-144.1	0.0011982730611866694
-144.	0.0018759382502838429
-143.9	0.0026628628725166867
-143.8	0.003528665915777275
-143.7	0.00443960567838726
-143.6	0.005359965356131819
-143.5	0.0062535044841319455
-143.4	0.0070849138386776984
-143.3	0.00782121575038822
-143.2	0.008433058345816574
-143.1	0.008895860020273792
-143.	0.009190768560049892
-142.9	0.009305407109845598
-142.8	0.009234386240039813
-142.7	0.008979567626533784
-142.6	0.008550070497882145
-142.5	0.007962017411936518
-142.4	0.007238021581515096
-142.3	0.006406424353662776
-142.2	0.005500298920501846
-142.1	0.0045562450434906265
-142.	0.0036130093527062816
-141.9	0.0027099761475092034
-141.8	0.0018855837569500896
-141.7	0.0011757303421856377
-141.6	0.0006122393335890188
-141.5	0.0002214573321242283
-141.4	0.000023055351833363264
-141.3	0.00002909725320752063
-141.2	0.00024342719947783732
-141.1	0.0006614116638854637
-141.	0.0012700521985484878
-140.9	0.002048464530008632
-140.8	0.002968699436709999
-140.7	0.003996863062716431
-140.6	0.00509448026084321
-140.5	0.006220035139366334
-140.4	0.007330618494302307
-140.3	0.008383611929509434
-140.2	0.009338342398650888
-140.1	0.010157647536546108
-140.	0.010809300268027332
-139.9	0.011267249665392437
-139.8	0.011512642992978779
-139.7	0.01153460080045385
-139.6	0.01133072266807924
-139.5	0.010907306007576075
-139.4	0.010279264734542104
-139.3	0.009469739414415604
-139.2	0.008509396478441351
-139.1	0.0074354220602033515
-139.	0.006290226420635331
-138.9	0.005119887911987211
-138.8	0.003972380559332172
-138.7	0.0028956456129967697
-138.6	0.0019355833011109177
-138.5	0.001134054537453872
-138.4	0.0005269914113414012
-138.3	0.00014271798112590306
-138.2	5.778384482974782e-7
-138.1	0.000109951608287302
-138.	0.0004697265779411155
-137.9	0.0010682536774350609
-137.8	0.001883796636244459
-137.7	0.002885447412431929
-137.6	0.00403445406248103
-137.5	0.005285884766436368
-137.4	0.006590536559552744
-137.3	0.007896990185825722
-137.2	0.00915371302607993
-137.1	0.01031111899635715
-137.	0.011323505793536394
-136.9	0.012150803785956357
-136.8	0.012760085228963828
-136.7	0.013126795746284673
-136.6	0.013235681142416661
-136.5	0.013081391211996377
-136.4	0.012668748497347395
-136.3	0.012012674611615851
-136.2	0.011137770820933979
-136.1	0.010077554240786817
-136.	0.008873357372172166
-135.9	0.0075729076518624506
-135.8	0.006228615648594313
-135.7	0.004895615345027586
-135.6	0.0036296167697015664
-135.5	0.0024846485795723145
-135.4	0.0015107839895782246
-135.3	0.0007519553477446836
-135.2	0.00024396836344373255
-135.1	0.000012824680673783142
-135.	0.00007345017810299581
-134.9	0.0004289062527060585
-134.8	0.0010701338312354566
-134.7	0.0019762474935191205
-134.6	0.0031153631772212046
-134.5	0.004445910994097285
-134.4	0.005918357917728286
-134.3	0.00747724586470801
-134.2	0.009063440190148818
-134.1	0.010616481805830818
-134.	0.012076941836673205
-133.9	0.01338868897948767
-133.8	0.014500994133638326
-133.7	0.015370412062019808
-133.6	0.01596239379971951
-133.5	0.016252594852041845
-133.4	0.01622785224560888
-133.3	0.015886808305715896
-133.2	0.015240161408512259
-133.1	0.014310525229336497
-133.	0.013131879874530277
-132.9	0.01174860257070044
-132.8	0.010214073978916903
-132.7	0.008588869944231711
-132.6	0.006938568072914888
-132.5	0.0053312234165384595
-132.4	0.0038345960052207032
-132.3	0.0025132420951581164
-132.2	0.0014256069162198427
-132.1	0.000621275121281382
-132.	0.00013854203048907027
-131.9	2.4612179291806374e-6
-131.8	0.0002235009414324956
-131.7	0.0007969046123649015
-131.6	0.0017028025069579808
-131.5	0.002907068634156325
-131.4	0.004362864420816439
-131.3	0.006012765769853775
-131.2	0.007791336918814679
-131.1	0.009627996138762722
-131.	0.011450015054515277
-130.9	0.013185503433948807
-130.8	0.014766251270460932
-130.7	0.016130325632429283
-130.6	0.0172243468279359
-130.5	0.01800539333432528
-130.4	0.018442505152951396
-130.3	0.01851776951203403
-130.2	0.018226981123430696
-130.1	0.017579872515671783
-130.	0.016599910107659148
-129.9	0.015323650921697157
-129.8	0.013799655585868681
-129.7	0.012086957805185271
-129.6	0.010253100560045254
-129.5	0.008371765882628637
-129.4	0.006520048039151516
-129.3	0.004775447895489797
-129.2	0.003212696432884057
-129.1	0.001900543949080844
-129.	0.0008986738995071478
-128.9	0.0002549121102459275
-128.8	2.899626387131144e-6
-128.7	0.00016037886322203018
-128.6	0.0007282084417354762
-128.5	0.001690175053677234
-128.4	0.00301361601808596
-128.3	0.004650810302166984
-128.2	0.00654104532683461
-128.1	0.008613227516843437
-128.	0.010788880002617143
-127.9	0.012985362397221005
-127.8	0.015119153973528395
-127.7	0.017109059694061284
-127.6	0.018879224033148737
-127.5	0.02036186566686365
-127.4	0.021499672606465126
-127.3	0.02224781892099631
-127.2	0.02257557884191729
-127.1	0.022467521163452624
-127.	0.02192426715108466
-126.9	0.020962790476380968
-126.8	0.019616230722234857
-126.7	0.017933186063174317
-126.6	0.015976449398707415
-126.5	0.013821158924700015
-126.4	0.011552351610099258
-126.3	0.00926193775895442
-126.2	0.007045156331883293
-126.1	0.004996621140107797
-126.	0.0032061220244041593
-125.9	0.0017543951147280506
-125.8	0.0007091134502415
-125.7	0.00012136519267519443
-125.6	0.00002287518235932271
-125.5	0.00042418441716853667
-125.4	0.0013139339528983958
-125.3	0.0026593124981791763
-125.2	0.004407632122808754
-125.1	0.006488907045573969
-125.	0.008819238323234668
-124.9	0.011304760877161278
-124.8	0.013845892240559418
-124.7	0.01634163316753295
-124.6	0.018693703114693806
-124.5	0.020810340355106118
-124.4	0.022609648221169152
-124.3	0.02402241776965785
-124.2	0.024994397144200507
-124.1	0.025488005733786467
-124.	0.025483506033100845
-123.9	0.024979649147635008
-123.8	0.0239938039673902
-123.7	0.02256156898952144
-123.6	0.020735853955363554
-123.5	0.018585410310833293
-123.4	0.016192789076459085
-123.3	0.013651715278511172
-123.2	0.011063891558143447
-123.1	0.008535279973231159
-123.	0.00617195804059958
-122.9	0.004075697913947606
-122.8	0.00233946915420909
-122.7	0.0010431072547928712
-122.6	0.0002494132750115863
-122.5	9.476176817327851e-7
-122.4	0.0003177495847562108
-122.3	0.001196154956287287
-122.2	0.0026088025587935712
-122.1	0.004505827876506074
-122.	0.006817149750914775
-121.9	0.00945567745298522
-121.8	0.012321209622247625
-121.7	0.015304769112171043
-121.6	0.018293119006288723
-121.5	0.021173230773557195
-121.4	0.02383651831075614
-121.3	0.026182702621693157
-121.2	0.028123222499957228
-121.1	0.029584149740556755
-121.	0.03050859830231319
-120.9	0.03085863315706635
-120.8	0.030616686298201867
-120.7	0.029786476524493514
-120.6	0.02839340975124811
-120.5	0.02648441257966821
-120.4	0.02412712948956124
-120.3	0.02140839972908487
-120.2	0.018431930248692812
-120.1	0.015315101595083777
-120.	0.01218488834632223
-119.9	0.009172944906556126
-119.8	0.006409997110887317
-119.7	0.004019780514786195
-119.6	0.002112862759138873
-119.5	0.0007807620627612055
-119.4	0.00009080887544097403
-119.3	0.00008217965669763946
-119.2	0.0007634558471461343
-119.1	0.00211193370796497
-119.	0.004074749066848675
-118.9	0.006571710023078706
-118.8	0.009499577333528159
-118.7	0.012737419451645695
-118.6	0.016152610938718153
-118.5	0.01960704183274444
-118.4	0.022963153637478185
-118.3	0.02608949962356086
-118.2	0.028865624812892673
-118.1	0.031186157078562707
-118.	0.032964081888446135
-117.9	0.034133231259335456
-117.8	0.034650049595341764
-117.69999999999999	0.03449470667313967
-117.6	0.03367161553269173
-117.5	0.03220938666442794
-117.4	0.030160216764204304
-117.3	0.027598677839350008
-117.19999999999999	0.024619847831676197
-117.1	0.021336713865602475
-117.	0.017876789302609497
-116.9	0.014377919611254964
-116.8	0.01098331027384583
-116.69999999999999	0.00783588912621578
-116.6	0.005072207515199001
-116.5	0.002816176729252046
-116.4	0.00117301236415376
-116.3	0.0002238031307087524
-116.19999999999999	0.00002111865425310514
-116.1	0.0005860163675495347
-116.	0.001906703362378709
-115.9	0.003938967678993262
-115.8	0.006608335510293156
-115.69999999999999	0.009813760347575322
-115.6	0.013432529682499805
-115.5	0.01732600049248262
-115.4	0.02134575291416356
-115.3	0.025339778936168043
-115.19999999999999	0.02915838837756753
-115.1	0.03265960208401485
-115.	0.03571389554821533
-114.9	0.03820824060672893
-114.8	0.04004945804699443
-114.69999999999999	0.041166934017709565
-114.6	0.041514766418119325
-114.5	0.04107339565353789
-114.4	0.039850741469665454
-114.3	0.0378828200483652
-114.19999999999999	0.035233760758214105
-114.1	0.031995089031513005
-114.	0.028284101403391177
-113.9	0.024241142494098672
-113.8	0.020025613254346514
-113.69999999999999	0.01581060449177239
-113.6	0.011776163580294796
-113.5	0.008101360549113937
-113.4	0.0049555061895387815
-113.3	0.002489061245020941
-113.19999999999999	0.0008249253499407848
-113.1	0.00005086900979949459
-113.	0.00021384227878049972
-112.9	0.0013167495617982486
-112.8	0.0033180359464971554
-112.69999999999999	0.006134125676325252
-112.6	0.009644442370230252
-112.5	0.013698479491484644
-112.4	0.018124221521272885
-112.3	0.022737161471787382
-112.19999999999999	0.027349213449459266
-112.1	0.031776954016282805
-112.	0.0358488060950984
-111.9	0.039410966410894525
-111.8	0.04233204150362074
-111.69999999999999	0.044506479044331214
-111.6	0.04585695297051384
-111.5	0.046335884579022185
-111.4	0.04592626497418401
-111.3	0.04464189796600796
-111.19999999999999	0.04252711831383976
-111.1	0.03965596954932781
-111.	0.03613075941356711
-110.9	0.03207985971880071
-110.8	0.02765459128546117
-110.69999999999999	0.023025042640079055
-110.6	0.01837472023364083
-110.5	0.013894020534291548
-110.4	0.009772646152553136
-110.3	0.0061912461096625074
-110.19999999999999	0.00331272223760971
-110.1	0.0012737802652414028
-110.	0.00017738425456493429
-109.9	0.00008677105583799382
-109.8	0.001021584993184904
-109.69999999999999	0.002956508536050579
-109.6	0.005822518346925942
-109.5	0.00951062861650688
-109.4	0.01387774093486627
-109.3	0.018754041942445846
-109.19999999999999	0.023951301191083792
-109.1	0.029271426857623458
-109.	0.03451472262782888
-108.9	0.039487429024650314
-108.8	0.04400829564677627
-108.69999999999999	0.047914088424000995
-108.6	0.05106406628843276
-108.5	0.05334355160203593
-108.4	0.05466676343717743
-108.3	0.05497908370064069
-108.19999999999999	0.05425888830116085
-108.1	0.05251900635178002
-108.	0.04980777832307256
-107.9	0.0462095791724189
-107.8	0.04184456726416004
-107.69999999999999	0.03686733041916402
-107.6	0.03146404676068692
-107.5	0.02584778307688332
-107.4	0.02025163928712767
-107.3	0.014919628998696621
-107.19999999999999	0.010095461852634175
-107.1	0.006009738089259872
-107.	0.002866426427057843
-106.9	0.0008297970106778283
-106.8	0.00001313890072381899
-106.69999999999999	0.00047054082051985495
-106.6	0.0021927318606530253
-106.5	0.005107500931001607
-106.4	0.00908463003817231
-106.3	0.01394470813872762
-106.19999999999999	0.01947075580374308
-106.1	0.02542136401239283
-106.	0.03154405341251497
-105.9	0.0375877581567503
-105.8	0.04331365907285639
-105.69999999999999	0.04850395176569267
-105.6	0.05296846530221894
-105.5	0.05654930005992505
-105.4	0.05912380979738963
-105.3	0.060606315538837184
-105.19999999999999	0.060948923379088825
-105.1	0.06014174615172888
-105.	0.058212721241829975
-104.9	0.05522709203484666
-104.8	0.051286493896645864
-104.69999999999999	0.04652747066363269
-104.6	0.04111915766240479
-104.5	0.035259816409698524
-104.4	0.029171909078984887
-104.3	0.023095470692476264
-104.19999999999999	0.017279681258468477
-104.1	0.011972755142530319
-104.	0.007410531242101474
-103.9	0.003804427224061383
-103.8	0.0013296612566930613
-103.69999999999999	0.00011478696168883712
-103.6	0.00023358307704976857
-103.5	0.0017001660206813016
-103.4	0.004467866219314587
-103.3	0.008431981214903515
-103.19999999999999	0.013436070357992571
-103.1	0.01928107298946123
-103.	0.02573628234949839
-102.9	0.03255112456974052
-102.8	0.039466770222214384
-102.69999999999999	0.04622680706954078
-102.6	0.05258647158639641
-102.5	0.058320217044249265
-102.4	0.06322764214296046
-102.3	0.06713798802490797
-102.19999999999999	0.06991352155368356
-102.1	0.07145216024076714
-102.	0.07168966765472011
-101.9	0.07060166847477806
-101.8	0.06820561000401335
-101.69999999999999	0.06456264131640146
-101.6	0.059779202176466935
-101.5	0.054007925107877386
-101.4	0.04744727691742154
-101.3	0.04033923299858324
-101.19999999999999	0.03296423252307159
-101.1	0.025632754942856776
-101.	0.01867313116499943
-100.9	0.012415672719823577
-100.8	0.007173836265018506
-100.69999999999999	0.003223841213837981
-100.6	0.0007847675632114323
-100.5	1.4954520495282084e-6
-100.4	0.0009327574639559733
-100.3	0.0035460077930929397
-100.19999999999999	0.007719855868059822
-100.1	0.013253678626043977
-100.	0.01988298803867048
-99.9	0.027298428207596464
-99.8	0.03516603784596344
-99.69999999999999	0.04314662760242267
-99.6	0.05091266171357308
-99.5	0.05816172060745919
-99.4	0.06462628612327026
-99.3	0.07008011703303743
-99.19999999999999	0.07434181761056413
-99.1	0.0772763485695702
-99.	0.07879522322060167
-98.9	0.07885601929193031
-98.8	0.07746166244728311
-98.69999999999999	0.07465973479339798
-98.6	0.07054185335112174
-98.5	0.06524296459807054
-98.4	0.05894022392610519
-98.3	0.0518509871075194
-98.19999999999999	0.044229353387626784
-98.1	0.0363606905000341
-98.	0.028553666201932237
-97.9	0.021129528112375617
-97.8	0.014408715614108563
-97.69999999999999	0.008695327354276994
-97.6	0.0042604427040863115
-97.5	0.001325710665069111
-97.4	0.00004886655214133599
-97.3	0.0005128236999514878
-97.19999999999999	0.0027196740040346793
-97.1	0.006590351579002003
-97.	0.011969976887541643
-96.9	0.018638159725825127
-96.8	0.026322954222316647
-96.69999999999999	0.034716837403830615
-96.6	0.04349306091867431
-96.5	0.05232096475481626
-96.4	0.060879252466683305
-96.3	0.06886670230853208
-96.19999999999999	0.07601023367871226
-96.1	0.08207060054206342
-96.	0.0868462151493715
-95.9	0.09017571670371002
-95.8	0.09193990742341059
-95.69999999999999	0.09206360457683124
-95.6	0.09051782024337063
-95.5	0.08732249251793485
-95.4	0.08254975774119956
-95.3	0.07632747579163456
-95.19999999999999	0.068842407191403
-95.1	0.060342114197170255
-95.	0.051134365515366605
-94.9	0.041582644483482575
-94.8	0.032096399699287674
-94.69999999999999	0.023115047239573607
-94.6	0.015085509090051094
-94.5	0.00843423042408144
-94.4	0.0035359870756774825
-94.3	0.0006830454715112737
-94.19999999999999	0.000058955490609591446
-94.1	0.0017210890690107315
-94.	0.005594865141365322
-93.9	0.011480644175478932
-93.8	0.019072047978687747
-93.69999999999999	0.027982583428569588
-93.6	0.037776404358204826
-93.5	0.04799900542652042
-93.4	0.058204446837882354
-93.3	0.0679769895936843
-93.19999999999999	0.07694637016297494
-93.1	0.08479705397543388
-93.	0.09127252982055621
-92.9	0.09617603482650895
-92.8	0.09936911238519426
-92.69999999999999	0.10076921333227096
-92.6	0.10034725368032209
-92.5	0.09812571102309693
-92.4	0.09417751626319154
-92.3	0.08862569410841135
-92.19999999999999	0.0816434290884963
-92.1	0.07345398661590354
-92.	0.0643297115887628
-91.9	0.05458918467354074
-91.8	0.04459157814195659
-91.69999999999999	0.03472736789585075
-91.6	0.025404870626691778
-91.5	0.01703260324553529
-91.4	0.009998172981243137
-91.3	0.004645199173903307
-91.19999999999999	0.0012504739854739765
-91.1	3.988603816271695e-6
-91.	0.0009944130437079264
-90.9	0.004202050589687987
-90.8	0.009500268825771286
-90.69999999999999	0.016665156310646877
-90.6	0.0253919628475651
-90.5	0.03531602630746702
-90.4	0.04603553441952116
-90.3	0.05713362932784562
-90.19999999999999	0.06819791753158373
-90.1	0.07883620843768248
-90.	0.08868808042390647
-89.9	0.09743252317030887
-89.8	0.10479235789225012
-89.69999999999999	0.11053638412002181
-89.6	0.11448027399189907
-89.5	0.11648717915058976
-89.4	0.11646887367761774
-89.3	0.11438805608885233
-89.19999999999999	0.1102621820900028
-89.1	0.10416888849962154
-89.	0.09625267905915719
-88.9	0.08673206004264856
-88.8	0.07590574604687086
-88.69999999999999	0.06415596047096997
-88.6	0.05194635991846164
-88.5	0.03981192873336536
-88.4	0.028338586780099574
-88.3	0.018131468037908657
-88.19999999999999	0.009772920553063292
-88.1	0.003773973407998265
-88.	0.0005256288217858971
-87.9	0.0002579098053810892
-87.8	0.0030142709007954945
-87.69999999999999	0.008646480760869572
-87.6	0.016830985617281045
-87.5	0.02710334147648254
-87.4	0.038903985330999404
-87.3	0.05162732641601699
-87.19999999999999	0.06466695437408002
-87.1	0.07745202511914925
-87.	0.08947263307865247
-86.9	0.10029438154207423
-86.8	0.10956396930607241
-86.69999999999999	0.1170083527253147
-86.6	0.12243009558705922
-86.5	0.1257011494151597
-86.4	0.12675675164675115
-86.3	0.12559054958335433
-86.19999999999999	0.12225153512098115
-86.1	0.11684293018545144
-86.	0.10952278267010501
-85.89999999999999	0.10050569353187272
-85.8	0.09006478044447505
-85.7	0.07853269527213526
-85.6	0.06630028443577117
-85.5	0.05381137854793645
-85.39999999999999	0.041552311554315276
-85.3	0.030035193934118503
-85.2	0.019774755927263403
-85.1	0.01125970397522504
-85.	0.004920835636236342
-84.89999999999999	0.0010993413694541352
-84.8	0.000019419722023491964
-84.7	0.001769230740662096
-84.6	0.006293191378904762
-84.5	0.013396844128408374
-84.39999999999999	0.02276343762976392
-84.3	0.033979494830570965
-84.2	0.04656547347584122
-84.1	0.06000736159066366
-84.	0.07378562229747254
-83.89999999999999	0.08739901842232416
-83.8	0.10038214420997955
-83.7	0.11231666081465148
-83.6	0.1228370923359578
-83.5	0.13163254068743444
-83.39999999999999	0.13844586645642887
-83.3	0.14307184989917984
-83.2	0.14535568425365844
-83.1	0.1451929312681125
-83.	0.1425318190287543
-82.89999999999999	0.13737848030174574
-82.8	0.1298053781741997
-82.7	0.11996268349481384
-82.6	0.10809168753725903
-82.5	0.09453841009606928
-82.39999999999999	0.07976443026575109
-82.3	0.064350801107308
-82.2	0.048990093804180936
-82.1	0.034461743274075675
-82.	0.02158759401040277
-81.89999999999999	0.011168259150489586
-81.8	0.0039062551916592535
-81.7	0.000327443735889883
-81.6	0.0007158401150412663
-81.5	0.005076197977062729
-81.39999999999999	0.013133268945882239
-81.3	0.024367833754902847
-81.2	0.03808077545562077
-81.1	0.05347089378964966
-81.	0.06971142916078747
-80.89999999999999	0.08601371950525874
-80.8	0.10167193458150728
-80.7	0.11608816793521085
-80.6	0.12878089766744244
-80.5	0.13938158996425032
-80.39999999999999	0.1476243889684222
-80.3	0.15333306234699337
-80.2	0.1564082403817977
-80.1	0.1568168790831563
-80.	0.15458497008932096
-79.89999999999999	0.1497938417921016
-79.8	0.14257989863654322
-79.7	0.1331372526489836
-79.6	0.1217223413900798
-79.5	0.10865925308742924
-79.39999999999999	0.09434408606190202
-79.3	0.07924630198883975
-79.2	0.06390479804941432
-79.1	0.048916483197937656
-79.	0.034915681561057156
-78.89999999999999	0.02254383647789106
-78.8	0.01241074092241392
-78.7	0.005050625687182894
-78.6	0.0008783880131020159
-78.5	0.0001523804978294885
-78.39999999999999	0.0029499333884420017
-78.3	0.009159961365652444
-78.2	0.01849396908835898
-78.1	0.030513354629073747
-78.	0.044668106955950825
-77.89999999999999	0.06034054166307775
-77.8	0.07688783682157126
-77.7	0.09367851112613375
-77.6	0.11012001460595194
-77.5	0.12567664368451903
-77.39999999999999	0.13987860429452853
-77.3	0.15232404801147298
-77.2	0.1626763324456163
-77.1	0.17065876420054366
-77.	0.17604885464349326
-76.89999999999999	0.17867380821048132
-76.8	0.1784086649322313
-76.7	0.1751782659428953
-76.6	0.16896397726983892
-76.5	0.15981581364026715
-76.39999999999999	0.1478701207089406
-76.3	0.1333721322295
-76.2	0.11670134603124009
-76.1	0.09839566901887588
-76.	0.07916781434770905
-75.89999999999999	0.05990508784752295
-75.8	0.041642671772009365
-75.7	0.025502466518120256
-75.6	0.012595917098941747
-75.5	0.003899938177149414
-75.39999999999999	0.0001272067636668248
-75.3	0.0016202513389425588
-75.2	0.00829737829072944
-75.1	0.01966585118792249
-75.	0.03489833442925341
-74.89999999999999	0.05295103093511737
-74.8	0.07269363259142987
-74.7	0.09302410940395338
-74.6	0.11295180451773645
-74.5	0.1316443424808088
-74.39999999999999	0.1484429459930859
-74.3	0.16285524965845843
-74.2	0.17453528385007017
-74.1	0.18325861353310632
-74.	0.18889816513265711
-73.89999999999999	0.19140399983180748
-73.8	0.1907885816609754
-73.7	0.18711797191398302
-73.6	0.18050871784479214
-73.5	0.17112980879103698
-73.39999999999999	0.15920877897603664
-73.3	0.14504071571051624
-73.19999999999999	0.12899850747702407
-73.1	0.11154212365082448
-73.	0.09322412257308084
-72.89999999999999	0.07468810434821613
-72.8	0.05665672997903153
-72.69999999999999	0.03990655220436723
-72.6	0.02522852768195794
-72.5	0.013375754163516329
-72.39999999999999	0.005003327134140625
-72.3	0.0006083735069438895
-72.19999999999999	0.00048012543991158836
-72.1	0.0046693371084178086
-72.	0.012983138442945293
-71.89999999999999	0.025006317536828245
-71.8	0.04014460859101161
-71.69999999999999	0.05768155491946397
-71.6	0.07683900672089078
-71.5	0.09683236345677554
-71.39999999999999	0.11691446851076
-71.3	0.13640543964829688
-71.19999999999999	0.15470867408839126
-71.1	0.17131526089754387
-71.	0.18579998851659146
-70.89999999999999	0.1978122749632664
-70.8	0.2070650047734739
-70.69999999999999	0.21332373392220907
-70.6	0.21639823433728986
-70.5	0.2161380049833901
-70.39999999999999	0.2124332018668935
-70.3	0.20522238631456005
-70.19999999999999	0.1945084374495197
-70.1	0.18038370899560532
-70.	0.16306470935946552
-69.89999999999999	0.14293481891587625
-69.8	0.12059039226282355
-69.69999999999999	0.09688086122936027
-69.6	0.07292779958887305
-69.5	0.05010345623142707
-69.39999999999999	0.02994988173072964
-69.3	0.014029927298042895
-69.19999999999999	0.003722791160701474
-69.1	4.036914237831381e-6
-69.	0.003269566501496857
-68.89999999999999	0.013259852610353671
-68.8	0.029110508386550434
-68.69999999999999	0.049511325481732676
-68.6	0.07292152242177455
-68.5	0.09778036306603874
-68.39999999999999	0.1226684152615171
-68.3	0.14640160104603447
-68.19999999999999	0.16806330238831874
-68.1	0.18699210732201318
-68.	0.2027449574736701
-67.89999999999999	0.21505171188275796
-67.8	0.22377157795772162
-67.69999999999999	0.22885692848456599
-67.6	0.2303265997853655
-67.5	0.2282487975837348
-67.39999999999999	0.22273281492066047
-67.3	0.21392844844853062
-67.19999999999999	0.2020319320674979
-67.1	0.18729714075184745
-67.	0.17005058782147212
-66.89999999999999	0.15070825062284526
-66.8	0.129791493536751
-66.69999999999999	0.10793840255127349
-66.6	0.08590594612065798
-66.5	0.06455796075801248
-66.39999999999999	0.04483459746944083
-66.3	0.027701095990065233
-66.19999999999999	0.014077762046485438
-66.1	0.00475826410631759
-66.	0.00032839250423369055
-65.89999999999999	0.0011002019058236631
-65.8	0.0070752530513283245
-65.69999999999999	0.017945116849252
-65.6	0.03312893895992485
-65.5	0.05183958039951499
-65.39999999999999	0.07316449806418922
-65.3	0.09614653909378326
-65.19999999999999	0.11985273392753691
-65.1	0.14342421384312912
-65.	0.16610554236643293
-64.89999999999999	0.18725564418331242
-64.8	0.2063446451196302
-64.69999999999999	0.22294151236036877
-64.6	0.2366969487605005
-64.5	0.24732511369194188
-64.39999999999999	0.2545868392905119
-64.3	0.258276334209693
-64.19999999999999	0.25821302437839616
-64.1	0.25424018415757144
-64.	0.24623230633645518
-63.89999999999999	0.2341136133874592
-63.8	0.21789046225765712
-63.69999999999999	0.19770014932093913
-63.599999999999994	0.17387695132163516
-63.5	0.1470319605000957
-63.39999999999999	0.1181351857625634
-63.3	0.08857633918384199
-63.19999999999999	0.060167612126953145
-63.099999999999994	0.03504567498810344
-63.	0.015443709838943515
-62.89999999999999	0.0033467900788344157
-62.8	0.0001068557239200658
-62.69999999999999	0.00614246706719146
-62.599999999999994	0.02084058090633981
-62.5	0.04270149305324959
-62.39999999999999	0.06966591959248414
-62.3	0.099499565323635
-62.19999999999999	0.13011697772384662
-62.099999999999994	0.15978189616784158
-62.	0.18718175732264747
-61.89999999999999	0.21141026240433305
-61.8	0.23190037642421785
-61.69999999999999	0.24834178006108928
-61.599999999999994	0.26060356545122837
-61.5	0.2686717379559268
-61.39999999999999	0.2726039216257741
-61.3	0.27250007257343384
-61.19999999999999	0.26848674462690564
-61.099999999999994	0.2607124166026528
-61.	0.2493518284867343
-60.89999999999999	0.23461773992431853
-60.8	0.21677876622897893
-60.69999999999999	0.19618181302756396
-60.599999999999994	0.17327702692072147
-60.5	0.1486420803095509
-60.39999999999999	0.1230011166765646
-60.3	0.09723212626238693
-60.19999999999999	0.07235554008537912
-60.099999999999994	0.04949735111782353
-60.	0.029823059683775913
-59.89999999999999	0.014444642797062628
-59.8	0.004310789996482633
-59.69999999999999	0.00009845023679873373
-59.599999999999994	0.002127843473461886
-59.5	0.010320621847042155
-59.39999999999999	0.0242114708508993
-59.3	0.043010135507249705
-59.19999999999999	0.06569873622937059
-59.099999999999994	0.09114274855798866
-59.	0.11819468902993398
-58.89999999999999	0.14577569046629188
-58.8	0.1729283873314972
-58.69999999999999	0.19884176828925593
-58.599999999999994	0.22285323658713405
-58.5	0.24443489955885503
-58.39999999999999	0.2631708400336649
-58.3	0.2787307942206793
-58.19999999999999	0.29084408260342426
-58.099999999999994	0.29927631170217756
-58.	0.3038105180627207
-57.89999999999999	0.3042341318534743
-57.8	0.3003333954648376
-57.69999999999999	0.29189765866353495
-57.599999999999994	0.27873722669367446
-57.5	0.2607199719370541
-57.39999999999999	0.2378332007989799
-57.3	0.21027705591292634
-57.19999999999999	0.17859164198926203
-57.099999999999994	0.1438084549283375
-57.	0.10759404173484281
-56.89999999999999	0.07232129957564182
-56.8	0.04097554790272928
-56.69999999999999	0.016811004170410496
-56.599999999999994	0.002755206228356843
-56.5	0.000709089408295978
-56.39999999999999	0.011019350852277504
-56.3	0.03237775955071764
-56.19999999999999	0.06219910384886881
-56.099999999999994	0.09728684393177214
-56.	0.1344955216981479
-55.89999999999999	0.17118127765200994
-55.8	0.20538834909800133
-55.69999999999999	0.2358329111709908
-55.599999999999994	0.2617798653168273
-55.5	0.282889953135831
-55.39999999999999	0.29908130022494883
-55.3	0.3104224464419658
-55.19999999999999	0.31705830960571413
-55.099999999999994	0.3191639583805936
-55.	0.31691968457621505
-54.89999999999999	0.3105017723015609
-54.8	0.3000849248418409
-54.69999999999999	0.2858537661678765
-54.599999999999994	0.2680218772839386
-54.5	0.24685733568912532
-54.39999999999999	0.22271361730065495
-54.3	0.1960639087452888
-54.19999999999999	0.16753530893171098
-54.099999999999994	0.13793715816152002
-54.	0.10827522433368904
-53.89999999999999	0.0797416039865046
-53.8	0.05367040394068904
-53.69999999999999	0.03145318834318306
-53.599999999999994	0.01441671426144855
-53.5	0.003677556696565311
-53.39999999999999	7.393516373004913e-10
-53.3	0.003689355759053371
-53.19999999999999	0.014548023257039643
-53.099999999999994	0.0319062006140004
-53.	0.054718703127354246
-52.89999999999999	0.08170259295794516
-52.8	0.11148354501070738
-52.69999999999999	0.14272308374950235
-52.599999999999994	0.17420994223078412
-52.5	0.20491108586468448
-52.39999999999999	0.23398716363778274
-52.3	0.2607817908594165
-52.19999999999999	0.2847947865139217
-52.099999999999994	0.30564785656637755
-52.	0.32304872889469355
-51.89999999999999	0.3367573968912039
-51.8	0.34655639455965426
-51.69999999999999	0.3522260452641111
-51.599999999999994	0.35352539184812903
-51.5	0.3501800136888563
-51.39999999999999	0.3418792226703897
-51.3	0.32828734355761713
-51.19999999999999	0.3090770588752948
-51.099999999999994	0.28399697296433496
-51.	0.2529894645804089
-50.89999999999999	0.21637502794863794
-50.8	0.17510787842419098
-50.69999999999999	0.13107209935266456
-50.599999999999994	0.08731749797591701
-50.5	0.04804398176372456
-50.39999999999999	0.01810666068853834
-50.3	0.001958221612382333
-50.19999999999999	0.002315871345884999
-50.099999999999994	0.01920178817715027
-50.	0.04993766227336939
-49.89999999999999	0.09009576376506426
-49.8	0.13482909697633144
-49.69999999999999	0.17993133173756504
-49.599999999999994	0.222336558423818
-49.5	0.2601396724152882
-49.39999999999999	0.2923637978698098
-49.3	0.31866574418692156
-49.19999999999999	0.3390807220041844
-49.099999999999994	0.35383754289329905
-49.	0.3632399208405461
-48.89999999999999	0.36759793371775895
-48.8	0.3671937417217515
-48.69999999999999	0.36226954053175575
-48.599999999999994	0.35302991830643304
-48.5	0.33965411769761594
-48.39999999999999	0.32231600541397804
-48.3	0.3012109412817369
-48.19999999999999	0.27658932475243975
-48.099999999999994	0.24879637882417907
-48.	0.2183166013267487
-47.89999999999999	0.18581913569472816
-47.8	0.1521971011491973
-47.69999999999999	0.11859012693600852
-47.599999999999994	0.08637618303527635
-47.5	0.057118443379177625
-47.39999999999999	0.03245797959277858
-47.3	0.013955210517166838
-47.19999999999999	0.0029007260774791582
-47.099999999999994	0.0001332996338037396
-47.	0.005910498407439265
-46.89999999999999	0.0198683288768502
-46.8	0.04108181765342881
-46.69999999999999	0.06820850062496726
-46.599999999999994	0.09967504895446916
-46.5	0.1338621198928797
-46.39999999999999	0.16925290062269824
-46.3	0.20452874916314706
-46.19999999999999	0.23861209331673772
-46.099999999999994	0.2706672840056182
-46.	0.30007377682919245
-45.89999999999999	0.32638484603694684
-45.8	0.3492815989593773
-45.69999999999999	0.36852829796967723
-45.599999999999994	0.3839319320976638
-45.5	0.3953069321935458
-45.39999999999999	0.4024448513282738
-45.3	0.4050886062225414
-45.19999999999999	0.4029114522508689
-45.099999999999994	0.3955023979235913
-45.	0.3823626901055731
-44.89999999999999	0.36292307976934185
-44.8	0.33659976165105526
-44.69999999999999	0.3029185531251425
-44.599999999999994	0.2617494346250127
-44.5	0.21369571803125728
-44.39999999999999	0.16064478279549688
-44.3	0.10636168920969609
-44.19999999999999	0.05676638300594735
-44.099999999999994	0.019307270593791694
-44.	0.0010300952787078985
-43.89999999999999	0.005886244071949506
-43.8	0.03291973786963274
-43.69999999999999	0.07672989781353387
-43.599999999999994	0.12983351972092955
-43.5	0.1852123587476517
-43.39999999999999	0.23774713677899997
-43.3	0.28443240946819126
-43.19999999999999	0.32392287167075107
-43.099999999999994	0.35593166902347106
-43.	0.3807375205561661
-42.89999999999999	0.39885843967809653
-42.8	0.4108639813386396
-42.69999999999999	0.417280345387576
-42.599999999999994	0.4185508612350193
-42.5	0.41502719804882604
-42.39999999999999	0.4069770325181573
-42.3	0.39460083673221263
-42.19999999999999	0.37805467469531173
-42.099999999999994	0.3574783307309439
-42.	0.33302936384298637
-41.89999999999999	0.304924081307374
-41.8	0.273485958907262
-41.69999999999999	0.23920049922477624
-41.599999999999994	0.2027726217952694
-41.5	0.1651782885223314
-41.39999999999999	0.1276966428259028
-41.3	0.09190408578251068
-41.19999999999999	0.05961052297708451
-41.099999999999994	0.03272450889226379
-41.	0.013050915449015899
-40.89999999999999	0.0020499424116342006
-40.8	0.0006104201721335514
-40.69999999999999	0.00889944997950836
-40.599999999999994	0.026334586593054977
-40.5	0.051687401631900436
-40.39999999999999	0.08328559424401846
-40.3	0.11925497577041362
-40.19999999999999	0.15774224163405287
-40.099999999999994	0.19707911042173942
-40.	0.23587458234300468
-39.89999999999999	0.27304288320465503
-39.8	0.3077851926643956
-39.69999999999999	0.33954470803504744
-39.599999999999994	0.36795079910309797
-39.5	0.392762552380708
-39.39999999999999	0.4138170610316033
-39.3	0.43098422835984185
-39.19999999999999	0.44412764605616806
-39.099999999999994	0.453069992807398
-39.	0.45756108036779153
-38.89999999999999	0.4572470307443868
-38.8	0.4516402803604569
-38.69999999999999	0.44009284203022647
-38.599999999999994	0.42178098782932205
-38.5	0.39572099129810073
-38.39999999999999	0.3608570442193697
-38.3	0.3162980252234159
-38.19999999999999	0.26182438335605995
-38.099999999999994	0.19879824215925582
-38.	0.13145917792720965
-37.89999999999999	0.06805695188177492
-37.8	0.02039163473212278
-37.69999999999999	0.00020482111716063218
-37.599999999999994	0.013323046728669422
-37.5	0.056097456698147155
-37.39999999999999	0.11769098391127616
-37.3	0.18587408953876614
-37.19999999999999	0.2514048559623511
-37.099999999999994	0.30914506567179706
-37.	0.35715326458778446
-36.89999999999999	0.39535230350899064
-36.8	0.4245152626781839
-36.69999999999999	0.4456727377144258
-36.599999999999994	0.45982319712448355
-36.5	0.4678169377111208
-36.39999999999999	0.47032672813566956
-36.3	0.4678569653375161
-36.19999999999999	0.4607676907626532
-36.099999999999994	0.4493032562724756
-36.	0.43362228320444896
-35.89999999999999	0.41382892848534564
-35.8	0.39000709296900676
-35.69999999999999	0.36225990044700984
-35.599999999999994	0.3307567954012718
-35.5	0.295789829948925
-35.39999999999999	0.25783874289188224
-35.3	0.21764075405224403
-35.19999999999999	0.17625525927243987
-35.099999999999994	0.13510624200103277
-35.	0.09597826540225748
-34.89999999999999	0.06093967845704384
-34.8	0.03217502267158713
-34.69999999999999	0.011731699229243883
-34.599999999999994	0.0012206557851042236
-34.5	0.0015431587168255104
-34.39999999999999	0.012725138876182776
-34.3	0.03391418397399915
-34.19999999999999	0.06354009289058217
-34.099999999999994	0.09958531911285638
-34.	0.13988421360106534
-33.89999999999999	0.18237843750526084
-33.8	0.22528774890931014
-33.69999999999999	0.2671901279851864
-33.599999999999994	0.3070286347407023
-33.5	0.34407113100138975
-33.39999999999999	0.3778470299063247
-33.3	0.4080783967385139
-33.19999999999999	0.4346153527572442
-33.099999999999994	0.45737991886569634
-33.	0.4763186242807268
-32.89999999999999	0.49136203989311494
-32.8	0.5023883084423886
-32.69999999999999	0.5091872513085233
-32.599999999999994	0.5114214605935334
-32.5	0.5085809637537656
-32.39999999999999	0.49992912657890365
-32.3	0.48444108278842035
-32.19999999999999	0.46074621582506214
-32.099999999999994	0.4271122649531718
-32.	0.38156879444566494
-31.89999999999999	0.32238896084254015
-31.799999999999997	0.24933087460713513
-31.69999999999999	0.16609515145335302
-31.599999999999994	0.08364925363245551
-31.5	0.021341087629372587
-31.39999999999999	0.00014709831852788605
-31.299999999999997	0.028626624045427224
-31.19999999999999	0.09575922593522576
-31.099999999999994	0.1800501216279123
-31.	0.26315079462343244
-30.89999999999999	0.33526570177256576
-30.799999999999997	0.3934177452289167
-30.69999999999999	0.4381526171156089
-30.599999999999994	0.4712672187388556
-30.5	0.494703874176068
-30.39999999999999	0.5101366751564865
-30.299999999999997	0.5188755057159732
-30.19999999999999	0.5218904194541972
-30.099999999999994	0.5198700181685302
-30.	0.5132813267957224
-29.89999999999999	0.502421678068743
-29.799999999999997	0.48746209133726703
-29.69999999999999	0.4684848015381785
-29.599999999999994	0.4455185816856742
-29.5	0.41857575036870215
-29.39999999999999	0.38769472347005585
-29.299999999999997	0.3529916193182272
-29.19999999999999	0.31472339246852127
-29.099999999999994	0.27336261467918066
-29.	0.22967954257517287
-28.89999999999999	0.18481990374581286
-28.799999999999997	0.14035727519443533
-28.69999999999999	0.09828960410070821
-28.599999999999994	0.06094612480250117
-28.5	0.030781793257960134
-28.39999999999999	0.010067143479652521
-28.299999999999997	0.0005274574824552761
-28.19999999999999	0.0030260150564541677
-28.099999999999994	0.017393542501454192
-28.	0.04246459141906375
-27.89999999999999	0.07630744758387299
-27.799999999999997	0.11656752700975029
-27.69999999999999	0.16081955261100953
-27.599999999999994	0.20684553975715578
-27.5	0.2528012751815423
-27.39999999999999	0.297276118928667
-27.299999999999997	0.33927467177926346
-27.19999999999999	0.37815395434327503
-27.099999999999994	0.4135435845334228
-27.	0.4452666168910932
-26.89999999999999	0.4732698451123175
-26.799999999999997	0.4975661355754109
-26.69999999999999	0.5181876663258135
-26.599999999999994	0.5351470373541578
-26.5	0.5484022796966956
-26.39999999999999	0.5578211695972628
-26.299999999999997	0.5631394781079418
-26.19999999999999	0.5639065412573817
-26.099999999999994	0.5594097338198813
-26.	0.5485676378407304
-25.89999999999999	0.5297826435482789
-25.799999999999997	0.5007569451704543
-25.69999999999999	0.45833088550619117
-25.599999999999994	0.3985803784255122
-25.5	0.31788678170202395
-25.39999999999999	0.2166055537928304
-25.299999999999997	0.10715251378535472
-25.19999999999999	0.022139701929483318
-25.099999999999994	0.0028245226627444686
-25.	0.060778155430381946
-24.89999999999999	0.16424801671015538
-24.799999999999997	0.27287251260534373
-24.69999999999999	0.3648477829487868
-24.599999999999994	0.43521364560856235
-24.5	0.48634646072705384
-24.39999999999999	0.522251327958861
-24.299999999999997	0.5464965084407529
-24.19999999999999	0.5617781619341171
-24.099999999999994	0.570003732434449
-24.	0.5724778036352295
-23.89999999999999	0.5700686495316309
-23.799999999999997	0.5633331312456072
-23.69999999999999	0.5526053143025863
-23.599999999999994	0.5380591860197358
-23.5	0.5197548530344716
-23.39999999999999	0.4976757182730005
-23.299999999999997	0.471762697487565
-23.19999999999999	0.4419506885449482
-23.099999999999994	0.40821203391335176
-23.	0.37061121362770755
-22.89999999999999	0.3293738578436026
-22.799999999999997	0.28497049513185185
-22.69999999999999	0.23821017482925108
-22.599999999999994	0.1903303485467737
-22.5	0.14305752788741433
-22.39999999999999	0.0986014990855815
-22.299999999999997	0.059541823509807246
-22.19999999999999	0.028579682439493426
-22.099999999999994	0.008168086370608051
-22.	0.00009172159771320854
-21.900000000000006	0.005116029140750422
-21.799999999999983	0.022826640456533834
-21.69999999999999	0.051719707607784736
-21.599999999999994	0.0895085492121996
-21.5	0.1335369630630566
-21.400000000000006	0.18117319069280372
-21.299999999999983	0.23009686180781672
-21.19999999999999	0.2784502357720596
-21.099999999999994	0.3248718104623358
-21.	0.36845168164936243
-20.900000000000006	0.4086481638160673
-20.799999999999983	0.4451947495594271
-20.69999999999999	0.4780142216245587
-20.599999999999994	0.5071470150624637
-20.5	0.5326947574131593
-20.400000000000006	0.5547766426439261
-20.299999999999983	0.5734948351043844
-20.19999999999999	0.5889044815875485
-20.099999999999994	0.6009833887781486
-20.	0.6095953904191627
-19.900000000000006	0.6144392269714373
-19.799999999999983	0.6149704509614371
-19.69999999999999	0.610275968701034
-19.599999999999994	0.5988672860476858
-19.5	0.5783385378630523
-19.400000000000006	0.5448205449006022
-19.299999999999983	0.49222966664310785
-19.19999999999999	0.4118216971412
-19.099999999999994	0.2948251813387508
-19.	0.14711751806101606
-18.900000000000006	0.022774401927014874
-18.799999999999983	0.014852635055205315
-18.69999999999999	0.13098457756733065
-18.599999999999994	0.280493919393258
-18.5	0.40234605036571147
-18.400000000000006	0.4871049361362196
-18.299999999999983	0.5429673695836229
-18.19999999999999	0.5789123524948715
-18.099999999999994	0.6013118565980374
-18.	0.6142402149052889
-17.900000000000006	0.6202332033772509
-17.799999999999983	0.620859074028884
-17.69999999999999	0.6170793092388028
-17.599999999999994	0.6094669276061483
-17.5	0.5983385543584254
-17.400000000000006	0.5838360786789992
-17.299999999999983	0.5659794663546838
-17.19999999999999	0.5447039042477878
-17.099999999999994	0.5198898734573542
-17.	0.49139243612287276
-16.900000000000006	0.4590750017010137
-16.799999999999983	0.42285244548181267
-16.69999999999999	0.3827480738905038
-16.599999999999994	0.33896780069530696
-16.5	0.2919919488513003
-16.400000000000006	0.24267900064424922
-16.299999999999983	0.1923652965927457
-16.19999999999999	0.1429305687820633
-16.099999999999994	0.09678536799205745
-16.	0.05673241696714031
-15.900000000000006	0.025672936738198798
-15.799999999999983	0.006179157829745243
-15.699999999999989	0.000024210234487684607
-15.599999999999994	0.007813190714701787
-15.5	0.028850212573417036
-15.400000000000006	0.061293833071647166
-15.299999999999983	0.10253963080320191
-15.199999999999989	0.14969151463347447
-15.099999999999994	0.19998061392351027
-15.	0.2510463997886454
-14.900000000000006	0.3010640266170268
-14.799999999999983	0.34874947924416827
-14.699999999999989	0.39329075343335596
-14.599999999999994	0.4342480241782881
-14.5	0.4714516930042648
-14.400000000000006	0.5049133820019512
-14.299999999999983	0.5347550487433711
-14.199999999999989	0.561155682460158
-14.099999999999994	0.5843123822690419
-14.	0.6044117225535203
-13.900000000000006	0.6216071679923202
-13.799999999999983	0.6359982004490349
-13.699999999999989	0.6476061921387841
-13.599999999999994	0.656340217850578
-13.5	0.6619417160138856
-13.400000000000006	0.6638875490016977
-13.299999999999983	0.6612105165562978
-13.199999999999989	0.6521503573886397
-13.099999999999994	0.6334428117494854
-13.	0.598819605623263
-12.900000000000006	0.5358961886141209
-12.799999999999983	0.4212726824631388
-12.699999999999989	0.22760706780899248
-12.599999999999994	0.023235014267279214
-12.5	0.06369675613653793
-12.400000000000006	0.28596605722773527
-12.299999999999983	0.45870018924393285
-12.199999999999989	0.5573535393509396
-12.099999999999994	0.6116465089178177
-12.	0.6417054157419749
-11.900000000000006	0.6578984272991734
-11.799999999999983	0.6654978447761984
-11.699999999999989	0.6672756868315834
-11.599999999999994	0.6647367272119972
-11.5	0.6587068310050471
-11.400000000000006	0.6496250620117807
-11.299999999999983	0.637695670634551
-11.199999999999989	0.6229711173020156
-11.099999999999994	0.6054000968025385
-11.	0.5848578506119319
-10.900000000000006	0.5611684201550233
-10.799999999999983	0.5341250489195373
-10.699999999999989	0.5035135523336361
-10.599999999999994	0.4691431214022763
-10.5	0.43088909153334387
-10.400000000000006	0.3887521016873011
-10.299999999999983	0.3429369780925879
-10.199999999999989	0.29395140809037945
-10.099999999999994	0.24271751770080602
-10.	0.19067762970989288
-9.900000000000006	0.1398594413574296
-9.799999999999983	0.09285073555935693
-9.699999999999989	0.052631032113469534
-9.599999999999994	0.02223258898705068
-9.5	0.004263570075120826
-9.400000000000006	0.0004052294604285635
-9.299999999999983	0.011046639192001339
-9.199999999999989	0.03519645891869903
-9.099999999999994	0.07070758555053448
-9.	0.11472487022457657
-8.900000000000006	0.16419453079914514
-8.799999999999983	0.21628809888437026
-8.699999999999989	0.26866455818013785
-8.599999999999994	0.3195690664715948
-8.5	0.3678113370696045
-8.400000000000006	0.41267751282643694
-8.299999999999983	0.4538192925963234
-8.199999999999989	0.491147558864496
-8.099999999999994	0.524743354907999
-8.	0.5547895519042593
-7.900000000000006	0.5815215100170307
-7.799999999999983	0.6051930258294086
-7.699999999999989	0.6260535056414153
-7.599999999999994	0.6443326545979443
-7.5	0.6602294423091232
-7.400000000000006	0.6739023293607129
-7.299999999999983	0.6854573731162217
-7.199999999999989	0.6949292877173946
-7.099999999999994	0.7022464183455616
-7.	0.7071601698385839
-6.900000000000006	0.7090917618758602
-6.799999999999983	0.706768667896895
-6.699999999999989	0.69725815943362
-6.599999999999994	0.6729903930890225
-6.5	0.610779762453433
-6.400000000000006	0.4269369448985873
-6.299999999999983	0.023514280595452117
-6.199999999999989	0.28925952710313557
-6.099999999999994	0.5658136980876657
-6.	0.6572440890779153
-5.900000000000006	0.6914606272053241
-5.799999999999983	0.705324880223408
-5.699999999999989	0.7100340384909098
-5.599999999999994	0.7096855478795171
-5.5	0.7059964225165267
-5.400000000000006	0.6997407067334043
-5.299999999999983	0.6912637069199304
-5.199999999999989	0.6806904761658268
-5.099999999999994	0.6680188849303766
-5.	0.6531644934239846
-4.900000000000006	0.6359838722231564
-4.799999999999983	0.6162881896904427
-4.699999999999989	0.5938530937304469
-4.599999999999994	0.5684286656960166
-4.5	0.5397525331177627
-4.400000000000006	0.5075693078215271
-4.299999999999983	0.4716599783852386
-4.199999999999989	0.4318854007195348
-4.099999999999994	0.38824811223718336
-4.	0.34097551911689716
-3.9000000000000057	0.2906237901186143
-3.799999999999983	0.23819392803436235
-3.6999999999999886	0.18523832520021197
-3.5999999999999943	0.13391880346367804
-3.5	0.08696200255093117
-3.4000000000000057	0.047458263791958576
-3.299999999999983	0.01848211668639105
-3.1999999999999886	0.00258160189604312
-3.0999999999999943	0.0012667506308439546
-3.	0.014671886806418594
-2.9000000000000057	0.041524674292182075
-2.799999999999983	0.07943467617298207
-2.6999999999999886	0.12538608533803353
-2.5999999999999943	0.17626045046549865
-2.5	0.22924629954092401
-2.4000000000000057	0.2820729971659821
-2.299999999999983	0.33308061563667857
-2.1999999999999886	0.38117658187432135
-2.0999999999999943	0.4257348129939466
-2.	0.46647957335443396
-1.9000000000000057	0.5033787248954705
-1.799999999999983	0.536556939304881
-1.6999999999999886	0.5662306781345574
-1.5999999999999943	0.5926624232628306
-1.5	0.6161301564110998
-1.4000000000000057	0.6369080951604701
-1.299999999999983	0.6552553218063488
-1.1999999999999886	0.6714097174685824
-1.0999999999999943	0.685585322701705
-1.	0.6979718153181879
-0.9000000000000057	0.7087352217841595
-0.799999999999983	0.7180192821747091
-0.6999999999999886	0.7259470981447201
-0.5999999999999943	0.7326228341165673
-0.5	0.7381333342654259
-0.4000000000000057	0.7425495770858104
-0.29999999999998295	0.7459279262042662
-0.19999999999998863	0.7483111582033857
-0.09999999999999432	0.749729260677088
0.09999999999999432	0.749729260677088
0.20000000000001705	0.7483111582033911
0.30000000000001137	0.7459279262042653
0.4000000000000057	0.7425495770858104
0.5	0.7381333342654259
0.5999999999999943	0.7326228341165673
0.700000000000017	0.725947098144718
0.8000000000000114	0.7180192821747069
0.9000000000000057	0.7087352217841595
1.	0.6979718153181879
1.0999999999999943	0.685585322701705
1.200000000000017	0.6714097174685781
1.3000000000000114	0.655255321806344
1.4000000000000057	0.6369080951604701
1.5	0.6161301564110998
1.5999999999999943	0.5926624232628306
1.700000000000017	0.5662306781345494
1.8000000000000114	0.5365569393048721
1.9000000000000057	0.5033787248954705
2.	0.46647957335443396
2.0999999999999943	0.4257348129939466
2.200000000000017	0.3811765818743082
2.3000000000000114	0.33308061563666447
2.4000000000000057	0.2820729971659821
2.5	0.22924629954092401
2.5999999999999943	0.17626045046549865
2.700000000000017	0.12538608533801965
2.8000000000000114	0.07943467617297001
2.9000000000000057	0.041524674292182075
3.	0.014671886806418594
3.0999999999999943	0.0012667506308439546
3.200000000000017	0.0025816018960456077
3.3000000000000114	0.018482116686397536
3.4000000000000057	0.047458263791958576
3.5	0.08696200255093117
3.6000000000000227	0.13391880346369212
3.700000000000017	0.18523832520022698
3.8000000000000114	0.2381939280343774
3.9000000000000057	0.2906237901186143
4.	0.34097551911689716
4.100000000000023	0.38824811223719635
4.200000000000017	0.4318854007195465
4.300000000000011	0.47165997838524953
4.400000000000006	0.5075693078215271
4.5	0.5397525331177627
4.600000000000023	0.568428665696024
4.700000000000017	0.5938530937304533
4.800000000000011	0.6162881896904489
4.900000000000006	0.6359838722231564
5.	0.6531644934239846
5.100000000000023	0.6680188849303806
5.200000000000017	0.6806904761658303
5.300000000000011	0.6912637069199329
5.400000000000006	0.6997407067334043
5.5	0.7059964225165267
5.600000000000023	0.7096855478795174
5.700000000000017	0.7100340384909093
5.800000000000011	0.7053248802234058
5.900000000000006	0.6914606272053241
6.	0.6572440890779153
6.100000000000023	0.5658136980876203
6.200000000000017	0.289259527103009
6.300000000000011	0.023514280595521846
6.400000000000006	0.4269369448985873
6.5	0.610779762453433
6.600000000000023	0.672990393089034
6.700000000000017	0.6972581594336241
6.800000000000011	0.7067686678968974
6.900000000000006	0.7090917618758602
7.	0.7071601698385839
7.100000000000023	0.7022464183455595
7.200000000000017	0.6949292877173923
7.300000000000011	0.6854573731162189
7.400000000000006	0.6739023293607129
7.5	0.6602294423091232
7.600000000000023	0.6443326545979395
7.700000000000017	0.6260535056414099
7.800000000000011	0.6051930258294024
7.900000000000006	0.5815215100170307
8.	0.5547895519042593
8.100000000000023	0.5247433549079896
8.200000000000017	0.4911475588644858
8.300000000000011	0.4538192925963122
8.400000000000006	0.41267751282643694
8.5	0.3678113370696045
8.600000000000023	0.3195690664715806
8.700000000000017	0.26866455818012314
8.800000000000011	0.21628809888435532
8.900000000000006	0.16419453079914514
9.	0.11472487022457657
9.100000000000023	0.07070758555052303
9.200000000000017	0.035196458918690436
9.300000000000011	0.011046639191996322
9.400000000000006	0.0004052294604285635
9.5	0.004263570075120826
9.600000000000023	0.02223258898705766
9.700000000000017	0.052631032113479734
9.800000000000011	0.09285073555936948
9.900000000000006	0.1398594413574296
10.	0.19067762970989288
10.100000000000023	0.2427175177008207
10.200000000000017	0.2939514080903938
10.300000000000011	0.34293697809260143
10.400000000000006	0.3887521016873011
10.5	0.43088909153334387
10.600000000000023	0.4691431214022867
10.700000000000017	0.5035135523336456
10.800000000000011	0.5341250489195456
10.900000000000006	0.5611684201550233
11.	0.5848578506119319
11.100000000000023	0.6054000968025439
11.200000000000017	0.6229711173020203
11.300000000000011	0.6376956706345543
11.400000000000006	0.6496250620117807
11.5	0.6587068310050471
11.600000000000023	0.6647367272119985
11.700000000000017	0.6672756868315836
11.800000000000011	0.6654978447761968
11.900000000000006	0.6578984272991734
12.	0.6417054157419749
12.100000000000023	0.6116465089178058
12.200000000000017	0.5573535393509198
12.300000000000011	0.4587001892438951
12.400000000000006	0.28596605722773527
12.5	0.06369675613653793
12.600000000000023	0.023235014267313676
12.700000000000017	0.22760706780905723
12.800000000000011	0.42127268246318084
12.900000000000006	0.5358961886141209
13.	0.598819605623263
13.100000000000023	0.6334428117494924
13.200000000000017	0.6521503573886435
13.300000000000011	0.6612105165562998
13.400000000000006	0.6638875490016977
13.5	0.6619417160138856
13.600000000000023	0.656340217850576
13.700000000000017	0.6476061921387815
13.800000000000011	0.635998200449031
13.900000000000006	0.6216071679923202
14.	0.6044117225535203
14.100000000000023	0.5843123822690356
14.200000000000017	0.561155682460151
14.300000000000011	0.5347550487433632
14.400000000000006	0.5049133820019512
14.5	0.4714516930042648
14.600000000000023	0.434248024178277
14.700000000000017	0.39329075343334385
14.800000000000011	0.34874947924415517
14.900000000000006	0.3010640266170268
15.	0.2510463997886454
15.100000000000023	0.1999806139234958
15.200000000000017	0.1496915146334605
15.300000000000011	0.10253963080318916
15.400000000000006	0.061293833071647166
15.5	0.028850212573417036
15.600000000000023	0.007813190714697625
15.700000000000017	0.000024210234487450138
15.800000000000011	0.006179157829748943
15.900000000000006	0.025672936738198798
16.	0.05673241696714031
16.100000000000023	0.09678536799206984
16.200000000000017	0.142930568782077
16.30000000000001	0.19236529659275997
16.400000000000006	0.24267900064424922
16.5	0.2919919488513003
16.600000000000023	0.3389678006953199
16.700000000000017	0.38274807389051557
16.80000000000001	0.42285244548182355
16.900000000000006	0.4590750017010137
17.	0.49139243612287276
17.100000000000023	0.5198898734573618
17.200000000000017	0.5447039042477944
17.30000000000001	0.5659794663546893
17.400000000000006	0.5838360786789992
17.5	0.5983385543584254
17.600000000000023	0.6094669276061511
17.700000000000017	0.6170793092388045
17.80000000000001	0.6208590740288847
17.900000000000006	0.6202332033772509
18.	0.6142402149052889
18.100000000000023	0.6013118565980327
18.200000000000017	0.5789123524948633
18.30000000000001	0.5429673695836108
18.400000000000006	0.4871049361362196
18.5	0.40234605036571147
18.600000000000023	0.2804939193932179
18.700000000000017	0.13098457756728848
18.80000000000001	0.014852635055186768
18.900000000000006	0.022774401927014874
19.	0.14711751806101606
19.100000000000023	0.29482518133878954
19.200000000000017	0.4118216971412276
19.30000000000001	0.49222966664312584
19.400000000000006	0.5448205449006022
19.5	0.5783385378630523
19.600000000000023	0.5988672860476902
19.700000000000017	0.6102759687010364
19.80000000000001	0.6149704509614372
19.900000000000006	0.6144392269714373
20.	0.6095953904191627
20.100000000000023	0.6009833887781457
20.200000000000017	0.5889044815875445
20.30000000000001	0.5734948351043797
20.400000000000006	0.5547766426439261
20.5	0.5326947574131593
20.600000000000023	0.5071470150624561
20.700000000000017	0.47801422162455004
20.80000000000001	0.4451947495594173
20.900000000000006	0.4086481638160673
21.	0.36845168164936243
21.100000000000023	0.32487181046232305
21.200000000000017	0.27845023577204603
21.30000000000001	0.2300968618078028
21.400000000000006	0.18117319069280372
21.5	0.1335369630630566
21.600000000000023	0.08950854921218787
21.700000000000017	0.05171970760777514
21.80000000000001	0.022826640456527113
21.900000000000006	0.005116029140750422
22.	0.00009172159771320854
22.100000000000023	0.008168086370612164
22.200000000000017	0.028579682439500844
22.30000000000001	0.0595418235098123
22.400000000000006	0.09860149908558753
22.5	0.14305752788741433
22.600000000000023	0.19033034854678735
22.700000000000017	0.2382101748292646
22.80000000000001	0.2849704951318584
22.900000000000006	0.3293738578436086
23.	0.37061121362770755
23.100000000000023	0.40821203391336186
23.200000000000017	0.4419506885449571
23.30000000000001	0.47176269748756916
23.400000000000006	0.49767571827300405
23.5	0.5197548530344716
23.600000000000023	0.5380591860197407
23.700000000000017	0.5526053143025897
23.80000000000001	0.5633331312456086
23.900000000000006	0.5700686495316316
24.	0.5724778036352295
24.100000000000023	0.5700037324344474
24.200000000000017	0.561778161934114
24.30000000000001	0.5464965084407499
24.400000000000006	0.5222513279588563
24.5	0.48634646072705384
24.600000000000023	0.43521364560854525
24.700000000000017	0.36484778294876385
24.80000000000001	0.27287251260532913
24.900000000000006	0.1642480167101396
25.	0.060778155430381946
25.100000000000023	0.0028245226627383276
25.200000000000017	0.022139701929499777
25.30000000000001	0.1071525137853696
25.400000000000006	0.2166055537928462
25.5	0.31788678170202395
25.600000000000023	0.39858037842553173
25.700000000000017	0.45833088550620543
25.80000000000001	0.5007569451704593
25.900000000000006	0.5297826435482822
26.	0.5485676378407304
26.100000000000023	0.5594097338198835
26.200000000000017	0.563906541257382
26.30000000000001	0.5631394781079412
26.400000000000006	0.5578211695972618
26.5	0.5484022796966956
26.600000000000023	0.5351470373541533
26.700000000000017	0.5181876663258084
26.80000000000001	0.49756613557540785
26.900000000000006	0.4732698451123138
27.	0.4452666168910932
27.100000000000023	0.4135435845334133
27.200000000000017	0.3781539543432646
27.30000000000001	0.33927467177925763
27.400000000000006	0.29727611892866085
27.5	0.2528012751815423
27.600000000000023	0.20684553975714268
27.700000000000017	0.16081955261099656
27.80000000000001	0.11656752700974421
27.900000000000006	0.07630744758386769
28.	0.04246459141906375
28.100000000000023	0.017393542501448516
28.200000000000017	0.0030260150564517386
28.30000000000001	0.000527457482455785
28.400000000000006	0.010067143479654704
28.5	0.030781793257960134
28.600000000000023	0.060946124802510875
28.700000000000017	0.09828960410071955
28.80000000000001	0.14035727519444158
28.900000000000006	0.18481990374581916
29.	0.22967954257517287
29.100000000000023	0.27336261467919265
29.200000000000017	0.3147233924685326
29.30000000000001	0.35299161931823236
29.400000000000006	0.3876947234700605
29.5	0.41857575036870215
29.600000000000023	0.44551858168568115
29.700000000000017	0.46848480153818445
29.80000000000001	0.48746209133726953
29.900000000000006	0.5024216780687448
30.	0.5132813267957224
30.100000000000023	0.5198700181685313
30.200000000000017	0.521890419454197
30.30000000000001	0.5188755057159724
30.400000000000006	0.5101366751564846
30.5	0.494703874176068
30.600000000000023	0.4712672187388477
30.700000000000017	0.4381526171155979
30.80000000000001	0.39341774522890943
30.900000000000006	0.3352657017725563
31.	0.26315079462343244
31.100000000000023	0.18005012162788783
31.200000000000017	0.09575922593520314
31.30000000000001	0.028626624045419966
31.400000000000006	0.0001470983185273326
31.5	0.021341087629372587
31.600000000000023	0.08364925363247708
31.700000000000017	0.1660951514533775
31.80000000000001	0.24933087460714615
31.900000000000006	0.3223889608425497
32.	0.38156879444566494
32.10000000000002	0.42711226495318294
32.20000000000002	0.46074621582507025
32.30000000000001	0.48444108278842307
32.400000000000006	0.4999291265789055
32.5	0.5085809637537656
32.60000000000002	0.5114214605935337
32.70000000000002	0.509187251308522
32.80000000000001	0.5023883084423872
32.900000000000006	0.4913620398931131
33.	0.4763186242807268
33.10000000000002	0.45737991886569046
33.20000000000002	0.4346153527572374
33.30000000000001	0.4080783967385098
33.400000000000006	0.3778470299063201
33.5	0.34407113100138975
33.60000000000002	0.30702863474069136
33.70000000000002	0.26719012798517455
33.80000000000001	0.22528774890930406
33.900000000000006	0.18237843750525481
34.	0.13988421360106534
34.10000000000002	0.09958531911284543
34.20000000000002	0.06354009289057273
34.30000000000001	0.033914183973995496
34.400000000000006	0.012725138876180445
34.5	0.0015431587168255104
34.60000000000002	0.0012206557851056946
34.70000000000002	0.011731699229248348
34.80000000000001	0.03217502267159066
34.900000000000006	0.060939678457048424
35.	0.09597826540225748
35.10000000000002	0.13510624200104418
35.20000000000002	0.17625525927245173
35.30000000000001	0.21764075405224986
35.400000000000006	0.2578387428918879
35.5	0.295789829948925
35.60000000000002	0.3307567954012812
35.70000000000002	0.36225990044701833
35.80000000000001	0.39000709296901037
35.900000000000006	0.4138289284853488
36.	0.43362228320444896
36.10000000000002	0.4493032562724793
36.20000000000002	0.4607676907626558
36.30000000000001	0.467856965337517
36.400000000000006	0.4703267281356694
36.5	0.4678169377111208
36.60000000000002	0.4598231971244804
36.70000000000002	0.4456727377144208
36.80000000000001	0.42451526267818
36.900000000000006	0.3953523035089858
37.	0.35715326458778446
37.10000000000002	0.3091450656717818
37.20000000000002	0.2514048559623334
37.30000000000001	0.18587408953875637
37.400000000000006	0.11769098391126653
37.5	0.056097456698147155
37.60000000000002	0.013323046728661083
37.70000000000002	0.00020482111716169625
37.80000000000001	0.020391634732127854
37.900000000000006	0.06805695188178311
38.	0.13145917792720965
38.10000000000002	0.19879824215927472
38.20000000000002	0.2618243833560766
38.30000000000001	0.3162980252234228
38.400000000000006	0.36085704421937526
38.5	0.39572099129810073
38.60000000000002	0.4217809878293282
38.70000000000002	0.4400928420302305
38.80000000000001	0.4516402803604581
38.900000000000006	0.4572470307443871
39.	0.45756108036779153
39.10000000000002	0.453069992807396
39.20000000000002	0.44412764605616484
39.30000000000001	0.4309842283598397
39.400000000000006	0.4138170610316005
39.5	0.392762552380708
39.60000000000002	0.36795079910309036
39.70000000000002	0.3395447080350389
39.80000000000001	0.30778519266439086
39.900000000000006	0.27304288320465003
40.	0.23587458234300468
40.10000000000002	0.19707911042172832
40.20000000000002	0.15774224163404177
40.30000000000001	0.11925497577040821
40.400000000000006	0.08328559424401359
40.5	0.051687401631900436
40.60000000000002	0.026334586593048822
40.70000000000002	0.008899449979504655
40.80000000000001	0.0006104201721330597
40.900000000000006	0.0020499424116350974
41.	0.013050915449015899
41.10000000000002	0.032724508892270486
41.20000000000002	0.059610522977092996
41.30000000000001	0.09190408578251555
41.400000000000006	0.12769664282590804
41.5	0.1651782885223314
41.60000000000002	0.20277262179527997
41.70000000000002	0.23920049922478637
41.80000000000001	0.2734859589072666
41.900000000000006	0.3049240813073782
42.	0.33302936384298637
42.10000000000002	0.3574783307309504
42.20000000000002	0.37805467469531695
42.30000000000001	0.39460083673221474
42.400000000000006	0.40697703251815875
42.5	0.41502719804882604
42.60000000000002	0.4185508612350198
42.70000000000002	0.4172803453875748
42.80000000000001	0.41086398133863833
42.900000000000006	0.39885843967809437
43.	0.3807375205561661
43.10000000000002	0.3559316690234629
43.20000000000002	0.3239228716707408
43.30000000000001	0.284432409468185
43.400000000000006	0.23774713677899284
43.5	0.1852123587476517
43.60000000000002	0.12983351972091384
43.70000000000002	0.07672989781351978
43.80000000000001	0.032919737869627534
43.900000000000006	0.005886244071947158
44.	0.0010300952787078985
44.10000000000002	0.01930727059379989
44.20000000000002	0.05676638300596009
44.30000000000001	0.10636168920970365
44.400000000000006	0.1606447827955046
44.5	0.21369571803125728
44.60000000000002	0.2617494346250253
44.70000000000002	0.3029185531251532
44.80000000000001	0.3365997616510595
44.900000000000006	0.3629230797693452
45.	0.3823626901055731
45.10000000000002	0.39550239792359426
45.20000000000002	0.4029114522508702
45.30000000000001	0.40508860622254145
45.400000000000006	0.4024448513282732
45.5	0.3953069321935458
45.60000000000002	0.38393193209766
45.70000000000002	0.36852829796967235
45.80000000000001	0.3492815989593744
45.900000000000006	0.3263848460369433
46.	0.30007377682919245
46.10000000000002	0.27066728400560935
46.20000000000002	0.2386120933167282
46.30000000000001	0.20452874916314215
46.400000000000006	0.16925290062269316
46.5	0.1338621198928797
46.60000000000002	0.09967504895445975
46.70000000000002	0.06820850062495887
46.80000000000001	0.04108181765342534
46.900000000000006	0.019868328876847675
47.	0.005910498407439265
47.10000000000002	0.0001332996338033093
47.20000000000002	0.0029007260774811506
47.30000000000001	0.013955210517168967
47.400000000000006	0.03245797959278169
47.5	0.057118443379177625
47.60000000000002	0.08637618303528519
47.70000000000002	0.11859012693601789
47.80000000000001	0.15219710114920207
47.900000000000006	0.18581913569473288
48.	0.2183166013267487
48.10000000000002	0.24879637882418737
48.20000000000002	0.2765893247524473
48.30000000000001	0.3012109412817401
48.400000000000006	0.32231600541398064
48.5	0.33965411769761594
48.60000000000002	0.35302991830643626
48.70000000000002	0.3622695405317578
48.80000000000001	0.36719374172175184
48.900000000000006	0.3675979337177586
49.	0.3632399208405461
49.10000000000002	0.3538375428932958
49.20000000000002	0.33908072200417944
49.30000000000001	0.3186657441869182
49.400000000000006	0.2923637978698056
49.5	0.2601396724152882
49.60000000000002	0.22233655842380648
49.70000000000002	0.17993133173755246
49.80000000000001	0.13482909697632497
49.900000000000006	0.09009576376505808
50.	0.04993766227336939
50.10000000000002	0.01920178817714331
50.20000000000002	0.0023158713458824795
50.30000000000001	0.00195822161238349
50.400000000000006	0.018106660688541717
50.5	0.04804398176372456
50.60000000000002	0.08731749797592901
50.70000000000002	0.13107209935267722
50.80000000000001	0.17510787842419726
50.900000000000006	0.21637502794864344
51.	0.2529894645804089
51.10000000000002	0.28399697296434284
51.20000000000002	0.30907705887530096
51.30000000000001	0.32828734355761957
51.400000000000006	0.3418792226703914
51.5	0.3501800136888563
51.60000000000002	0.35352539184812937
51.70000000000002	0.35222604526411017
51.80000000000001	0.3465563945596531
51.900000000000006	0.33675739689120227
52.	0.32304872889469355
52.10000000000002	0.30564785656637206
52.20000000000002	0.28479478651391543
52.30000000000001	0.26078179085941294
52.400000000000006	0.23398716363777877
52.5	0.20491108586468448
52.60000000000002	0.17420994223077527
52.70000000000002	0.1427230837494934
52.80000000000001	0.11148354501070294
52.900000000000006	0.0817025929579411
53.	0.054718703127354246
53.10000000000002	0.031906200613994636
53.20000000000002	0.014548023257035594
53.30000000000001	0.003689355759052325
53.400000000000006	7.393516377708744e-10
53.5	0.003677556696565311
53.60000000000002	0.014416714261452548
53.70000000000002	0.031453188343188686
53.80000000000001	0.053670403940692495
53.900000000000006	0.07974160398650852
54.	0.10827522433368904
54.10000000000002	0.13793715816152852
54.20000000000002	0.16753530893171928
54.30000000000001	0.1960639087452927
54.400000000000006	0.22271361730065847
54.5	0.24685733568912532
54.60000000000002	0.2680218772839443
54.70000000000002	0.28585376616788116
54.80000000000001	0.30008492484184257
54.900000000000006	0.3105017723015621
55.	0.31691968457621505
55.10000000000002	0.31916395838059347
55.20000000000002	0.31705830960571285
55.30000000000001	0.31042244644196465
55.400000000000006	0.29908130022494683
55.5	0.282889953135831
55.60000000000002	0.26177986531682057
55.70000000000002	0.23583291117098268
55.80000000000001	0.20538834909799675
55.900000000000006	0.17118127765200483
56.	0.1344955216981479
56.10000000000002	0.09728684393176172
56.20000000000002	0.062199103848859426
56.30000000000001	0.032377759550713925
56.400000000000006	0.011019350852275206
56.5	0.000709089408295978
56.60000000000002	0.0027552062283591867
56.70000000000002	0.016811004170416043
56.80000000000001	0.0409755479027333
56.900000000000006	0.0723212995756466
57.	0.10759404173484281
57.10000000000002	0.1438084549283477
57.20000000000002	0.17859164198927152
57.30000000000001	0.21027705591293067
57.400000000000006	0.23783320079898343
57.5	0.2607199719370541
57.60000000000002	0.2787372266936789
57.70000000000002	0.291897658663538
57.80000000000001	0.3003333954648384
57.900000000000006	0.3042341318534746
58.	0.3038105180627207
58.10000000000002	0.2992763117021756
58.20000000000002	0.29084408260342126
58.30000000000001	0.2787307942206774
58.400000000000006	0.2631708400336626
58.5	0.24443489955885503
58.60000000000002	0.22285323658712755
58.70000000000002	0.19884176828924888
58.80000000000001	0.1729283873314934
58.900000000000006	0.14577569046628797
59.	0.11819468902993398
59.10000000000002	0.09114274855798114
59.20000000000002	0.06569873622936367
59.30000000000001	0.04301013550724674
59.400000000000006	0.024211470850896945
59.5	0.010320621847042155
59.60000000000002	0.00212784347346042
59.70000000000002	0.0000984502367990498
59.80000000000001	0.004310789996483666
59.900000000000006	0.01444464279706446
60.	0.029823059683775913
60.10000000000002	0.04949735111782959
60.20000000000002	0.07235554008538597
60.30000000000001	0.09723212626239053
60.400000000000006	0.12300111667656831
60.5	0.1486420803095509
60.60000000000002	0.17327702692072827
60.70000000000002	0.19618181302757015
60.80000000000001	0.21677876622898168
60.900000000000006	0.2346177399243209
61.	0.2493518284867343
61.10000000000002	0.2607124166026555
61.20000000000002	0.2684867446269073
61.30000000000001	0.2725000725734342
61.400000000000006	0.27260392162577385
61.5	0.2686717379559268
61.60000000000002	0.26060356545122554
61.70000000000002	0.24834178006108518
61.80000000000001	0.23190037642421524
61.900000000000006	0.21141026240432986
62.	0.18718175732264747
62.10000000000002	0.15978189616783342
62.20000000000002	0.1301169777238379
62.30000000000001	0.09949956532363069
62.400000000000006	0.06966591959248007
62.5	0.04270149305324959
62.60000000000002	0.020840580906334536
62.70000000000002	0.006142467067188465
62.80000000000001	0.00010685572391986473
62.900000000000006	0.0033467900788355254
63.	0.015443709838943515
63.10000000000002	0.035045674988109905
63.20000000000002	0.060167612126960826
63.30000000000001	0.08857633918384614
63.400000000000006	0.11813518576256761
63.5	0.1470319605000957
63.60000000000002	0.17387695132164246
63.70000000000002	0.19770014932094537
63.80000000000001	0.2178904622576596
63.900000000000006	0.23411361338746134
64.	0.24623230633645518
64.10000000000002	0.2542401841575732
64.20000000000002	0.2582130243783966
64.30000000000001	0.2582763342096927
64.4	0.2545868392905111
64.5	0.24732511369194188
64.60000000000002	0.236696948760497
64.70000000000002	0.22294151236036447
64.80000000000001	0.20634464511962766
64.9	0.18725564418330953
65.	0.16610554236643293
65.10000000000002	0.1434242138431225
65.20000000000002	0.11985273392753021
65.30000000000001	0.0961465390937799
65.4	0.07316449806418605
65.5	0.05183958039951499
65.60000000000002	0.03312893895992001
65.70000000000002	0.017945116849248263
65.80000000000001	0.0070752530513271145
65.9	0.0011002019058231796
66.	0.00032839250423369055
66.10000000000002	0.004758264106319567
66.20000000000002	0.014077762046488732
66.30000000000001	0.02770109599006744
66.4	0.04483459746944346
66.5	0.06455796075801248
66.60000000000002	0.08590594612066418
66.70000000000002	0.1079384025512797
66.80000000000001	0.12979149353675404
66.9	0.15070825062284818
67.	0.17005058782147212
67.10000000000002	0.18729714075185194
67.20000000000002	0.2020319320675017
67.30000000000001	0.213928448448532
67.4	0.22273281492066135
67.5	0.2282487975837348
67.60000000000002	0.23032659978536554
67.70000000000002	0.22885692848456507
67.80000000000001	0.22377157795772057
67.9	0.2150517118827565
68.	0.2027449574736701
68.10000000000002	0.18699210732200822
68.20000000000002	0.16806330238831302
68.30000000000001	0.14640160104603117
68.4	0.1226684152615137
68.5	0.09778036306603874
68.60000000000002	0.07292152242176764
68.70000000000002	0.049511325481726404
68.80000000000001	0.02911050838654783
68.9	0.013259852610351813
69.	0.003269566501496857
69.10000000000002	4.036914237899154e-6
69.20000000000002	0.003722791160703502
69.30000000000001	0.014029927298044786
69.4	0.02994988173073224
69.5	0.05010345623142707
69.60000000000002	0.07292779958887978
69.70000000000002	0.09688086122936712
69.80000000000001	0.12059039226282686
69.9	0.14293481891587922
70.	0.16306470935946552
70.10000000000002	0.18038370899560977
70.20000000000002	0.1945084374495233
70.30000000000001	0.20522238631456124
70.4	0.21243320186689435
70.5	0.2161380049833901
70.60000000000002	0.21639823433728936
70.70000000000002	0.21332373392220774
70.80000000000001	0.20706500477347276
70.9	0.19781227496326487
71.	0.18579998851659146
71.10000000000002	0.17131526089753932
71.20000000000002	0.15470867408838626
71.30000000000001	0.13640543964829413
71.4	0.11691446851075715
71.5	0.09683236345677554
71.60000000000002	0.07683900672088519
71.70000000000002	0.05768155491945872
71.80000000000001	0.04014460859100928
71.9	0.025006317536826302
72.	0.012983138442945293
72.10000000000002	0.004669337108416016
72.20000000000002	0.0004801254399110077
72.30000000000001	0.0006083735069442151
72.4	0.0050033271341415435
72.5	0.013375754163516329
72.60000000000002	0.025228527681961748
72.70000000000002	0.0399065522043717
72.80000000000001	0.056656729979034016
72.9	0.07468810434821875
73.	0.09322412257308084
73.10000000000002	0.11154212365082958
73.20000000000002	0.12899850747702887
73.30000000000001	0.14504071571051844
73.4	0.15920877897603858
73.5	0.17112980879103698
73.60000000000002	0.1805087178447945
73.70000000000002	0.18711797191398377
73.80000000000001	0.1907885816609758
73.9	0.19140399983180742
74.	0.18889816513265711
74.10000000000002	0.18325861353310424
74.20000000000002	0.17453528385006867
74.30000000000001	0.16285524965845663
74.4	0.1484429459930836
74.5	0.1316443424808088
74.60000000000002	0.11295180451773093
74.70000000000002	0.09302410940395048
74.80000000000001	0.07269363259142698
74.9	0.05295103093511465
75.	0.03489833442925341
75.10000000000002	0.01966585118791867
75.20000000000002	0.00829737829072814
75.30000000000001	0.001620251338941972
75.4	0.00012720676366698998
75.5	0.003899938177149414
75.60000000000002	0.012595917098944859
75.70000000000002	0.02550246651812236
75.80000000000001	0.04164267177201182
75.9	0.05990508784752564
76.	0.07916781434770905
76.10000000000002	0.09839566901888126
76.20000000000002	0.11670134603124259
76.30000000000001	0.13337213222950223
76.4	0.14787012070894254
76.5	0.15981581364026715
76.60000000000002	0.16896397726984108
76.70000000000002	0.17517826594289596
76.80000000000001	0.17840866493223154
76.9	0.17867380821048115
77.	0.17604885464349326
77.10000000000002	0.17065876420054182
77.20000000000002	0.16267633244561502
77.30000000000001	0.15232404801147129
77.4	0.13987860429452662
77.5	0.12567664368451903
77.60000000000002	0.11012001460594735
77.70000000000002	0.09367851112613142
77.80000000000001	0.07688783682156886
77.9	0.06034054166307545
78.	0.044668106955950825
78.10000000000002	0.030513354629069987
78.20000000000002	0.018493969088357445
78.30000000000001	0.009159961365651326
78.4	0.002949933388441357
78.5	0.0001523804978294885
78.60000000000002	0.00087838801310272
78.70000000000002	0.0050506256871837235
78.80000000000001	0.012410740922415169
78.9	0.022543836477892668
79.	0.034915681561057156
79.10000000000002	0.0489164831979418
79.20000000000002	0.06390479804941647
79.30000000000001	0.07924630198884194
79.4	0.09434408606190411
79.5	0.10865925308742924
79.60000000000002	0.12172234139008332
79.70000000000002	0.1331372526489851
79.80000000000001	0.14257989863654436
79.9	0.14979384179210245
80.	0.15458497008932096
80.10000000000002	0.1568168790831566
80.20000000000002	0.1564082403817975
80.30000000000001	0.1533330623469927
80.4	0.14762438896842117
80.5	0.13938158996425032
80.60000000000002	0.12878089766743914
80.70000000000002	0.11608816793520896
80.80000000000001	0.10167193458150517
80.9	0.08601371950525644
81.	0.06971142916078747
81.10000000000002	0.05347089378964512
81.20000000000002	0.03808077545561868
81.30000000000001	0.024367833754901064
81.4	0.01313326894588085
81.5	0.005076197977062729
81.60000000000002	0.0007158401150405849
81.70000000000002	0.0003274437358901134
81.80000000000001	0.003906255191660034
81.9	0.01116825915049086
82.	0.02158759401040277
82.10000000000002	0.034461743274079616
82.20000000000002	0.04899009380418307
82.30000000000001	0.06435080110731019
82.4	0.07976443026575329
82.5	0.09453841009606928
82.60000000000002	0.10809168753726268
82.70000000000002	0.11996268349481543
82.80000000000001	0.12980537817420096
82.9	0.13737848030174668
83.	0.1425318190287543
83.10000000000002	0.14519293126811283
83.20000000000002	0.14535568425365833
83.30000000000001	0.14307184989917937
83.4	0.1384458664564281
83.5	0.13163254068743444
83.60000000000002	0.12283709233595506
83.70000000000002	0.11231666081464989
83.80000000000001	0.10038214420997774
83.9	0.0873990184223223
84.	0.07378562229747254
84.10000000000002	0.060007361590659745
84.20000000000002	0.04656547347583933
84.30000000000001	0.033979494830569265
84.4	0.022763437629762445
84.5	0.013396844128408374
84.60000000000002	0.006293191378903099
84.70000000000002	0.001769230740661647
84.80000000000001	0.00001941972202344475
84.9	0.001099341369454488
85.	0.004920835636236342
85.10000000000002	0.011259703975227173
85.20000000000002	0.019774755927264756
85.30000000000001	0.03003519393412006
85.4	0.04155231155431699
85.5	0.05381137854793645
85.60000000000002	0.06630028443577467
85.70000000000002	0.07853269527213701
85.80000000000001	0.0900647804444766
85.9	0.10050569353187408
86.	0.10952278267010501
86.10000000000002	0.11684293018545328
86.20000000000002	0.12225153512098236
86.30000000000001	0.12559054958335467
86.4	0.12675675164675115
86.5	0.1257011494151597
86.60000000000002	0.12243009558705795
86.70000000000002	0.11700835272531288
86.80000000000001	0.10956396930607128
86.9	0.10029438154207423
87.	0.08947263307865247
87.10000000000002	0.0774520251191457
87.20000000000002	0.06466695437407631
87.30000000000001	0.05162732641601515
87.4	0.038903985330999404
87.5	0.02710334147648254
87.60000000000002	0.016830985617278388
87.70000000000002	0.008646480760867593
87.80000000000001	0.003014270900794892
87.9	0.0002579098053810892
88.	0.0005256288217858971
88.10000000000002	0.0037739734079995945
88.20000000000002	0.009772920553065353
88.30000000000001	0.01813146803790999
88.4	0.028338586780099574
88.5	0.03981192873336536
88.60000000000002	0.05194635991846515
88.70000000000002	0.06415596047097337
88.80000000000001	0.0759057460468725
88.9	0.08673206004264856
89.	0.09625267905915719
89.10000000000002	0.10416888849962355
89.20000000000002	0.11026218209000425
89.30000000000001	0.11438805608885279
89.4	0.11646887367761774
89.5	0.11648717915058976
89.60000000000002	0.11448027399189821
89.70000000000002	0.11053638412002048
89.80000000000001	0.10479235789224918
89.9	0.09743252317030887
90.	0.08868808042390647
90.10000000000002	0.07883620843767954
90.20000000000002	0.06819791753158064
90.30000000000001	0.05713362932784403
90.4	0.04603553441952116
90.5	0.03531602630746702
90.60000000000002	0.02539196284756242
90.70000000000002	0.016665156310644594
90.80000000000001	0.009500268825770397
90.9	0.004202050589687987
91.	0.0009944130437079264
91.10000000000002	3.988603816309747e-6
91.20000000000002	0.0012504739854746433
91.30000000000001	0.004645199173903935
91.4	0.009998172981243137
91.5	0.01703260324553529
91.60000000000002	0.0254048706266943
91.70000000000002	0.034727367895853505
91.80000000000001	0.04459157814195801
91.9	0.05458918467354074
92.	0.0643297115887628
92.10000000000002	0.07345398661590602
92.20000000000002	0.08164342908849845
92.30000000000001	0.08862569410841227
92.4	0.09417751626319154
92.5	0.09812571102309693
92.60000000000002	0.10034725368032246
92.70000000000002	0.1007692133322708
92.80000000000001	0.09936911238519393
92.9	0.09617603482650895
93.	0.09127252982055621
93.10000000000002	0.08479705397543184
93.20000000000002	0.07694637016297255
93.30000000000001	0.06797698959368297
93.4	0.058204446837882354
93.5	0.04799900542652042
93.60000000000002	0.03777640435820197
93.70000000000002	0.027982583428566906
93.80000000000001	0.019072047978686557
93.9	0.011480644175478932
94.	0.005594865141365322
94.10000000000002	0.0017210890690099374
94.20000000000002	0.00005895549060944347
94.30000000000001	0.000683045471511524
94.4	0.0035359870756774825
94.5	0.00843423042408144
94.60000000000002	0.015085509090053198
94.70000000000002	0.02311504723957605
94.80000000000001	0.03209639969928899
94.9	0.041582644483482575
95.	0.051134365515366605
95.10000000000002	0.06034211419717275
95.20000000000002	0.06884240719140526
95.30000000000001	0.07632747579163555
95.4	0.08254975774119956
95.5	0.08732249251793485
95.60000000000002	0.09051782024337131
95.70000000000002	0.09206360457683142
95.80000000000001	0.09193990742341045
95.9	0.09017571670371002
96.	0.0868462151493715
96.10000000000002	0.08207060054206186
96.20000000000002	0.07601023367871035
96.30000000000001	0.06886670230853098
96.4	0.060879252466683305
96.5	0.05232096475481626
96.60000000000002	0.0434930609186718
96.70000000000002	0.03471683740382817
96.80000000000001	0.02632295422231549
96.9	0.018638159725825127
97.	0.011969976887541643
97.10000000000002	0.0065903515790006785
97.20000000000002	0.0027196740040338107
97.30000000000001	0.000512823699951297
97.4	0.00004886655214133599
97.5	0.001325710665069111
97.60000000000002	0.004260442704087368
97.70000000000002	0.008695327354278451
97.80000000000001	0.014408715614109455
97.9	0.021129528112375617
98.	0.028553666201932237
98.10000000000002	0.03636069050003636
98.20000000000002	0.04422935338762901
98.30000000000001	0.05185098710752045
98.4	0.05894022392610519
98.5	0.06524296459807054
98.60000000000002	0.07054185335112308
98.70000000000002	0.07465973479339895
98.80000000000001	0.07746166244728338
98.9	0.07885601929193031
99.	0.07879522322060167
99.10000000000002	0.07727634856956954
99.20000000000002	0.0743418176105631
99.30000000000001	0.07008011703303675
99.4	0.06462628612327026
99.5	0.05816172060745919
99.60000000000002	0.050912661713570916
99.70000000000002	0.04314662760242042
99.80000000000001	0.035166037845962304
99.9	0.027298428207596464
100.	0.01988298803867048
100.10000000000002	0.013253678626042235
100.20000000000002	0.007719855868058427
100.30000000000001	0.003546007793092457
100.4	0.0009327574639559733
100.5	1.4954520495282084e-6
100.60000000000002	0.0007847675632118949
100.70000000000002	0.003223841213838897
100.80000000000001	0.007173836265019161
100.9	0.012415672719823577
101.	0.01867313116499943
101.10000000000002	0.02563275494285883
101.20000000000002	0.032964232523073685
101.30000000000001	0.04033923299858427
101.4	0.04744727691742154
101.5	0.054007925107877386
101.60000000000002	0.05977920217646847
101.70000000000002	0.06456264131640269
101.80000000000001	0.06820561000401379
101.9	0.07060166847477806
102.	0.07168966765472011
102.10000000000002	0.07145216024076688
102.20000000000002	0.06991352155368297
102.30000000000001	0.06713798802490747
102.4	0.06322764214296046
102.5	0.058320217044249265
102.60000000000002	0.052586471586394706
102.70000000000002	0.04622680706953892
102.80000000000001	0.03946677022221343
102.9	0.03255112456974052
103.	0.02573628234949839
103.10000000000002	0.019281072989459472
103.20000000000002	0.013436070357991017
103.30000000000001	0.008431981214902871
103.4	0.004467866219314587
103.5	0.0017001660206813016
103.60000000000002	0.00023358307704954254
103.70000000000002	0.000114786961688995
103.80000000000001	0.0013296612566933257
103.9	0.003804427224061383
104.	0.007410531242101474
104.10000000000002	0.011972755142531722
104.20000000000002	0.017279681258470066
104.30000000000001	0.023095470692477128
104.4	0.029171909078984887
104.5	0.035259816409698524
104.60000000000002	0.041119157662406404
104.70000000000002	0.04652747066363417
104.80000000000001	0.05128649389664648
104.9	0.05522709203484666
105.	0.058212721241829975
105.10000000000002	0.060141746151729264
105.20000000000002	0.06094892337908886
105.30000000000001	0.06060631553883711
105.4	0.05912380979738963
105.5	0.05654930005992505
105.60000000000002	0.05296846530221777
105.70000000000002	0.0485039517656913
105.80000000000001	0.043313659072855594
105.9	0.0375877581567503
106.	0.03154405341251497
106.10000000000002	0.025421364012391118
106.19999999999999	0.01947075580374308
106.30000000000001	0.01394470813872688
106.40000000000003	0.009084630038171053
106.5	0.005107500931001607
106.60000000000002	0.0021927318606523604
106.69999999999999	0.00047054082051985495
106.80000000000001	0.000013138900723845057
106.90000000000003	0.0008297970106782375
107.	0.002866426427057843
107.10000000000002	0.0060097380892609065
107.19999999999999	0.010095461852634175
107.30000000000001	0.01491962899869735
107.40000000000003	0.02025163928712924
107.5	0.02584778307688332
107.60000000000002	0.031464046760688494
107.69999999999999	0.03686733041916402
107.80000000000001	0.04184456726416071
107.90000000000003	0.04620957917242006
108.	0.04980777832307256
108.10000000000002	0.05251900635178067
108.19999999999999	0.05425888830116085
108.30000000000001	0.054979083700640724
108.40000000000003	0.054666763437177184
108.5	0.05334355160203593
108.60000000000002	0.051064066288431985
108.69999999999999	0.047914088424000995
108.80000000000001	0.04400829564677566
108.90000000000003	0.03948742902464897
109.	0.03451472262782888
109.10000000000002	0.02927142685762195
109.19999999999999	0.023951301191083792
109.30000000000001	0.018754041942445124
109.40000000000003	0.013877740934864944
109.5	0.00951062861650688
109.60000000000002	0.005822518346925003
109.69999999999999	0.002956508536050579
109.80000000000001	0.0010215849931846986
109.90000000000003	0.00008677105583787371
110.	0.00017738425456493429
110.10000000000002	0.0012737802652418519
110.19999999999999	0.00331272223760971
110.30000000000001	0.00619124610966297
110.40000000000003	0.009772646152554245
110.5	0.013894020534291548
110.60000000000002	0.018374720233642144
110.69999999999999	0.023025042640079055
110.80000000000001	0.027654591285461834
110.90000000000003	0.032079859718801944
111.	0.03613075941356711
111.10000000000002	0.03965596954932874
111.19999999999999	0.04252711831383976
111.30000000000001	0.04464189796600822
111.40000000000003	0.04592626497418427
111.5	0.046335884579022185
111.60000000000002	0.0458569529705136
111.69999999999999	0.044506479044331214
111.80000000000001	0.04233204150362037
111.90000000000003	0.039410966410893596
112.	0.0358488060950984
112.10000000000002	0.03177695401628158
112.19999999999999	0.027349213449459266
112.30000000000001	0.02273716147178671
112.40000000000003	0.01812422152127159
112.5	0.013698479491484644
112.60000000000002	0.00964444237022917
112.69999999999999	0.006134125676325252
112.80000000000001	0.0033180359464968136
112.90000000000003	0.001316749561797805
113.	0.00021384227878049972
113.10000000000002	0.00005086900979958263
113.19999999999999	0.0008249253499407848
113.30000000000001	0.0024890612450212367
113.40000000000003	0.004955506189539584
113.5	0.008101360549113937
113.60000000000002	0.011776163580295904
113.69999999999999	0.01581060449177239
113.80000000000001	0.020025613254347104
113.90000000000003	0.024241142494099862
114.	0.028284101403391177
114.10000000000002	0.03199508903151401
114.19999999999999	0.035233760758214105
114.30000000000001	0.03788282004836551
114.40000000000003	0.039850741469665905
114.5	0.04107339565353789
114.60000000000002	0.04151476641811935
114.69999999999999	0.041166934017709565
114.80000000000001	0.0400494580469942
114.90000000000003	0.0382082406067283
115.	0.03571389554821533
115.10000000000002	0.032659602084013924
115.19999999999999	0.02915838837756753
115.30000000000001	0.025339778936167488
115.40000000000003	0.02134575291416241
115.5	0.01732600049248262
115.60000000000002	0.013432529682498735
115.69999999999999	0.009813760347575322
115.80000000000001	0.006608335510292737
115.90000000000003	0.00393896767899259
116.	0.001906703362378709
116.10000000000002	0.0005860163675492655
116.19999999999999	0.00002111865425310514
116.30000000000001	0.00022380313070883515
116.40000000000003	0.0011730123641541309
116.5	0.002816176729252046
116.60000000000002	0.005072207515199719
116.69999999999999	0.00783588912621578
116.80000000000001	0.010983310273846303
116.90000000000003	0.014377919611255957
117.	0.017876789302609497
117.10000000000002	0.021336713865603447
117.19999999999999	0.024619847831676197
117.30000000000001	0.0275986778393504
117.40000000000003	0.03016021676420497
117.5	0.03220938666442794
117.60000000000002	0.03367161553269206
117.69999999999999	0.03449470667313967
117.80000000000001	0.034650049595341736
117.90000000000003	0.034133231259335206
118.	0.032964081888446135
118.10000000000002	0.03118615707856212
118.19999999999999	0.028865624812893023
118.30000000000001	0.026089499623560438
118.40000000000003	0.022963153637477245
118.5	0.01960704183274444
118.60000000000002	0.016152610938717157
118.69999999999999	0.012737419451646177
118.80000000000001	0.009499577333527713
118.90000000000003	0.00657171002307793
119.	0.004074749066848675
119.10000000000002	0.002111933707964498
119.19999999999999	0.0007634558471462797
119.30000000000001	0.00008217965669759145
119.40000000000003	0.00009080887544107447
119.5	0.0007807620627612055
119.60000000000002	0.002112862759139337
119.69999999999999	0.004019780514785889
119.80000000000001	0.006409997110887683
119.90000000000003	0.009172944906556959
120.	0.01218488834632223
120.10000000000002	0.015315101595084667
120.19999999999999	0.018431930248692382
120.30000000000001	0.02140839972908529
120.40000000000003	0.02412712948956196
120.5	0.02648441257966821
120.60000000000002	0.028393409751248568
120.69999999999999	0.029786476524493347
120.80000000000001	0.03061668629820195
120.90000000000003	0.030858633157066332
121.	0.03050859830231319
121.10000000000002	0.02958414974055642
121.19999999999999	0.028123222499957464
121.30000000000001	0.02618270262169285
121.40000000000003	0.02383651831075542
121.5	0.021173230773557195
121.60000000000002	0.018293119006287877
121.69999999999999	0.015304769112171462
121.80000000000001	0.0123212096222472
121.90000000000003	0.00945567745298443
122.	0.006817149750914775
122.10000000000002	0.004505827876505473
122.19999999999999	0.002608802558793809
122.30000000000001	0.001196154956287123
122.40000000000003	0.00031774958475604023
122.5	9.476176817327851e-7
122.60000000000002	0.0002494132750117358
122.69999999999999	0.0010431072547927216
122.80000000000001	0.0023394691542093084
122.90000000000003	0.004075697913948152
123.	0.00617195804059958
123.10000000000002	0.008535279973231858
123.19999999999999	0.011063891558143085
123.30000000000001	0.01365171527851153
123.40000000000003	0.016192789076459792
123.5	0.018585410310833293
123.60000000000002	0.020735853955364127
123.69999999999999	0.022561568989521212
123.80000000000001	0.02399380396739038
123.90000000000003	0.02497964914763522
124.	0.025483506033100845
124.10000000000002	0.025488005733786415
124.19999999999999	0.02499439714420062
124.30000000000001	0.0240224177696577
124.40000000000003	0.022609648221168687
124.5	0.020810340355106118
124.60000000000002	0.01869370311469316
124.69999999999999	0.016341633167533294
124.80000000000001	0.01384589224055905
124.90000000000003	0.011304760877160555
125.	0.008819238323234668
125.10000000000002	0.006488907045573339
125.19999999999999	0.0044076321228090284
125.30000000000001	0.002659312498178956
125.40000000000003	0.0013139339528980766
125.5	0.00042418441716853667
125.60000000000002	0.000022875182359279655
125.69999999999999	0.00012136519267514515
125.80000000000001	0.0007091134502416177
125.90000000000003	0.0017543951147284086
126.	0.0032061220244041593
126.10000000000002	0.004996621140108344
126.19999999999999	0.007045156331882989
126.30000000000001	0.009261937758954739
126.40000000000003	0.01155235161009991
126.5	0.013821158924700015
126.60000000000002	0.015976449398708004
126.69999999999999	0.017933186063174057
126.80000000000001	0.019616230722235086
126.90000000000003	0.0209627904763813
127.	0.02192426715108466
127.10000000000002	0.02246752116345272
127.19999999999999	0.022575578841917313
127.30000000000001	0.02224781892099623
127.40000000000003	0.021499672606464855
127.5	0.02036186566686365
127.60000000000002	0.018879224033148265
127.69999999999999	0.017109059694061547
127.80000000000001	0.015119153973528102
127.90000000000003	0.012985362397220382
128.	0.010788880002617143
128.10000000000002	0.008613227516842827
128.2	0.00654104532683461
128.3	0.004650810302166984
128.40000000000003	0.0030136160180855355
128.5	0.001690175053677234
128.60000000000002	0.0007282084417352577
128.7	0.00016037886322203018
128.8	2.899626387131144e-6
128.90000000000003	0.0002549121102460559
129.	0.0008986738995071478
129.10000000000002	0.001900543949081176
129.2	0.003212696432884057
129.3	0.004775447895489797
129.40000000000003	0.006520048039152027
129.5	0.008371765882628637
129.60000000000002	0.010253100560045783
129.7	0.012086957805185271
129.8	0.013799655585868681
129.90000000000003	0.015323650921697561
130.	0.016599910107659148
130.10000000000002	0.017579872515672022
130.2	0.018226981123430696
130.3	0.01851776951203403
130.40000000000003	0.018442505152951334
130.5	0.01800539333432528
130.60000000000002	0.01722434682793563
130.7	0.016130325632429283
130.8	0.014766251270460932
130.90000000000003	0.013185503433948337
131.	0.011450015054515277
131.10000000000002	0.0096279961387622
131.2	0.007791336918814679
131.3	0.006012765769853775
131.40000000000003	0.004362864420815995
131.5	0.002907068634156325
131.60000000000002	0.0017028025069576794
131.7	0.0007969046123649015
131.8	0.0002235009414324956
131.90000000000003	2.461217929168701e-6
132.	0.00013854203048907027
132.10000000000002	0.0006212751212815665
132.2	0.0014256069162198427
132.3	0.0025132420951581164
132.40000000000003	0.003834596005221107
132.5	0.0053312234165384595
132.60000000000002	0.006938568072915356
132.7	0.008588869944231711
132.8	0.010214073978916903
132.90000000000003	0.011748602570700857
133.	0.013131879874530277
133.10000000000002	0.014310525229336785
133.2	0.015240161408512259
133.3	0.015886808305715896
133.40000000000003	0.016227852245608933
133.5	0.016252594852041845
133.60000000000002	0.01596239379971939
133.7	0.015370412062019808
133.8	0.014500994133638326
133.90000000000003	0.013388688979487327
134.	0.012076941836673205
134.10000000000002	0.010616481805830382
134.2	0.009063440190148818
134.3	0.00747724586470801
134.40000000000003	0.005918357917727851
134.5	0.004445910994097285
134.60000000000002	0.003115363177220852
134.7	0.0019762474935191205
134.8	0.0010701338312354566
134.90000000000003	0.0004289062527059162
135.	0.00007345017810299581
135.10000000000002	0.000012824680673807799
135.2	0.00024396836344373255
135.3	0.0007519553477446836
135.40000000000003	0.0015107839895784727
135.5	0.0024846485795723145
135.60000000000002	0.003629616769701907
135.7	0.004895615345027586
135.8	0.006228615648594313
135.90000000000003	0.007572907651862826
136.	0.008873357372172166
136.10000000000002	0.010077554240787146
136.2	0.011137770820933979
136.3	0.012012674611615851
136.40000000000003	0.012668748497347554
136.5	0.013081391211996377
136.60000000000002	0.013235681142416668
136.7	0.013126795746284673
136.8	0.012760085228963828
136.90000000000003	0.012150803785956158
137.	0.011323505793536394
137.10000000000002	0.010311118996356844
137.2	0.00915371302607993
137.3	0.007896990185825722
137.40000000000003	0.006590536559552369
137.5	0.005285884766436368
137.60000000000002	0.004034454062480686
137.7	0.002885447412431929
137.8	0.001883796636244459
137.90000000000003	0.0010682536774348583
138.	0.0004697265779411155
138.10000000000002	0.00010995160828723493
138.2	5.778384482974782e-7
138.3	0.00014271798112590306
138.40000000000003	0.0005269914113415433
138.5	0.001134054537453872
138.60000000000002	0.001935583301111169
138.7	0.0028956456129967697
138.8	0.003972380559332172
138.90000000000003	0.005119887911987542
139.	0.006290226420635331
139.10000000000002	0.0074354220602036725
139.2	0.008509396478441351
139.3	0.009469739414415604
139.40000000000003	0.010279264734542316
139.5	0.010907306007576075
139.60000000000002	0.01133072266807933
139.7	0.01153460080045385
139.8	0.011512642992978779
139.90000000000003	0.011267249665392335
140.	0.010809300268027332
140.10000000000002	0.010157647536545904
140.2	0.009338342398650888
140.3	0.008383611929509434
140.40000000000003	0.007330618494301993
140.5	0.006220035139366334
140.60000000000002	0.005094480260842889
140.7	0.003996863062716431
140.8	0.002968699436709999
140.90000000000003	0.002048464530008389
141.	0.0012700521985484878
141.10000000000002	0.0006614116638853168
141.2	0.00024342719947783732
141.3	0.00002909725320752063
141.40000000000003	0.000023055351833390982
141.5	0.0002214573321242283
141.60000000000002	0.0006122393335891553
141.7	0.0011757303421856377
141.8	0.0018855837569500896
141.90000000000003	0.0027099761475094498
142.	0.0036130093527062816
142.10000000000002	0.004556245043490896
142.2	0.005500298920501846
142.3	0.006406424353662776
142.40000000000003	0.007238021581515317
142.5	0.007962017411936518
142.60000000000002	0.008550070497882289
142.7	0.008979567626533784
142.8	0.009234386240039813
142.90000000000003	0.009305407109845591
143.	0.009190768560049892
143.10000000000002	0.008895860020273682
143.2	0.008433058345816574
143.3	0.00782121575038822
143.40000000000003	0.007084913838677471
143.5	0.0062535044841319455
143.60000000000002	0.005359965356131559
143.7	0.00443960567838726
143.8	0.003528665915777275
143.90000000000003	0.00266286287251645
144.	0.0018759382502838429
144.10000000000002	0.0011982730611864946
144.2	0.0006556314597607947
144.3	0.0002680948047198126
144.40000000000003	0.00004923970816068874
144.5	5.602583682595429e-6
144.60000000000002	0.0001364583968546536
144.7	0.0004339240625505833
144.8	0.0008833786824580297
144.90000000000003	0.0014641751819265702
145.	0.0021506024225329042
145.10000000000002	0.0029130447829113925
145.2	0.003719278318908175
145.3	0.004535839217369822
145.40000000000003	0.005329401119427167
145.5	0.006068102364524397
145.60000000000002	0.006722771376804521
145.7	0.007268007253133345
145.8	0.00768308213610025
145.90000000000003	0.007952641353982767
146.	0.008067186015955422
146.10000000000002	0.008023330468079728
146.2	0.007823833698834017
146.3	0.007477409585675855
146.40000000000003	0.006998326074203343
146.5	0.006405808297581108
146.60000000000002	0.005723265554364484
146.7	0.0049773671360009535
146.8	0.004196997239010296
146.90000000000003	0.003412124433876053
147.	0.0026526260352561816
147.10000000000002	0.0019471117244563374
147.2	0.0013217933344457284
147.3	0.0007994482481181583
147.40000000000003	0.0003985219172774436
147.5	0.00013241031874174186
147.60000000000002	8.955733269108449e-6
147.7	0.000030179377672617843
147.8	0.00019226275005603487
147.90000000000003	0.00048577690592966613
148.	0.0008961462455543367
148.10000000000002	0.0014043217457688152
148.2	0.0019876287816214732
148.3	0.0026207474012730657
148.40000000000003	0.00327677849950081
148.5	0.0039283478293305986
148.60000000000002	0.0045487009643914045
148.7	0.005112745726395413
148.8	0.0055980036441137995
148.90000000000003	0.005985438099676348
149.	0.006260133383209374
149.10000000000002	0.00641180547024129
149.2	0.006435131661017783
149.3	0.006329892137615555
149.40000000000003	0.006100922003510221
149.5	0.005757877571832822
149.60000000000002	0.005314825713399763
149.7	0.004789670108050696
149.8	0.00420343334809271
149.90000000000003	0.0035794190042028155
150.	0.0029422828373686376

==> data/indepsnoise1a.dat <==
-100.	0.00004924718608991076
-99.9	0.00004936998076459945
-99.8	0.000049492869806350345
-99.7	0.00004961585241581934
-99.6	0.00004973892779026979
-99.5	0.000049862095123571466
-99.4	0.000049985353606199724
-99.3	0.000050108702425234516
-99.2	0.00005023214076435942
-99.1	0.000050355667803860884
-99.	0.00005047928272062713
-98.9	0.00005060298468814742
-98.8	0.0000507267728765111
-98.7	0.0000508506464524066
-98.6	0.000050974604579120786
-98.5	0.000051098646416537835
-98.4	0.00005122277112113852
-98.3	0.00005134697784599927
-98.2	0.00005147126574079126
-98.1	0.0000515956339517797
-98.	0.00005172008162182273
-97.9	0.000051844607890370806
-97.8	0.00005196921189346567
-97.7	0.00005209389276373956
-97.6	0.00005221864963041436
-97.5	0.00005234348161930068
-97.4	0.000052468387852797086
-97.3	0.00005259336744988924
-97.2	0.000052718419526148934
-97.1	0.00005284354319373341
-97.	0.00005296873756138435
-96.9	0.00005309400173442713
-96.8	0.00005321933481476996
-96.7	0.00005334473590090289
-96.6	0.00005347020408789719
-96.5	0.00005359573846740424
-96.4	0.00005372133812765489
-96.3	0.00005384700215345843
-96.2	0.00005397272962620184
-96.1	0.000054098519623848814
-96.	0.00005422437122093899
-95.9	0.000054350283488587036
-95.8	0.00005447625549448176
-95.7	0.000054602286302885205
-95.6	0.000054728374974631805
-95.5	0.00005485452056712746
-95.4	0.00005498072213434864
-95.3	0.000055106978726841567
-95.2	0.0000552332893917211
-95.1	0.00005535965317267006
-95.	0.000055486069109938086
-94.9	0.00005561253624034087
-94.8	0.00005573905359725918
-94.7	0.000055865620210637826
-94.6	0.00005599223510698482
-94.5	0.00005611889730937033
-94.4	0.00005624560583742575
-94.3	0.000056372359707342805
-94.2	0.00005649915793187233
-94.1	0.000056625999520323503
-94.	0.000056752883478562736
-93.9	0.00005687980880901262
-93.8	0.00005700677451065105
-93.7	0.00005713377957900994
-93.6	0.00005726082300617445
-93.5	0.00005738790378078168
-93.4	0.00005751502088801971
-93.3	0.000057642173309626586
-93.2	0.00005776936002388899
-93.1	0.00005789658000564142
-93.	0.00005802383222626477
-92.9	0.00005815111565368544
-92.8	0.00005827842925237403
-92.7	0.000058405771983344174
-92.6	0.00005853314280415148
-92.5	0.00005866054066889219
-92.4	0.00005878796452820201
-92.3	0.00005891541332925494
-92.2	0.00005904288601576191
-92.1	0.000059170381527969656
-92.	0.0000592978988026593
-91.9	0.00005942543677314517
-91.8	0.000059552994369273426
-91.7	0.00005968057051742074
-91.6	0.00005980816414049288
-91.5	0.000059935774157923484
-91.4	0.00006006339948567253
-91.3	0.000060191039036225045
-91.2	0.000060318691718589526
-91.1	0.000060446356438296674
-91.	0.00006057403209739776
-90.9	0.00006070171759446327
-90.8	0.00006082941182458132
-90.7	0.0000609571136793561
-90.6	0.00006108482204690636
-90.5	0.00006121253581186392
-90.4	0.00006134025385537181
-90.3	0.00006146797505508306
-90.2	0.00006159569828515857
-90.1	0.00006172342241626583
-90.	0.00006185114631557707
-89.9	0.00006197886884676753
-89.8	0.00006210658887001374
-89.7	0.00006223430524199177
-89.6	0.00006236201681587544
-89.5	0.00006248972244133447
-89.4	0.00006261742096453264
-89.3	0.00006274511122812598
-89.2	0.0000628727920712607
-89.1	0.0000630004623295716
-89.	0.00006312812083517974
-88.9	0.0000632557664166906
-88.8	0.0000633833978991923
-88.7	0.00006351101410425312
-88.6	0.00006363861384991985
-88.5	0.00006376619595071536
-88.4	0.00006389375921763679
-88.3	0.00006402130245815313
-88.2	0.00006414882447620315
-88.1	0.00006427632407219323
-88.	0.00006440380004299495
-87.9	0.000064531251181943
-87.8	0.00006465867627883276
-87.7	0.00006478607411991794
-87.6	0.0000649134434879083
-87.5	0.00006504078316196708
-87.4	0.00006516809191770877
-87.3	0.00006529536852719642
-87.2	0.00006542261175893928
-87.1	0.00006554982037789023
-87.	0.0000656769931454431
-86.9	0.00006580412881943016
-86.8	0.00006593122615411947
-86.7	0.00006605828390021207
-86.6	0.00006618530080483947
-86.5	0.00006631227561156063
-86.4	0.00006643920706035941
-86.3	0.0000665660938876416
-86.2	0.00006669293482623207
-86.1	0.00006681972860537185
-86.	0.00006694647395071515
-85.9	0.00006707316958432659
-85.8	0.0000671998142246779
-85.7	0.0000673264065866449
-85.6	0.00006745294538150464
-85.5	0.00006757942931693191
-85.4	0.00006770585709699634
-85.3	0.00006783222742215901
-85.2	0.0000679585389892692
-85.1	0.00006808479049156119
-85.	0.00006821098061865083
-84.9	0.0000683371080565321
-84.8	0.00006846317148757381
-84.7	0.00006858916959051602
-84.6	0.0000687151010404665
-84.5	0.00006884096450889727
-84.4	0.00006896675866364096
-84.3	0.00006909248216888711
-84.2	0.00006921813368517851
-84.1	0.00006934371186940749
-84.	0.00006946921537481203
-83.9	0.00006959464285097205
-83.8	0.00006971999294380556
-83.7	0.00006984526429556454
-83.6	0.00006997045554483121
-83.5	0.00007009556532651382
-83.4	0.00007022059227184274
-83.3	0.00007034553500836628
-83.2	0.00007047039215994649
-83.1	0.00007059516234675508
-83.	0.00007071984418526902
-82.9	0.00007084443628826642
-82.8	0.00007096893726482199
-82.7	0.00007109334572030275
-82.6	0.00007121766025636357
-82.5	0.00007134187947094264
-82.4	0.00007146600195825699
-82.3	0.0000715900263087978
-82.2	0.00007171395110932584
-82.1	0.00007183777494286674
-82.	0.00007196149638870614
-81.9	0.00007208511402238507
-81.8	0.00007220862641569496
-81.7	0.00007233203213667285
-81.6	0.00007245532974959625
-81.5	0.0000725785178149783
-81.4	0.00007270159488956265
-81.3	0.00007282455952631832
-81.2	0.00007294741027443457
-81.1	0.00007307014567931567
-81.	0.00007319276428257555
-80.9	0.00007331526462203254
-80.8	0.0000734376452317041
-80.7	0.00007355990464180102
-80.6	0.00007368204137872235
-80.5	0.00007380405396504954
-80.4	0.00007392594091954103
-80.3	0.00007404770075712646
-80.2	0.00007416933198890094
-80.1	0.00007429083312211949
-80.	0.00007441220266019085
-79.9	0.00007453343910267197
-79.8	0.00007465454094526182
-79.7	0.00007477550667979541
-79.6	0.00007489633479423787
-79.5	0.0000750170237726782
-79.4	0.00007513757209532319
-79.3	0.00007525797823849104
-79.2	0.00007537824067460523
-79.1	0.00007549835787218816
-79.	0.00007561832829585463
-78.9	0.00007573815040630545
-78.8	0.000075857822660321
-78.7	0.00007597734351075441
-78.6	0.00007609671140652516
-78.5	0.00007621592479261227
-78.4	0.00007633498211004751
-78.3	0.00007645388179590872
-78.2	0.00007657262228331274
-78.1	0.00007669120200140858
-78.	0.00007680961937537037
-77.9	0.00007692787282639049
-77.8	0.00007704596077167206
-77.7	0.00007716388162442213
-77.6	0.00007728163379384429
-77.5	0.0000773992156851313
-77.4	0.00007751662569945788
-77.3	0.00007763386223397316
-77.2	0.00007775092368179322
-77.1	0.00007786780843199361
-77.	0.00007798451486960167
-76.9	0.00007810104137558876
-76.8	0.00007821738632686292
-76.7	0.00007833354809626053
-76.6	0.00007844952505253892
-76.5	0.00007856531556036812
-76.4	0.00007868091798032313
-76.3	0.00007879633066887578
-76.2	0.00007891155197838652
-76.1	0.00007902658025709644
-76.	0.00007914141384911898
-75.9	0.00007925605109443158
-75.8	0.00007937049032886743
-75.7	0.00007948472988410696
-75.6	0.00007959876808766947
-75.5	0.00007971260326290449
-75.4	0.00007982623372898318
-75.3	0.00007993965780088994
-75.2	0.00008005287378941323
-75.1	0.00008016588000113719
-75.	0.0000802786747384326
-74.9	0.00008039125629944797
-74.8	0.0000805036229781007
-74.7	0.00008061577306406792
-74.6	0.00008072770484277749
-74.5	0.00008083941659539874
-74.4	0.00008095090659883338
-74.3	0.00008106217312570623
-74.2	0.00008117321444435571
-74.1	0.00008128402881882468
-74.	0.0000813946145088508
-73.9	0.00008150496976985715
-73.8	0.00008161509285294251
-73.7	0.0000817249820048719
-73.6	0.00008183463546806675
-73.5	0.00008194405148059514
-73.4	0.00008205322827616209
-73.3	0.00008216216408409954
-73.2	0.00008227085712935662
-73.1	0.0000823793056324895
-73.	0.00008248750780965125
-72.9	0.00008259546187258199
-72.8	0.0000827031660285986
-72.7	0.00008281061848058433
-72.6	0.00008291781742697888
-72.5	0.00008302476106176765
-72.4	0.00008313144757447168
-72.3	0.00008323787515013699
-72.2	0.00008334404196932414
-72.1	0.00008344994620809772
-72.	0.00008355558603801556
-71.9	0.00008366095962611826
-71.8	0.00008376606513491837
-71.7	0.00008387090072238952
-71.6	0.00008397546454195572
-71.5	0.00008407975474248043
-71.4	0.00008418376946825547
-71.3	0.00008428750685899037
-71.2	0.00008439096504980088
-71.1	0.00008449414217119819
-71.	0.00008459703634907765
-70.9	0.00008469964570470761
-70.8	0.0000848019683547182
-70.7	0.00008490400241108988
-70.6	0.0000850057459811423
-70.5	0.0000851071971675227
-70.4	0.00008520835406819467
-70.3	0.00008530921477642647
-70.2	0.00008540977738077959
-70.1	0.00008551003996509722
-70.	0.00008561000060849244
-69.9	0.00008570965738533679
-69.8	0.00008580900836524833
-69.7	0.00008590805161308012
-69.6	0.0000860067851889081
-69.5	0.00008610520714801957
-69.4	0.00008620331554090119
-69.3	0.00008630110841322696
-69.2	0.00008639858380584643
-69.1	0.00008649573975477258
-69.	0.00008659257429116989
-68.9	0.00008668908544134222
-68.8	0.00008678527122672064
-68.7	0.0000868811296638514
-68.6	0.00008697665876438382
-68.5	0.00008707185653505785
-68.4	0.0000871667209776921
-68.3	0.0000872612500891714
-68.2	0.00008735544186143461
-68.1	0.0000874492942814623
-68.	0.00008754280533126432
-67.9	0.0000876359729878675
-67.8	0.00008772879522330333
-67.69999999999999	0.00008782127000459535
-67.6	0.0000879133952937469
-67.5	0.00008800516904772857
-67.4	0.00008809658921846573
-67.3	0.00008818765375282613
-67.19999999999999	0.00008827836059260719
-67.1	0.00008836870767452368
-67.	0.00008845869293019503
-66.9	0.00008854831428613296
-66.8	0.00008863756966372866
-66.69999999999999	0.00008872645697924049
-66.6	0.00008881497414378116
-66.5	0.0000889031190633053
-66.4	0.00008899088963859688
-66.3	0.00008907828376525651
-66.19999999999999	0.00008916529933368888
-66.1	0.00008925193422909021
-66.	0.00008933818633143564
-65.9	0.00008942405351546662
-65.8	0.00008950953365067835
-65.69999999999999	0.00008959462460130717
-65.6	0.00008967932422631803
-65.5	0.00008976363037939192
-65.4	0.00008984754090891335
-65.3	0.00008993105365795776
-65.19999999999999	0.00009001416646427906
-65.1	0.0000900968771602971
-65.	0.00009017918357308527
-64.9	0.00009026108352435803
-64.8	0.00009034257483045838
-64.69999999999999	0.00009042365530234559
-64.6	0.00009050432274558277
-64.5	0.00009058457496032458
-64.4	0.00009066440974130486
-64.3	0.00009074382487782452
-64.19999999999999	0.00009082281815373907
-64.1	0.00009090138734744663
-64.	0.00009097953023187575
-63.9	0.0000910572445744733
-63.8	0.00009113452813719243
-63.699999999999996	0.00009121137867648042
-63.6	0.0000912877939432672
-63.5	0.00009136377168295289
-63.4	0.00009143930963539633
-63.3	0.00009151440553490331
-63.199999999999996	0.00009158905711021472
-63.1	0.00009166326208449502
-63.	0.00009173701817532071
-62.9	0.00009181032309466881
-62.8	0.00009188317454890539
-62.699999999999996	0.00009195557023877442
-62.6	0.00009202750785938632
-62.5	0.00009209898510020703
-62.4	0.00009216999964504669
-62.3	0.00009224054917204893
-62.199999999999996	0.0000923106313536798
-62.1	0.00009238024385671707
-62.	0.00009244938434223966
-61.9	0.00009251805046561682
-61.8	0.000092586239876498
-61.699999999999996	0.00009265395021880224
-61.599999999999994	0.0000927211791307081
-61.5	0.00009278792424464352
-61.4	0.00009285418318727592
-61.3	0.00009291995357950215
-61.199999999999996	0.00009298523303643903
-61.099999999999994	0.00009305001916741368
-61.	0.00009311430957595403
-60.9	0.00009317810185977964
-60.8	0.00009324139361079252
-60.699999999999996	0.00009330418241506813
-60.599999999999994	0.00009336646585284667
-60.5	0.0000934282414985242
-60.4	0.00009348950692064447
-60.3	0.0000935502596818904
-60.199999999999996	0.00009361049733907585
-60.099999999999994	0.00009367021744313797
-60.	0.00009372941753912911
-59.9	0.00009378809516620967
-59.8	0.00009384624785764014
-59.699999999999996	0.00009390387314077443
-59.599999999999994	0.00009396096853705267
-59.5	0.00009401753156199447
-59.4	0.00009407355972519247
-59.3	0.0000941290505303059
-59.199999999999996	0.00009418400147505455
-59.099999999999994	0.00009423841005121305
-59.	0.00009429227374460501
-58.9	0.00009434559003509783
-58.8	0.00009439835639659752
-58.699999999999996	0.00009445057029704392
-58.599999999999994	0.00009450222919840595
-58.5	0.00009455333055667745
-58.4	0.00009460387182187301
-58.3	0.00009465385043802427
-58.199999999999996	0.00009470326384317649
-58.099999999999994	0.00009475210946938518
-58.	0.00009480038474271344
-57.9	0.00009484808708322923
-57.8	0.00009489521390500316
-57.699999999999996	0.00009494176261610663
-57.599999999999994	0.00009498773061861005
-57.5	0.00009503311530858169
-57.4	0.00009507791407608675
-57.3	0.00009512212430518675
-57.199999999999996	0.00009516574337393927
-57.099999999999994	0.00009520876865439815
-57.	0.00009525119751261405
-56.9	0.00009529302730863515
-56.8	0.00009533425539650868
-56.699999999999996	0.00009537487912428246
-56.599999999999994	0.00009541489583400698
-56.5	0.00009545430286173795
-56.4	0.00009549309753753923
-56.3	0.00009553127718548614
-56.199999999999996	0.00009556883912366921
-56.099999999999994	0.0000956057806641985
-56.	0.00009564209911320827
-55.9	0.00009567779177086203
-55.8	0.00009571285593135834
-55.699999999999996	0.00009574728888293682
-55.599999999999994	0.00009578108790788474
-55.5	0.0000958142502825441
-55.4	0.00009584677327731935
-55.3	0.00009587865415668552
-55.199999999999996	0.0000959098901791967
-55.099999999999994	0.0000959404785974955
-55.	0.00009597041665832265
-54.9	0.00009599970160252735
-54.8	0.00009602833066507819
-54.699999999999996	0.00009605630107507462
-54.599999999999994	0.00009608361005575906
-54.5	0.00009611025482452936
-54.4	0.0000961362325929524
-54.3	0.0000961615405667778
-54.199999999999996	0.00009618617594595254
-54.099999999999994	0.00009621013592463609
-54.	0.0000962334176912164
-53.9	0.00009625601842832631
-53.8	0.00009627793531286084
-53.699999999999996	0.00009629916551599506
-53.599999999999994	0.00009631970620320268
-53.5	0.00009633955453427564
-53.4	0.0000963587076633438
-53.3	0.00009637716273889606
-53.199999999999996	0.00009639491690380192
-53.099999999999994	0.0000964119672953336
-53.	0.00009642831104518956
-52.9	0.00009644394527951815
-52.8	0.0000964588671189425
-52.699999999999996	0.00009647307367858608
-52.599999999999994	0.00009648656206809917
-52.5	0.00009649932939168607
-52.4	0.00009651137274813329
-52.3	0.00009652268923083874
-52.199999999999996	0.00009653327592784133
-52.099999999999994	0.00009654312992185229
-52.	0.00009655224829028644
-51.9	0.00009656062810529539
-51.8	0.00009656826643380101
-51.699999999999996	0.00009657516033753001
-51.599999999999994	0.00009658130687304995
-51.5	0.00009658670309180548
-51.4	0.00009659134604015635
-51.3	0.00009659523275941609
-51.199999999999996	0.0000965983602858918
-51.099999999999994	0.00009660072565092495
-51.	0.00009660232588093343
-50.9	0.00009660315799745474
-50.8	0.00009660321901718995
-50.699999999999996	0.00009660250595204928
-50.599999999999994	0.00009660101580919859
-50.5	0.00009659874559110701
-50.4	0.0000965956922955959
-50.3	0.00009659185291588904
-50.199999999999996	0.00009658722444066388
-50.099999999999994	0.00009658180385410434
-50.	0.00009657558813595455
-49.9	0.00009656857426157413
-49.8	0.00009656075920199491
-49.699999999999996	0.00009655213992397843
-49.599999999999994	0.00009654271339007546
-49.5	0.00009653247655868656
-49.4	0.000096521426384124
-49.3	0.0000965095598166753
-49.199999999999996	0.0000964968738026681
-49.099999999999994	0.00009648336528453642
-49.	0.00009646903120088862
-48.9	0.00009645386848657663
-48.8	0.00009643787407276699
-48.699999999999996	0.0000964210448870131
-48.599999999999994	0.0000964033778533294
-48.5	0.00009638486989226688
-48.4	0.00009636551792099041
-48.3	0.00009634531885335756
-48.199999999999996	0.00009632426959999929
-48.099999999999994	0.00009630236706840208
-48.	0.00009627960816299204
-47.9	0.00009625598978522057
-47.8	0.00009623150883365196
-47.699999999999996	0.00009620616220405273
-47.599999999999994	0.00009617994678948255
-47.5	0.00009615285948038756
-47.4	0.00009612489716469509
-47.3	0.00009609605672791041
-47.199999999999996	0.00009606633505321546
-47.099999999999994	0.00009603572902156959
-47.	0.0000960042355118122
-46.9	0.00009597185140076733
-46.8	0.00009593857356335052
-46.699999999999996	0.00009590439887267749
-46.599999999999994	0.00009586932420017509
-46.5	0.0000958333464156943
-46.4	0.00009579646238762546
-46.3	0.00009575866898301552
-46.199999999999996	0.00009571996306768789
-46.099999999999994	0.00009568034150636394
-46.	0.00009563980116278733
-45.9	0.00009559833889985046
-45.8	0.00009555595157972324
-45.699999999999996	0.00009551263606398405
-45.599999999999994	0.00009546838921375354
-45.5	0.00009542320788983055
-45.4	0.00009537708895283049
-45.3	0.00009533002926332643
-45.199999999999996	0.00009528202568199258
-45.099999999999994	0.00009523307506975026
-45.	0.00009518317428791675
-44.9	0.00009513232019835657
-44.8	0.00009508050966363532
-44.699999999999996	0.00009502773954717661
-44.599999999999994	0.0000949740067134214
-44.5	0.00009491930802799018
-44.4	0.00009486364035784809
-44.3	0.00009480700057147287
-44.199999999999996	0.00009474938553902538
-44.099999999999994	0.00009469079213252371
-44.	0.00009463121722601937
-43.9	0.00009457065769577741
-43.8	0.00009450911042045879
-43.699999999999996	0.00009444657228130631
-43.599999999999994	0.00009438304016233345
-43.5	0.00009431851095051638
-43.4	0.00009425298153598924
-43.3	0.00009418644881224259
-43.199999999999996	0.00009411890967632508
-43.099999999999994	0.00009405036102904856
-43.	0.00009398079977519642
-42.9	0.0000939102228237353
-42.8	0.00009383862708803046
-42.699999999999996	0.00009376600948606423
-42.599999999999994	0.00009369236694065852
-42.5	0.00009361769637970017
-42.4	0.00009354199473637055
-42.3	0.00009346525894937849
-42.199999999999996	0.00009338748596319698
-42.099999999999994	0.00009330867272830333
-42.	0.00009322881620142379
-41.9	0.00009314791334578097
-41.8	0.00009306596113134605
-41.699999999999996	0.00009298295653509436
-41.599999999999994	0.00009289889654126506
-41.5	0.00009281377814162487
-41.4	0.0000927275983357356
-41.3	0.00009264035413122609
-41.199999999999996	0.00009255204254406803
-41.099999999999994	0.00009246266059885601
-41.	0.00009237220532909188
-40.9	0.0000922806737774732
-40.8	0.00009218806299618621
-40.699999999999996	0.00009209437004720282
-40.599999999999994	0.00009199959200258259
-40.5	0.00009190372594477842
-40.4	0.0000918067689669473
-40.3	0.00009170871817326546
-40.199999999999996	0.0000916095706792479
-40.099999999999994	0.00009150932361207294
-40.	0.000091407974110911
-39.9	0.00009130551932725861
-39.8	0.00009120195642527684
-39.699999999999996	0.00009109728258213464
-39.599999999999994	0.00009099149498835712
-39.5	0.00009088459084817896
-39.4	0.00009077656737990223
-39.3	0.00009066742181625993
-39.199999999999996	0.00009055715140478404
-39.099999999999994	0.00009044575340817915
-39.	0.00009033322510470078
-38.9	0.00009021956378853959
-38.8	0.00009010476677021005
-38.699999999999996	0.0000899888313769452
-38.599999999999994	0.0000898717549530963
-38.5	0.00008975353486053815
-38.4	0.00008963416847907965
-38.3	0.00008951365320688024
-38.199999999999996	0.00008939198646087152
-38.099999999999994	0.00008926916567718486
-38.	0.00008914518831158434
-37.9	0.00008902005183990567
-37.8	0.00008889375375850093
-37.699999999999996	0.00008876629158468879
-37.599999999999994	0.00008863766285721081
-37.5	0.00008850786513669404
-37.4	0.00008837689600611867
-37.3	0.0000882447530712928
-37.199999999999996	0.00008811143396133225
-37.099999999999994	0.00008797693632914746
-37.	0.00008784125785193555
-36.9	0.00008770439623167949
-36.8	0.0000875663491956532
-36.699999999999996	0.00008742711449693246
-36.599999999999994	0.00008728668991491322
-36.5	0.00008714507325583527
-36.4	0.000087002262353313
-36.3	0.00008685825506887263
-36.199999999999996	0.00008671304929249552
-36.099999999999994	0.00008656664294316855
-36.	0.00008641903396944099
-35.89999999999999	0.00008627022034998797
-35.8	0.00008612020009418065
-35.7	0.0000859689712426634
-35.599999999999994	0.00008581653186793749
-35.5	0.00008566288007495163
-35.39999999999999	0.00008550801400169979
-35.3	0.00008535193181982569
-35.2	0.00008519463173523393
-35.099999999999994	0.00008503611198870878
-35.	0.00008487637085653957
-34.89999999999999	0.00008471540665115339
-34.8	0.0000845532177217548
-34.7	0.00008438980245497258
-34.599999999999994	0.00008422515927551422
-34.5	0.00008405928664682684
-34.39999999999999	0.00008389218307176607
-34.3	0.00008372384709327184
-34.2	0.00008355427729505175
-34.099999999999994	0.00008338347230227141
-34.	0.00008321143078225291
-33.89999999999999	0.00008303815144517963
-33.8	0.00008286363304480963
-33.7	0.00008268787437919573
-33.599999999999994	0.00008251087429141338
-33.5	0.00008233263167029606
-33.39999999999999	0.00008215314545117827
-33.3	0.00008197241461664578
-33.2	0.00008179043819729391
-33.099999999999994	0.00008160721527249297
-33.	0.00008142274497116185
-32.89999999999999	0.00008123702647254857
-32.8	0.00008105005900701907
-32.7	0.00008086184185685335
-32.599999999999994	0.0000806723743570493
-32.5	0.00008048165589613437
-32.39999999999999	0.00008028968591698455
-32.3	0.0000800964639176517
-32.2	0.00007990198945219763
-32.099999999999994	0.00007970626213153677
-32.	0.00007950928162428601
-31.89999999999999	0.00007931104765762226
-31.799999999999997	0.00007911156001814791
-31.700000000000003	0.00007891081855276356
-31.599999999999994	0.00007870882316954894
-31.5	0.00007850557383865103
-31.39999999999999	0.00007830107059317984
-31.299999999999997	0.00007809531353011214
-31.200000000000003	0.0000778883028112023
-31.099999999999994	0.00007768003866390098
-31.	0.0000774705213822814
-30.89999999999999	0.00007725975132797282
-30.799999999999997	0.000077047728931102
-30.700000000000003	0.00007683445469124122
-30.599999999999994	0.00007661992917836482
-30.5	0.00007640415303381221
-30.39999999999999	0.00007618712697125857
-30.299999999999997	0.00007596885177769287
-30.200000000000003	0.00007574932831440269
-30.099999999999994	0.0000755285575179669
-30.	0.00007530654040125495
-29.89999999999999	0.00007508327805443297
-29.799999999999997	0.00007485877164597766
-29.700000000000003	0.0000746330224236963
-29.599999999999994	0.00007440603171575412
-29.5	0.00007417780093170818
-29.39999999999999	0.00007394833156354789
-29.299999999999997	0.00007371762518674245
-29.200000000000003	0.00007348568346129439
-29.099999999999994	0.00007325250813279988
-29.	0.00007301810103351535
-28.89999999999999	0.00007278246408342991
-28.799999999999997	0.00007254559929134455
-28.700000000000003	0.00007230750875595692
-28.599999999999994	0.00007206819466695189
-28.5	0.00007182765930609865
-28.39999999999999	0.00007158590504835257
-28.299999999999997	0.00007134293436296308
-28.200000000000003	0.00007109874981458702
-28.099999999999994	0.00007085335406440691
-28.	0.00007060674987125482
-27.89999999999999	0.00007035894009274073
-27.799999999999997	0.0000701099276863863
-27.700000000000003	0.00006985971571076256
-27.599999999999994	0.0000696083073266329
-27.5	0.0000693557057981
-27.39999999999999	0.00006910191449375679
-27.299999999999997	0.00006884693688784191
-27.200000000000003	0.00006859077656139838
-27.099999999999994	0.00006833343720343647
-27.	0.0000680749226120996
-26.89999999999999	0.00006781523669583349
-26.799999999999997	0.00006755438347455877
-26.700000000000003	0.00006729236708084564
-26.599999999999994	0.00006702919176109173
-26.5	0.00006676486187670224
-26.39999999999999	0.00006649938190527193
-26.299999999999997	0.00006623275644176922
-26.200000000000003	0.00006596499019972183
-26.099999999999994	0.00006569608801240376
-26.	0.00006542605483402387
-25.89999999999999	0.00006515489574091455
-25.799999999999997	0.00006488261593272155
-25.700000000000003	0.00006460922073359405
-25.599999999999994	0.00006433471559337458
-25.5	0.00006405910608878879
-25.39999999999999	0.00006378239792463474
-25.299999999999997	0.00006350459693497125
-25.200000000000003	0.00006322570908430496
-25.099999999999994	0.000062945740468776
-25.	0.00006266469731734212
-24.89999999999999	0.0000623825859929599
-24.799999999999997	0.00006209941299376442
-24.700000000000003	0.00006181518495424517
-24.599999999999994	0.00006152990864641943
-24.5	0.00006124359098100174
-24.39999999999999	0.000060956239008569355
-24.299999999999997	0.000060667859920723794
-24.200000000000003	0.00006037846105124704
-24.099999999999994	0.00006008804987725312
-24.	0.00005979663402033413
-23.89999999999999	0.000059504221247699975
-23.799999999999997	0.000059210819473312136
-23.700000000000003	0.000058916436759010614
-23.599999999999994	0.00005862108131563325
-23.5	0.00005832476150412816
-23.39999999999999	0.000058027485836657314
-23.299999999999997	0.00005772926297769198
-23.19999999999999	0.00005743010174509896
-23.099999999999994	0.00005713001111121761
-23.	0.00005682900020392636
-22.89999999999999	0.00005652707830769931
-22.799999999999997	0.00005622425486465163
-22.69999999999999	0.000055920539475573195
-22.599999999999994	0.00005561594190095102
-22.5	0.00005531047206197808
-22.39999999999999	0.00005500414004155017
-22.299999999999997	0.00005469695608524864
-22.19999999999999	0.00005438893060230884
-22.099999999999994	0.00005408007416657453
-22.	0.00005377039751743642
-21.89999999999999	0.00005345991156075527
-21.799999999999997	0.000053148627369768725
-21.69999999999999	0.000052836556185980715
-21.599999999999994	0.000052523709420033994
-21.5	0.0000522100986525638
-21.39999999999999	0.00005189573563503354
-21.299999999999997	0.000051580632290550576
-21.19999999999999	0.000051264800714662295
-21.099999999999994	0.000050948253176131644
-21.	0.00005063100211769126
-20.89999999999999	0.000050313060156775765
-20.799999999999997	0.00004999444008623214
-20.69999999999999	0.000049675154875005854
-20.599999999999994	0.00004935521766880454
-20.5	0.00004903464179073599
-20.39999999999999	0.000048713440741921765
-20.299999999999997	0.00004839162820208512
-20.19999999999999	0.000048069218030111784
-20.099999999999994	0.00004774622426458436
-20.	0.00004742266112428829
-19.89999999999999	0.00004709854300868971
-19.799999999999997	0.000046773884498383973
-19.69999999999999	0.0000464487003555141
-19.599999999999994	0.000046123005524158996
-19.5	0.0000457968151306898
-19.39999999999999	0.00004547014448409478
-19.299999999999997	0.00004514300907627111
-19.19999999999999	0.000044815424582283174
-19.099999999999994	0.00004448740686058705
-19.	0.00004415897195321967
-18.89999999999999	0.00004383013608595251
-18.799999999999997	0.000043500915668409274
-18.69999999999999	0.00004317132729414572
-18.599999999999994	0.00004284138774069262
-18.5	0.00004251111396955937
-18.39999999999999	0.00004218052312619891
-18.299999999999997	0.000041849632539932534
-18.19999999999999	0.00004151845972383362
-18.099999999999994	0.000041187022374570706
-18.	0.000040855338372207316
-17.89999999999999	0.00004052342577996009
-17.799999999999997	0.000040191302843912466
-17.69999999999999	0.00003985898799268427
-17.599999999999994	0.0000395264998370566
-17.5	0.00003919385716955033
-17.39999999999999	0.000038861078963958696
-17.299999999999997	0.00003852818437483275
-17.19999999999999	0.000038195192736918286
-17.099999999999994	0.00003786212356454517
-17.	0.0000375289965509666
-16.89999999999999	0.000037195831567649035
-16.799999999999997	0.00003686264866351121
-16.69999999999999	0.00003652946806411196
-16.599999999999994	0.000036196310170786316
-16.5	0.00003586319555972874
-16.39999999999999	0.000035530144981023294
-16.299999999999997	0.00003519717935762018
-16.19999999999999	0.000034864319784257394
-16.099999999999994	0.00003453158752632774
-16.	0.000034199004018689884
-15.899999999999991	0.00003386659086442319
-15.799999999999997	0.00003353436983352618
-15.699999999999989	0.00003320236286155668
-15.599999999999994	0.00003287059204821509
-15.5	0.000032539079655868315
-15.399999999999991	0.00003220784810801523
-15.299999999999997	0.00003187691998769262
-15.199999999999989	0.000031546318035820734
-15.099999999999994	0.000031216065149489035
-15.	0.00003088618438018032
-14.899999999999991	0.00003055669893193415
-14.799999999999997	0.000030227632159448287
-14.699999999999989	0.000029899007566117684
-14.599999999999994	0.000029570848802011706
-14.5	0.00002924317966178746
-14.399999999999991	0.000028916024082540773
-14.299999999999997	0.000028589406141593444
-14.199999999999989	0.00002826335005421618
-14.099999999999994	0.000027937880171288186
-14.	0.00002761302097689187
-13.899999999999991	0.00002728879708584319
-13.799999999999997	0.000026965233241157572
-13.699999999999989	0.000026642354311450137
-13.599999999999994	0.000026320185288271907
-13.5	0.000025998751283379892
-13.399999999999991	0.000025678077525942402
-13.299999999999997	0.000025358189359679348
-13.199999999999989	0.000025039112239936318
-13.099999999999994	0.00002472087173069424
-13.	0.0000244034935015131
-12.899999999999991	0.000024087003324410647
-12.799999999999997	0.000023771427070676142
-12.699999999999989	0.000023456790707618437
-12.599999999999994	0.000023143120295249983
-12.5	0.000022830441982905336
-12.399999999999991	0.00002251878200579584
-12.299999999999997	0.000022208166681499733
-12.199999999999989	0.0000218986224063882
-12.099999999999994	0.00002159017565198833
-12.	0.00002128285296128206
-11.899999999999991	0.000020976680944942923
-11.799999999999997	0.00002067168627751008
-11.699999999999989	0.000020367895693500163
-11.599999999999994	0.00002006533598345817
-11.5	0.00001976403398994685
-11.399999999999991	0.000019464016603476076
-11.299999999999997	0.000019165310758372503
-11.199999999999989	0.000018867943428589778
-11.099999999999994	0.000018571941623460935
-11.	0.000018277332383392414
-10.899999999999991	0.000017984142775501663
-10.799999999999997	0.000017692399889198682
-10.699999999999989	0.000017402130831711808
-10.599999999999994	0.00001711336272355983
-10.5	0.000016826122693969972
-10.399999999999991	0.000016540437876243796
-10.299999999999997	0.00001625633540307182
-10.199999999999989	0.000015973842401796974
-10.099999999999994	0.000015692985989629635
-10.	0.00001541379326881357
-9.899999999999991	0.00001513629132174543
-9.799999999999997	0.000014860507206048183
-9.699999999999989	0.000014586467949599743
-9.599999999999994	0.000014314200545518618
-9.5	0.00001404373194710711
-9.399999999999991	0.000013775089062754174
-9.299999999999997	0.000013508298750799048
-9.199999999999989	0.000013243387814356571
-9.099999999999994	0.000012980382996106842
-9.	0.000012719310973049301
-8.899999999999991	0.000012460198351224035
-8.799999999999997	0.000012203071660401246
-8.699999999999989	0.000011947957348740268
-8.599999999999994	0.000011694881777420727
-8.5	0.000011443871215246311
-8.399999999999991	0.00001119495183322397
-8.299999999999997	0.000010948149699119734
-8.199999999999989	0.000010703490771992756
-8.099999999999994	0.000010461000896710205
-8.	0.000010220705798443777
-7.8999999999999915	9.982631077150727e-6
-7.799999999999997	9.746802202040826e-6
-7.699999999999989	9.513244506030914e-6
-7.599999999999994	9.281983180189927e-6
-7.5	9.053043268175334e-6
-7.3999999999999915	8.826449660663786e-6
-7.299999999999997	8.602227089777873e-6
-7.199999999999989	8.380400123510563e-6
-7.099999999999994	8.160993160150316e-6
-7.	7.944030422708095e-6
-6.8999999999999915	7.729535953349065e-6
-6.799999999999997	7.51753360783098e-6
-6.699999999999989	7.30804704995104e-6
-6.599999999999994	7.101099746004248e-6
-6.5	6.896714959254513e-6
-6.3999999999999915	6.694915744421574e-6
-6.299999999999997	6.49572494218559e-6
-6.199999999999989	6.299165173711458e-6
-6.099999999999994	6.105258835195823e-6
-6.	5.914028092438184e-6
-5.8999999999999915	5.72549487543912e-6
-5.799999999999997	5.539680873027651e-6
-5.699999999999989	5.3566075275197695e-6
-5.599999999999994	5.176296029411106e-6
-5.5	4.998767312105274e-6
-5.3999999999999915	4.824042046680841e-6
-5.299999999999997	4.652140636698982e-6
-5.199999999999989	4.483083213053866e-6
-5.099999999999994	4.316889628868726e-6
-5.	4.153579454439182e-6
-4.8999999999999915	3.993171972226663e-6
-4.799999999999997	3.835686171904073e-6
-4.699999999999989	3.6811407454556212e-6
-4.599999999999994	3.529554082333783e-6
-4.5	3.3809442646748758e-6
-4.3999999999999915	3.235329062576101e-6
-4.299999999999997	3.0927259294359814e-6
-4.199999999999989	2.9531519973603073e-6
-4.099999999999994	2.8166240726361556e-6
-4.	2.6831586312756406e-6
-3.8999999999999915	2.5527718146320047e-6
-3.799999999999997	2.425479425089929e-6
-3.6999999999999886	2.3012969218320244e-6
-3.5999999999999943	2.180239416683997e-6
-3.5	2.062321670039995e-6
-3.3999999999999915	1.9475580868705517e-6
-3.299999999999997	1.8359627128149697e-6
-3.1999999999999886	1.7275492303598669e-6
-3.0999999999999943	1.6223309551062307e-6
-3.	1.5203208321263551e-6
-2.8999999999999915	1.4215314324128762e-6
-2.799999999999997	1.3259749494215246e-6
-2.6999999999999886	1.233663195709237e-6
-2.5999999999999943	1.14460759966964e-6
-2.5	1.0588192023671775e-6
-2.3999999999999915	9.763086544718316e-7
-2.299999999999997	8.970862132958513e-7
-2.1999999999999886	8.211617399339238e-7
-2.0999999999999943	7.485446965085155e-7
-2.	6.792441435214906e-7
-1.8999999999999915	6.132687373136437e-7
-1.7999999999999972	5.506267276333462e-7
-1.6999999999999886	4.913259553154811e-7
-1.5999999999999943	4.3537385007210956e-7
-1.5	3.8277742839575383e-7
-1.3999999999999915	3.3354329157660067e-7
-1.2999999999999972	2.8767762383458347e-7
-1.1999999999999886	2.4518619056725175e-7
-1.0999999999999943	2.0607433671452208e-7
-1.	1.7034698524097347e-7
-0.8999999999999915	1.3800863573664764e-7
-0.7999999999999972	1.0906336313701644e-7
-0.6999999999999886	8.351481656276365e-8
-0.5999999999999943	6.136621828009768e-8
-0.5	4.262036278202399e-8
-0.3999999999999915	2.727961599116186e-8
-0.29999999999999716	1.5345914584480907e-8
-0.19999999999998863	6.820765440305605e-9
-0.09999999999999432	1.7052452079270364e-9
0.	0.
0.10000000000000853	1.7052452079275211e-9
0.20000000000000284	6.820765440306574e-9
0.30000000000001137	1.5345914584482363e-8
0.4000000000000057	2.72796159911638e-8
0.5	4.262036278202399e-8
0.6000000000000085	6.13662182801006e-8
0.7000000000000028	8.351481656276705e-8
0.8000000000000114	1.0906336313702032e-7
0.9000000000000057	1.38008635736652e-7
1.	1.7034698524097347e-7
1.1000000000000085	2.060743367145274e-7
1.2000000000000028	2.451861905672576e-7
1.3000000000000114	2.8767762383458977e-7
1.4000000000000057	3.335432915766074e-7
1.5	3.8277742839575383e-7
1.6000000000000085	4.353738500721173e-7
1.7000000000000028	4.913259553154894e-7
1.8000000000000114	5.50626727633355e-7
1.9000000000000057	6.132687373136529e-7
2.	6.792441435214906e-7
2.1000000000000085	7.485446965085257e-7
2.200000000000003	8.211617399339343e-7
2.3000000000000114	8.970862132958624e-7
2.4000000000000057	9.763086544718432e-7
2.5	1.0588192023671775e-6
2.6000000000000085	1.1446075996696528e-6
2.700000000000003	1.2336631957092498e-6
2.8000000000000114	1.3259749494215382e-6
2.9000000000000057	1.4215314324128883e-6
3.	1.5203208321263551e-6
3.1000000000000085	1.6223309551062457e-6
3.200000000000003	1.7275492303598823e-6
3.3000000000000114	1.8359627128149856e-6
3.4000000000000057	1.9475580868705678e-6
3.5	2.062321670039995e-6
3.6000000000000085	2.1802394166840144e-6
3.700000000000003	2.301296921832042e-6
3.8000000000000114	2.425479425089948e-6
3.9000000000000057	2.5527718146320233e-6
4.	2.6831586312756406e-6
4.1000000000000085	2.8166240726361725e-6
4.200000000000003	2.953151997360328e-6
4.300000000000011	3.0927259294360017e-6
4.400000000000006	3.2353290625761213e-6
4.5	3.3809442646748758e-6
4.6000000000000085	3.529554082333801e-6
4.700000000000003	3.6811407454556395e-6
4.800000000000011	3.835686171904096e-6
4.900000000000006	3.993171972226686e-6
5.	4.153579454439182e-6
5.1000000000000085	4.316889628868749e-6
5.200000000000003	4.48308321305389e-6
5.300000000000011	4.6521406366990075e-6
5.400000000000006	4.824042046680866e-6
5.5	4.998767312105274e-6
5.6000000000000085	5.176296029411127e-6
5.700000000000003	5.3566075275197966e-6
5.800000000000011	5.5396808730276786e-6
5.900000000000006	5.7254948754391466e-6
6.	5.914028092438184e-6
6.1000000000000085	6.105258835195852e-6
6.200000000000003	6.299165173711488e-6
6.300000000000011	6.495724942185613e-6
6.400000000000006	6.694915744421602e-6
6.5	6.896714959254513e-6
6.6000000000000085	7.1010997460042794e-6
6.700000000000003	7.3080470499510715e-6
6.800000000000011	7.517533607831011e-6
6.900000000000006	7.729535953349098e-6
7.	7.944030422708095e-6
7.1000000000000085	8.160993160150348e-6
7.200000000000003	8.380400123510597e-6
7.300000000000011	8.602227089777907e-6
7.400000000000006	8.82644966066382e-6
7.5	9.053043268175334e-6
7.6000000000000085	9.281983180189963e-6
7.700000000000003	9.51324450603094e-6
7.800000000000011	9.74680220204086e-6
7.900000000000006	9.98263107715076e-6
8.	0.000010220705798443777
8.100000000000009	0.00001046100089671023
8.200000000000003	0.000010703490771992795
8.300000000000011	0.00001094814969911976
8.400000000000006	0.000011194951833223997
8.5	0.000011443871215246311
8.600000000000009	0.000011694881777420764
8.700000000000003	0.00001194795734874031
8.800000000000011	0.000012203071660401283
8.900000000000006	0.000012460198351224074
9.	0.000012719310973049301
9.100000000000009	0.000012980382996106883
9.200000000000003	0.000013243387814356612
9.300000000000011	0.000013508298750799086
9.400000000000006	0.000013775089062754216
9.5	0.00001404373194710711
9.600000000000009	0.000014314200545518658
9.700000000000003	0.000014586467949599787
9.800000000000011	0.000014860507206048227
9.900000000000006	0.000015136291321745458
10.	0.00001541379326881357
10.100000000000009	0.00001569298598962968
10.200000000000003	0.000015973842401797022
10.300000000000011	0.000016256335403071864
10.400000000000006	0.00001654043787624384
10.5	0.000016826122693969972
10.600000000000009	0.000017113362723559878
10.700000000000003	0.000017402130831711855
10.800000000000011	0.000017692399889198726
10.900000000000006	0.000017984142775501707
11.	0.000018277332383392414
11.100000000000009	0.000018571941623460982
11.200000000000003	0.00001886794342858983
11.300000000000011	0.00001916531075837253
11.400000000000006	0.0000194640166034761
11.5	0.00001976403398994685
11.600000000000009	0.00002006533598345822
11.700000000000003	0.000020367895693500194
11.800000000000011	0.00002067168627751011
11.900000000000006	0.000020976680944942974
12.	0.00002128285296128206
12.100000000000009	0.000021590175651988382
12.200000000000003	0.000021898622406388252
12.300000000000011	0.00002220816668149978
12.400000000000006	0.00002251878200579589
12.5	0.000022830441982905336
12.600000000000009	0.000023143120295250014
12.700000000000003	0.000023456790707618488
12.800000000000011	0.000023771427070676197
12.900000000000006	0.000024087003324410698
13.	0.0000244034935015131
13.100000000000009	0.000024720871730694293
13.200000000000003	0.00002503911223993634
13.300000000000011	0.000025358189359679402
13.400000000000006	0.000025678077525942453
13.5	0.000025998751283379892
13.600000000000009	0.00002632018528827196
13.700000000000003	0.00002664235431145019
13.800000000000011	0.000026965233241157603
13.900000000000006	0.00002728879708584325
14.	0.00002761302097689187
14.100000000000009	0.000027937880171288244
14.200000000000003	0.000028263350054216235
14.300000000000011	0.0000285894061415935
14.400000000000006	0.000028916024082540834
14.5	0.00002924317966178746
14.600000000000009	0.000029570848802011743
14.700000000000003	0.00002989900756611775
14.800000000000011	0.000030227632159448324
14.900000000000006	0.000030556698931934176
15.	0.00003088618438018032
15.100000000000009	0.00003121606514948909
15.200000000000003	0.000031546318035820795
15.300000000000011	0.00003187691998769267
15.400000000000006	0.00003220784810801526
15.5	0.000032539079655868315
15.600000000000009	0.00003287059204821515
15.700000000000003	0.00003320236286155674
15.800000000000011	0.00003353436983352624
15.900000000000006	0.00003386659086442325
16.	0.000034199004018689884
16.10000000000001	0.0000345315875263278
16.200000000000003	0.00003486431978425742
16.30000000000001	0.00003519717935762025
16.400000000000006	0.000035530144981023335
16.5	0.00003586319555972874
16.60000000000001	0.00003619631017078638
16.700000000000003	0.00003652946806411199
16.80000000000001	0.00003686264866351124
16.900000000000006	0.000037195831567649055
17.	0.0000375289965509666
17.10000000000001	0.0000378621235645452
17.200000000000003	0.000038195192736918306
17.30000000000001	0.00003852818437483281
17.400000000000006	0.000038861078963958764
17.5	0.00003919385716955033
17.60000000000001	0.00003952649983705666
17.700000000000003	0.000039858987992684325
17.80000000000001	0.00004019130284391253
17.900000000000006	0.00004052342577996015
18.	0.000040855338372207316
18.10000000000001	0.000041187022374570726
18.200000000000003	0.00004151845972383368
18.30000000000001	0.00004184963253993257
18.400000000000006	0.000042180523126198934
18.5	0.00004251111396955937
18.60000000000001	0.000042841387740692634
18.700000000000003	0.00004317132729414574
18.80000000000001	0.000043500915668409314
18.900000000000006	0.00004383013608595257
19.	0.00004415897195321967
19.10000000000001	0.00004448740686058708
19.200000000000003	0.000044815424582283194
19.30000000000001	0.00004514300907627114
19.400000000000006	0.00004547014448409485
19.5	0.0000457968151306898
19.60000000000001	0.00004612300552415902
19.700000000000003	0.000046448700355514115
19.80000000000001	0.00004677388449838401
19.900000000000006	0.00004709854300868973
20.	0.00004742266112428829
20.10000000000001	0.00004774622426458443
20.200000000000003	0.00004806921803011185
20.30000000000001	0.000048391628202085164
20.400000000000006	0.000048713440741921806
20.5	0.00004903464179073599
20.60000000000001	0.00004935521766880461
20.700000000000003	0.000049675154875005915
20.80000000000001	0.000049994440086232155
20.900000000000006	0.0000503130601567758
21.	0.00005063100211769126
21.10000000000001	0.00005094825317613172
21.200000000000003	0.000051264800714662356
21.30000000000001	0.000051580632290550644
21.400000000000006	0.00005189573563503357
21.5	0.0000522100986525638
21.60000000000001	0.00005252370942003402
21.700000000000003	0.00005283655618598079
21.80000000000001	0.00005314862736976879
21.900000000000006	0.000053459911560755337
22.	0.00005377039751743642
22.10000000000001	0.00005408007416657456
22.200000000000003	0.000054388930602308905
22.30000000000001	0.00005469695608524867
22.400000000000006	0.000055004140041550205
22.5	0.00005531047206197808
22.60000000000001	0.00005561594190095105
22.700000000000003	0.000055920539475573256
22.80000000000001	0.00005622425486465164
22.900000000000006	0.00005652707830769933
23.	0.00005682900020392636
23.10000000000001	0.00005713001111121762
23.200000000000003	0.00005743010174509899
23.30000000000001	0.000057729262977692014
23.400000000000006	0.00005802748583665734
23.5	0.00005832476150412816
23.60000000000001	0.00005862108131563328
23.700000000000003	0.000058916436759010614
23.80000000000001	0.00005921081947331216
23.900000000000006	0.000059504221247699996
24.	0.00005979663402033413
24.10000000000001	0.00006008804987725315
24.200000000000003	0.00006037846105124704
24.30000000000001	0.00006066785992072383
24.400000000000006	0.000060956239008569376
24.5	0.00006124359098100174
24.60000000000001	0.00006152990864641946
24.700000000000003	0.00006181518495424517
24.80000000000001	0.00006209941299376445
24.900000000000006	0.00006238258599295994
25.	0.00006266469731734212
25.10000000000001	0.00006294574046877607
25.200000000000003	0.00006322570908430496
25.30000000000001	0.00006350459693497134
25.400000000000006	0.0000637823979246348
25.5	0.00006405910608878879
25.60000000000001	0.00006433471559337462
25.700000000000003	0.00006460922073359405
25.80000000000001	0.00006488261593272158
25.900000000000006	0.00006515489574091457
26.	0.00006542605483402387
26.10000000000001	0.0000656960880124038
26.200000000000003	0.00006596499019972183
26.30000000000001	0.00006623275644176925
26.400000000000006	0.00006649938190527196
26.5	0.00006676486187670224
26.60000000000001	0.00006702919176109174
26.700000000000003	0.00006729236708084564
26.80000000000001	0.00006755438347455879
26.900000000000006	0.00006781523669583352
27.	0.0000680749226120996
27.10000000000001	0.0000683334372034365
27.200000000000003	0.00006859077656139838
27.30000000000001	0.00006884693688784194
27.400000000000006	0.00006910191449375682
27.5	0.0000693557057981
27.60000000000001	0.00006960830732663292
27.700000000000003	0.00006985971571076256
27.80000000000001	0.00007010992768638633
27.900000000000006	0.00007035894009274079
28.	0.00007060674987125482
28.099999999999994	0.00007085335406440691
28.200000000000017	0.00007109874981458706
28.30000000000001	0.00007134293436296312
28.400000000000006	0.00007158590504835261
28.5	0.00007182765930609865
28.599999999999994	0.00007206819466695189
28.700000000000017	0.00007230750875595693
28.80000000000001	0.0000725455992913446
28.900000000000006	0.00007278246408342995
29.	0.00007301810103351535
29.099999999999994	0.00007325250813279988
29.200000000000017	0.0000734856834612944
29.30000000000001	0.00007371762518674248
29.400000000000006	0.00007394833156354793
29.5	0.00007417780093170818
29.599999999999994	0.00007440603171575412
29.700000000000017	0.00007463302242369632
29.80000000000001	0.00007485877164597769
29.900000000000006	0.00007508327805443299
30.	0.00007530654040125495
30.099999999999994	0.0000755285575179669
30.200000000000017	0.00007574932831440272
30.30000000000001	0.00007596885177769288
30.400000000000006	0.0000761871269712586
30.5	0.00007640415303381221
30.599999999999994	0.00007661992917836482
30.700000000000017	0.00007683445469124125
30.80000000000001	0.00007704772893110201
30.900000000000006	0.00007725975132797286
31.	0.0000774705213822814
31.099999999999994	0.00007768003866390098
31.200000000000017	0.00007788830281120231
31.30000000000001	0.00007809531353011218
31.400000000000006	0.00007830107059317987
31.5	0.00007850557383865103
31.599999999999994	0.00007870882316954894
31.700000000000017	0.00007891081855276359
31.80000000000001	0.0000791115600181479
31.900000000000006	0.00007931104765762229
32.	0.00007950928162428601
32.099999999999994	0.00007970626213153677
32.20000000000002	0.00007990198945219767
32.30000000000001	0.00008009646391765173
32.400000000000006	0.00008028968591698458
32.5	0.00008048165589613437
32.599999999999994	0.0000806723743570493
32.70000000000002	0.00008086184185685338
32.80000000000001	0.0000810500590070191
32.900000000000006	0.00008123702647254857
33.	0.00008142274497116185
33.099999999999994	0.00008160721527249297
33.20000000000002	0.00008179043819729395
33.30000000000001	0.00008197241461664579
33.400000000000006	0.00008215314545117827
33.5	0.00008233263167029606
33.599999999999994	0.00008251087429141338
33.70000000000002	0.00008268787437919575
33.80000000000001	0.00008286363304480968
33.900000000000006	0.00008303815144517967
34.	0.00008321143078225291
34.099999999999994	0.00008338347230227141
34.20000000000002	0.00008355427729505174
34.30000000000001	0.00008372384709327185
34.400000000000006	0.00008389218307176608
34.5	0.00008405928664682684
34.599999999999994	0.00008422515927551422
34.70000000000002	0.00008438980245497261
34.80000000000001	0.00008455321772175478
34.900000000000006	0.0000847154066511534
35.	0.00008487637085653957
35.099999999999994	0.00008503611198870878
35.20000000000002	0.00008519463173523396
35.30000000000001	0.00008535193181982572
35.400000000000006	0.00008550801400169982
35.5	0.00008566288007495163
35.599999999999994	0.00008581653186793749
35.70000000000002	0.00008596897124266346
35.80000000000001	0.00008612020009418068
35.900000000000006	0.000086270220349988
36.	0.00008641903396944099
36.099999999999994	0.00008656664294316855
36.20000000000002	0.00008671304929249554
36.30000000000001	0.00008685825506887264
36.400000000000006	0.000087002262353313
36.5	0.00008714507325583527
36.599999999999994	0.00008728668991491322
36.70000000000002	0.00008742711449693247
36.80000000000001	0.00008756634919565318
36.900000000000006	0.00008770439623167953
37.	0.00008784125785193555
37.099999999999994	0.00008797693632914746
37.20000000000002	0.00008811143396133229
37.30000000000001	0.0000882447530712928
37.400000000000006	0.00008837689600611866
37.5	0.00008850786513669404
37.599999999999994	0.00008863766285721081
37.70000000000002	0.00008876629158468879
37.80000000000001	0.00008889375375850096
37.900000000000006	0.00008902005183990568
38.	0.00008914518831158434
38.099999999999994	0.00008926916567718486
38.20000000000002	0.00008939198646087156
38.30000000000001	0.00008951365320688025
38.400000000000006	0.00008963416847907968
38.5	0.00008975353486053815
38.599999999999994	0.0000898717549530963
38.70000000000002	0.0000899888313769452
38.80000000000001	0.00009010476677021003
38.900000000000006	0.00009021956378853959
39.	0.00009033322510470078
39.099999999999994	0.00009044575340817915
39.20000000000002	0.00009055715140478405
39.30000000000001	0.00009066742181625993
39.400000000000006	0.00009077656737990223
39.5	0.00009088459084817896
39.599999999999994	0.00009099149498835712
39.70000000000002	0.00009109728258213467
39.80000000000001	0.00009120195642527685
39.900000000000006	0.00009130551932725864
40.	0.000091407974110911
40.099999999999994	0.00009150932361207294
40.20000000000002	0.00009160957067924793
40.30000000000001	0.00009170871817326546
40.400000000000006	0.00009180676896694732
40.5	0.00009190372594477842
40.599999999999994	0.00009199959200258259
40.70000000000002	0.00009209437004720284
40.80000000000001	0.00009218806299618624
40.900000000000006	0.00009228067377747322
41.	0.00009237220532909188
41.099999999999994	0.00009246266059885601
41.20000000000002	0.00009255204254406804
41.30000000000001	0.00009264035413122609
41.400000000000006	0.00009272759833573562
41.5	0.00009281377814162487
41.599999999999994	0.00009289889654126506
41.70000000000002	0.00009298295653509436
41.80000000000001	0.00009306596113134606
41.900000000000006	0.00009314791334578099
42.	0.00009322881620142379
42.099999999999994	0.00009330867272830333
42.20000000000002	0.00009338748596319696
42.30000000000001	0.00009346525894937851
42.400000000000006	0.00009354199473637058
42.5	0.00009361769637970017
42.599999999999994	0.00009369236694065852
42.70000000000002	0.00009376600948606427
42.80000000000001	0.00009383862708803047
42.900000000000006	0.00009391022282373532
43.	0.00009398079977519642
43.099999999999994	0.00009405036102904856
43.20000000000002	0.00009411890967632508
43.30000000000001	0.0000941864488122426
43.400000000000006	0.00009425298153598925
43.5	0.00009431851095051638
43.599999999999994	0.00009438304016233345
43.70000000000002	0.00009444657228130635
43.80000000000001	0.00009450911042045883
43.900000000000006	0.00009457065769577741
44.	0.00009463121722601937
44.099999999999994	0.00009469079213252371
44.20000000000002	0.00009474938553902541
44.30000000000001	0.00009480700057147284
44.400000000000006	0.0000948636403578481
44.5	0.00009491930802799018
44.599999999999994	0.0000949740067134214
44.70000000000002	0.00009502773954717664
44.80000000000001	0.00009508050966363533
44.900000000000006	0.00009513232019835657
45.	0.00009518317428791675
45.099999999999994	0.00009523307506975026
45.20000000000002	0.00009528202568199258
45.30000000000001	0.00009533002926332645
45.400000000000006	0.0000953770889528305
45.5	0.00009542320788983055
45.599999999999994	0.00009546838921375354
45.70000000000002	0.00009551263606398405
45.80000000000001	0.00009555595157972324
45.900000000000006	0.00009559833889985049
46.	0.00009563980116278733
46.099999999999994	0.00009568034150636394
46.20000000000002	0.00009571996306768788
46.30000000000001	0.00009575866898301555
46.400000000000006	0.00009579646238762545
46.5	0.0000958333464156943
46.599999999999994	0.00009586932420017509
46.70000000000002	0.00009590439887267749
46.80000000000001	0.00009593857356335053
46.900000000000006	0.00009597185140076733
47.	0.0000960042355118122
47.099999999999994	0.00009603572902156959
47.20000000000002	0.00009606633505321548
47.30000000000001	0.00009609605672791042
47.400000000000006	0.0000961248971646951
47.5	0.00009615285948038756
47.599999999999994	0.00009617994678948255
47.70000000000002	0.00009620616220405271
47.80000000000001	0.00009623150883365199
47.900000000000006	0.00009625598978522056
48.	0.00009627960816299204
48.099999999999994	0.00009630236706840208
48.20000000000002	0.0000963242695999993
48.30000000000001	0.00009634531885335758
48.400000000000006	0.0000963655179209904
48.5	0.00009638486989226688
48.599999999999994	0.0000964033778533294
48.70000000000002	0.00009642104488701311
48.80000000000001	0.000096437874072767
48.900000000000006	0.00009645386848657666
49.	0.00009646903120088862
49.099999999999994	0.00009648336528453642
49.20000000000002	0.0000964968738026681
49.30000000000001	0.00009650955981667531
49.400000000000006	0.00009652142638412399
49.5	0.00009653247655868656
49.599999999999994	0.00009654271339007546
49.70000000000002	0.00009655213992397843
49.80000000000001	0.0000965607592019949
49.900000000000006	0.00009656857426157417
50.	0.00009657558813595455
50.099999999999994	0.00009658180385410434
50.20000000000002	0.0000965872244406639
50.30000000000001	0.00009659185291588905
50.400000000000006	0.0000965956922955959
50.5	0.00009659874559110701
50.599999999999994	0.00009660101580919859
50.70000000000002	0.00009660250595204927
50.80000000000001	0.00009660321901718993
50.900000000000006	0.0000966031579974547
51.	0.00009660232588093343
51.099999999999994	0.00009660072565092495
51.20000000000002	0.0000965983602858918
51.30000000000001	0.00009659523275941613
51.400000000000006	0.00009659134604015635
51.5	0.00009658670309180548
51.599999999999994	0.00009658130687304995
51.70000000000002	0.00009657516033753004
51.80000000000001	0.00009656826643380101
51.900000000000006	0.00009656062810529539
52.	0.00009655224829028644
52.099999999999994	0.00009654312992185229
52.20000000000002	0.00009653327592784136
52.30000000000001	0.00009652268923083874
52.400000000000006	0.00009651137274813331
52.5	0.00009649932939168607
52.599999999999994	0.00009648656206809917
52.70000000000002	0.0000964730736785861
52.80000000000001	0.00009645886711894248
52.900000000000006	0.00009644394527951815
53.	0.00009642831104518956
53.099999999999994	0.0000964119672953336
53.20000000000002	0.00009639491690380192
53.30000000000001	0.00009637716273889606
53.400000000000006	0.0000963587076633438
53.5	0.00009633955453427564
53.60000000000002	0.00009631970620320271
53.70000000000002	0.00009629916551599501
53.80000000000001	0.00009627793531286084
53.900000000000006	0.0000962560184283263
54.	0.0000962334176912164
54.10000000000002	0.00009621013592463606
54.20000000000002	0.00009618617594595253
54.30000000000001	0.00009616154056677779
54.400000000000006	0.00009613623259295237
54.5	0.00009611025482452936
54.60000000000002	0.00009608361005575902
54.70000000000002	0.00009605630107507465
54.80000000000001	0.00009602833066507817
54.900000000000006	0.00009599970160252734
55.	0.00009597041665832265
55.10000000000002	0.00009594047859749549
55.20000000000002	0.00009590989017919669
55.30000000000001	0.0000958786541566855
55.400000000000006	0.00009584677327731938
55.5	0.0000958142502825441
55.60000000000002	0.00009578108790788472
55.70000000000002	0.00009574728888293681
55.80000000000001	0.00009571285593135834
55.900000000000006	0.00009567779177086202
56.	0.00009564209911320827
56.10000000000002	0.00009560578066419846
56.20000000000002	0.0000955688391236692
56.30000000000001	0.00009553127718548612
56.400000000000006	0.00009549309753753926
56.5	0.00009545430286173795
56.60000000000002	0.00009541489583400696
56.70000000000002	0.00009537487912428243
56.80000000000001	0.0000953342553965087
56.900000000000006	0.00009529302730863514
57.	0.00009525119751261405
57.10000000000002	0.00009520876865439817
57.20000000000002	0.00009516574337393928
57.30000000000001	0.00009512212430518676
57.400000000000006	0.00009507791407608675
57.5	0.00009503311530858169
57.60000000000002	0.00009498773061861005
57.70000000000002	0.00009494176261610661
57.80000000000001	0.00009489521390500317
57.900000000000006	0.00009484808708322924
58.	0.00009480038474271344
58.10000000000002	0.00009475210946938518
58.20000000000002	0.00009470326384317646
58.30000000000001	0.00009465385043802426
58.400000000000006	0.000094603871821873
58.5	0.00009455333055667745
58.60000000000002	0.00009450222919840595
58.70000000000002	0.00009445057029704392
58.80000000000001	0.00009439835639659752
58.900000000000006	0.00009434559003509783
59.	0.00009429227374460501
59.10000000000002	0.00009423841005121302
59.20000000000002	0.00009418400147505457
59.30000000000001	0.00009412905053030586
59.400000000000006	0.00009407355972519247
59.5	0.00009401753156199447
59.60000000000002	0.00009396096853705268
59.70000000000002	0.00009390387314077443
59.80000000000001	0.00009384624785764017
59.900000000000006	0.00009378809516620967
60.	0.00009372941753912911
60.10000000000002	0.00009367021744313792
60.20000000000002	0.00009361049733907581
60.30000000000001	0.00009355025968189037
60.400000000000006	0.0000934895069206445
60.5	0.0000934282414985242
60.60000000000002	0.00009336646585284665
60.70000000000002	0.00009330418241506814
60.80000000000001	0.0000932413936107925
60.900000000000006	0.00009317810185977963
61.	0.00009311430957595403
61.10000000000002	0.00009305001916741367
61.20000000000002	0.000092985233036439
61.30000000000001	0.00009291995357950211
61.400000000000006	0.0000928541831872759
61.5	0.00009278792424464352
61.60000000000002	0.00009272117913070809
61.70000000000002	0.00009265395021880224
61.80000000000001	0.00009258623987649798
61.900000000000006	0.0000925180504656168
62.	0.00009244938434223966
62.10000000000002	0.00009238024385671703
62.20000000000002	0.00009231063135367976
62.30000000000001	0.00009224054917204891
62.400000000000006	0.00009216999964504669
62.5	0.00009209898510020703
62.60000000000002	0.00009202750785938632
62.70000000000002	0.00009195557023877442
62.80000000000001	0.00009188317454890539
62.900000000000006	0.0000918103230946688
63.	0.00009173701817532071
63.10000000000002	0.000091663262084495
63.20000000000002	0.0000915890571102147
63.30000000000001	0.0000915144055349033
63.400000000000006	0.00009143930963539633
63.5	0.00009136377168295289
63.60000000000002	0.00009128779394326718
63.70000000000002	0.00009121137867648044
63.80000000000001	0.00009113452813719237
63.900000000000006	0.00009105724457447332
64.	0.00009097953023187575
64.10000000000002	0.00009090138734744661
64.20000000000002	0.00009082281815373904
64.30000000000001	0.00009074382487782449
64.4	0.00009066440974130486
64.5	0.00009058457496032458
64.60000000000002	0.00009050432274558273
64.70000000000002	0.00009042365530234556
64.80000000000001	0.00009034257483045836
64.9	0.00009026108352435803
65.	0.00009017918357308527
65.10000000000002	0.00009009687716029707
65.20000000000002	0.00009001416646427902
65.30000000000001	0.00008993105365795775
65.4	0.00008984754090891335
65.5	0.00008976363037939192
65.60000000000002	0.00008967932422631804
65.70000000000002	0.00008959462460130714
65.80000000000001	0.00008950953365067835
65.9	0.00008942405351546662
66.	0.00008933818633143564
66.10000000000002	0.00008925193422909018
66.20000000000002	0.00008916529933368885
66.30000000000001	0.0000890782837652565
66.4	0.00008899088963859688
66.5	0.0000889031190633053
66.60000000000002	0.00008881497414378111
66.70000000000002	0.00008872645697924044
66.80000000000001	0.00008863756966372865
66.9	0.00008854831428613296
67.	0.00008845869293019503
67.10000000000002	0.00008836870767452363
67.20000000000002	0.00008827836059260716
67.30000000000001	0.00008818765375282611
67.4	0.00008809658921846573
67.5	0.00008800516904772857
67.60000000000002	0.00008791339529374686
67.70000000000002	0.00008782127000459531
67.80000000000001	0.00008772879522330329
67.9	0.0000876359729878675
68.	0.00008754280533126432
68.10000000000002	0.00008744929428146226
68.20000000000002	0.00008735544186143461
68.30000000000001	0.0000872612500891714
68.4	0.0000871667209776921
68.5	0.00008707185653505785
68.60000000000002	0.0000869766587643838
68.70000000000002	0.00008688112966385139
68.80000000000001	0.00008678527122672061
68.9	0.00008668908544134222
69.	0.00008659257429116989
69.10000000000002	0.00008649573975477258
69.20000000000002	0.00008639858380584641
69.30000000000001	0.00008630110841322695
69.4	0.00008620331554090119
69.5	0.00008610520714801957
69.60000000000002	0.00008600678518890808
69.70000000000002	0.00008590805161308011
69.80000000000001	0.00008580900836524833
69.9	0.00008570965738533679
70.	0.00008561000060849244
70.10000000000002	0.00008551003996509718
70.20000000000002	0.00008540977738077958
70.30000000000001	0.00008530921477642643
70.4	0.00008520835406819467
70.5	0.0000851071971675227
70.60000000000002	0.00008500574598114226
70.70000000000002	0.00008490400241108987
70.80000000000001	0.00008480196835471818
70.9	0.00008469964570470761
71.	0.00008459703634907765
71.10000000000002	0.00008449414217119812
71.20000000000002	0.00008439096504980084
71.30000000000001	0.00008428750685899035
71.4	0.00008418376946825547
71.5	0.00008407975474248043
71.60000000000002	0.0000839754645419557
71.70000000000002	0.0000838709007223895
71.80000000000001	0.00008376606513491836
71.9	0.00008366095962611826
72.	0.00008355558603801556
72.10000000000002	0.0000834499462080977
72.20000000000002	0.00008334404196932411
72.30000000000001	0.00008323787515013697
72.4	0.00008313144757447168
72.5	0.00008302476106176765
72.60000000000002	0.00008291781742697884
72.70000000000002	0.00008281061848058433
72.80000000000001	0.00008270316602859854
72.9	0.00008259546187258199
73.	0.00008248750780965125
73.10000000000002	0.00008237930563248946
73.20000000000002	0.00008227085712935661
73.30000000000001	0.00008216216408409954
73.4	0.00008205322827616209
73.5	0.00008194405148059514
73.60000000000002	0.00008183463546806672
73.70000000000002	0.00008172498200487192
73.80000000000001	0.00008161509285294252
73.9	0.00008150496976985715
74.	0.0000813946145088508
74.10000000000002	0.00008128402881882465
74.20000000000002	0.00008117321444435568
74.30000000000001	0.00008106217312570619
74.4	0.00008095090659883338
74.5	0.00008083941659539874
74.60000000000002	0.00008072770484277747
74.70000000000002	0.00008061577306406792
74.80000000000001	0.0000805036229781007
74.9	0.00008039125629944797
75.	0.0000802786747384326
75.10000000000002	0.00008016588000113716
75.20000000000002	0.00008005287378941322
75.30000000000001	0.00007993965780088992
75.4	0.00007982623372898318
75.5	0.00007971260326290449
75.60000000000002	0.00007959876808766943
75.70000000000002	0.00007948472988410698
75.80000000000001	0.00007937049032886741
75.9	0.00007925605109443158
76.	0.00007914141384911898
76.10000000000002	0.00007902658025709639
76.20000000000002	0.00007891155197838646
76.30000000000001	0.00007879633066887573
76.4	0.00007868091798032313
76.5	0.00007856531556036812
76.60000000000002	0.00007844952505253886
76.70000000000002	0.00007833354809626053
76.80000000000001	0.00007821738632686289
76.9	0.00007810104137558876
77.	0.00007798451486960167
77.10000000000002	0.00007786780843199361
77.20000000000002	0.00007775092368179322
77.30000000000001	0.00007763386223397315
77.4	0.00007751662569945788
77.5	0.0000773992156851313
77.60000000000002	0.00007728163379384424
77.70000000000002	0.00007716388162442211
77.80000000000001	0.00007704596077167202
77.9	0.00007692787282639049
78.	0.00007680961937537037
78.10000000000002	0.00007669120200140855
78.20000000000002	0.0000765726222833127
78.30000000000001	0.00007645388179590873
78.4	0.00007633498211004751
78.5	0.00007621592479261227
78.60000000000002	0.00007609671140652513
78.70000000000002	0.00007597734351075437
78.80000000000001	0.00007585782266032098
78.9	0.00007573815040630545
79.	0.00007561832829585463
79.10000000000002	0.0000754983578721881
79.20000000000002	0.00007537824067460519
79.30000000000001	0.000075257978238491
79.4	0.00007513757209532319
79.5	0.0000750170237726782
79.60000000000002	0.00007489633479423785
79.70000000000002	0.00007477550667979538
79.80000000000001	0.00007465454094526178
79.9	0.00007453343910267197
80.	0.00007441220266019085
80.10000000000002	0.00007429083312211945
80.20000000000002	0.00007416933198890094
80.30000000000001	0.00007404770075712644
80.4	0.00007392594091954103
80.5	0.00007380405396504954
80.60000000000002	0.00007368204137872232
80.70000000000002	0.00007355990464180101
80.80000000000001	0.00007343764523170408
80.9	0.00007331526462203254
81.	0.00007319276428257555
81.10000000000002	0.00007307014567931563
81.20000000000002	0.00007294741027443456
81.30000000000001	0.00007282455952631832
81.4	0.00007270159488956265
81.5	0.0000725785178149783
81.60000000000002	0.00007245532974959622
81.70000000000002	0.00007233203213667282
81.80000000000001	0.00007220862641569496
81.9	0.00007208511402238507
82.	0.00007196149638870614
82.10000000000002	0.0000718377749428667
82.20000000000002	0.00007171395110932584
82.30000000000001	0.0000715900263087978
82.4	0.00007146600195825699
82.5	0.00007134187947094264
82.60000000000002	0.00007121766025636352
82.70000000000002	0.0000710933457203027
82.80000000000001	0.00007096893726482199
82.9	0.00007084443628826642
83.	0.00007071984418526902
83.10000000000002	0.00007059516234675503
83.20000000000002	0.00007047039215994648
83.30000000000001	0.00007034553500836627
83.4	0.00007022059227184274
83.5	0.00007009556532651382
83.60000000000002	0.00006997045554483117
83.70000000000002	0.00006984526429556453
83.80000000000001	0.00006971999294380552
83.9	0.00006959464285097205
84.	0.00006946921537481203
84.10000000000002	0.00006934371186940743
84.20000000000002	0.00006921813368517849
84.30000000000001	0.00006909248216888709
84.4	0.00006896675866364096
84.5	0.00006884096450889727
84.60000000000002	0.00006871510104046646
84.70000000000002	0.000068589169590516
84.80000000000001	0.00006846317148757381
84.9	0.0000683371080565321
85.	0.00006821098061865083
85.10000000000002	0.00006808479049156117
85.20000000000002	0.00006795853898926918
85.30000000000001	0.00006783222742215898
85.4	0.00006770585709699634
85.5	0.00006757942931693191
85.60000000000002	0.00006745294538150461
85.70000000000002	0.00006732640658664491
85.80000000000001	0.00006719981422467787
85.9	0.00006707316958432659
86.	0.00006694647395071515
86.10000000000002	0.00006681972860537178
86.20000000000002	0.00006669293482623203
86.30000000000001	0.0000665660938876416
86.4	0.00006643920706035941
86.5	0.00006631227561156063
86.60000000000002	0.00006618530080483943
86.70000000000002	0.00006605828390021205
86.80000000000001	0.00006593122615411944
86.9	0.00006580412881943016
87.	0.0000656769931454431
87.10000000000002	0.00006554982037789019
87.20000000000002	0.00006542261175893927
87.30000000000001	0.0000652953685271964
87.4	0.00006516809191770877
87.5	0.00006504078316196708
87.60000000000002	0.00006491344348790826
87.70000000000002	0.00006478607411991794
87.80000000000001	0.00006465867627883274
87.9	0.000064531251181943
88.	0.00006440380004299495
88.10000000000002	0.0000642763240721932
88.20000000000002	0.00006414882447620313
88.30000000000001	0.00006402130245815309
88.4	0.00006389375921763679
88.5	0.00006376619595071536
88.60000000000002	0.00006363861384991983
88.70000000000002	0.0000635110141042531
88.80000000000001	0.0000633833978991923
88.9	0.0000632557664166906
89.	0.00006312812083517974
89.10000000000002	0.00006300046232957159
89.20000000000002	0.0000628727920712607
89.30000000000001	0.00006274511122812594
89.4	0.00006261742096453264
89.5	0.00006248972244133447
89.60000000000002	0.0000623620168158754
89.70000000000002	0.00006223430524199176
89.80000000000001	0.00006210658887001371
89.9	0.00006197886884676753
90.	0.00006185114631557707
90.10000000000002	0.0000617234224162658
90.20000000000002	0.00006159569828515853
90.30000000000001	0.00006146797505508302
90.4	0.00006134025385537181
90.5	0.00006121253581186392
90.60000000000002	0.00006108482204690632
90.70000000000002	0.00006095711367935605
90.80000000000001	0.00006082941182458131
90.9	0.00006070171759446327
91.	0.00006057403209739776
91.10000000000002	0.00006044635643829663
91.20000000000002	0.00006031869171858949
91.30000000000001	0.000060191039036225024
91.4	0.00006006339948567253
91.5	0.000059935774157923484
91.60000000000002	0.000059808164140492824
91.70000000000002	0.0000596805705174207
91.80000000000001	0.00005955299436927342
91.9	0.00005942543677314517
92.	0.0000592978988026593
92.10000000000002	0.000059170381527969615
92.20000000000002	0.0000590428860157619
92.30000000000001	0.00005891541332925492
92.4	0.00005878796452820201
92.5	0.00005866054066889219
92.60000000000002	0.000058533142804151456
92.70000000000002	0.00005840577198334415
92.80000000000001	0.00005827842925237399
92.9	0.00005815111565368544
93.	0.00005802383222626477
93.10000000000002	0.00005789658000564139
93.20000000000002	0.000057769360023888965
93.30000000000001	0.00005764217330962658
93.4	0.00005751502088801971
93.5	0.00005738790378078168
93.60000000000002	0.000057260823006174405
93.70000000000002	0.00005713377957900995
93.80000000000001	0.000057006774510651004
93.9	0.00005687980880901262
94.	0.000056752883478562736
94.10000000000002	0.000056625999520323456
94.20000000000002	0.000056499157931872315
94.30000000000001	0.0000563723597073428
94.4	0.00005624560583742575
94.5	0.00005611889730937033
94.60000000000002	0.00005599223510698477
94.70000000000002	0.0000558656202106378
94.80000000000001	0.00005573905359725917
94.9	0.00005561253624034087
95.	0.000055486069109938086
95.10000000000002	0.00005535965317267002
95.20000000000002	0.000055233289391721095
95.30000000000001	0.000055106978726841567
95.4	0.00005498072213434864
95.5	0.00005485452056712746
95.60000000000002	0.00005472837497463178
95.70000000000002	0.00005460228630288519
95.80000000000001	0.000054476255494481743
95.9	0.000054350283488587036
96.	0.00005422437122093899
96.10000000000002	0.00005409851962384879
96.20000000000002	0.00005397272962620181
96.30000000000001	0.00005384700215345841
96.4	0.00005372133812765489
96.5	0.00005359573846740424
96.60000000000002	0.00005347020408789716
96.70000000000002	0.00005334473590090288
96.80000000000001	0.00005321933481476993
96.9	0.00005309400173442713
97.	0.00005296873756138435
97.10000000000002	0.000052843543193733356
97.20000000000002	0.000052718419526148907
97.30000000000001	0.000052593367449889224
97.4	0.000052468387852797086
97.5	0.00005234348161930068
97.60000000000002	0.000052218649630414336
97.70000000000002	0.00005209389276373955
97.80000000000001	0.00005196921189346566
97.9	0.000051844607890370806
98.	0.00005172008162182273
98.10000000000002	0.000051595633951779665
98.20000000000002	0.00005147126574079124
98.30000000000001	0.00005134697784599924
98.4	0.00005122277112113852
98.5	0.000051098646416537835
98.60000000000002	0.00005097460457912075
98.70000000000002	0.00005085064645240657
98.80000000000001	0.00005072677287651107
98.9	0.00005060298468814742
99.	0.00005047928272062713
99.10000000000002	0.000050355667803860836
99.20000000000002	0.00005023214076435941
99.30000000000001	0.00005010870242523451
99.4	0.000049985353606199724
99.5	0.000049862095123571466
99.60000000000002	0.00004973892779026974
99.70000000000002	0.0000496158524158193
99.80000000000001	0.00004949286980635033
99.9	0.00004936998076459945
100.	0.00004924718608991076

==> data/indepsnoise1b.dat <==
-100.	0.01653096482437201
-99.9	0.023449125566558975
-99.8	0.03126598197976887
-99.7	0.039819489192249195
-99.6	0.04894461362370007
-99.5	0.058479359217548196
-99.4	0.0682696693725317
-99.3	0.0781730796241846
-99.2	0.0880611328669989
-99.1	0.09782067011547832
-99.	0.10735417234829772
-98.9	0.11657935658276714
-98.8	0.12542822956769878
-98.7	0.13384578416458937
-98.6	0.14178849477920302
-98.5	0.14922273564225022
-98.4	0.15612321390628653
-98.3	0.16247148120534294
-98.2	0.1682545638497081
-98.1	0.173463733515558
-98.	0.17809342681803847
-97.9	0.18214031287588817
-97.8	0.185602502116205
-97.7	0.18847888637586213
-97.6	0.19076859916596794
-97.5	0.19247058523153227
-97.4	0.19358326983724955
-97.3	0.1941043202312564
-97.2	0.19403049426513652
-97.1	0.19335757403630807
-97.	0.19208038557538265
-96.9	0.19019290896273958
-96.8	0.1876884867691229
-96.7	0.18456014230136308
-96.6	0.18080102267873147
-96.5	0.17640498507339403
-96.4	0.17136734720963298
-96.3	0.16568582496007372
-96.2	0.15936167992263478
-96.1	0.15240109727331974
-96.	0.1448168077449296
-95.9	0.1366299557784233
-95.8	0.12787219702969166
-95.7	0.11858798078357422
-95.6	0.10883693509033418
-95.5	0.09869622422255457
-95.4	0.08826269078423041
-95.3	0.07765453276218907
-95.2	0.06701220714361669
-95.1	0.05649820911757572
-95.	0.04629536623975473
-94.9	0.036603329412369504
-94.8	0.02763305428462444
-94.7	0.01959925650504287
-94.6	0.012711085126003123
-94.5	0.007161561569475358
-94.4	0.0031166253956390164
-94.3	0.0007048456745146936
-94.2	8.931664957574328e-6
-94.1	0.0010600644798403744
-94.	0.0038357695457111414
-93.9	0.008261604463417976
-93.8	0.014216435501328135
-93.7	0.02154062205352376
-93.6	0.030046111458659132
-93.5	0.0395273169199997
-93.4	0.04977170995951523
-93.3	0.06056926457993235
-93.2	0.0717201780621185
-93.1	0.08304059583152627
-93.	0.09436633221036969
-92.9	0.10555477453456313
-92.8	0.11648527636110369
-92.7	0.12705839390189744
-92.6	0.1371943148887823
-92.5	0.14683078973347818
-92.4	0.15592081810330094
-92.3	0.1644302828371559
-92.2	0.1723356659384206
-92.1	0.17962193276064764
-92.	0.1862806321080314
-91.9	0.1923082315927098
-91.8	0.19770468799051027
-91.7	0.2024722398697104
-91.6	0.20661440276083667
-91.5	0.21013514409952447
-91.4	0.21303821489029362
-91.3	0.21532661657316415
-91.2	0.2170021842538999
-91.1	0.2180652708263061
-91.	0.21851452028756613
-90.9	0.21834672257107876
-90.8	0.21755674643526124
-90.7	0.2161375513543145
-90.6	0.21408028399799767
-90.5	0.21137446981449415
-90.4	0.2080083154818842
-90.3	0.20396914356209817
-90.2	0.19924398648120878
-90.1	0.19382037273230512
-90.	0.1876873434940107
-89.9	0.1808367419062927
-89.8	0.17326481884357775
-89.7	0.1649741964181185
-89.6	0.15597622122021237
-89.5	0.14629372034585233
-89.4	0.13596414088487113
-89.3	0.12504300386549472
-89.2	0.11360753344353092
-89.1	0.1017602302412329
-89.	0.08963204724702167
-88.9	0.07738470752635614
-88.8	0.06521159463173562
-88.7	0.05333657944409741
-88.6	0.04201016094169477
-88.5	0.031502435317756636
-88.4	0.02209269957168817
-88.3	0.014055944911859209
-88.2	0.007647057863754844
-88.1	0.0030841234746813357
-88.	0.0005326724794722822
-87.9	0.00009288268970488786
-87.8	0.0017915309454229298
-87.7	0.005579889593840087
-87.6	0.011337881951164391
-87.5	0.018883857246542547
-87.4	0.02798854506774624
-87.3	0.038391277916560704
-87.2	0.0498164975761282
-87.1	0.06198884134446627
-87.	0.07464561178075343
-86.9	0.08754601610510034
-86.8	0.10047708923597595
-86.7	0.11325660831619629
-86.6	0.1257335407872499
-86.5	0.13778665762167652
-86.4	0.14932192506042688
-86.3	0.1602692041714528
-86.2	0.17057867424976567
-86.1	0.18021727979212238
-86.	0.189165397230735
-85.9	0.19741383398386658
-85.8	0.20496121002551587
-85.7	0.2118117290848763
-85.6	0.217973319253333
-85.5	0.22345610739397184
-85.4	0.22827118485886774
-85.3	0.23242962079617027
-85.2	0.23594168162923349
-85.1	0.23881621958859992
-85.	0.24106019845617904
-84.9	0.242678330309866
-84.8	0.2436728026908545
-84.7	0.24404308111081086
-84.6	0.2437857771656518
-84.5	0.24289457781392404
-84.4	0.24136023675952462
-84.3	0.23917063453850232
-84.2	0.23631092005598894
-84.1	0.23276375315989178
-84.	0.22850967555318605
-83.9	0.22352764604663056
-83.8	0.2177957858122782
-83.7	0.2112923896506521
-83.6	0.20399726967861703
-83.5	0.19589350703151076
-83.4	0.18696969303195654
-83.3	0.1772227404930008
-83.2	0.16666133355406618
-83.1	0.15531005411297566
-83.	0.1432141663030407
-82.9	0.13044494851316982
-82.8	0.11710532720658605
-82.7	0.10333538504642487
-82.6	0.08931709475995733
-82.5	0.07527739458131816
-82.4	0.06148852043604569
-82.3	0.048264420997965476
-82.2	0.03595220067294349
-82.1	0.024917954058626707
-82.	0.015527117957950054
-81.9	0.008120519648880897
-81.8	0.002988454480325393
-81.7	0.00034607130835545064
-81.6	0.00031373048123339853
-81.5	0.0029055758737984395
-81.4	0.008028317219542985
-81.3	0.015490429716711072
-81.2	0.025020132474318436
-81.1	0.03628911554100221
-81.	0.048938379221777226
-80.9	0.06260277641739599
-80.8	0.07693169899706703
-80.7	0.09160448207701821
-80.6	0.10634018894859879
-80.5	0.12090226831222448
-80.4	0.13509906451928766
-80.3	0.14878133825548734
-80.2	0.16183790438832202
-80.1	0.17419031259753764
-80.	0.18578726616557453
-79.9	0.19659924973030787
-79.8	0.2066136472604972
-79.7	0.21583048732796328
-79.6	0.22425885251403976
-79.5	0.23191392635306568
-79.4	0.23881461570112864
-79.3	0.24498167045348207
-79.2	0.25043621924663095
-79.1	0.2551986440207615
-79.	0.2592877244965531
-78.9	0.2627199934022907
-78.8	0.26550925326582964
-78.7	0.2676662150029159
-78.6	0.2691982270603663
-78.5	0.2701090714551788
-78.4	0.2703988098024903
-78.3	0.2700636685613953
-78.2	0.2690959585258357
-78.1	0.26748402936888965
-78.	0.2652122661687494
-77.9	0.26226114169241477
-77.8	0.2586073462079663
-77.7	0.2542240261785008
-77.6	0.24908117479538125
-77.5	0.24314623130866858
-77.4	0.23638496271331005
-77.3	0.2287627204028631
-77.2	0.2202461851076699
-77.1	0.21080573388241453
-77.	0.20041857943083544
-76.9	0.18907283837556926
-76.8	0.17677267133980118
-76.7	0.1635445896196762
-76.6	0.14944492192218517
-76.5	0.1345682581970435
-76.4	0.11905641576548187
-76.3	0.10310709696176248
-76.2	0.08698094602154093
-76.1	0.07100523298926113
-76.	0.055572028355796936
-75.9	0.04112868809696209
-75.8	0.02815898299127019
-75.7	0.01715445977431277
-75.6	0.008577600350057541
-75.5	0.002820708434753315
-75.4	0.0001665142566101404
-75.3	0.0007573988736929932
-75.2	0.004579266625154673
-75.1	0.011463412525865302
-75.	0.021105970248225962
-74.9	0.03310090548686952
-74.8	0.046980192313233776
-74.7	0.0622543477756825
-74.6	0.07844771995996161
-74.5	0.09512511159605459
-74.4	0.11190863831765492
-74.3	0.1284855517864178
-74.2	0.14460884179600592
-74.1	0.16009280811881715
-74.	0.17480566464999817
-73.9	0.18866083995170263
-73.8	0.2016081585980417
-73.7	0.21362564480551205
-73.6	0.22471233830192328
-73.5	0.2348822635394302
-73.4	0.24415953515647837
-73.3	0.2525744941567798
-73.2	0.2601607293452004
-73.1	0.2669528293937295
-73.	0.27298471933259794
-72.9	0.27828845231812044
-72.8	0.28289334759857243
-72.7	0.2868253854506483
-72.6	0.2901067878503675
-72.5	0.2927557291242564
-72.4	0.29478613372750545
-72.3	0.29620752885374413
-72.2	0.29702492818282444
-72.1	0.2972387301639251
-72.	0.2968446202731637
-71.9	0.2958334721434021
-71.8	0.29419124781445
-71.7	0.29189890309733363
-71.6	0.28893231074111514
-71.5	0.28526222236794463
-71.4	0.28085430073755235
-71.3	0.275669267669239
-71.2	0.2696632308458081
-71.1	0.2627882757510184
-71.	0.2549934380377339
-70.9	0.24622620714410415
-70.8	0.2364347534139303
-70.7	0.22557111578682382
-70.6	0.21359562922758532
-70.5	0.200482898642024
-70.4	0.1862296186710792
-70.3	0.17086446451486179
-70.2	0.15446009268901706
-70.1	0.13714693678736745
-70.	0.11912790805207871
-69.9	0.10069228981392654
-69.8	0.08222610334710861
-69.7	0.06421521826119314
-69.6	0.04723687690547719
-69.5	0.03193567026926727
-69.4	0.018981922788153267
-69.3	0.009014151091737624
-69.2	0.0025722134561735797
-69.1	0.0000324280687763863
-69.	0.0015581677170458984
-68.9	0.0070775450407920305
-68.8	0.016293745546414072
-68.7	0.02872536850356483
-68.6	0.04376697632021673
-68.5	0.06075653879589452
-68.4	0.07903731264474734
-68.3	0.0980057093124414
-68.2	0.11714175575352401
-68.1	0.1360230126319406
-68.	0.154325383336059
-67.9	0.1718151243946757
-67.8	0.18833605431545175
-67.69999999999999	0.20379505306009194
-67.6	0.2181479118282071
-67.5	0.2313866963697033
-67.4	0.24352912567788493
-67.3	0.25461004010775834
-67.19999999999999	0.2646747921925202
-67.1	0.2737742833166058
-67.	0.28196134080997914
-66.9	0.2892881465307054
-66.8	0.29580446544016836
-66.69999999999999	0.3015564664926258
-66.6	0.3065859704703432
-66.5	0.31092999653798836
-66.4	0.31462051007638975
-66.3	0.31768429891157046
-66.19999999999999	0.32014292411508055
-66.1	0.32201270606145427
-66.	0.3233047173383802
-65.9	0.3240247622801268
-65.8	0.32417332909049723
-65.69999999999999	0.323745505395059
-65.6	0.3227308522016431
-65.5	0.32111323521240986
-65.4	0.318870616798021
-65.3	0.3159748173656037
-65.19999999999999	0.3123912621136268
-65.1	0.30807873926131346
-65.	0.30298921004481194
-64.9	0.2970677307246729
-64.8	0.2902525746018768
-64.69999999999999	0.28247568004797374
-64.6	0.27366360151092295
-64.5	0.2637392068151287
-64.4	0.2526244469963469
-64.3	0.24024462224027882
-64.19999999999999	0.22653467015377016
-64.1	0.21144808881187696
-64.	0.19496913396073415
-63.9	0.177128823416975
-63.8	0.15802492880196167
-63.699999999999996	0.1378453860876541
-63.6	0.11689325993046193
-63.5	0.09560948586560947
-63.4	0.07458727154493658
-63.3	0.05456990944165444
-63.199999999999996	0.03642308783899709
-63.1	0.02107523819269134
-63.	0.009426265560272514
-62.9	0.002235626826250226
-62.8	0.00001172131536493965
-62.699999999999996	0.0029302769240278814
-62.6	0.010805052570960403
-62.5	0.023119712228772685
-62.4	0.03911114912921447
-62.3	0.05788049510844779
-62.199999999999996	0.07850425385820291
-62.1	0.10012410376677905
-62.	0.122004987352415
-61.9	0.14356155241360555
-61.8	0.1643595731830068
-61.699999999999996	0.1841012377162072
-61.599999999999994	0.20260242517449106
-61.5	0.21976795110285668
-61.4	0.23556844274082112
-61.3	0.25002063509818745
-61.199999999999996	0.2631716171433367
-61.099999999999994	0.2750868334312155
-61.	0.28584130805732033
-60.9	0.2955134584063255
-60.8	0.3041808953065232
-60.699999999999996	0.3119176920857748
-60.599999999999994	0.3187927062332921
-60.5	0.3248686329274133
-60.4	0.3302015509087871
-60.3	0.3348407860486212
-60.199999999999996	0.3388289676648642
-60.099999999999994	0.3422021895850957
-60.	0.34499021476856007
-59.9	0.34721668136342587
-59.8	0.3488992813696541
-59.699999999999996	0.35004989217104887
-59.599999999999994	0.3506746473012624
-59.5	0.35077393684342906
-59.4	0.35034233055166963
-59.3	0.3493684187134829
-59.199999999999996	0.34783456747249275
-59.099999999999994	0.34571658733866817
-59.	0.3429833165532503
-58.9	0.33959612565425307
-58.8	0.33550835710960436
-58.699999999999996	0.3306647258031875
-58.599999999999994	0.32500072467511254
-58.5	0.31844210802087064
-58.4	0.3109045670941787
-58.3	0.3022937743861607
-58.199999999999996	0.29250606138050844
-58.099999999999994	0.2814301178325458
-58.	0.26895026621587037
-57.9	0.2549520759215075
-57.8	0.23933132837258614
-57.699999999999996	0.22200758887604116
-57.599999999999994	0.2029437934412005
-57.5	0.18217314088973552
-57.4	0.15983389072034215
-57.3	0.13621097499265947
-57.199999999999996	0.11178017508434843
-57.099999999999994	0.08724580533664072
-57.	0.06355708589255092
-56.9	0.04188403832446963
-56.8	0.023535087771634836
-56.699999999999996	0.009810315606470938
-56.599999999999994	0.0018075243078077435
-56.5	0.00022554809118885476
-56.4	0.005224796100001332
-56.3	0.016394195667810134
-56.199999999999996	0.03283680871922677
-56.099999999999994	0.053342562813183475
-56.	0.07659029987158138
-55.9	0.10132379714399223
-55.8	0.1264695201964371
-55.699999999999996	0.15119076241280127
-55.599999999999994	0.1748910500459885
-55.5	0.19718618864879806
-55.4	0.21786245969146262
-55.3	0.23683309118145748
-55.199999999999996	0.25409965661966066
-55.099999999999994	0.2697210078870374
-55.	0.2837899200921248
-54.9	0.2964164539218579
-54.8	0.3077166566993649
-54.699999999999996	0.317805254671896
-54.599999999999994	0.32679119595463324
-54.5	0.33477515348135534
-54.4	0.34184832796606196
-54.3	0.34809207978263235
-54.199999999999996	0.35357806314358486
-54.099999999999994	0.3583686416123909
-54.	0.3625174387924445
-53.9	0.3660699296648753
-53.8	0.3690640128757543
-53.699999999999996	0.3715305272247087
-53.599999999999994	0.37349369031186797
-53.5	0.3749714463551441
-53.4	0.37597571541389985
-53.3	0.3765125389050622
-53.199999999999996	0.3765821172387174
-53.099999999999994	0.376178735235551
-53.	0.37529057016077505
-52.9	0.37389937608339247
-52.8	0.37198003720991457
-52.699999999999996	0.369499982294314
-52.599999999999994	0.3664184528234592
-52.5	0.3626856203813309
-52.4	0.3582415549051947
-52.3	0.35301505780547116
-52.199999999999996	0.3469223957628904
-52.099999999999994	0.33986600800741684
-52.	0.3317333203922245
-51.9	0.322395895867541
-51.8	0.31170930033937805
-51.699999999999996	0.299514288355642
-51.599999999999994	0.28564024200079896
-51.5	0.26991225434663085
-51.4	0.2521638421026712
-51.3	0.23225794868196864
-51.199999999999996	0.210119472470426
-51.099999999999994	0.18578258017791333
-51.	0.15945467967818802
-50.9	0.13159477238006856
-50.8	0.10299543249888024
-50.699999999999996	0.07484436669574689
-50.599999999999994	0.04872653438007739
-50.5	0.026520932475553656
-50.4	0.010162978456190625
-50.3	0.001294596617137486
-50.199999999999996	0.0008956782413917227
-50.099999999999994	0.009036089139173432
-50.	0.02485800570158273
-49.9	0.0467966638363027
-49.8	0.07294032105835646
-49.699999999999996	0.10138932644014625
-49.599999999999994	0.1305117599764311
-49.5	0.15906427701084308
-49.4	0.18620218542884054
-49.3	0.211423946484726
-49.199999999999996	0.2344907068297377
-49.099999999999994	0.25534692559942473
-49.	0.27405439014046656
-48.9	0.2907427963917873
-48.8	0.30557542168127627
-48.699999999999996	0.3187267411437732
-48.599999999999994	0.33036872556846475
-48.5	0.340663083279369
-48.4	0.3497573802932499
-48.3	0.35778357855084364
-48.199999999999996	0.3648580062426334
-48.099999999999994	0.3710821179756842
-48.	0.3765436396477124
-47.9	0.3813178508021654
-47.8	0.38546885947183906
-47.699999999999996	0.3890507890186825
-47.599999999999994	0.392108836051899
-47.5	0.3946801819337371
-47.4	0.3967947535125863
-47.3	0.3984758353727282
-47.199999999999996	0.39974053850371133
-47.099999999999994	0.40060013040626025
-47.	0.40106023021016524
-46.9	0.4011208699456045
-46.8	0.4007764200047158
-46.699999999999996	0.400015373231121
-46.599999999999994	0.39881997808103165
-46.5	0.39716570699231274
-46.4	0.39502054160399414
-46.3	0.39234405204323136
-46.199999999999996	0.3890862436507859
-46.099999999999994	0.3851861422240089
-46.	0.3805700898965242
-45.9	0.3751497312922247
-45.8	0.36881968902059603
-45.699999999999996	0.3614549681197528
-45.599999999999994	0.35290820598485906
-45.5	0.3430070224903314
-45.4	0.33155196370781104
-45.3	0.3183159314472235
-45.199999999999996	0.3030466344186861
-45.099999999999994	0.2854745911597938
-45.	0.265330657617906
-44.9	0.24237893719734765
-44.8	0.21647291459362894
-44.699999999999996	0.18764358706283188
-44.599999999999994	0.1562255651086336
-44.5	0.12301577382571546
-44.4	0.08943365462711388
-44.3	0.05761064010545144
-44.199999999999996	0.03029693792414743
-44.099999999999994	0.01048125661962254
-44.	0.0007289949946104615
-43.9	0.002444618852506892
-43.8	0.015409733576004832
-43.699999999999996	0.037858875146604416
-43.599999999999994	0.06704784156208085
-43.5	0.10000168974392465
-43.4	0.13411273266173737
-43.3	0.16743892404405986
-43.199999999999996	0.19873748577698858
-43.099999999999994	0.2273479130755147
-43.	0.2530277398721078
-42.9	0.275801270602585
-42.8	0.2958439338523199
-42.699999999999996	0.3134035125576758
-42.599999999999994	0.32875100652788386
-42.5	0.3421524313598181
-42.4	0.3538542338945232
-42.3	0.3640770153673964
-42.199999999999996	0.3730140257043071
-42.099999999999994	0.3808322049446455
-42.	0.38767443585044864
-41.9	0.3936622397768052
-41.8	0.3988984968373452
-41.699999999999996	0.4034699786859588
-41.599999999999994	0.40744960127486446
-41.5	0.4108983705340724
-41.4	0.4138670278894692
-41.3	0.4163974182543601
-41.199999999999996	0.4185236085929417
-41.099999999999994	0.42027278506024923
-41.	0.42166595376404026
-40.9	0.4227184658615254
-40.8	0.4234403827765245
-40.699999999999996	0.42383669215787956
-40.599999999999994	0.42390737990550553
-40.5	0.42364735812358323
-40.4	0.4230462430841386
-40.3	0.4220879709990183
-40.199999999999996	0.4207502323620259
-40.099999999999994	0.41900369757043293
-40.	0.4168109972088406
-39.9	0.414125409589947
-39.8	0.41088919590021505
-39.699999999999996	0.40703151003235105
-39.599999999999994	0.40246579723871045
-39.5	0.3970865862199936
-39.4	0.39076557966776054
-39.3	0.38334697143066304
-39.199999999999996	0.3746419887915079
-39.099999999999994	0.3644228210579377
-39.	0.3524164323859124
-38.9	0.3382994101021052
-38.8	0.3216962079618488
-38.699999999999996	0.30218527542514073
-38.599999999999994	0.27932110999891424
-38.5	0.2526856568295453
-38.4	0.22198937177721959
-38.3	0.18724770659695428
-38.199999999999996	0.14905352111584091
-38.099999999999994	0.10893027165594077
-38.	0.06965900311991503
-37.9	0.03532757736622411
-37.8	0.010762491698514356
-37.699999999999996	0.0002086929852128698
-37.599999999999994	0.005722485240290493
-37.5	0.02626592153664943
-37.4	0.05817633387161094
-37.3	0.09665226216762826
-37.199999999999996	0.13725746009533957
-37.099999999999994	0.1767513183206761
-37.	0.21321284159968734
-36.9	0.24577319305610978
-36.8	0.2742539020646756
-36.699999999999996	0.29886288067969075
-36.599999999999994	0.3199871749221879
-36.5	0.3380694250353891
-36.4	0.3535422338780549
-36.3	0.36679791412636603
-36.199999999999996	0.37817800015869046
-36.099999999999994	0.3879728980883477
-36.	0.3964261722566328
-35.89999999999999	0.40374051265114363
-35.8	0.4100838980317794
-35.7	0.4155952777935268
-35.599999999999994	0.4203895199125729
-35.5	0.4245615829388183
-35.39999999999999	0.4281899656816713
-35.3	0.4313395243153476
-35.2	0.4340637532625278
-35.099999999999994	0.43640661941089676
-35.	0.43840402720724325
-34.89999999999999	0.4400849789935819
-34.8	0.4414724824160501
-34.7	0.4425842455229235
-34.599999999999994	0.44343319037531975
-34.5	0.44402780745445614
-34.39999999999999	0.44437236557257664
-34.3	0.4444669850382093
-34.2	0.4443075751193756
-34.099999999999994	0.4438856299914566
-34.	0.4431878699067602
-33.89999999999999	0.44219570576868894
-33.8	0.4408844950210119
-33.7	0.43922254401742317
-33.599999999999994	0.43716979588275423
-33.5	0.43467612216889656
-33.39999999999999	0.43167910999914305
-33.3	0.4281012024497646
-33.2	0.423846007471387
-33.099999999999994	0.41879353970626193
-33.	0.41279410334429884
-32.89999999999999	0.40566047367258723
-32.8	0.3971580185844903
-32.7	0.38699248478025805
-32.599999999999994	0.374795500419039
-32.5	0.36010871787358906
-32.39999999999999	0.3423695437779306
-32.3	0.32090573702353437
-32.2	0.2949548175034541
-32.099999999999994	0.2637401140481062
-32.	0.22666043807387218
-31.89999999999999	0.18367839271156736
-31.799999999999997	0.13598726923108193
-31.700000000000003	0.08689985363834463
-31.599999999999994	0.04249680211391572
-31.5	0.011004373306938793
-31.39999999999999	0.000013665486395822553
-31.299999999999997	0.012565134047613988
-31.200000000000003	0.045289281906023965
-31.099999999999994	0.09046318559144526
-31.	0.13993434898000115
-30.89999999999999	0.1877802712645001
-30.799999999999997	0.23082828157671498
-30.700000000000003	0.2679729205502938
-30.599999999999994	0.2992942215478319
-30.5	0.325408078987481
-30.39999999999999	0.347091839045225
-30.299999999999997	0.36510296597444086
-30.200000000000003	0.38010723712548117
-30.099999999999994	0.3926612069284713
-30.	0.40321828073226473
-29.89999999999999	0.4121431095994983
-29.799999999999997	0.4197273546573388
-29.700000000000003	0.42620402690850945
-29.599999999999994	0.4317595439800501
-29.5	0.4365434758976001
-29.39999999999999	0.44067626087120115
-29.299999999999997	0.4442552483613309
-29.200000000000003	0.447359408056905
-29.099999999999994	0.4500529927431865
-29.	0.4523883874382614
-28.89999999999999	0.45440832705752754
-28.799999999999997	0.456147623235241
-28.700000000000003	0.45763450771932923
-28.599999999999994	0.45889167378609363
-28.5	0.45993707697593
-28.39999999999999	0.4607845408037377
-28.299999999999997	0.46144420082007354
-28.200000000000003	0.4619228105660982
-28.099999999999994	0.46222392482121744
-28.	0.462347968455219
-27.89999999999999	0.46229219261052285
-27.799999999999997	0.4620505133255715
-27.700000000000003	0.46161322051329057
-27.599999999999994	0.46096653679077876
-27.5	0.46009199522238453
-27.39999999999999	0.45896559153808403
-27.299999999999997	0.4575566483842782
-27.200000000000003	0.45582630464110613
-27.099999999999994	0.453725508947999
-27.	0.4511923492707205
-26.89999999999999	0.4481484839126748
-26.799999999999997	0.4444943459308434
-26.700000000000003	0.44010266200340664
-26.599999999999994	0.43480964577682835
-26.5	0.4284029827181123
-26.39999999999999	0.4206054175016881
-26.299999999999997	0.4110524248604332
-26.200000000000003	0.39926224659801296
-26.099999999999994	0.3845969802243301
-26.	0.36621566988036147
-25.89999999999999	0.3430276417381372
-25.799999999999997	0.313674029912741
-25.700000000000003	0.27661287079758134
-25.599999999999994	0.23048214884273763
-25.5	0.17506929728360804
-25.39999999999999	0.11326531489326686
-25.299999999999997	0.05367709104932622
-25.200000000000003	0.011204944267702124
-25.099999999999994	0.0009865486348038797
-25.	0.02730119503979833
-24.89999999999999	0.07977938697739374
-24.799999999999997	0.14213462293494727
-24.700000000000003	0.20202921928442188
-24.599999999999994	0.25370937478156963
-24.5	0.2959796618305387
-24.39999999999999	0.3297391642707392
-24.299999999999997	0.3565013224502794
-24.200000000000003	0.37774673001803893
-24.099999999999994	0.3947149239977103
-24.	0.40837953017300604
-23.89999999999999	0.4194847192850487
-23.799999999999997	0.42859368103842044
-23.700000000000003	0.4361322605067223
-23.599999999999994	0.4424237190106917
-23.5	0.44771503776103877
-23.39999999999999	0.45219637746363645
-23.299999999999997	0.45601535181270003
-23.19999999999999	0.4592874853344805
-23.099999999999994	0.46210389867986695
-23.	0.4645369862786509
-22.89999999999999	0.4666446378236119
-22.799999999999997	0.4684733985567915
-22.69999999999999	0.4700608509959386
-22.599999999999994	0.47143742081454165
-22.5	0.4726277528254107
-22.39999999999999	0.4736517625952545
-22.299999999999997	0.4745254402592804
-22.19999999999999	0.4752614621710273
-22.099999999999994	0.4758696506966386
-22.	0.4763573110394483
-21.89999999999999	0.4767294652420606
-21.799999999999997	0.47698899656828
-21.69999999999999	0.47713671163727184
-21.599999999999994	0.47717132241382226
-21.5	0.4770893449540622
-21.39999999999999	0.4768849061604127
-21.299999999999997	0.4765494431324633
-21.19999999999999	0.47607127127289983
-21.099999999999994	0.4754349861064655
-21.	0.4746206483381865
-20.89999999999999	0.4736026798509827
-20.799999999999997	0.4723483668366233
-20.69999999999999	0.4708158199921261
-20.599999999999994	0.4689511727428922
-20.5	0.4666846941597651
-20.39999999999999	0.46392533341256637
-20.299999999999997	0.46055296465924755
-20.19999999999999	0.45640721259415185
-20.099999999999994	0.45127112531889646
-20.	0.44484699223488483
-19.89999999999999	0.43672009370486387
-19.799999999999997	0.4263039081912939
-19.69999999999999	0.41275728863252986
-19.599999999999994	0.394861493110837
-19.5	0.37084837760643985
-19.39999999999999	0.3382019289540111
-19.299999999999997	0.2935839819938173
-19.19999999999999	0.2334533803607844
-19.099999999999994	0.156955492281396
-19.	0.07347315492192334
-18.89999999999999	0.011362603143126425
-18.799999999999997	0.006035781500410411
-18.69999999999999	0.061186693088852565
-18.599999999999994	0.1438518188428603
-18.5	0.22276278017982318
-18.39999999999999	0.28587806485561873
-18.299999999999997	0.33304213386725456
-18.19999999999999	0.3676467010487675
-18.099999999999994	0.3931354145381937
-18.	0.4121591051722914
-17.89999999999999	0.42659365006364536
-17.799999999999997	0.4377341322198586
-17.69999999999999	0.4464738410411356
-17.599999999999994	0.4534347345938973
-17.5	0.4590558515359308
-17.39999999999999	0.4636518905509484
-17.299999999999997	0.46745194644909993
-17.19999999999999	0.4706253142099179
-17.099999999999994	0.47329888092971845
-17.	0.4755690084308324
-16.89999999999999	0.47750976768285736
-16.799999999999997	0.4791787259313304
-16.69999999999999	0.4806210694101887
-16.599999999999994	0.48187257824078733
-16.5	0.48296179882879847
-16.39999999999999	0.4839116475769233
-16.299999999999997	0.4847406062336964
-16.19999999999999	0.48546362010814
-16.099999999999994	0.48609277714934696
-16.	0.4866378230834521
-15.899999999999991	0.4871065519174562
-15.799999999999997	0.4875050998752687
-15.699999999999989	0.487838162710928
-15.599999999999994	0.48810915032300023
-15.5	0.48832028796080984
-15.399999999999991	0.4884726695519876
-15.299999999999997	0.4885662653927587
-15.199999999999989	0.4885998832859775
-15.099999999999994	0.48857107885332707
-15.	0.4884760068112337
-14.899999999999991	0.4883092000054531
-14.799999999999997	0.48806325627975866
-14.699999999999989	0.4877284038249603
-14.599999999999994	0.48729190200555067
-14.5	0.4867372144098925
-14.399999999999991	0.48604286016788933
-14.299999999999997	0.4851808020752043
-14.199999999999989	0.4841141550400564
-14.099999999999994	0.4827938773428559
-14.	0.4811539075240232
-13.899999999999991	0.47910387228658513
-13.799999999999997	0.47651790579946385
-13.699999999999989	0.4732170786599805
-13.599999999999994	0.46894102497675416
-13.5	0.46330075494072254
-13.399999999999991	0.4556976688155015
-13.299999999999997	0.44518003839449155
-13.199999999999989	0.4301811950331213
-13.099999999999994	0.40803414465316734
-13.	0.37409447668984697
-12.899999999999991	0.3204194020890265
-12.799999999999997	0.2355745596252639
-12.699999999999989	0.1159028295801045
-12.599999999999994	0.011476105022863923
-12.5	0.02793408707587081
-12.399999999999991	0.14508136187913204
-12.299999999999997	0.2584134330428967
-12.199999999999989	0.33536595204825653
-12.099999999999994	0.38384212405795354
-12.	0.4147379476348094
-11.899999999999991	0.43513036516223225
-11.799999999999997	0.44911315247408323
-11.699999999999989	0.4590450353510523
-11.599999999999994	0.46632184380295644
-11.5	0.47179852031159897
-11.399999999999991	0.47601712774501
-11.299999999999997	0.479332593538499
-11.199999999999989	0.48198418308164315
-11.099999999999994	0.4841374519879865
-11.	0.4859096492652865
-10.899999999999991	0.4873855533200392
-10.799999999999997	0.48862761110295394
-10.699999999999989	0.4896825898565951
-10.599999999999994	0.49058603873492346
-10.5	0.49136534228759243
-10.399999999999991	0.4920418488392509
-10.299999999999997	0.4926323789246228
-10.199999999999989	0.4931503106088195
-10.099999999999994	0.4936063710917028
-10.	0.4940092211649728
-9.899999999999991	0.4943658913676586
-9.799999999999997	0.49468211042000354
-9.699999999999989	0.49496255427604313
-9.599999999999994	0.49521103579689574
-9.5	0.4954306492699023
-9.399999999999991	0.49562387992217094
-9.299999999999997	0.49579268563644296
-9.199999999999989	0.4959385558935835
-9.099999999999994	0.4960625512766932
-9.	0.49616532548508785
-8.899999999999991	0.4962471305707052
-8.799999999999997	0.49630780488994425
-8.699999999999989	0.49634674192101824
-8.599999999999994	0.4963628364630678
-8.5	0.49635440258208263
-8.399999999999991	0.49631905466781767
-8.299999999999997	0.49625353860134813
-8.199999999999989	0.4961534934796679
-8.099999999999994	0.49601311423780925
-8.	0.4958246695346812
-7.8999999999999915	0.4955778033879503
-7.799999999999997	0.49525850601312565
-7.699999999999989	0.4948475657494467
-7.599999999999994	0.4943181842284529
-7.5	0.49363220021834064
-7.3999999999999915	0.4927339186215274
-7.299999999999997	0.4915396515591095
-7.199999999999989	0.4899192255370848
-7.099999999999994	0.4876616196768454
-7.	0.48440724999203694
-6.8999999999999915	0.4795047781634199
-6.799999999999997	0.471681348945609
-6.699999999999989	0.45820037367644073
-6.599999999999994	0.43243290728829464
-6.5	0.3760169168462712
-6.3999999999999915	0.23684667952006813
-6.299999999999997	0.011544561335404564
-6.199999999999989	0.14582022843972706
-6.099999999999994	0.3367459996528764
-6.	0.41623831143449025
-5.8999999999999915	0.45060238180589607
-5.799999999999997	0.46776653522203765
-5.699999999999989	0.47740996324469726
-5.599999999999994	0.48332656619385106
-5.5	0.48720653551543647
-5.3999999999999915	0.4898857284829868
-5.299999999999997	0.4918132600704276
-5.199999999999989	0.49324703499565903
-5.099999999999994	0.49434339258316407
-5.	0.495201443812281
-4.8999999999999915	0.4958864262148866
-4.799999999999997	0.4964426756302936
-4.699999999999989	0.49690116306846155
-4.599999999999994	0.497284046802978
-4.5	0.49760751581853846
-4.3999999999999915	0.4978836190985117
-4.299999999999997	0.49812147350534686
-4.199999999999989	0.49832808002386936
-4.099999999999994	0.4985088868972135
-4.	0.49866818545450275
-3.8999999999999915	0.49880939307243954
-3.799999999999997	0.49893525858032517
-3.6999999999999886	0.4990480134689531
-3.5999999999999943	0.49914948464126496
-3.5	0.49924117948495605
-3.3999999999999915	0.49932435076491216
-3.299999999999997	0.49940004662443493
-3.1999999999999886	0.4994691494749858
-3.0999999999999943	0.49953240650851916
-3.	0.49959045383246425
-2.8999999999999915	0.49964383570591786
-2.799999999999997	0.4996930199808662
-2.6999999999999886	0.4997384105801165
-2.5999999999999943	0.499780357643985
-2.5	0.4998191658300207
-2.3999999999999915	0.4998551011396414
-2.299999999999997	0.4998883965624368
-2.1999999999999886	0.49991925676578725
-2.0999999999999943	0.4999478620091842
-2.	0.49997437142548556
-1.8999999999999915	0.49999892578250565
-1.7999999999999972	0.50002164981588
-1.6999999999999886	0.5000426542064629
-1.5999999999999943	0.5000620372616134
-1.5	0.5000798863486073
-1.3999999999999915	0.5000962791196235
-1.2999999999999972	0.5001112845606117
-1.1999999999999886	0.5001249638906545
-1.0999999999999943	0.5001373713337591
-1.	0.5001485547812643
-0.8999999999999915	0.5001585563599039
-0.7999999999999972	0.500167412918032
-0.6999999999999886	0.5001751564403519
-0.5999999999999943	0.5001818143998127
-0.5	0.5001874100537106
-0.3999999999999915	0.500191962689833
-0.29999999999999716	0.5001954878274838
-0.19999999999998863	0.5001979973770472
-0.09999999999999432	0.5001994997611405
0.10000000000000853	0.5001994997611383
0.20000000000000284	0.500197997377027
0.30000000000001137	0.5001954878274946
0.4000000000000057	0.5001919626898337
0.5	0.5001874100537106
0.6000000000000085	0.5001818143998145
0.7000000000000028	0.5001751564403508
0.8000000000000114	0.500167412918032
0.9000000000000057	0.500158556359905
1.	0.5001485547812643
1.1000000000000085	0.5001373713337589
1.2000000000000028	0.5001249638906541
1.3000000000000114	0.5001112845606123
1.4000000000000057	0.5000962791196234
1.5	0.5000798863486073
1.6000000000000085	0.5000620372616131
1.7000000000000028	0.5000426542064631
1.8000000000000114	0.5000216498158798
1.9000000000000057	0.49999892578250565
2.	0.49997437142548556
2.1000000000000085	0.49994786200918395
2.200000000000003	0.49991925676578725
2.3000000000000114	0.4998883965624369
2.4000000000000057	0.49985510113964154
2.5	0.4998191658300207
2.6000000000000085	0.49978035764398493
2.700000000000003	0.4997384105801166
2.8000000000000114	0.49969301998086646
2.9000000000000057	0.49964383570591786
3.	0.49959045383246425
3.1000000000000085	0.49953240650851916
3.200000000000003	0.4994691494749856
3.3000000000000114	0.49940004662443505
3.4000000000000057	0.4993243507649122
3.5	0.49924117948495605
3.6000000000000085	0.49914948464126513
3.700000000000003	0.49904801346895306
3.8000000000000114	0.498935258580325
3.9000000000000057	0.49880939307243966
4.	0.49866818545450275
4.1000000000000085	0.4985088868972136
4.200000000000003	0.49832808002386925
4.300000000000011	0.49812147350534675
4.400000000000006	0.4978836190985116
4.5	0.49760751581853846
4.6000000000000085	0.4972840468029782
4.700000000000003	0.4969011630684612
4.800000000000011	0.4964426756302933
4.900000000000006	0.4958864262148866
5.	0.495201443812281
5.1000000000000085	0.4943433925831638
5.200000000000003	0.4932470349956585
5.300000000000011	0.49181326007042786
5.400000000000006	0.4898857284829859
5.5	0.48720653551543647
5.6000000000000085	0.48332656619385156
5.700000000000003	0.4774099632446955
5.800000000000011	0.46776653522203104
5.900000000000006	0.4506023818058917
6.	0.41623831143449025
6.1000000000000085	0.33674599965285873
6.200000000000003	0.14582022843969158
6.300000000000011	0.011544561335421213
6.400000000000006	0.2368466795200704
6.5	0.3760169168462712
6.6000000000000085	0.4324329072883015
6.700000000000003	0.4582003736764451
6.800000000000011	0.47168134894560926
6.900000000000006	0.4795047781634205
7.	0.48440724999203694
7.1000000000000085	0.4876616196768462
7.200000000000003	0.4899192255370852
7.300000000000011	0.4915396515591104
7.400000000000006	0.49273391862152816
7.5	0.49363220021834064
7.6000000000000085	0.4943181842284528
7.700000000000003	0.4948475657494471
7.800000000000011	0.4952585060131256
7.900000000000006	0.49557780338795043
8.	0.4958246695346812
8.100000000000009	0.49601311423780936
8.200000000000003	0.4961534934796677
8.300000000000011	0.49625353860134813
8.400000000000006	0.49631905466781767
8.5	0.49635440258208263
8.600000000000009	0.4963628364630678
8.700000000000003	0.49634674192101835
8.800000000000011	0.4963078048899443
8.900000000000006	0.49624713057070513
9.	0.49616532548508785
9.100000000000009	0.4960625512766932
9.200000000000003	0.49593855589358327
9.300000000000011	0.4957926856364432
9.400000000000006	0.49562387992217105
9.5	0.4954306492699023
9.600000000000009	0.4952110357968962
9.700000000000003	0.4949625542760432
9.800000000000011	0.49468211042000376
9.900000000000006	0.49436589136765874
10.	0.4940092211649728
10.100000000000009	0.4936063710917026
10.200000000000003	0.4931503106088197
10.300000000000011	0.49263237892462264
10.400000000000006	0.49204184883925084
10.5	0.49136534228759243
10.600000000000009	0.4905860387349235
10.700000000000003	0.48968258985659513
10.800000000000011	0.48862761110295394
10.900000000000006	0.48738555332003874
11.	0.4859096492652865
11.100000000000009	0.48413745198798624
11.200000000000003	0.48198418308164226
11.300000000000011	0.479332593538498
11.400000000000006	0.4760171277450095
11.5	0.47179852031159897
11.600000000000009	0.4663218438029549
11.700000000000003	0.4590450353510516
11.800000000000011	0.4491131524740827
11.900000000000006	0.43513036516222825
12.	0.4147379476348094
12.100000000000009	0.38384212405794593
12.200000000000003	0.33536595204825037
12.300000000000011	0.25841343304288295
12.400000000000006	0.14508136187911402
12.5	0.02793408707587081
12.600000000000009	0.011476105022872201
12.700000000000003	0.11590282958012305
12.800000000000011	0.23557455962527907
12.900000000000006	0.32041940208904257
13.	0.37409447668984697
13.100000000000009	0.408034144653168
13.200000000000003	0.4301811950331229
13.300000000000011	0.44518003839449405
13.400000000000006	0.45569766881550233
13.5	0.46330075494072254
13.600000000000009	0.46894102497675527
13.700000000000003	0.4732170786599803
13.800000000000011	0.4765179057994652
13.900000000000006	0.4791038722865859
14.	0.4811539075240232
14.100000000000009	0.48279387734285617
14.200000000000003	0.4841141550400562
14.300000000000011	0.4851808020752043
14.400000000000006	0.48604286016788945
14.5	0.4867372144098925
14.600000000000009	0.4872919020055507
14.700000000000003	0.4877284038249603
14.800000000000011	0.48806325627975866
14.900000000000006	0.4883092000054531
15.	0.4884760068112337
15.100000000000009	0.48857107885332685
15.200000000000003	0.48859988328597737
15.300000000000011	0.488566265392759
15.400000000000006	0.4884726695519876
15.5	0.48832028796080984
15.600000000000009	0.4881091503230002
15.700000000000003	0.48783816271092817
15.800000000000011	0.4875050998752686
15.900000000000006	0.4871065519174564
16.	0.4866378230834521
16.10000000000001	0.4860927771493472
16.200000000000003	0.48546362010813987
16.30000000000001	0.4847406062336963
16.400000000000006	0.48391164757692334
16.5	0.48296179882879847
16.60000000000001	0.48187257824078694
16.700000000000003	0.48062106941018823
16.80000000000001	0.47917872593133015
16.900000000000006	0.4775097676828574
17.	0.4755690084308324
17.10000000000001	0.47329888092971806
17.200000000000003	0.4706253142099178
17.30000000000001	0.4674519464490993
17.400000000000006	0.4636518905509478
17.5	0.4590558515359308
17.60000000000001	0.45343473459389594
17.700000000000003	0.44647384104113397
17.80000000000001	0.4377341322198574
17.900000000000006	0.42659365006364236
18.	0.4121591051722914
18.10000000000001	0.3931354145381885
18.200000000000003	0.36764670104876424
18.30000000000001	0.333042133867249
18.400000000000006	0.2858780648556099
18.5	0.22276278017982318
18.60000000000001	0.1438518188428482
18.700000000000003	0.06118669308884166
18.80000000000001	0.006035781500406514
18.900000000000006	0.011362603143132137
19.	0.07347315492192334
19.10000000000001	0.1569554922814077
19.200000000000003	0.23345338036079422
19.30000000000001	0.2935839819938258
19.400000000000006	0.33820192895401535
19.5	0.37084837760643985
19.60000000000001	0.3948614931108401
19.700000000000003	0.41275728863253214
19.80000000000001	0.426303908191295
19.900000000000006	0.43672009370486664
20.	0.44484699223488483
20.10000000000001	0.4512711253188977
20.200000000000003	0.4564072125941531
20.30000000000001	0.4605529646592482
20.400000000000006	0.4639253334125667
20.5	0.4666846941597651
20.60000000000001	0.46895117274289255
20.700000000000003	0.47081581999212635
20.80000000000001	0.4723483668366235
20.900000000000006	0.4736026798509827
21.	0.4746206483381865
21.10000000000001	0.47543498610646573
21.200000000000003	0.47607127127289994
21.30000000000001	0.47654944313246334
21.400000000000006	0.47688490616041257
21.5	0.4770893449540622
21.60000000000001	0.4771713224138221
21.700000000000003	0.4771367116372718
21.80000000000001	0.4769889965682801
21.900000000000006	0.4767294652420605
22.	0.4763573110394483
22.10000000000001	0.47586965069663856
22.200000000000003	0.47526146217102694
22.30000000000001	0.47452544025928045
22.400000000000006	0.47365176259525443
22.5	0.4726277528254107
22.60000000000001	0.4714374208145413
22.700000000000003	0.47006085099593825
22.80000000000001	0.46847339855679104
22.900000000000006	0.46664463782361165
23.	0.4645369862786509
23.10000000000001	0.46210389867986623
23.200000000000003	0.45928748533447994
23.30000000000001	0.45601535181269903
23.400000000000006	0.4521963774636356
23.5	0.44771503776103877
23.60000000000001	0.44242371901069083
23.700000000000003	0.4361322605067223
23.80000000000001	0.42859368103841894
23.900000000000006	0.4194847192850473
24.	0.40837953017300604
24.10000000000001	0.3947149239977079
24.200000000000003	0.37774673001803893
24.30000000000001	0.3565013224502751
24.400000000000006	0.3297391642707361
24.5	0.2959796618305387
24.60000000000001	0.25370937478156214
24.700000000000003	0.20202921928442188
24.80000000000001	0.14213462293493911
24.900000000000006	0.07977938697738426
25.	0.02730119503979833
25.10000000000001	0.0009865486348026335
25.200000000000003	0.011204944267702124
25.30000000000001	0.05367709104933343
25.400000000000006	0.11326531489327499
25.5	0.17506929728360804
25.60000000000001	0.2304821488427457
25.700000000000003	0.27661287079758134
25.80000000000001	0.31367402991274734
25.900000000000006	0.34302764173814054
26.	0.36621566988036147
26.10000000000001	0.3845969802243323
26.200000000000003	0.39926224659801296
26.30000000000001	0.41105242486043425
26.400000000000006	0.42060541750168956
26.5	0.4284029827181123
26.60000000000001	0.43480964577682973
26.700000000000003	0.44010266200340664
26.80000000000001	0.44449434593084375
26.900000000000006	0.4481484839126759
27.	0.4511923492707205
27.10000000000001	0.45372550894799923
27.200000000000003	0.45582630464110613
27.30000000000001	0.45755664838427845
27.400000000000006	0.45896559153808414
27.5	0.46009199522238453
27.60000000000001	0.4609665367907787
27.700000000000003	0.46161322051329057
27.80000000000001	0.46205051332557157
27.900000000000006	0.4622921926105228
28.	0.462347968455219
28.099999999999994	0.46222392482121744
28.200000000000017	0.4619228105660982
28.30000000000001	0.4614442008200733
28.400000000000006	0.4607845408037373
28.5	0.45993707697593
28.599999999999994	0.45889167378609363
28.700000000000017	0.45763450771932895
28.80000000000001	0.4561476232352407
28.900000000000006	0.4544083270575274
29.	0.4523883874382614
29.099999999999994	0.4500529927431865
29.200000000000017	0.4473594080569047
29.30000000000001	0.44425524836133
29.400000000000006	0.4406762608712007
29.5	0.4365434758976001
29.599999999999994	0.4317595439800501
29.700000000000017	0.4262040269085087
29.80000000000001	0.4197273546573371
29.900000000000006	0.4121431095994974
30.	0.40321828073226473
30.099999999999994	0.3926612069284713
30.200000000000017	0.3801072371254794
30.30000000000001	0.36510296597443886
30.400000000000006	0.34709183904522245
30.5	0.325408078987481
30.599999999999994	0.2992942215478319
30.700000000000017	0.26797292055029
30.80000000000001	0.23082828157670807
30.900000000000006	0.18778027126449381
31.	0.13993434898000115
31.099999999999994	0.09046318559144526
31.200000000000017	0.04528928190601819
31.30000000000001	0.01256513404761053
31.400000000000006	0.000013665486395707247
31.5	0.011004373306938793
31.599999999999994	0.04249680211391572
31.700000000000017	0.08689985363835104
31.80000000000001	0.13598726923108848
31.900000000000006	0.18367839271157438
32.	0.22666043807387218
32.099999999999994	0.2637401140481062
32.20000000000002	0.2949548175034577
32.30000000000001	0.3209057370235378
32.400000000000006	0.3423695437779327
32.5	0.36010871787358906
32.599999999999994	0.374795500419039
32.70000000000002	0.3869924847802594
32.80000000000001	0.39715801858449157
32.900000000000006	0.4056604736725882
33.	0.41279410334429884
33.099999999999994	0.41879353970626193
33.20000000000002	0.4238460074713879
33.30000000000001	0.4281012024497646
33.400000000000006	0.4316791099991435
33.5	0.43467612216889656
33.599999999999994	0.43716979588275423
33.70000000000002	0.4392225440174233
33.80000000000001	0.440884495021012
33.900000000000006	0.4421957057686894
34.	0.4431878699067602
34.099999999999994	0.4438856299914566
34.20000000000002	0.4443075751193756
34.30000000000001	0.4444669850382093
34.400000000000006	0.44437236557257676
34.5	0.44402780745445614
34.599999999999994	0.44343319037531975
34.70000000000002	0.4425842455229233
34.80000000000001	0.4414724824160498
34.900000000000006	0.44008497899358145
35.	0.43840402720724325
35.099999999999994	0.43640661941089676
35.20000000000002	0.43406375326252755
35.30000000000001	0.4313395243153474
35.400000000000006	0.4281899656816708
35.5	0.4245615829388183
35.599999999999994	0.4203895199125729
35.70000000000002	0.4155952777935258
35.80000000000001	0.4100838980317786
35.900000000000006	0.40374051265114264
36.	0.3964261722566328
36.099999999999994	0.3879728980883477
36.20000000000002	0.3781780001586883
36.30000000000001	0.36679791412636437
36.400000000000006	0.35354223387805417
36.5	0.3380694250353891
36.599999999999994	0.3199871749221879
36.70000000000002	0.2988628806796867
36.80000000000001	0.27425390206467215
36.900000000000006	0.24577319305610762
37.	0.21321284159968734
37.099999999999994	0.1767513183206761
37.20000000000002	0.13725746009533032
37.30000000000001	0.09665226216762228
37.400000000000006	0.05817633387160799
37.5	0.02626592153664943
37.599999999999994	0.005722485240290493
37.70000000000002	0.000208692985213426
37.80000000000001	0.010762491698516893
37.900000000000006	0.03532757736622627
38.	0.06965900311991503
38.099999999999994	0.10893027165594077
38.20000000000002	0.1490535211158496
38.30000000000001	0.18724770659695975
38.400000000000006	0.22198937177722192
38.5	0.2526856568295453
38.599999999999994	0.27932110999891424
38.70000000000002	0.3021852754251454
38.80000000000001	0.32169620796185133
38.900000000000006	0.338299410102106
39.	0.3524164323859124
39.099999999999994	0.3644228210579377
39.20000000000002	0.3746419887915097
39.30000000000001	0.38334697143066426
39.400000000000006	0.3907655796677607
39.5	0.3970865862199936
39.599999999999994	0.40246579723871045
39.70000000000002	0.40703151003235194
39.80000000000001	0.41088919590021555
39.900000000000006	0.41412540958994726
40.	0.4168109972088406
40.099999999999994	0.41900369757043293
40.20000000000002	0.42075023236202636
40.30000000000001	0.4220879709990188
40.400000000000006	0.42304624308413863
40.5	0.42364735812358323
40.599999999999994	0.42390737990550553
40.70000000000002	0.42383669215787956
40.80000000000001	0.4234403827765244
40.900000000000006	0.42271846586152545
41.	0.42166595376404026
41.099999999999994	0.42027278506024923
41.20000000000002	0.4185236085929414
41.30000000000001	0.41639741825435994
41.400000000000006	0.4138670278894691
41.5	0.4108983705340724
41.599999999999994	0.40744960127486446
41.70000000000002	0.4034699786859578
41.80000000000001	0.39889849683734413
41.900000000000006	0.39366223977680487
42.	0.38767443585044864
42.099999999999994	0.3808322049446455
42.20000000000002	0.37301402570430564
42.30000000000001	0.36407701536739506
42.400000000000006	0.3538542338945223
42.5	0.3421524313598181
42.599999999999994	0.32875100652788386
42.70000000000002	0.31340351255767207
42.80000000000001	0.295843933852317
42.900000000000006	0.27580127060258364
43.	0.2530277398721078
43.099999999999994	0.2273479130755147
43.20000000000002	0.1987374857769819
43.30000000000001	0.16743892404405528
43.400000000000006	0.13411273266173496
43.5	0.10000168974392465
43.599999999999994	0.06704784156208085
43.70000000000002	0.03785887514659884
43.80000000000001	0.015409733576002265
43.900000000000006	0.0024446188525063715
44.	0.0007289949946104615
44.099999999999994	0.01048125661962254
44.20000000000002	0.030296937924152414
44.30000000000001	0.057610640105455635
44.400000000000006	0.08943365462711617
44.5	0.12301577382571546
44.599999999999994	0.1562255651086336
44.70000000000002	0.18764358706283796
44.80000000000001	0.21647291459363271
44.900000000000006	0.2423789371973496
45.	0.265330657617906
45.099999999999994	0.2854745911597938
45.20000000000002	0.30304663441868934
45.30000000000001	0.31831593144722564
45.400000000000006	0.3315519637078117
45.5	0.3430070224903314
45.599999999999994	0.35290820598485906
45.70000000000002	0.36145496811975464
45.80000000000001	0.3688196890205968
45.900000000000006	0.3751497312922254
46.	0.3805700898965242
46.099999999999994	0.3851861422240089
46.20000000000002	0.3890862436507869
46.30000000000001	0.39234405204323186
46.400000000000006	0.39502054160399475
46.5	0.39716570699231274
46.599999999999994	0.39881997808103165
46.70000000000002	0.40001537323112113
46.80000000000001	0.4007764200047157
46.900000000000006	0.4011208699456046
47.	0.40106023021016524
47.099999999999994	0.40060013040626025
47.20000000000002	0.39974053850371105
47.30000000000001	0.398475835372728
47.400000000000006	0.3967947535125861
47.5	0.3946801819337371
47.599999999999994	0.392108836051899
47.70000000000002	0.38905078901868156
47.80000000000001	0.3854688594718386
47.900000000000006	0.3813178508021652
48.	0.3765436396477124
48.099999999999994	0.3710821179756842
48.20000000000002	0.364858006242632
48.30000000000001	0.357783578550843
48.400000000000006	0.3497573802932491
48.5	0.340663083279369
48.599999999999994	0.33036872556846475
48.70000000000002	0.31872674114377075
48.80000000000001	0.30557542168127433
48.900000000000006	0.2907427963917867
49.	0.27405439014046656
49.099999999999994	0.25534692559942473
49.20000000000002	0.2344907068297326
49.30000000000001	0.21142394648472218
49.400000000000006	0.18620218542883832
49.5	0.15906427701084308
49.599999999999994	0.1305117599764311
49.70000000000002	0.10138932644014019
49.80000000000001	0.0729403210583528
49.900000000000006	0.046796663836301045
50.	0.02485800570158273
50.099999999999994	0.009036089139173432
50.20000000000002	0.000895678241390885
50.30000000000001	0.0012945966171381538
50.400000000000006	0.010162978456191548
50.5	0.026520932475553656
50.599999999999994	0.04872653438007739
50.70000000000002	0.0748443666957525
50.80000000000001	0.10299543249888421
50.900000000000006	0.1315947723800709
51.	0.15945467967818802
51.099999999999994	0.18578258017791333
51.20000000000002	0.2101194724704311
51.30000000000001	0.2322579486819716
51.400000000000006	0.2521638421026728
51.5	0.26991225434663085
51.599999999999994	0.28564024200079896
51.70000000000002	0.29951428835564486
51.80000000000001	0.3117093003393798
51.900000000000006	0.32239589586754136
52.	0.3317333203922245
52.099999999999994	0.33986600800741684
52.20000000000002	0.34692239576289186
52.30000000000001	0.353015057805472
52.400000000000006	0.35824155490519516
52.5	0.3626856203813309
52.599999999999994	0.3664184528234592
52.70000000000002	0.36949998229431463
52.80000000000001	0.3719800372099151
52.900000000000006	0.37389937608339263
53.	0.37529057016077505
53.099999999999994	0.376178735235551
53.20000000000002	0.3765821172387176
53.30000000000001	0.3765125389050622
53.400000000000006	0.3759757154139
53.5	0.3749714463551441
53.60000000000002	0.3734936903118676
53.70000000000002	0.37153052722470814
53.80000000000001	0.36906401287575386
53.900000000000006	0.3660699296648752
54.	0.3625174387924445
54.10000000000002	0.35836864161238957
54.20000000000002	0.35357806314358387
54.30000000000001	0.34809207978263135
54.400000000000006	0.34184832796606124
54.5	0.33477515348135534
54.60000000000002	0.3267911959546308
54.70000000000002	0.3178052546718937
54.80000000000001	0.3077166566993632
54.900000000000006	0.2964164539218571
55.	0.2837899200921248
55.10000000000002	0.2697210078870332
55.20000000000002	0.2540996566196569
55.30000000000001	0.23683309118145499
55.400000000000006	0.21786245969146154
55.5	0.19718618864879806
55.60000000000002	0.174891050045982
55.70000000000002	0.1511907624127965
55.80000000000001	0.1264695201964335
55.900000000000006	0.10132379714399038
56.	0.07659029987158138
56.10000000000002	0.05334256281317708
56.20000000000002	0.03283680871922269
56.30000000000001	0.016394195667808156
56.400000000000006	0.005224796100000761
56.5	0.00022554809118885476
56.60000000000002	0.0018075243078091293
56.70000000000002	0.00981031560647328
56.80000000000001	0.023535087771637153
56.900000000000006	0.0418840383244711
57.	0.06355708589255092
57.10000000000002	0.0872458053366476
57.20000000000002	0.11178017508435364
57.30000000000001	0.13621097499266288
57.400000000000006	0.15983389072034382
57.5	0.18217314088973552
57.60000000000002	0.20294379344120622
57.70000000000002	0.22200758887604521
57.80000000000001	0.23933132837258825
57.900000000000006	0.2549520759215084
58.	0.26895026621587037
58.10000000000002	0.2814301178325491
58.20000000000002	0.29250606138051055
58.30000000000001	0.3022937743861615
58.400000000000006	0.31090456709417913
58.5	0.31844210802087064
58.60000000000002	0.32500072467511437
58.70000000000002	0.3306647258031886
58.80000000000001	0.33550835710960497
58.900000000000006	0.3395961256542531
59.	0.3429833165532503
59.10000000000002	0.34571658733866906
59.20000000000002	0.3478345674724932
59.30000000000001	0.3493684187134832
59.400000000000006	0.35034233055166997
59.5	0.35077393684342906
59.60000000000002	0.3506746473012624
59.70000000000002	0.3500498921710486
59.80000000000001	0.34889928136965387
59.900000000000006	0.34721668136342554
60.	0.34499021476856007
60.10000000000002	0.34220218958509474
60.20000000000002	0.3388289676648635
60.30000000000001	0.33484078604862066
60.400000000000006	0.3302015509087868
60.5	0.3248686329274133
60.60000000000002	0.31879270623329037
60.70000000000002	0.31191769208577325
60.80000000000001	0.3041808953065219
60.900000000000006	0.29551345840632487
61.	0.28584130805732033
61.10000000000002	0.27508683343121226
61.20000000000002	0.2631716171433338
61.30000000000001	0.2500206350981854
61.400000000000006	0.23556844274081998
61.5	0.21976795110285668
61.60000000000002	0.20260242517448612
61.70000000000002	0.18410123771620318
61.80000000000001	0.16435957318300398
61.900000000000006	0.14356155241360408
62.	0.122004987352415
62.10000000000002	0.10012410376677433
62.20000000000002	0.07850425385819852
62.30000000000001	0.057880495108444986
62.400000000000006	0.03911114912921325
62.5	0.023119712228772685
62.60000000000002	0.01080505257095822
62.70000000000002	0.0029302769240267205
62.80000000000001	0.000011721315364890101
62.900000000000006	0.002235626826250569
63.	0.009426265560272514
63.10000000000002	0.02107523819269426
63.20000000000002	0.036423087839000744
63.30000000000001	0.0545699094416572
63.400000000000006	0.0745872715449381
63.5	0.09560948586560947
63.60000000000002	0.11689325993046631
63.70000000000002	0.13784538608765842
63.80000000000001	0.15802492880196428
63.900000000000006	0.1771288234169762
64.	0.19496913396073415
64.10000000000002	0.21144808881188143
64.20000000000002	0.22653467015377432
64.30000000000001	0.24024462224028081
64.4	0.2526244469963469
64.5	0.2637392068151287
64.60000000000002	0.2736636015109256
64.70000000000002	0.28247568004797585
64.80000000000001	0.2902525746018779
64.9	0.2970677307246729
65.	0.30298921004481194
65.10000000000002	0.3080787392613146
65.20000000000002	0.31239126211362794
65.30000000000001	0.3159748173656041
65.4	0.318870616798021
65.5	0.32111323521240986
65.60000000000002	0.3227308522016435
65.70000000000002	0.3237455053950592
65.80000000000001	0.32417332909049723
65.9	0.3240247622801268
66.	0.3233047173383802
66.10000000000002	0.3220127060614538
66.20000000000002	0.32014292411508005
66.30000000000001	0.3176842989115699
66.4	0.31462051007638975
66.5	0.31092999653798836
66.60000000000002	0.30658597047034186
66.70000000000002	0.3015564664926243
66.80000000000001	0.29580446544016736
66.9	0.2892881465307054
67.	0.28196134080997914
67.10000000000002	0.27377428331660325
67.20000000000002	0.26467479219251744
67.30000000000001	0.25461004010775684
67.4	0.24352912567788493
67.5	0.2313866963697033
67.60000000000002	0.21814791182820317
67.70000000000002	0.20379505306008766
67.80000000000001	0.18833605431544967
67.9	0.1718151243946757
68.	0.154325383336059
68.10000000000002	0.13602301263193536
68.20000000000002	0.11714175575352113
68.30000000000001	0.09800570931243884
68.4	0.07903731264474734
68.5	0.06075653879589452
68.60000000000002	0.04376697632021217
68.70000000000002	0.02872536850356284
68.80000000000001	0.016293745546412528
68.9	0.0070775450407920305
69.	0.0015581677170458984
69.10000000000002	0.00003242806877653257
69.20000000000002	0.002572213456174225
69.30000000000001	0.009014151091738807
69.4	0.018981922788153267
69.5	0.03193567026926727
69.60000000000002	0.04723687690548181
69.70000000000002	0.06421521826119554
69.80000000000001	0.0822261033471112
69.9	0.10069228981392654
70.	0.11912790805207871
70.10000000000002	0.13714693678737255
70.20000000000002	0.15446009268901964
70.30000000000001	0.17086446451486387
70.4	0.1862296186710792
70.5	0.200482898642024
70.60000000000002	0.21359562922758873
70.70000000000002	0.22557111578682576
70.80000000000001	0.2364347534139316
70.9	0.24622620714410415
71.	0.2549934380377339
71.10000000000002	0.2627882757510203
71.20000000000002	0.2696632308458092
71.30000000000001	0.2756692676692396
71.4	0.28085430073755235
71.5	0.28526222236794463
71.60000000000002	0.28893231074111625
71.70000000000002	0.2918989030973339
71.80000000000001	0.29419124781445016
71.9	0.2958334721434021
72.	0.2968446202731637
72.10000000000002	0.2972387301639251
72.20000000000002	0.29702492818282444
72.30000000000001	0.2962075288537438
72.4	0.29478613372750545
72.5	0.2927557291242564
72.60000000000002	0.2901067878503667
72.70000000000002	0.2868253854506479
72.80000000000001	0.28289334759857154
72.9	0.27828845231812044
73.	0.27298471933259794
73.10000000000002	0.26695282939372783
73.20000000000002	0.26016072934519946
73.30000000000001	0.2525744941567788
73.4	0.24415953515647837
73.5	0.2348822635394302
73.60000000000002	0.22471233830192025
73.70000000000002	0.21362564480551047
73.80000000000001	0.20160815859804004
73.9	0.18866083995170263
74.	0.17480566464999817
74.10000000000002	0.16009280811881288
74.20000000000002	0.14460884179600367
74.30000000000001	0.12848555178641544
74.4	0.11190863831765492
74.5	0.09512511159605459
74.60000000000002	0.07844771995995686
74.70000000000002	0.06225434777568035
74.80000000000001	0.04698019231323172
74.9	0.03310090548686952
75.	0.021105970248225962
75.10000000000002	0.011463412525862957
75.20000000000002	0.004579266625153913
75.30000000000001	0.0007573988736926774
75.4	0.0001665142566101404
75.5	0.002820708434753315
75.60000000000002	0.00857760035005961
75.70000000000002	0.017154459774314186
75.80000000000001	0.028158982991271925
75.9	0.04112868809696209
76.	0.055572028355796936
76.10000000000002	0.07100523298926553
76.20000000000002	0.08698094602154317
76.30000000000001	0.10310709696176477
76.4	0.11905641576548187
76.5	0.1345682581970435
76.60000000000002	0.14944492192218928
76.70000000000002	0.16354458961967816
76.80000000000001	0.17677267133980284
76.9	0.18907283837556926
77.	0.20041857943083544
77.10000000000002	0.2108057338824174
77.20000000000002	0.2202461851076713
77.30000000000001	0.22876272040286424
77.4	0.23638496271331005
77.5	0.24314623130866858
77.60000000000002	0.2490811747953827
77.70000000000002	0.2542240261785014
77.80000000000001	0.25860734620796666
77.9	0.26226114169241477
78.	0.2652122661687494
78.10000000000002	0.2674840293688903
78.20000000000002	0.2690959585258359
78.30000000000001	0.2700636685613953
78.4	0.2703988098024903
78.5	0.2701090714551788
78.60000000000002	0.2691982270603659
78.70000000000002	0.26766621500291554
78.80000000000001	0.2655092532658293
78.9	0.2627199934022907
79.	0.2592877244965531
79.10000000000002	0.25519864402076015
79.20000000000002	0.25043621924663
79.30000000000001	0.24498167045348124
79.4	0.23881461570112864
79.5	0.23191392635306568
79.60000000000002	0.22425885251403754
79.70000000000002	0.2158304873279621
79.80000000000001	0.2066136472604958
79.9	0.19659924973030787
80.	0.18578726616557453
80.10000000000002	0.1741903125975342
80.20000000000002	0.1618379043883202
80.30000000000001	0.14878133825548542
80.4	0.13509906451928766
80.5	0.12090226831222448
80.60000000000002	0.10634018894859457
80.70000000000002	0.0916044820770161
80.80000000000001	0.07693169899706503
80.9	0.06260277641739599
81.	0.048938379221777226
81.10000000000002	0.03628911554099882
81.20000000000002	0.02502013247431696
81.30000000000001	0.01549042971670984
81.4	0.008028317219542985
81.5	0.0029055758737984395
81.60000000000002	0.0003137304812330333
81.70000000000002	0.000346071308355643
81.80000000000001	0.0029884544803259502
81.9	0.008120519648880897
82.	0.015527117957950054
82.10000000000002	0.024917954058629642
82.20000000000002	0.035952200672945155
82.30000000000001	0.04826442099796736
82.4	0.06148852043604569
82.5	0.07527739458131816
82.60000000000002	0.08931709475996133
82.70000000000002	0.10333538504642686
82.80000000000001	0.11710532720658803
82.9	0.13044494851316982
83.	0.1432141663030407
83.10000000000002	0.155310054112979
83.20000000000002	0.16666133355406781
83.30000000000001	0.17722274049300218
83.4	0.18696969303195654
83.5	0.19589350703151076
83.60000000000002	0.2039972696786192
83.70000000000002	0.2112923896506531
83.80000000000001	0.2177957858122791
83.9	0.22352764604663056
84.	0.22850967555318605
84.10000000000002	0.23276375315989276
84.20000000000002	0.23631092005598936
84.30000000000001	0.23917063453850262
84.4	0.24136023675952462
84.5	0.24289457781392404
84.60000000000002	0.24378577716565206
84.70000000000002	0.24404308111081086
84.80000000000001	0.24367280269085428
84.9	0.242678330309866
85.	0.24106019845617904
85.10000000000002	0.23881621958859925
85.20000000000002	0.23594168162923312
85.30000000000001	0.23242962079616974
85.4	0.22827118485886774
85.5	0.22345610739397184
85.60000000000002	0.21797331925333135
85.70000000000002	0.21181172908487544
85.80000000000001	0.2049612100255149
85.9	0.19741383398386658
86.	0.189165397230735
86.10000000000002	0.1802172797921196
86.20000000000002	0.17057867424976428
86.30000000000001	0.16026920417145127
86.4	0.14932192506042688
86.5	0.13778665762167652
86.60000000000002	0.12573354078724633
86.70000000000002	0.11325660831619444
86.80000000000001	0.10047708923597409
86.9	0.08754601610510034
87.	0.07464561178075343
87.10000000000002	0.061988841344462704
87.20000000000002	0.04981649757612651
87.30000000000001	0.03839127791655912
87.4	0.02798854506774624
87.5	0.018883857246542547
87.60000000000002	0.01133788195116249
87.70000000000002	0.005579889593839404
87.80000000000001	0.001791530945422538
87.9	0.00009288268970488786
88.	0.0005326724794722822
88.10000000000002	0.0030841234746823588
88.20000000000002	0.007647057863755635
88.30000000000001	0.01405594491186023
88.4	0.02209269957168817
88.5	0.031502435317756636
88.60000000000002	0.04201016094169788
88.70000000000002	0.05333657944409903
88.80000000000001	0.06521159463173737
88.9	0.07738470752635614
89.	0.08963204724702167
89.10000000000002	0.10176023024123643
89.20000000000002	0.11360753344353255
89.30000000000001	0.1250430038654963
89.4	0.13596414088487113
89.5	0.14629372034585233
89.60000000000002	0.15597622122021504
89.70000000000002	0.16497419641811972
89.80000000000001	0.17326481884357897
89.9	0.1808367419062927
90.	0.1876873434940107
90.10000000000002	0.19382037273230684
90.20000000000002	0.1992439864812094
90.30000000000001	0.20396914356209875
90.4	0.2080083154818842
90.5	0.21137446981449415
90.60000000000002	0.21408028399799822
90.70000000000002	0.21613755135431478
90.80000000000001	0.21755674643526154
90.9	0.21834672257107876
91.	0.21851452028756613
91.10000000000002	0.21806527082630606
91.20000000000002	0.2170021842538999
91.30000000000001	0.21532661657316382
91.4	0.21303821489029362
91.5	0.21013514409952447
91.60000000000002	0.2066144027608355
91.70000000000002	0.20247223986970977
91.80000000000001	0.1977046879905095
91.9	0.1923082315927098
92.	0.1862806321080314
92.10000000000002	0.17962193276064573
92.20000000000002	0.17233566593841956
92.30000000000001	0.1644302828371546
92.4	0.15592081810330094
92.5	0.14683078973347818
92.60000000000002	0.1371943148887795
92.70000000000002	0.1270583939018959
92.80000000000001	0.11648527636110213
92.9	0.10555477453456313
93.	0.09436633221036969
93.10000000000002	0.08304059583152307
93.20000000000002	0.07172017806211682
93.30000000000001	0.06056926457993077
93.4	0.04977170995951523
93.5	0.0395273169199997
93.60000000000002	0.03004611145865655
93.70000000000002	0.02154062205352266
93.80000000000001	0.01421643550132718
93.9	0.008261604463417976
94.	0.0038357695457111414
94.10000000000002	0.0010600644798398283
94.20000000000002	8.931664957549225e-6
94.30000000000001	0.0007048456745149169
94.4	0.0031166253956390164
94.5	0.007161561569475358
94.60000000000002	0.012711085126004908
94.70000000000002	0.01959925650504394
94.80000000000001	0.02763305428462563
94.9	0.036603329412369504
95.	0.04629536623975473
95.10000000000002	0.05649820911757866
95.20000000000002	0.06701220714361818
95.30000000000001	0.07765453276219056
95.4	0.08826269078423041
95.5	0.09869622422255457
95.60000000000002	0.10883693509033704
95.70000000000002	0.11858798078357563
95.80000000000001	0.127872197029693
95.9	0.1366299557784233
96.	0.1448168077449296
96.10000000000002	0.1524010972733219
96.20000000000002	0.15936167992263567
96.30000000000001	0.16568582496007447
96.4	0.17136734720963298
96.5	0.17640498507339403
96.60000000000002	0.18080102267873271
96.70000000000002	0.18456014230136364
96.80000000000001	0.1876884867691233
96.9	0.19019290896273958
97.	0.19208038557538265
97.10000000000002	0.19335757403630835
97.20000000000002	0.19403049426513663
97.30000000000001	0.19410432023125632
97.4	0.19358326983724955
97.5	0.19247058523153227
97.60000000000002	0.19076859916596756
97.70000000000002	0.1884788863758619
97.80000000000001	0.1856025021162046
97.9	0.18214031287588817
98.	0.17809342681803847
98.10000000000002	0.1734637335155566
98.20000000000002	0.16825456384970722
98.30000000000001	0.1624714812053421
98.4	0.15612321390628653
98.5	0.14922273564225022
98.60000000000002	0.14178849477920077
98.70000000000002	0.13384578416458814
98.80000000000001	0.12542822956769756
98.9	0.11657935658276714
99.	0.10735417234829772
99.10000000000002	0.09782067011547556
99.20000000000002	0.08806113286699757
99.30000000000001	0.07817307962418325
99.4	0.0682696693725317
99.5	0.058479359217548196
99.60000000000002	0.0489446136236974
99.70000000000002	0.03981948919224794
99.80000000000001	0.031265981979767696
99.9	0.023449125566558975
100.	0.01653096482437201

==> data/indepsnoise1c.dat <==
-100.	0.032408575131594584
-99.9	0.0442394009772277
-99.8	0.05672513186882809
-99.7	0.06933824216484766
-99.6	0.08158219548818743
-99.5	0.09300949546069338
-99.4	0.10323238693574044
-99.3	0.11192751691494184
-99.2	0.11883630458803329
-99.1	0.12376281626603872
-99.	0.1265707337002352
-98.9	0.12718066921570248
-98.8	0.12556870385629457
-98.7	0.12176664714304394
-98.6	0.11586414600324416
-98.5	0.1080123921484229
-98.4	0.09842877315334589
-98.3	0.08740137643195502
-98.2	0.07529181088035505
-98.1	0.06253442804436035
-98.	0.04962982783666235
-97.9	0.03713069179005646
-97.8	0.025618670166041756
-97.7	0.0156723511871742
-97.6	0.00782817706544463
-97.5	0.002538206399190367
-97.4	0.0001302863025049366
-97.3	0.0007768451453909156
-97.2	0.004477698968402012
-97.1	0.011059991048119644
-97.	0.020195210489974188
-96.9	0.03143008419899169
-96.8	0.04422591829292293
-96.7	0.05800020977839781
-96.6	0.0721650409439866
-96.5	0.08615844586122942
-96.4	0.09946695934959905
-96.3	0.11163936853549297
-96.2	0.12229296560009328
-96.1	0.13111427412349633
-96.	0.13785638772931233
-95.9	0.14233488742191824
-95.8	0.14442395681642334
-95.7	0.14405391002104861
-95.6	0.14121094609584983
-95.5	0.13593955794789775
-95.4	0.12834762826577178
-95.3	0.11861379857855833
-95.2	0.10699615894317058
-95.1	0.09384065968481956
-95.	0.07958693336701876
-94.9	0.06476856363591689
-94.8	0.05000448605880868
-94.7	0.035978484097352124
-94.6	0.023404982256358644
-94.5	0.012981697081208743
-94.4	0.005332954761920219
-94.3	0.0009508647978074851
-94.2	0.00014387389864696282
-94.1	0.0030023428600174508
-94.	0.009388149044585401
-93.9	0.018950451195292997
-93.8	0.031164184378234067
-93.7	0.04538343060596861
-93.6	0.06089984780752715
-93.5	0.07699707896774136
-93.4	0.09299475148667517
-93.3	0.10827909532372773
-93.2	0.12232026666042117
-93.1	0.1346785451877985
-93.	0.14500256417415283
-92.9	0.1530228517320205
-92.8	0.15854354816074198
-92.7	0.16143452501596794
-92.6	0.1616254730460913
-92.5	0.15910294729531102
-92.4	0.1539108735507214
-92.3	0.14615459249508406
-92.2	0.1360080815852962
-92.1	0.12372348176463648
-92.	0.10964141946912465
-91.9	0.09419985786330246
-91.8	0.07793842659620508
-91.7	0.06149458014559107
-91.6	0.04558786209063063
-91.5	0.030989414128967194
-91.4	0.018475978248376098
-91.3	0.008770971330102706
-91.2	0.002479164764093862
-91.1	0.000024878539975832766
-91.	0.0016049439522599661
-90.9	0.007165970016911567
-90.8	0.01641074030013034
-90.7	0.028832244542217982
-90.6	0.043768047735537365
-90.5	0.060464299288626164
-90.4	0.07813846369561216
-90.3	0.09603229927691835
-90.2	0.11345040366538044
-90.1	0.12978339310618464
-90.	0.14451756368894025
-89.9	0.15723439149629415
-89.8	0.1676036303280067
-89.7	0.17537344037001926
-89.6	0.18036031470503355
-89.5	0.18244084413273476
-89.4	0.1815467256007564
-89.3	0.17766391708750495
-89.2	0.17083643674473462
-89.1	0.16117491332378875
-89.	0.14886950906739055
-88.9	0.13420614114758314
-88.8	0.11758393653844348
-88.7	0.09953056349334989
-88.6	0.08071064956468772
-88.5	0.061921330698001285
-88.4	0.044068769883170836
-88.3	0.02812108586209269
-88.2	0.015037173486040065
-88.1	0.005677201753019527
-88.	0.000707652269465666
-87.9	0.000518893310085972
-87.8	0.005173592773321452
-87.7	0.014398433440254233
-87.6	0.027621090740314668
-87.5	0.04404318375686782
-87.4	0.06273223208863041
-87.3	0.08271394778789513
-87.2	0.1030499770109131
-87.1	0.12289292671791753
-87.	0.14151725561087714
-86.9	0.15832944687258865
-86.8	0.1728632497985581
-86.7	0.18476610830027546
-86.6	0.19378200803122722
-86.5	0.19973463012621984
-86.4	0.20251339830987541
-86.3	0.2020639795278261
-86.2	0.19838408473625754
-86.1	0.19152494298872152
-86.	0.18159846241831323
-85.9	0.16878970001898436
-85.8	0.15337369168323167
-85.7	0.13573482081658308
-85.6	0.11638567039164176
-85.5	0.09598079295941099
-85.4	0.0753193679457694
-85.3	0.05532993000712891
-85.2	0.03703114593271401
-85.1	0.02146586520646825
-85.	0.009611644058658202
-84.9	0.0022786485851055724
-84.8	0.000012759104955597401
-84.7	0.003024502609923339
-84.6	0.01116073582352804
-84.5	0.02392611241426531
-84.4	0.04054874909771913
-84.3	0.060074095827085595
-84.2	0.08146653468487226
-84.1	0.10370035602051186
-84.	0.1258283232879151
-83.9	0.1470237437938164
-83.8	0.1665981684637626
-83.7	0.18400039469013837
-83.6	0.19880350240691255
-83.5	0.21068604534360424
-83.4	0.21941215444700432
-83.3	0.2248138551181999
-83.2	0.2267777112803893
-83.1	0.22523709840969536
-83.	0.22017093278362332
-82.9	0.21160942200550578
-82.8	0.19964718404533321
-82.7	0.18446370619328473
-82.6	0.16635034944707616
-82.5	0.14574171168050903
-82.4	0.12324698469863733
-82.3	0.09967406127292999
-82.2	0.07603615194730144
-82.1	0.053528874029216154
-82.	0.03346717718741802
-81.9	0.017178052812614517
-81.8	0.005857186896172733
-81.7	0.00041276718251160026
-81.6	0.0013311984099820633
-81.5	0.008600228774573336
-81.4	0.021711644065409826
-81.3	0.03974252818738739
-81.2	0.0614914284625084
-81.1	0.08563357541026152
-81.	0.110861158628928
-80.9	0.1359867123004318
-80.8	0.16000257181505576
-80.7	0.18210107801080236
-80.6	0.20166628241669626
-80.5	0.21824899031197015
-80.4	0.2315350765946815
-80.3	0.24131405959994645
-80.2	0.24745216047480173
-80.1	0.24987204332926283
-80.	0.248540188241105
-79.9	0.24346223245390425
-79.8	0.23468638867543898
-79.7	0.22231497003408204
-79.6	0.20652387924229057
-79.5	0.18758940858399545
-79.4	0.16592059702287315
-79.3	0.14209349599669846
-79.2	0.11688097949786451
-79.1	0.0912685792414588
-79.	0.06644429347060987
-78.9	0.043750250713878974
-78.8	0.02458870425631586
-78.7	0.010285381104139556
-78.6	0.0019282724636947482
-78.5	0.00021425770142121216
-78.4	0.005341827318809885
-78.3	0.016979979039272758
-78.2	0.034322312042894744
-78.1	0.056210228866004824
-78.	0.08129131726728589
-77.9	0.1081752062574927
-77.8	0.13555828035803963
-77.7	0.1623038085488512
-77.6	0.18747804355214165
-77.5	0.2103515740817416
-77.4	0.23037822865457996
-77.3	0.2471628550940872
-77.2	0.2604264936598122
-77.1	0.2699744335399073
-77.	0.27567022878227826
-76.9	0.27741719516086183
-76.8	0.2751481336211071
-76.7	0.26882382158158463
-76.6	0.25844094352045033
-76.5	0.2440503475573411
-76.4	0.22578652209247657
-76.3	0.2039086007249664
-76.2	0.1788515231920866
-76.1	0.15128265972959343
-76.	0.12215393632854574
-75.9	0.09273279359457269
-75.8	0.06458933811427268
-75.7	0.03951613999851383
-75.6	0.01936683915265099
-75.5	0.005823193159872321
-75.4	0.0001327733457716258
-75.3	0.00288617856454306
-75.2	0.013904366203037385
-75.1	0.0322750573505283
-75.	0.05652500553324169
-74.9	0.08486995486262032
-74.8	0.11546869062659536
-74.7	0.1466235531239598
-74.6	0.1769015611132607
-74.5	0.20517946743399773
-74.4	0.23063267830162987
-74.3	0.2526918416299104
-74.2	0.2709869480604641
-74.1	0.2852921598402504
-74.	0.2954785252812949
-73.9	0.3014775010971601
-73.8	0.30325582429910086
-73.7	0.30080129465870165
-73.6	0.29411892788969163
-73.5	0.28323728991480446
-73.4	0.2682252903899662
-73.3	0.24921999925233282
-73.2	0.22646581130226445
-73.1	0.20036408409520784
-73.	0.17152970833560618
-72.9	0.14084655531098142
-72.8	0.10950758297813164
-72.7	0.07901908131822998
-72.6	0.051145573534748384
-72.5	0.027777374927858246
-72.4	0.010720990147559556
-72.3	0.0014420282419930126
-72.2	0.0008201986798270548
-72.1	0.008988285548591091
-72.	0.025308399679491313
-71.9	0.048493473014835344
-71.8	0.07683248220719975
-71.7	0.1084498523778591
-71.6	0.14153326660801685
-71.5	0.17449050870346955
-71.4	0.20602698648669437
-71.3	0.23515758148489477
-71.2	0.2611754705654559
-71.1	0.28359964442671454
-71.	0.3021171875044548
-70.9	0.3165300247330819
-70.8	0.32671082687653197
-70.7	0.33256962096327947
-70.6	0.3340311333177288
-70.5	0.3310225366447265
-70.4	0.32347165751771617
-70.3	0.31131650788737875
-70.2	0.2945279705985454
-70.1	0.27314827697995686
-70.	0.24734804353653117
-69.9	0.21750320216507277
-69.8	0.18428885627026387
-69.7	0.14877847859659726
-69.6	0.11252342851657607
-69.5	0.0775721401683968
-69.4	0.0463789464693037
-69.3	0.021563641276892434
-69.2	0.005527102945716357
-69.1	1.366464113815691e-7
-69.	0.0056662516061193
-68.9	0.022002849023306598
-68.8	0.047407121021811674
-68.7	0.07955301024462014
-68.6	0.1158398795100628
-68.5	0.1537883962325749
-68.4	0.1912982890508139
-68.3	0.22675546411845673
-68.2	0.2590237485618149
-68.1	0.2873708583667337
-68.	0.3113704542252946
-67.9	0.3308068630125011
-67.8	0.3455952882777908
-67.69999999999999	0.35572125076998795
-67.6	0.3611983274234487
-67.5	0.3620416192322178
-67.4	0.3582544659707341
-67.3	0.3498268464900737
-67.19999999999999	0.33674514165002395
-67.1	0.31901419252602037
-67.	0.296693598201065
-66.9	0.26995057440924625
-66.8	0.2391307643343963
-66.69999999999999	0.20484512711188757
-66.6	0.16806421709695793
-66.5	0.13020015586022235
-66.4	0.0931429095201534
-66.3	0.0592069989647672
-66.19999999999999	0.030948586298654716
-66.1	0.010843045067339413
-66.	0.0008708976080531062
-65.9	0.002123068774730268
-65.8	0.01456231343734038
-65.69999999999999	0.03703434435683145
-65.6	0.06752367783399889
-65.5	0.10355392191277202
-65.4	0.14259575941478986
-65.3	0.18237697055698135
-65.19999999999999	0.2210527101389543
-65.1	0.25724966004885946
-65.	0.29002493078084385
-64.9	0.3187825818637909
-64.8	0.34317960708764333
-64.69999999999999	0.36303976419386896
-64.6	0.3782830726645264
-64.5	0.38887239029396126
-64.4	0.39477548173917587
-64.3	0.39594023553960817
-64.19999999999999	0.39228122069718113
-64.1	0.3836770245650732
-64.	0.3699795037344072
-63.9	0.3510380799948783
-63.8	0.32674434780538814
-63.699999999999996	0.29710402497538607
-63.6	0.2623434326579964
-63.5	0.22305375793292745
-63.4	0.18036443739122743
-63.3	0.1361130429426852
-63.199999999999996	0.09294340987222101
-63.1	0.05422993226706379
-63.	0.02372775655184453
-62.9	0.0049282571725592006
-62.8	0.0002607570377166592
-62.699999999999996	0.010438771768546583
-62.6	0.03425638735141187
-62.5	0.06893809488652555
-62.4	0.11086491496372089
-62.3	0.15635199653977977
-62.199999999999996	0.20221557591378478
-62.1	0.2460391573678893
-62.	0.2861908080032678
-61.9	0.32169767375586794
-61.8	0.3520713510601542
-61.699999999999996	0.37714127502079425
-61.599999999999994	0.3969205995517925
-61.5	0.41150888433742433
-61.4	0.4210267014943657
-61.3	0.4255748028450436
-61.199999999999996	0.42521127149823323
-61.099999999999994	0.41994207929963306
-61.	0.40972274746168763
-60.9	0.3944710483610596
-60.8	0.37409283489654654
-60.699999999999996	0.34852507021556295
-60.599999999999994	0.3178016233760695
-60.5	0.2821475027199464
-60.4	0.2421041354182998
-60.3	0.19867929266167111
-60.199999999999996	0.15349736856123336
-60.099999999999994	0.1088988039697688
-60.	0.06790986714796991
-59.9	0.03399807106394778
-59.8	0.010575494926209747
-59.699999999999996	0.00032518520406066737
-59.599999999999994	0.004560233774156158
-59.5	0.022879326051337613
-59.4	0.05327912849247135
-59.3	0.09266905654838092
-59.199999999999996	0.13755835183025467
-59.099999999999994	0.1846615674610353
-59.	0.2312750472119607
-58.9	0.2754104823830234
-58.8	0.31575355175853415
-58.699999999999996	0.3515334509110882
-58.599999999999994	0.38236931489476517
-58.5	0.4081306944477097
-58.4	0.4288264748092715
-58.3	0.44452334144478484
-58.199999999999996	0.4552891001616642
-58.099999999999994	0.46115482969936844
-58.	0.46209070199382923
-57.9	0.45799207615659815
-57.8	0.44867464868701123
-57.699999999999996	0.4338799877267329
-57.599999999999994	0.41329589970177305
-57.5	0.3866000066945982
-57.4	0.3535395609213517
-57.3	0.31406474033993687
-57.199999999999996	0.26853288223767713
-57.099999999999994	0.21798945318539784
-57.	0.16449531742215856
-56.9	0.11139787724084704
-56.8	0.06334829533711855
-56.699999999999996	0.025819099219859643
-56.599999999999994	0.004005194464865329
-56.5	0.001361949735084799
-56.4	0.01844144420160163
-56.3	0.052698356463476356
-56.199999999999996	0.09938573560365663
-56.099999999999994	0.15300010655320273
-56.	0.20854931304319083
-55.9	0.262240103998119
-55.8	0.3116031046978529
-55.699999999999996	0.3552827888206748
-55.599999999999994	0.3927156356872719
-55.5	0.4238292330227038
-55.4	0.4488124178618251
-55.3	0.4679594307937859
-55.199999999999996	0.48157282885642805
-55.099999999999994	0.489907208582724
-55.	0.4931391367100836
-54.9	0.49135332568689566
-54.8	0.484539289451211
-54.699999999999996	0.4725961836253454
-54.599999999999994	0.45534653690376603
-54.5	0.4325625057895852
-54.4	0.40401141342095465
-54.3	0.3695305755343498
-54.199999999999996	0.32914383807770903
-54.099999999999994	0.28323126473711446
-54.	0.23275383359993004
-53.9	0.17950912442001427
-53.8	0.1263457053567961
-53.699999999999996	0.07720114058281838
-53.599999999999994	0.03679188915195704
-53.5	0.009848470883128345
-53.4	8.71312564301972e-6
-53.3	0.008770995648187362
-53.199999999999996	0.03502136244439273
-53.099999999999994	0.07539641824654446
-53.	0.1252778329646227
-52.9	0.17991726313844275
-52.8	0.2352593515833488
-52.699999999999996	0.2883113140157824
-52.599999999999994	0.3371444573105943
-52.5	0.3806971763667136
-52.4	0.4185214918543866
-52.3	0.4505531507215665
-52.199999999999996	0.47693444250153216
-52.099999999999994	0.49789031655933297
-52.	0.5136470405123266
-51.9	0.524380728625028
-51.8	0.5301850593281331
-51.699999999999996	0.5310505260083318
-51.599999999999994	0.526850538709575
-51.5	0.5173324953885472
-51.4	0.5021149519091159
-51.3	0.4806959393557953
-51.199999999999996	0.45248325001737083
-51.099999999999994	0.4168661260555178
-51.	0.3733594432321127
-50.9	0.32186319340465674
-50.8	0.26308026432192627
-50.699999999999996	0.19909608071424012
-50.599999999999994	0.13399933450234838
-50.5	0.07419044567571857
-50.4	0.02779940105648163
-50.3	0.002781458813547557
-50.199999999999996	0.004123426498079008
-50.099999999999994	0.03170801883529913
-50.	0.0803761087354274
-49.9	0.14213602153615107
-49.8	0.20893649817531945
-49.699999999999996	0.27450156382419394
-49.599999999999994	0.33485534720650534
-49.5	0.38798989701126274
-49.4	0.43324498672703377
-49.3	0.4707382109978659
-49.199999999999996	0.5009570131242976
-49.099999999999994	0.5245059047540404
-49.	0.5419657058575744
-48.9	0.5538227075050213
-48.8	0.560437325042481
-48.699999999999996	0.5620331687755398
-48.599999999999994	0.558695782607342
-48.5	0.550375874019383
-48.4	0.5368957104010742
-48.3	0.5179605172815775
-48.199999999999996	0.49318007185214463
-48.099999999999994	0.4621099727015273
-48.	0.42432769913573065
-47.9	0.37956503911405365
-47.8	0.327922840983471
-47.699999999999996	0.2701883341145525
-47.599999999999994	0.20824365096578198
-47.5	0.14547590088863246
-47.4	0.08697028199024248
-47.3	0.039152086257211886
-47.199999999999996	0.008611817436080122
-47.099999999999994	0.000269912016649624
-47.	0.015663450305747884
-46.9	0.052361939718398566
-46.8	0.10489696551781866
-46.699999999999996	0.16659900348299225
-46.599999999999994	0.23131758000780808
-46.5	0.2943883100963534
-46.4	0.35282667327177575
-46.3	0.4050579803348608
-46.199999999999996	0.4504965797226052
-46.099999999999994	0.4891576116794228
-46.	0.5213666147178381
-45.9	0.5475673495512597
-45.8	0.5682047912138837
-45.699999999999996	0.5836579667782814
-45.599999999999994	0.5942024856283554
-45.5	0.5999887786628996
-45.4	0.6010270773312995
-45.3	0.5971737987769521
-45.199999999999996	0.5881167646882635
-45.099999999999994	0.5733593892949779
-45.	0.5522077874652365
-44.9	0.5237714536075154
-44.8	0.48700049610241497
-44.699999999999996	0.4408040321448379
-44.599999999999994	0.38432754577807093
-44.5	0.31750354002274445
-44.4	0.24198651865033055
-44.3	0.16242380851775604
-44.199999999999996	0.08752499123178548
-44.099999999999994	0.02963315426284499
-44.	0.0013867834288691571
-43.9	0.010087085218420349
-43.8	0.05364716631699223
-43.699999999999996	0.12181984416548353
-43.599999999999994	0.2015192460788701
-43.5	0.2817631110263098
-43.4	0.35565969147586296
-43.3	0.4200006333893062
-43.199999999999996	0.4739993467512319
-43.099999999999994	0.5181411610917155
-43.	0.5534241023356732
-42.9	0.5809410893189062
-42.8	0.601681802459521
-42.699999999999996	0.6164549332279196
-42.599999999999994	0.6258686974094253
-42.5	0.630335528304384
-42.4	0.6300838688542983
-42.3	0.6251693385894228
-42.199999999999996	0.6154825849291939
-42.099999999999994	0.6007541477451672
-42.	0.5805592212591361
-41.9	0.5543285006178371
-41.8	0.5213765420786539
-41.699999999999996	0.4809674775644304
-41.599999999999994	0.43245022338615585
-41.5	0.37550961869636207
-41.4	0.3105865028066842
-41.3	0.23949190768193993
-41.199999999999996	0.1661286871718453
-41.099999999999994	0.09699325333571474
-41.	0.040835306845121
-40.9	0.006861953666954703
-40.8	0.0016727510586484577
-40.699999999999996	0.026469483174431343
-40.599999999999994	0.07650840120887528
-40.5	0.1432220732807628
-40.4	0.21741964229245428
-40.3	0.29165649595816207
-40.199999999999996	0.3610800332810143
-40.099999999999994	0.4231678120254675
-40.	0.47703908989823957
-39.9	0.5227831272491438
-39.8	0.5609666217460171
-39.699999999999996	0.5923249732899624
-39.599999999999994	0.6175891955137234
-39.5	0.6373979764014012
-39.4	0.6522573484011079
-39.3	0.6625237550452593
-39.199999999999996	0.6683959384471386
-39.099999999999994	0.6699070551241774
-39.	0.6669118216830099
-38.9	0.6590653949443033
-38.8	0.6457921355708242
-38.699999999999996	0.6262446772372354
-38.599999999999994	0.5992590629704531
-38.5	0.5633245913199119
-38.4	0.516616207628246
-38.3	0.4571975873117986
-38.199999999999996	0.3836095488872642
-38.099999999999994	0.2961865099673953
-38.	0.199396903358609
-37.9	0.10470457266847244
-37.8	0.031288300725595776
-37.699999999999996	0.00021378416001624007
-37.599999999999994	0.022272258429950988
-37.5	0.09005729438392376
-37.4	0.18354249888430335
-37.3	0.28248633220482006
-37.199999999999996	0.37382816186906626
-37.099999999999994	0.4519283604196134
-37.	0.515842356140103
-36.9	0.5667985322332854
-36.8	0.6066972756757432
-36.699999999999996	0.6374095824802772
-36.599999999999994	0.6605181317202699
-36.5	0.6772611071860545
-36.4	0.6885537883804267
-36.3	0.6950311337084736
-36.199999999999996	0.697088377015139
-36.099999999999994	0.6949117526609059
-36.	0.6884976728016103
-35.89999999999999	0.6776611013429925
-35.8	0.6620350410483579
-35.7	0.6410644121408015
-35.599999999999994	0.6140003629989661
-35.5	0.5799067805955094
-35.39999999999999	0.5377017794374028
-35.3	0.48627620209027417
-35.2	0.424760204443862
-35.099999999999994	0.35304021027532484
-35.	0.2726254612349211
-34.89999999999999	0.18783049010863184
-34.8	0.1068329561434926
-34.7	0.04150596034521156
-34.599999999999994	0.004692927858010693
-34.5	0.00507781547461407
-34.39999999999999	0.04272377695727518
-34.3	0.10904979160897722
-34.2	0.1912630724781795
-34.099999999999994	0.2774931829105963
-34.	0.3595397610911215
-33.89999999999999	0.433061116887576
-33.8	0.4965278466062032
-33.7	0.5500440591321005
-33.599999999999994	0.5944806570947075
-33.5	0.6309570449955271
-33.39999999999999	0.6605732936428322
-33.3	0.6842908726474967
-33.2	0.7028908922689588
-33.099999999999994	0.7169676877843114
-33.	0.7269347521990034
-32.89999999999999	0.7330309173919863
-32.8	0.7353201729463739
-32.7	0.7336807964584218
-32.599999999999994	0.7277799072645783
-32.5	0.7170289901145586
-32.39999999999999	0.7005151863148869
-32.3	0.6769038749890474
-32.2	0.6443147250922026
-32.099999999999994	0.6001980208515294
-32.	0.5413109031306585
-31.89999999999999	0.46408002544595794
-31.799999999999997	0.366033193286403
-31.700000000000003	0.24950262330843764
-31.599999999999994	0.12826411858522752
-31.5	0.032736695704356
-31.39999999999999	0.00035894370329724544
-31.299999999999997	0.046892910655899726
-31.200000000000003	0.15076046491812564
-31.099999999999994	0.27406759082811966
-31.	0.3892508872825449
-30.89999999999999	0.48506207860310285
-30.799999999999997	0.560392218373981
-30.700000000000003	0.618074899407292
-30.599999999999994	0.6616790373637358
-30.5	0.6943365735233941
-30.39999999999999	0.718480042471361
-30.299999999999997	0.7358953403361997
-30.200000000000003	0.7478484415911131
-30.099999999999994	0.7552047226507308
-30.	0.758520397459811
-29.89999999999999	0.7581055534626572
-29.799999999999997	0.7540632611800681
-29.700000000000003	0.7463093315104403
-29.599999999999994	0.7345762103248227
-29.5	0.7184035979296716
-29.39999999999999	0.6971183975573235
-29.299999999999997	0.6698084672631389
-29.200000000000003	0.635300178100057
-29.099999999999994	0.5921624708352822
-29.	0.5387860120626652
-28.89999999999999	0.4736331120138383
-28.799999999999997	0.3958237810691277
-28.700000000000003	0.3062786659335324
-28.599999999999994	0.2095280347728722
-28.5	0.1156807033399759
-28.39999999999999	0.04071635171320528
-28.299999999999997	0.002384466277732607
-28.200000000000003	0.011683345739323807
-28.099999999999994	0.06602295310858819
-28.	0.15094574067960587
-27.89999999999999	0.24855707286840092
-27.799999999999997	0.34482196367696605
-27.700000000000003	0.431826683401149
-27.599999999999994	0.5065818389472465
-27.5	0.5689887501017196
-27.39999999999999	0.6202643763927054
-27.299999999999997	0.6620259785400974
-27.200000000000003	0.6958506183602896
-27.099999999999994	0.7231020844408337
-27.	0.7448872492923274
-26.89999999999999	0.7620662533175622
-26.799999999999997	0.7752793622197139
-26.700000000000003	0.7849735575520259
-26.599999999999994	0.7914214253334931
-26.5	0.7947287067892457
-26.39999999999999	0.7948276417195711
-26.299999999999997	0.7914521574414399
-26.200000000000003	0.7840883514517236
-26.099999999999994	0.7718894092634755
-26.	0.7535378674739295
-25.89999999999999	0.7270310350813476
-25.799999999999997	0.6893646445096169
-25.700000000000003	0.6361259490726837
-25.599999999999994	0.5611893822008911
-25.5	0.45736546686177326
-25.39999999999999	0.3206689605954317
-25.299999999999997	0.1633856614492678
-25.200000000000003	0.03395438756308786
-25.099999999999994	0.005027455954626333
-25.	0.09737974439130789
-24.89999999999999	0.2514250939055704
-24.799999999999997	0.40187412593113253
-24.700000000000003	0.5219396879530808
-24.599999999999994	0.6104712518321028
-24.5	0.6740966040791476
-24.39999999999999	0.7196247221624896
-24.299999999999997	0.752239240601383
-24.200000000000003	0.7755425296807538
-24.099999999999994	0.7919600727300562
-24.	0.8031039571975588
-23.89999999999999	0.8100311072343515
-23.799999999999997	0.8134126001313431
-23.700000000000003	0.8136401049316149
-23.599999999999994	0.8108896459399972
-23.5	0.8051558845834287
-23.39999999999999	0.7962647650332962
-23.299999999999997	0.7838687205140957
-23.19999999999999	0.7674263315101933
-23.099999999999994	0.7461672938432569
-23.	0.7190443930144641
-22.89999999999999	0.6846787996202971
-22.799999999999997	0.6413179281851362
-22.69999999999999	0.5868557920374398
-22.599999999999994	0.5190309972611585
-22.5	0.43603650888651424
-22.39999999999999	0.33792921668900816
-22.299999999999997	0.22921412051230333
-22.19999999999999	0.12215453152549721
-22.099999999999994	0.037934516110825885
-22.	0.0005244363983314677
-21.89999999999999	0.022884284104141044
-21.799999999999997	0.09733449558142225
-21.69999999999999	0.20144528026254518
-21.599999999999994	0.3122832236576038
-21.5	0.41506747045935205
-21.39999999999999	0.5034937137207748
-21.299999999999997	0.576595807733382
-21.19999999999999	0.6358555062089509
-21.099999999999994	0.6835003076423198
-21.	0.7217203599304914
-20.89999999999999	0.7523878772465682
-20.799999999999997	0.7770039053517844
-20.69999999999999	0.796731027654119
-20.599999999999994	0.812448746932131
-20.5	0.8248063836331992
-20.39999999999999	0.8342649434835513
-20.299999999999997	0.8411257740095884
-20.19999999999999	0.8455455347798732
-20.099999999999994	0.8475364714747883
-20.	0.8469489830748146
-19.89999999999999	0.8434297856545863
-19.799999999999997	0.8363424658024137
-19.69999999999999	0.8246254120076425
-19.599999999999994	0.8065403604575557
-19.5	0.7792257366020391
-19.39999999999999	0.737908462254058
-19.299999999999997	0.6745931210804189
-19.19999999999999	0.5764116470387395
-19.099999999999994	0.42653315593743346
-19.	0.22197522378641926
-18.89999999999999	0.03492176000925247
-18.799999999999997	0.02481123824413093
-18.69999999999999	0.2031497020389145
-18.599999999999994	0.41168053592346904
-18.5	0.5678281786474897
-18.39999999999999	0.6709617496507226
-18.299999999999997	0.7378370354942254
-18.19999999999999	0.78180669268572
-18.099999999999994	0.8112451177993975
-18.	0.8311621751042856
-17.89999999999999	0.8445636791357543
-17.799999999999997	0.8532793032274173
-17.69999999999999	0.8584330805686645
-17.599999999999994	0.8607084385552574
-17.5	0.8604980963083442
-17.39999999999999	0.8579881990668096
-17.299999999999997	0.8532030688256926
-17.19999999999999	0.84602440986515
-17.099999999999994	0.8361918020845908
-17.	0.8232871654385066
-16.89999999999999	0.8067032503994199
-16.799999999999997	0.7855946341051513
-16.69999999999999	0.7588095840650296
-16.599999999999994	0.7248044127735312
-16.5	0.6815538299613855
-16.39999999999999	0.6265038284693829
-16.299999999999997	0.556694348966256
-16.19999999999999	0.4693512404196959
-16.099999999999994	0.36353209171364703
-16.	0.24358428043900449
-15.899999999999991	0.12418336542109573
-15.799999999999997	0.03271006765082433
-15.699999999999989	0.0000933516623431828
-15.599999999999994	0.03969240320792561
-15.5	0.13571750107790764
-15.399999999999991	0.25679806860897564
-15.299999999999997	0.37659823553533267
-15.199999999999989	0.48159559365759286
-15.099999999999994	0.568126167884382
-15.	0.6374098907598182
-14.899999999999991	0.6922854535145421
-14.799999999999997	0.7356951238933125
-14.699999999999989	0.7701555436653802
-14.599999999999994	0.7976597039608293
-14.5	0.8197319051927372
-14.399999999999991	0.8375191187614723
-14.299999999999997	0.8518768257540784
-14.199999999999989	0.8634377090578444
-14.099999999999994	0.872662414167667
-14.	0.8798745847549347
-13.899999999999991	0.8852823702934467
-13.799999999999997	0.8889873903395262
-13.699999999999989	0.8909801355284732
-13.599999999999994	0.8911175877129649
-13.5	0.8890731246324687
-13.399999999999991	0.8842373813250848
-13.299999999999997	0.8755240836770106
-13.199999999999989	0.8609778343389469
-13.099999999999994	0.8369413552080454
-13.	0.7961879427193652
-12.899999999999991	0.7235973335226852
-12.799999999999997	0.5871432181068321
-12.699999999999989	0.3356220502148251
-12.599999999999994	0.03562358178453605
-12.5	0.10193068721274309
-12.399999999999991	0.4186729129227881
-12.299999999999997	0.6350710887707326
-12.199999999999989	0.7500854160104009
-12.099999999999994	0.8123812359789057
-12.	0.8481951686783297
-11.899999999999991	0.8698271158429334
-11.799999999999997	0.8832451153547339
-11.699999999999989	0.8915224430995335
-11.599999999999994	0.8963271851317207
-11.5	0.8985963345155782
-11.399999999999991	0.8988581870612767
-11.299999999999997	0.8973938909228104
-11.199999999999989	0.8943203538825338
-11.099999999999994	0.889631647217971
-11.	0.8832162042591738
-10.899999999999991	0.8748577145382616
-10.799999999999997	0.8642226962604567
-10.699999999999989	0.8508347477276693
-10.599999999999994	0.8340333195419387
-10.5	0.812913154850733
-10.399999999999991	0.7862397216262814
-10.299999999999997	0.752337954595741
-10.199999999999989	0.7089621974373936
-10.099999999999994	0.653189528745766
-10.	0.5814725973129754
-9.899999999999991	0.4902121982641847
-9.799999999999997	0.37763649735437965
-9.699999999999989	0.2481738142244022
-9.599999999999994	0.11933410564514878
-9.5	0.025081335208735768
-9.399999999999991	0.00229039580497033
-9.299999999999997	0.06157499548336656
-9.199999999999989	0.17696510550411357
-9.099999999999994	0.3097783930055074
-9.	0.4332207508277662
-8.899999999999991	0.5366302499918202
-8.799999999999997	0.6191427146257967
-8.699999999999989	0.6837247928016409
-8.599999999999994	0.7340829248186747
-8.5	0.7735117403335515
-8.399999999999991	0.804625169844687
-8.299999999999997	0.829403389893666
-8.199999999999989	0.8493197007710455
-8.099999999999994	0.8654650953673719
-8.	0.8786486200197774
-7.8999999999999915	0.8894723278251212
-7.799999999999997	0.898385283099637
-7.699999999999989	0.9057215771723521
-7.599999999999994	0.9117263075203542
-7.5	0.9165721509507901
-7.3999999999999915	0.9203677744163522
-7.299999999999997	0.9231576795890643
-7.199999999999989	0.9249105480225979
-7.099999999999994	0.9254882249857694
-7.	0.9245761542259424
-6.8999999999999915	0.9215266426976352
-6.799999999999997	0.9149801915665172
-6.699999999999989	0.9018409330448237
-6.599999999999994	0.8740316467108694
-6.5	0.8058331033302636
-6.3999999999999915	0.5935219944021597
-6.299999999999997	0.03604900315342507
-6.199999999999989	0.4228617872600331
-6.099999999999994	0.7571374449221883
-6.	0.8573544482633744
-5.8999999999999915	0.8953435512412219
-5.799999999999997	0.9127364889893127
-5.699999999999989	0.9215095367796295
-5.599999999999994	0.9259688157766752
-5.5	0.9279281201124142
-5.3999999999999915	0.9282338025767912
-5.299999999999997	0.9273000977101065
-5.199999999999989	0.9253228882398999
-5.099999999999994	0.9223728359823125
-5.	0.9184374067389667
-4.8999999999999915	0.9134384748851051
-4.799999999999997	0.9072363831762488
-4.699999999999989	0.8996247608250336
-4.599999999999994	0.8903172315107919
-4.5	0.878925227352539
-4.3999999999999915	0.8649245810001642
-4.299999999999997	0.8476070122101499
-4.199999999999989	0.8260110117424823
-4.099999999999994	0.798825503194613
-4.	0.7642611671792651
-3.8999999999999915	0.719894931214459
-3.799999999999997	0.6625307190589593
-3.6999999999999886	0.5882287024257787
-3.5999999999999943	0.4929289365059799
-3.5	0.37464089783484283
-3.3999999999999915	0.23870488308576102
-3.299999999999997	0.1060375968098726
-3.1999999999999886	0.01610253792230263
-3.0999999999999943	0.007841932453767011
-3.	0.08538376004822848
-2.8999999999999915	0.2137698772761534
-2.799999999999997	0.3513927420634111
-2.6999999999999886	0.47377513713538716
-2.5999999999999943	0.573393352999628
-2.5	0.6514100219530061
-2.3999999999999915	0.7117404449619034
-2.299999999999997	0.7584220119585788
-2.1999999999999886	0.7947990671212298
-2.0999999999999943	0.8234293638145297
-2.	0.8462091836568114
-1.8999999999999915	0.8645311118619198
-1.7999999999999972	0.8794188763084856
-1.6999999999999886	0.8916297944210052
-1.5999999999999943	0.9017290745433693
-1.5	0.9101427437542233
-1.3999999999999915	0.9171951830280873
-1.2999999999999972	0.9231358130608875
-1.1999999999999886	0.9281581839142594
-1.0999999999999943	0.9324137404260442
-1.	0.9360218357254082
-0.8999999999999915	0.9390770800468037
-0.7999999999999972	0.9416547792358361
-0.6999999999999886	0.9438149894727437
-0.5999999999999943	0.9456055582093077
-0.5	0.9470644130864719
-0.3999999999999915	0.9482212850974322
-0.29999999999999716	0.9490989989941839
-0.19999999999998863	0.9497144258206832
-0.09999999999999432	0.9500791646719566
0.10000000000000853	0.9500791646719586
0.20000000000000284	0.9497144258206957
0.30000000000001137	0.9490989989941787
0.4000000000000057	0.9482212850974311
0.5	0.9470644130864719
0.6000000000000085	0.945605558209307
0.7000000000000028	0.9438149894727436
0.8000000000000114	0.941654779235836
0.9000000000000057	0.9390770800468031
1.	0.9360218357254082
1.1000000000000085	0.9324137404260436
1.2000000000000028	0.9281581839142587
1.3000000000000114	0.9231358130608868
1.4000000000000057	0.9171951830280864
1.5	0.9101427437542233
1.6000000000000085	0.9017290745433677
1.7000000000000028	0.8916297944210035
1.8000000000000114	0.8794188763084838
1.9000000000000057	0.8645311118619176
2.	0.8462091836568114
2.1000000000000085	0.8234293638145259
2.200000000000003	0.7947990671212256
2.3000000000000114	0.7584220119585735
2.4000000000000057	0.7117404449618961
2.5	0.6514100219530061
2.6000000000000085	0.5733933529996157
2.700000000000003	0.4737751371353714
2.8000000000000114	0.3513927420633921
2.9000000000000057	0.21376987727613325
3.	0.08538376004822848
3.1000000000000085	0.007841932453761618
3.200000000000003	0.01610253792231025
3.3000000000000114	0.10603759680988939
3.4000000000000057	0.23870488308578067
3.5	0.37464089783484283
3.6000000000000085	0.4929289365059949
3.700000000000003	0.5882287024257911
3.8000000000000114	0.6625307190589681
3.9000000000000057	0.719894931214466
4.	0.7642611671792651
4.1000000000000085	0.7988255031946169
4.200000000000003	0.8260110117424855
4.300000000000011	0.8476070122101524
4.400000000000006	0.8649245810001667
4.5	0.878925227352539
4.6000000000000085	0.8903172315107931
4.700000000000003	0.8996247608250346
4.800000000000011	0.90723638317625
4.900000000000006	0.9134384748851059
5.	0.9184374067389667
5.1000000000000085	0.9223728359823128
5.200000000000003	0.9253228882399004
5.300000000000011	0.927300097710107
5.400000000000006	0.9282338025767909
5.5	0.9279281201124142
5.6000000000000085	0.9259688157766738
5.700000000000003	0.9215095367796283
5.800000000000011	0.912736488989311
5.900000000000006	0.8953435512412187
6.	0.8573544482633744
6.1000000000000085	0.7571374449221641
6.200000000000003	0.4228617872599525
6.300000000000011	0.03604900315347864
6.400000000000006	0.5935219944022145
6.5	0.8058331033302636
6.6000000000000085	0.8740316467108759
6.700000000000003	0.9018409330448255
6.800000000000011	0.9149801915665189
6.900000000000006	0.9215266426976353
7.	0.9245761542259424
7.1000000000000085	0.92548822498577
7.200000000000003	0.9249105480225981
7.300000000000011	0.9231576795890638
7.400000000000006	0.9203677744163516
7.5	0.9165721509507901
7.6000000000000085	0.9117263075203536
7.700000000000003	0.9057215771723511
7.800000000000011	0.8983852830996357
7.900000000000006	0.8894723278251199
8.	0.8786486200197774
8.100000000000009	0.8654650953673696
8.200000000000003	0.8493197007710428
8.300000000000011	0.8294033898936627
8.400000000000006	0.8046251698446831
8.5	0.7735117403335515
8.600000000000009	0.7340829248186685
8.700000000000003	0.6837247928016331
8.800000000000011	0.6191427146257867
8.900000000000006	0.5366302499918069
9.	0.4332207508277662
9.100000000000009	0.3097783930054886
9.200000000000003	0.17696510550409528
9.300000000000011	0.061574995483353295
9.400000000000006	0.0022903958049675043
9.5	0.025081335208735768
9.600000000000009	0.11933410564516556
9.700000000000003	0.2481738142244214
9.800000000000011	0.3776364973543972
9.900000000000006	0.4902121982641989
10.	0.5814725973129754
10.100000000000009	0.6531895287457752
10.200000000000003	0.7089621974374009
10.300000000000011	0.7523379545957466
10.400000000000006	0.7862397216262856
10.5	0.812913154850733
10.600000000000009	0.8340333195419412
10.700000000000003	0.8508347477276714
10.800000000000011	0.8642226962604584
10.900000000000006	0.8748577145382631
11.	0.8832162042591738
11.100000000000009	0.889631647217972
11.200000000000003	0.8943203538825347
11.300000000000011	0.8973938909228102
11.400000000000006	0.898858187061277
11.5	0.8985963345155782
11.600000000000009	0.8963271851317203
11.700000000000003	0.8915224430995328
11.800000000000011	0.8832451153547323
11.900000000000006	0.8698271158429318
12.	0.8481951686783297
12.100000000000009	0.8123812359788989
12.200000000000003	0.7500854160103904
12.300000000000011	0.6350710887707112
12.400000000000006	0.4186729129227478
12.5	0.10193068721274309
12.600000000000009	0.03562358178456277
12.700000000000003	0.3356220502148708
12.800000000000011	0.5871432181068558
12.900000000000006	0.723597333522699
13.	0.7961879427193652
13.100000000000009	0.8369413552080512
13.200000000000003	0.8609778343389493
13.300000000000011	0.875524083677013
13.400000000000006	0.8842373813250853
13.5	0.8890731246324687
13.600000000000009	0.8911175877129652
13.700000000000003	0.8909801355284728
13.800000000000011	0.8889873903395258
13.900000000000006	0.8852823702934463
14.	0.8798745847549347
14.100000000000009	0.8726624141676658
14.200000000000003	0.8634377090578431
14.300000000000011	0.8518768257540771
14.400000000000006	0.8375191187614703
14.5	0.8197319051927372
14.600000000000009	0.7976597039608255
14.700000000000003	0.770155543665376
14.800000000000011	0.735695123893307
14.900000000000006	0.692285453514535
15.	0.6374098907598182
15.100000000000009	0.5681261678843712
15.200000000000003	0.4815955936575789
15.300000000000011	0.37659823553531663
15.400000000000006	0.2567980686089579
15.5	0.13571750107790764
15.600000000000009	0.03969240320791534
15.700000000000003	0.00009335166234265087
15.800000000000011	0.03271006765083375
15.900000000000006	0.12418336542111151
16.	0.24358428043900449
16.10000000000001	0.3635320917136633
16.200000000000003	0.46935124041970916
16.30000000000001	0.5566943489662671
16.400000000000006	0.6265038284693916
16.5	0.6815538299613855
16.60000000000001	0.7248044127735368
16.700000000000003	0.7588095840650337
16.80000000000001	0.7855946341051545
16.900000000000006	0.8067032503994228
17.	0.8232871654385066
17.10000000000001	0.8361918020845922
17.200000000000003	0.846024409865151
17.30000000000001	0.8532030688256932
17.400000000000006	0.8579881990668105
17.5	0.8604980963083442
17.60000000000001	0.8607084385552574
17.700000000000003	0.8584330805686641
17.80000000000001	0.8532793032274166
17.900000000000006	0.8445636791357527
18.	0.8311621751042856
18.10000000000001	0.8112451177993939
18.200000000000003	0.7818066926857152
18.30000000000001	0.7378370354942172
18.400000000000006	0.6709617496507102
18.5	0.5678281786474897
18.60000000000001	0.4116805359234407
18.700000000000003	0.20314970203888405
18.80000000000001	0.024811238244115855
18.900000000000006	0.03492176000926988
19.	0.22197522378641926
19.10000000000001	0.42653315593745866
19.200000000000003	0.5764116470387561
19.30000000000001	0.674593121080429
19.400000000000006	0.7379084622540653
19.5	0.7792257366020391
19.60000000000001	0.8065403604575591
19.700000000000003	0.824625412007644
19.80000000000001	0.8363424658024149
19.900000000000006	0.8434297856545871
20.	0.8469489830748146
20.10000000000001	0.8475364714747885
20.200000000000003	0.8455455347798726
20.30000000000001	0.8411257740095879
20.400000000000006	0.8342649434835502
20.5	0.8248063836331992
20.60000000000001	0.8124487469321293
20.700000000000003	0.7967310276541164
20.80000000000001	0.7770039053517813
20.900000000000006	0.7523878772465641
21.	0.7217203599304914
21.10000000000001	0.683500307642314
21.200000000000003	0.6358555062089436
21.30000000000001	0.5765958077333728
21.400000000000006	0.5034937137207636
21.5	0.41506747045935205
21.60000000000001	0.31228322365758826
21.700000000000003	0.20144528026252947
21.80000000000001	0.09733449558140894
21.900000000000006	0.02288428410413374
22.	0.0005244363983314677
22.10000000000001	0.037934516110835016
22.200000000000003	0.12215453152551152
22.30000000000001	0.22921412051231915
22.400000000000006	0.3379292166890227
22.5	0.43603650888651424
22.60000000000001	0.5190309972611692
22.700000000000003	0.5868557920374484
22.80000000000001	0.6413179281851432
22.900000000000006	0.6846787996203024
23.	0.7190443930144641
23.10000000000001	0.74616729384326
23.200000000000003	0.7674263315101963
23.30000000000001	0.7838687205140977
23.400000000000006	0.7962647650332979
23.5	0.8051558845834287
23.60000000000001	0.8108896459399977
23.700000000000003	0.8136401049316149
23.80000000000001	0.8134126001313429
23.900000000000006	0.8100311072343506
24.	0.8031039571975588
24.10000000000001	0.7919600727300543
24.200000000000003	0.7755425296807538
24.30000000000001	0.7522392406013787
24.400000000000006	0.7196247221624834
24.5	0.6740966040791476
24.60000000000001	0.6104712518320924
24.700000000000003	0.5219396879530808
24.80000000000001	0.40187412593111316
24.900000000000006	0.25142509390554746
25.	0.09737974439130789
25.10000000000001	0.005027455954621161
25.200000000000003	0.03395438756308786
25.30000000000001	0.16338566144929004
25.400000000000006	0.3206689605954533
25.5	0.45736546686177326
25.60000000000001	0.5611893822009038
25.700000000000003	0.6361259490726837
25.80000000000001	0.689364644509623
25.900000000000006	0.727031035081352
26.	0.7535378674739295
26.10000000000001	0.7718894092634775
26.200000000000003	0.7840883514517236
26.30000000000001	0.7914521574414405
26.400000000000006	0.7948276417195711
26.5	0.7947287067892457
26.60000000000001	0.7914214253334925
26.700000000000003	0.7849735575520259
26.80000000000001	0.7752793622197125
26.900000000000006	0.7620662533175602
27.	0.7448872492923274
27.10000000000001	0.7231020844408302
27.200000000000003	0.6958506183602896
27.30000000000001	0.662025978540092
27.400000000000006	0.6202643763926989
27.5	0.5689887501017196
27.60000000000001	0.5065818389472367
27.700000000000003	0.431826683401149
27.80000000000001	0.34482196367695295
27.900000000000006	0.24855707286838707
28.	0.15094574067960587
28.099999999999994	0.06602295310858819
28.200000000000017	0.011683345739319043
28.30000000000001	0.0023844662777347844
28.400000000000006	0.040716351713213736
28.5	0.1156807033399759
28.599999999999994	0.2095280347728722
28.700000000000017	0.30627866593354564
28.80000000000001	0.39582378106913957
28.900000000000006	0.47363311201384817
29.	0.5387860120626652
29.099999999999994	0.5921624708352822
29.200000000000017	0.6353001781000626
29.30000000000001	0.6698084672631435
29.400000000000006	0.697118397557327
29.5	0.7184035979296716
29.599999999999994	0.7345762103248227
29.700000000000017	0.7463093315104418
29.80000000000001	0.7540632611800688
29.900000000000006	0.7581055534626574
30.	0.758520397459811
30.099999999999994	0.7552047226507308
30.200000000000017	0.7478484415911114
30.30000000000001	0.7358953403361977
30.400000000000006	0.718480042471358
30.5	0.6943365735233941
30.599999999999994	0.6616790373637358
30.700000000000017	0.6180748994072848
30.80000000000001	0.5603922183739716
30.900000000000006	0.48506207860309064
31.	0.3892508872825449
31.099999999999994	0.27406759082811966
31.200000000000017	0.15076046491810863
31.30000000000001	0.04689291065588818
31.400000000000006	0.0003589437032961506
31.5	0.032736695704356
31.599999999999994	0.12826411858522752
31.700000000000017	0.2495026233084551
31.80000000000001	0.3660331932864179
31.900000000000006	0.46408002544597055
32.	0.5413109031306585
32.099999999999994	0.6001980208515294
32.20000000000002	0.6443147250922083
32.30000000000001	0.6769038749890512
32.400000000000006	0.7005151863148897
32.5	0.7170289901145586
32.599999999999994	0.7277799072645783
32.70000000000002	0.7336807964584223
32.80000000000001	0.7353201729463739
32.900000000000006	0.7330309173919859
33.	0.7269347521990034
33.099999999999994	0.7169676877843114
33.20000000000002	0.7028908922689568
33.30000000000001	0.6842908726474934
33.400000000000006	0.6605732936428284
33.5	0.6309570449955271
33.599999999999994	0.5944806570947075
33.70000000000002	0.5500440591320936
33.80000000000001	0.49652784660619476
33.900000000000006	0.4330611168875665
34.	0.3595397610911215
34.099999999999994	0.2774931829105963
34.20000000000002	0.19126307247816718
34.30000000000001	0.1090497916089663
34.400000000000006	0.0427237769572675
34.5	0.00507781547461407
34.599999999999994	0.004692927858010693
34.70000000000002	0.04150596034521915
34.80000000000001	0.10683295614350331
34.900000000000006	0.18783049010864375
35.	0.2726254612349211
35.099999999999994	0.35304021027532484
35.20000000000002	0.42476020444387136
35.30000000000001	0.48627620209028233
35.400000000000006	0.5377017794374093
35.5	0.5799067805955094
35.599999999999994	0.6140003629989661
35.70000000000002	0.641064412140805
35.80000000000001	0.6620350410483604
35.900000000000006	0.6776611013429944
36.	0.6884976728016103
36.099999999999994	0.6949117526609059
36.20000000000002	0.6970883770151388
36.30000000000001	0.6950311337084734
36.400000000000006	0.688553788380426
36.5	0.6772611071860545
36.599999999999994	0.6605181317202699
36.70000000000002	0.6374095824802716
36.80000000000001	0.6066972756757378
36.900000000000006	0.5667985322332821
37.	0.515842356140103
37.099999999999994	0.4519283604196134
37.20000000000002	0.37382816186904816
37.30000000000001	0.28248633220480623
37.400000000000006	0.18354249888429622
37.5	0.09005729438392376
37.599999999999994	0.022272258429950988
37.70000000000002	0.00021378416001727277
37.80000000000001	0.03128830072560366
37.900000000000006	0.10470457266847877
38.	0.199396903358609
38.099999999999994	0.2961865099673953
38.20000000000002	0.3836095488872813
38.30000000000001	0.45719758731180776
38.400000000000006	0.5166162076282498
38.5	0.5633245913199119
38.599999999999994	0.5992590629704531
38.70000000000002	0.6262446772372402
38.80000000000001	0.6457921355708264
38.900000000000006	0.659065394944304
39.	0.6669118216830099
39.099999999999994	0.6699070551241774
39.20000000000002	0.6683959384471378
39.30000000000001	0.6625237550452581
39.400000000000006	0.6522573484011069
39.5	0.6373979764014012
39.599999999999994	0.6175891955137234
39.70000000000002	0.5923249732899563
39.80000000000001	0.5609666217460122
39.900000000000006	0.5227831272491409
40.	0.47703908989823957
40.099999999999994	0.4231678120254675
40.20000000000002	0.3610800332810001
40.30000000000001	0.2916564959581517
40.400000000000006	0.217419642292449
40.5	0.1432220732807628
40.599999999999994	0.07650840120887528
40.70000000000002	0.0264694831744231
40.80000000000001	0.0016727510586470175
40.900000000000006	0.006861953666956144
41.	0.040835306845121
41.099999999999994	0.09699325333571474
41.20000000000002	0.16612868717186072
41.30000000000001	0.23949190768195033
41.400000000000006	0.310586502806689
41.5	0.37550961869636207
41.599999999999994	0.43245022338615585
41.70000000000002	0.4809674775644399
41.80000000000001	0.5213765420786592
41.900000000000006	0.5543285006178393
42.	0.5805592212591361
42.099999999999994	0.6007541477451672
42.20000000000002	0.6154825849291963
42.30000000000001	0.6251693385894239
42.400000000000006	0.6300838688542986
42.5	0.630335528304384
42.599999999999994	0.6258686974094253
42.70000000000002	0.6164549332279171
42.80000000000001	0.6016818024595184
42.900000000000006	0.5809410893189043
43.	0.5534241023356732
43.099999999999994	0.5181411610917155
43.20000000000002	0.4739993467512214
43.30000000000001	0.4200006333892977
43.400000000000006	0.35565969147585774
43.5	0.2817631110263098
43.599999999999994	0.2015192460788701
43.70000000000002	0.12181984416546744
43.80000000000001	0.053647166316983984
43.900000000000006	0.010087085218418411
44.	0.0013867834288691571
44.099999999999994	0.02963315426284499
44.20000000000002	0.0875249912318001
44.30000000000001	0.1624238085177673
44.400000000000006	0.241986518650336
44.5	0.31750354002274445
44.599999999999994	0.38432754577807093
44.70000000000002	0.44080403214484853
44.80000000000001	0.4870004961024208
44.900000000000006	0.5237714536075176
45.	0.5522077874652365
45.099999999999994	0.5733593892949779
45.20000000000002	0.588116764688266
45.30000000000001	0.597173798776953
45.400000000000006	0.6010270773312995
45.5	0.5999887786628996
45.599999999999994	0.5942024856283554
45.70000000000002	0.5836579667782785
45.80000000000001	0.5682047912138811
45.900000000000006	0.5475673495512581
46.	0.5213666147178381
46.099999999999994	0.4891576116794228
46.20000000000002	0.4504965797225963
46.30000000000001	0.40505798033485374
46.400000000000006	0.35282667327177175
46.5	0.2943883100963534
46.599999999999994	0.23131758000780808
46.70000000000002	0.1665990034829786
46.80000000000001	0.10489696551781037
46.900000000000006	0.05236193971839533
47.	0.015663450305747884
47.099999999999994	0.000269912016649624
47.20000000000002	0.008611817436084392
47.30000000000001	0.039152086257217604
47.400000000000006	0.08697028199024633
47.5	0.14547590088863246
47.599999999999994	0.20824365096578198
47.70000000000002	0.2701883341145653
47.80000000000001	0.32792284098347885
47.900000000000006	0.37956503911405703
48.	0.42432769913573065
48.099999999999994	0.4621099727015273
48.20000000000002	0.4931800718521506
48.30000000000001	0.5179605172815808
48.400000000000006	0.5368957104010753
48.5	0.550375874019383
48.599999999999994	0.558695782607342
48.70000000000002	0.5620331687755399
48.80000000000001	0.5604373250424806
48.900000000000006	0.5538227075050209
49.	0.5419657058575744
49.099999999999994	0.5245059047540404
49.20000000000002	0.5009570131242919
49.30000000000001	0.4707382109978611
49.400000000000006	0.4332449867270309
49.5	0.38798989701126274
49.599999999999994	0.33485534720650534
49.70000000000002	0.27450156382418045
49.80000000000001	0.20893649817531
49.900000000000006	0.14213602153614638
50.	0.0803761087354274
50.099999999999994	0.03170801883529913
50.20000000000002	0.0041234264980758205
50.30000000000001	0.002781458813549304
50.400000000000006	0.02779940105648425
50.5	0.07419044567571857
50.599999999999994	0.13399933450234838
50.70000000000002	0.19909608071425397
50.80000000000001	0.26308026432193526
50.900000000000006	0.3218631934046609
51.	0.3733594432321127
51.099999999999994	0.4168661260555178
51.20000000000002	0.4524832500173777
51.30000000000001	0.4806959393557989
51.400000000000006	0.5021149519091174
51.5	0.5173324953885472
51.599999999999994	0.526850538709575
51.70000000000002	0.531050526008332
51.80000000000001	0.5301850593281326
51.900000000000006	0.5243807286250275
52.	0.5136470405123266
52.099999999999994	0.49789031655933297
52.20000000000002	0.4769344425015273
52.30000000000001	0.45055315072156216
52.400000000000006	0.41852149185438414
52.5	0.3806971763667136
52.599999999999994	0.3371444573105943
52.70000000000002	0.28831131401577154
52.80000000000001	0.23525935158334088
52.900000000000006	0.17991726313843892
53.	0.1252778329646227
53.099999999999994	0.07539641824654446
53.20000000000002	0.035021362444385494
53.30000000000001	0.008770995648184817
53.400000000000006	8.71312564306042e-6
53.5	0.009848470883128345
53.60000000000002	0.03679188915196684
53.70000000000002	0.07720114058282808
53.80000000000001	0.12634570535680345
53.900000000000006	0.17950912442001807
54.	0.23275383359993004
54.10000000000002	0.2832312647371283
54.20000000000002	0.32914383807771846
54.30000000000001	0.36953057553435503
54.400000000000006	0.4040114134209568
54.5	0.4325625057895852
54.60000000000002	0.45534653690377175
54.70000000000002	0.4725961836253485
54.80000000000001	0.4845392894512122
54.900000000000006	0.4913533256868959
55.	0.4931391367100836
55.10000000000002	0.4899072085827224
55.20000000000002	0.4815728288564257
55.30000000000001	0.46795943079378344
55.400000000000006	0.44881241786182346
55.5	0.4238292330227038
55.60000000000002	0.39271563568726214
55.70000000000002	0.3552827888206661
55.80000000000001	0.3116031046978464
55.900000000000006	0.2622401039981152
56.	0.20854931304319083
56.10000000000002	0.15300010655318705
56.20000000000002	0.09938573560364575
56.30000000000001	0.052698356463470486
56.400000000000006	0.018441444201599766
56.5	0.001361949735084799
56.60000000000002	0.004005194464868906
56.70000000000002	0.025819099219866123
56.80000000000001	0.06334829533712477
56.900000000000006	0.11139787724085067
57.	0.16449531742215856
57.10000000000002	0.21798945318541282
57.20000000000002	0.26853288223768745
57.30000000000001	0.31406474033994314
57.400000000000006	0.3535395609213542
57.5	0.3866000066945982
57.60000000000002	0.41329589970177977
57.70000000000002	0.43387998772673664
57.80000000000001	0.4486746486870128
57.900000000000006	0.4579920761565987
58.	0.46209070199382923
58.10000000000002	0.46115482969936744
58.20000000000002	0.45528910016166235
58.30000000000001	0.44452334144478295
58.400000000000006	0.42882647480927033
58.5	0.4081306944477097
58.60000000000002	0.38236931489475706
58.70000000000002	0.35153345091108107
58.80000000000001	0.3157535517585287
58.900000000000006	0.2754104823830204
59.	0.2312750472119607
59.10000000000002	0.18466156746102183
59.20000000000002	0.13755835183024476
59.30000000000001	0.09266905654837487
59.400000000000006	0.053279128492468804
59.5	0.022879326051337613
59.60000000000002	0.004560233774152892
59.70000000000002	0.0003251852040613256
59.80000000000001	0.010575494926212195
59.900000000000006	0.033998071063949864
60.	0.06790986714796991
60.10000000000002	0.10889880396978104
60.20000000000002	0.15349736856124302
60.30000000000001	0.19867929266167744
60.400000000000006	0.2421041354183029
60.5	0.2821475027199464
60.60000000000002	0.3178016233760789
60.70000000000002	0.34852507021556894
60.80000000000001	0.3740928348965499
60.900000000000006	0.39447104836106095
61.	0.40972274746168763
61.10000000000002	0.41994207929963534
61.20000000000002	0.4252112714982338
61.30000000000001	0.4255748028450433
61.400000000000006	0.42102670149436505
61.5	0.41150888433742433
61.60000000000002	0.3969205995517877
61.70000000000002	0.37714127502078953
61.80000000000001	0.3520713510601502
61.900000000000006	0.3216976737558656
62.	0.2861908080032678
62.10000000000002	0.24603915736788026
62.20000000000002	0.20221557591377506
62.30000000000001	0.15635199653977322
62.400000000000006	0.11086491496371771
62.5	0.06893809488652555
62.60000000000002	0.034256387351405536
62.70000000000002	0.010438771768542885
62.80000000000001	0.0002607570377162615
62.900000000000006	0.004928257172560054
63.	0.02372775655184453
63.10000000000002	0.054229932267071276
63.20000000000002	0.09294340987222982
63.30000000000001	0.13611304294269147
63.400000000000006	0.18036443739123065
63.5	0.22305375793292745
63.60000000000002	0.26234343265800436
63.70000000000002	0.29710402497539296
63.80000000000001	0.32674434780539197
63.900000000000006	0.35103807999488
64.	0.3699795037344072
64.10000000000002	0.38367702456507624
64.20000000000002	0.39228122069718263
64.30000000000001	0.3959402355396082
64.4	0.39477548173917587
64.5	0.38887239029396126
64.60000000000002	0.37828307266452266
64.70000000000002	0.36303976419386397
64.80000000000001	0.34317960708764017
64.9	0.3187825818637909
65.	0.29002493078084385
65.10000000000002	0.2572496600488497
65.20000000000002	0.2210527101389436
65.30000000000001	0.18237697055697574
65.4	0.14259575941478986
65.5	0.10355392191277202
65.60000000000002	0.06752367783398934
65.70000000000002	0.03703434435682381
65.80000000000001	0.014562313437337857
65.9	0.002123068774730268
66.	0.0008708976080531062
66.10000000000002	0.010843045067343762
66.20000000000002	0.030948586298661693
66.30000000000001	0.05920699896477169
66.4	0.0931429095201534
66.5	0.13020015586022235
66.60000000000002	0.16806421709696848
66.70000000000002	0.2048451271118977
66.80000000000001	0.23913076433440097
66.9	0.26995057440924625
67.	0.296693598201065
67.10000000000002	0.3190141925260258
67.20000000000002	0.33674514165002845
67.30000000000001	0.34982684649007517
67.4	0.3582544659707341
67.5	0.3620416192322178
67.60000000000002	0.3611983274234478
67.70000000000002	0.3557212507699856
67.80000000000001	0.34559528827778896
67.9	0.3308068630125011
68.	0.3113704542252946
68.10000000000002	0.2873708583667263
68.20000000000002	0.25902374856181065
68.30000000000001	0.22675546411845185
68.4	0.1912982890508139
68.5	0.1537883962325749
68.60000000000002	0.11583987951005217
68.70000000000002	0.07955301024461525
68.80000000000001	0.047407121021807525
68.9	0.022002849023306598
69.	0.0056662516061193
69.10000000000002	1.3664641136577572e-7
69.20000000000002	0.005527102945717918
69.30000000000001	0.021563641276895383
69.4	0.0463789464693037
69.5	0.0775721401683968
69.60000000000002	0.11252342851658628
69.70000000000002	0.1487784785966024
69.80000000000001	0.18428885627026875
69.9	0.21750320216507277
70.	0.24734804353653117
70.10000000000002	0.2731482769799635
70.20000000000002	0.2945279705985482
70.30000000000001	0.31131650788738074
70.4	0.32347165751771617
70.5	0.3310225366447265
70.60000000000002	0.3340311333177289
70.70000000000002	0.3325696209632789
70.80000000000001	0.32671082687653086
70.9	0.3165300247330819
71.	0.3021171875044548
71.10000000000002	0.2835996444267085
71.20000000000002	0.2611754705654525
71.30000000000001	0.2351575814848908
71.4	0.20602698648669437
71.5	0.17449050870346955
71.60000000000002	0.14153326660800739
71.70000000000002	0.10844985237785446
71.80000000000001	0.07683248220719546
71.9	0.048493473014835344
72.	0.025308399679491313
72.10000000000002	0.008988285548587561
72.20000000000002	0.0008201986798265126
72.30000000000001	0.0014420282419937286
72.4	0.010720990147559556
72.5	0.027777374927858246
72.60000000000002	0.051145573534755774
72.70000000000002	0.07901908131823412
72.80000000000001	0.109507582978136
72.9	0.14084655531098142
73.	0.17152970833560618
73.10000000000002	0.20036408409521564
73.20000000000002	0.22646581130226787
73.30000000000001	0.24921999925233587
73.4	0.2682252903899662
73.5	0.28323728991480446
73.60000000000002	0.2941189278896942
73.70000000000002	0.3008012946587023
73.80000000000001	0.303255824299101
73.9	0.3014775010971601
74.	0.2954785252812949
74.10000000000002	0.285292159840247
74.20000000000002	0.27098694806046175
74.30000000000001	0.2526918416299075
74.4	0.23063267830162987
74.5	0.20517946743399773
74.60000000000002	0.17690156111325242
74.70000000000002	0.14662355312395542
74.80000000000001	0.11546869062659092
74.9	0.08486995486262032
75.	0.05652500553324169
75.10000000000002	0.03227505735052216
75.20000000000002	0.013904366203035265
75.30000000000001	0.0028861785645420694
75.4	0.0001327733457716258
75.5	0.005823193159872321
75.60000000000002	0.019366839152655857
75.70000000000002	0.03951613999851711
75.80000000000001	0.06458933811427649
75.9	0.09273279359457269
76.	0.12215393632854574
76.10000000000002	0.15128265972960153
76.20000000000002	0.17885152319209033
76.30000000000001	0.20390860072496975
76.4	0.22578652209247657
76.5	0.2440503475573411
76.60000000000002	0.2584409435204538
76.70000000000002	0.26882382158158585
76.80000000000001	0.2751481336211077
76.9	0.27741719516086183
77.	0.27567022878227826
77.10000000000002	0.26997443353990513
77.20000000000002	0.2604264936598106
77.30000000000001	0.24716285509408498
77.4	0.23037822865457996
77.5	0.2103515740817416
77.60000000000002	0.1874780435521347
77.70000000000002	0.16230380854884754
77.80000000000001	0.1355582803580358
77.9	0.1081752062574927
78.	0.08129131726728589
78.10000000000002	0.05621022886599809
78.20000000000002	0.03432231204289191
78.30000000000001	0.016979979039270676
78.4	0.005341827318809885
78.5	0.00021425770142121216
78.60000000000002	0.0019282724636962008
78.70000000000002	0.010285381104141188
78.80000000000001	0.024588704256318268
78.9	0.043750250713878974
79.	0.06644429347060987
79.10000000000002	0.09126857924146599
79.20000000000002	0.1168809794978681
79.30000000000001	0.14209349599670193
79.4	0.16592059702287315
79.5	0.18758940858399545
79.60000000000002	0.20652387924229557
79.70000000000002	0.22231497003408407
79.80000000000001	0.23468638867544056
79.9	0.24346223245390425
80.	0.248540188241105
80.10000000000002	0.24987204332926277
80.20000000000002	0.24745216047480117
80.30000000000001	0.2413140595999453
80.4	0.2315350765946815
80.5	0.21824899031197015
80.60000000000002	0.20166628241669118
80.70000000000002	0.18210107801079936
80.80000000000001	0.1600025718150525
80.9	0.1359867123004318
81.	0.110861158628928
81.10000000000002	0.08563357541025444
81.20000000000002	0.0614914284625051
81.30000000000001	0.039742528187384545
81.4	0.021711644065409826
81.5	0.008600228774573336
81.60000000000002	0.0013311984099808871
81.70000000000002	0.00041276718251192764
81.80000000000001	0.005857186896173943
81.9	0.017178052812614517
82.	0.03346717718741802
82.10000000000002	0.05352887402922228
82.20000000000002	0.07603615194730474
82.30000000000001	0.09967406127293331
82.4	0.12324698469863733
82.5	0.14574171168050903
82.60000000000002	0.16635034944708169
82.70000000000002	0.18446370619328706
82.80000000000001	0.19964718404533513
82.9	0.21160942200550578
83.	0.22017093278362332
83.10000000000002	0.22523709840969625
83.20000000000002	0.2267777112803893
83.30000000000001	0.22481385511819937
83.4	0.21941215444700432
83.5	0.21068604534360424
83.60000000000002	0.1988035024069088
83.70000000000002	0.18400039469013613
83.80000000000001	0.1665981684637599
83.9	0.1470237437938164
84.	0.1258283232879151
84.10000000000002	0.10370035602050552
84.20000000000002	0.0814665346848691
84.30000000000001	0.06007409582708267
84.4	0.04054874909771913
84.5	0.02392611241426531
84.60000000000002	0.011160735823525041
84.70000000000002	0.0030245026099225383
84.80000000000001	0.000012759104955545097
84.9	0.0022786485851055724
85.	0.009611644058658202
85.10000000000002	0.021465865206472194
85.20000000000002	0.03703114593271646
85.30000000000001	0.05532993000713163
85.4	0.0753193679457694
85.5	0.09598079295941099
85.60000000000002	0.11638567039164742
85.70000000000002	0.1357348208165858
85.80000000000001	0.153373691683234
85.9	0.16878970001898436
86.	0.18159846241831323
86.10000000000002	0.1915249429887239
86.20000000000002	0.1983840847362582
86.30000000000001	0.20206397952782637
86.4	0.20251339830987541
86.5	0.19973463012621984
86.60000000000002	0.19378200803122514
86.70000000000002	0.184766108300274
86.80000000000001	0.17286324979855622
86.9	0.15832944687258865
87.	0.14151725561087714
87.10000000000002	0.122892926717912
87.20000000000002	0.10304997701091023
87.30000000000001	0.08271394778789223
87.4	0.06273223208863041
87.5	0.04404318375686782
87.60000000000002	0.0276210907403104
87.70000000000002	0.014398433440252632
87.80000000000001	0.005173592773320456
87.9	0.000518893310085972
88.	0.000707652269465666
88.10000000000002	0.00567720175302159
88.20000000000002	0.015037173486041683
88.30000000000001	0.02812108586209477
88.4	0.044068769883170836
88.5	0.061921330698001285
88.60000000000002	0.08071064956469313
88.70000000000002	0.09953056349335246
88.80000000000001	0.11758393653844598
88.9	0.13420614114758314
89.	0.14886950906739055
89.10000000000002	0.16117491332379194
89.20000000000002	0.1708364367447358
89.30000000000001	0.17766391708750573
89.4	0.1815467256007564
89.5	0.18244084413273476
89.60000000000002	0.18036031470503255
89.70000000000002	0.17537344037001834
89.80000000000001	0.16760363032800543
89.9	0.15723439149629415
90.	0.14451756368894025
90.10000000000002	0.1297833931061802
90.20000000000002	0.11345040366537801
90.30000000000001	0.09603229927691576
90.4	0.07813846369561216
90.5	0.060464299288626164
90.60000000000002	0.043768047735532827
90.70000000000002	0.028832244542216008
90.80000000000001	0.016410740300128797
90.9	0.007165970016911567
91.	0.0016049439522599661
91.10000000000002	0.000024878539975960482
91.20000000000002	0.0024791647640944915
91.30000000000001	0.008770971330103851
91.4	0.018475978248376098
91.5	0.030989414128967194
91.60000000000002	0.045587862090635
91.70000000000002	0.061494580145593426
91.80000000000001	0.07793842659620742
91.9	0.09419985786330246
92.	0.10964141946912465
92.10000000000002	0.12372348176464026
92.20000000000002	0.13600808158529784
92.30000000000001	0.14615459249508533
92.4	0.1539108735507214
92.5	0.15910294729531102
92.60000000000002	0.16162547304609157
92.70000000000002	0.1614345250159678
92.80000000000001	0.1585435481607414
92.9	0.1530228517320205
93.	0.14500256417415283
93.10000000000002	0.13467854518779532
93.20000000000002	0.12232026666041929
93.30000000000001	0.10827909532372566
93.4	0.09299475148667517
93.5	0.07699707896774136
93.60000000000002	0.06089984780752263
93.70000000000002	0.045383430605966495
93.80000000000001	0.031164184378232148
93.9	0.018950451195292997
94.	0.009388149044585401
94.10000000000002	0.0030023428600161246
94.20000000000002	0.00014387389864681645
94.30000000000001	0.0009508647978078591
94.4	0.005332954761920219
94.5	0.012981697081208743
94.60000000000002	0.023404982256361943
94.70000000000002	0.035978484097354026
94.80000000000001	0.050004486058810735
94.9	0.06476856363591689
95.	0.07958693336701876
95.10000000000002	0.09384065968482345
95.20000000000002	0.10699615894317238
95.30000000000001	0.11861379857855987
95.4	0.12834762826577178
95.5	0.13593955794789775
95.60000000000002	0.14121094609585097
95.70000000000002	0.1440539100210488
95.80000000000001	0.1444239568164232
95.9	0.14233488742191824
96.	0.13785638772931233
96.10000000000002	0.1311142741234941
96.20000000000002	0.12229296560009184
96.30000000000001	0.11163936853549132
96.4	0.09946695934959905
96.5	0.08615844586122942
96.60000000000002	0.07216504094398261
96.70000000000002	0.0580002097783958
96.80000000000001	0.04422591829292104
96.9	0.03143008419899169
97.	0.020195210489974188
97.10000000000002	0.011059991048117385
97.20000000000002	0.004477698968401274
97.30000000000001	0.0007768451453906045
97.4	0.0001302863025049366
97.5	0.002538206399190367
97.60000000000002	0.007828177065446513
97.70000000000002	0.015672351187175484
97.80000000000001	0.025618670166043314
97.9	0.03713069179005646
98.	0.04962982783666235
98.10000000000002	0.06253442804436404
98.20000000000002	0.07529181088035687
98.30000000000001	0.08740137643195667
98.4	0.09842877315334589
98.5	0.1080123921484229
98.60000000000002	0.11586414600324611
98.70000000000002	0.12176664714304457
98.80000000000001	0.12556870385629493
98.9	0.12718066921570248
99.	0.1265707337002352
99.10000000000002	0.1237628162660376
99.20000000000002	0.11883630458803245
99.30000000000001	0.11192751691494075
99.4	0.10323238693574044
99.5	0.09300949546069338
99.60000000000002	0.08158219548818404
99.70000000000002	0.06933824216484584
99.80000000000001	0.056725131868826294
99.9	0.0442394009772277
100.	0.032408575131594584

==> data/indepsnoise2a.dat <==
-100.	0.00004903099061276507
-99.9	0.00004915228256388576
-99.8	0.00004927366424071374
-99.7	0.00004939513484321304
-99.6	0.00004951669356799886
-99.5	0.00004963833960833613
-99.4	0.000049760072154139154
-99.3	0.000049881890391970256
-99.2	0.00005000379350503913
-99.1	0.0000501257806732019
-99.	0.00005024785107296016
-98.9	0.0000503700038774602
-98.8	0.00005049223825649207
-98.7	0.000050614553376488614
-98.6	0.00005073694840052487
-98.5	0.000050859422488316896
-98.4	0.0000509819747962211
-98.3	0.00005110460447723333
-98.2	0.000051227310680988
-98.1	0.00005135009255375728
-98.	0.0000514729492384502
-97.9	0.000051595879874611826
-97.8	0.00005171888359842245
-97.7	0.0000518419595426967
-97.6	0.000051965106836882665
-97.5	0.00005208832460706113
-97.4	0.000052211611975944725
-97.3	0.000052334968062877036
-97.2	0.00005245839198383177
-97.1	0.00005258188285141203
-97.	0.00005270543977484926
-96.9	0.000052829061860002606
-96.8	0.000052952748209357986
-96.7	0.000053076497922027236
-96.6	0.00005320031009374732
-96.5	0.000053324183816879374
-96.4	0.000053448118180408006
-96.3	0.00005357211226994037
-96.2	0.0000536961651677052
-96.1	0.000053820275952552235
-96.	0.000053944443699951025
-95.9	0.00005406866748199029
-95.8	0.00005419294636737705
-95.7	0.000054317279421435624
-95.6	0.00005444166570610675
-95.5	0.0000545661042799469
-95.4	0.00005469059419812715
-95.3	0.000054815134512432534
-95.2	0.000054939724271260855
-95.1	0.00005506436251962199
-95.	0.00005518904829913691
-94.9	0.000055313780648036804
-94.8	0.00005543855860116207
-94.7	0.000055563381189961455
-94.6	0.00005568824744249105
-94.5	0.00005581315638341335
-94.4	0.00005593810703399643
-94.3	0.00005606309841211275
-94.2	0.00005618812953223833
-94.1	0.00005631319940545168
-94.	0.000056438307039432965
-93.9	0.00005656345143846275
-93.8	0.00005668863160342117
-93.7	0.00005681384653178687
-93.6	0.00005693909521763592
-93.5	0.00005706437665164075
-93.4	0.000057189689821069194
-93.3	0.000057315033709783306
-93.2	0.000057440407298238294
-93.1	0.00005756580956348151
-93.	0.00005769123947915113
-92.9	0.00005781669601547538
-92.8	0.000057942178139271
-92.7	0.00005806768481394233
-92.6	0.00005819321499948013
-92.5	0.00005831876765246025
-92.4	0.000058444341726042664
-92.3	0.000058569936169970024
-92.2	0.00005869554993056657
-92.1	0.00005882118195073688
-92.	0.000058946831169964514
-91.9	0.00005907249652431085
-91.8	0.0000591981769464137
-91.7	0.00005932387136548607
-91.6	0.00005944957870731482
-91.5	0.00005957529789425921
-91.4	0.00005970102784524967
-91.3	0.00005982676747578636
-91.2	0.000059952515697937734
-91.1	0.00006007827142033918
-91.	0.00006020403354819149
-90.9	0.00006032980098325953
-90.8	0.000060455572623870626
-90.7	0.00006058134736491309
-90.6	0.00006070712409783472
-90.5	0.00006083290171064128
-90.4	0.000060958679087894846
-90.3	0.0000610844551107123
-90.2	0.00006121022865676367
-90.1	0.0000613359986002705
-90.	0.00006146176381200415
-89.9	0.0000615875231592842
-89.8	0.0000617132755059767
-89.7	0.00006183901971249242
-89.6	0.00006196475463578511
-89.5	0.00006209047912934977
-89.4	0.00006221619204322063
-89.3	0.00006234189222396969
-89.2	0.00006246757851470458
-89.1	0.00006259324975506665
-89.	0.00006271890478122934
-88.9	0.0000628445424258959
-88.8	0.00006297016151829771
-88.7	0.00006309576088419211
-88.6	0.00006322133934586049
-88.5	0.0000633468957221061
-88.4	0.0000634724288282522
-88.3	0.00006359793747613971
-88.2	0.00006372342047412524
-88.1	0.00006384887662707889
-88.	0.00006397430473638201
-87.9	0.00006409970359992498
-87.8	0.00006422507201210516
-87.7	0.00006435040876382415
-87.6	0.00006447571264248602
-87.5	0.00006460098243199449
-87.4	0.00006472621691275092
-87.3	0.00006485141486165164
-87.2	0.00006497657505208559
-87.1	0.000065101696253932
-87.	0.00006522677723355752
-86.9	0.00006535181675381407
-86.8	0.00006547681357403596
-86.7	0.00006560176645003752
-86.6	0.00006572667413411024
-86.5	0.00006585153537502019
-86.4	0.00006597634891800539
-86.3	0.00006610111350477289
-86.2	0.00006622582787349609
-86.1	0.00006635049075881186
-86.	0.00006647510089181774
-85.9	0.000066599657000069
-85.8	0.0000667241578075757
-85.7	0.0000668486020347998
-85.6	0.00006697298839865206
-85.5	0.00006709731561248893
-85.4	0.00006722158238610969
-85.3	0.00006734578742575317
-85.2	0.00006746992943409455
-85.1	0.00006759400711024232
-85.	0.00006771801914973484
-84.9	0.0000678419642445372
-84.8	0.00006796584108303792
-84.7	0.0000680896483500454
-84.6	0.00006821338472678476
-84.5	0.00006833704889089427
-84.4	0.0000684606395164218
-84.3	0.00006858415527382145
-84.2	0.0000687075948299499
-84.1	0.00006883095684806271
-84.	0.00006895423998781089
-83.9	0.00006907744290523704
-83.8	0.00006920056425277156
-83.7	0.00006932360267922907
-83.6	0.00006944655682980442
-83.5	0.00006956942534606882
-83.4	0.00006969220686596606
-83.3	0.0000698149000238084
-83.2	0.00006993750345027269
-83.1	0.00007006001577239624
-83.	0.00007018243561357268
-82.9	0.00007030476159354802
-82.8	0.00007042699232841624
-82.7	0.00007054912643061518
-82.6	0.00007067116250892225
-82.5	0.00007079309916845009
-82.4	0.00007091493501064212
-82.3	0.00007103666863326836
-82.2	0.00007115829863042064
-82.1	0.00007127982359250835
-82.	0.00007140124210625375
-81.9	0.00007152255275468738
-81.8	0.00007164375411714344
-81.7	0.00007176484476925497
-81.6	0.0000718858232829493
-81.5	0.00007200668822644301
-81.4	0.00007212743816423723
-81.3	0.00007224807165711273
-81.2	0.00007236858726212484
-81.1	0.00007248898353259861
-81.	0.00007260925901812364
-80.9	0.00007272941226454898
-80.8	0.00007284944181397812
-80.7	0.00007296934620476349
-80.6	0.00007308912397150161
-80.5	0.00007320877364502732
-80.4	0.00007332829375240882
-80.3	0.00007344768281694199
-80.2	0.00007356693935814512
-80.1	0.00007368606189175317
-80.	0.00007380504892971243
-79.9	0.00007392389898017474
-79.8	0.00007404261054749192
-79.7	0.00007416118213220997
-79.6	0.00007427961223106333
-79.5	0.00007439789933696898
-79.4	0.00007451604193902065
-79.3	0.00007463403852248286
-79.2	0.00007475188756878482
-79.1	0.00007486958755551457
-79.	0.00007498713695641267
-78.9	0.00007510453424136621
-78.8	0.00007522177787640255
-78.7	0.00007533886632368303
-78.6	0.00007545579804149659
-78.5	0.00007557257148425357
-78.4	0.00007568918510247912
-78.3	0.00007580563734280688
-78.2	0.00007592192664797219
-78.1	0.00007603805145680582
-78.	0.000076154010204227
-77.9	0.00007626980132123698
-77.8	0.00007638542323491216
-77.7	0.00007650087436839715
-77.6	0.00007661615314089822
-77.5	0.00007673125796767609
-77.4	0.00007684618726003903
-77.3	0.00007696093942533588
-77.2	0.00007707551286694895
-77.1	0.00007718990598428677
-77.	0.00007730411717277702
-76.9	0.00007741814482385919
-76.8	0.00007753198732497735
-76.7	0.00007764564305957258
-76.6	0.00007775911040707591
-76.5	0.00007787238774290041
-76.4	0.00007798547343843393
-76.3	0.00007809836586103157
-76.2	0.00007821106337400768
-76.1	0.00007832356433662847
-76.	0.00007843586710410427
-75.9	0.00007854797002758142
-75.8	0.00007865987145413473
-75.7	0.00007877156972675928
-75.6	0.00007888306318436267
-75.5	0.00007899435016175683
-75.4	0.00007910542898965003
-75.3	0.00007921629799463862
-75.2	0.00007932695549919888
-75.1	0.00007943739982167881
-75.	0.0000795476292762898
-74.9	0.00007965764217309819
-74.8	0.00007976743681801696
-74.7	0.00007987701151279715
-74.6	0.00007998636455501946
-74.5	0.00008009549423808543
-74.4	0.00008020439885120912
-74.3	0.0000803130766794082
-74.2	0.0000804215260034952
-74.1	0.0000805297451000689
-74.	0.00008063773224150527
-73.9	0.00008074548569594863
-73.8	0.00008085300372730279
-73.7	0.00008096028459522188
-73.6	0.00008106732655510146
-73.5	0.00008117412785806933
-73.4	0.00008128068675097622
-73.3	0.00008138700147638686
-73.2	0.00008149307027257048
-73.1	0.00008159889137349165
-73.	0.00008170446300880086
-72.9	0.00008180978340382489
-72.8	0.00008191485077955782
-72.7	0.000082019663352651
-72.6	0.00008212421933540385
-72.5	0.00008222851693575406
-72.4	0.00008233255435726808
-72.3	0.0000824363297991311
-72.2	0.00008253984145613776
-72.1	0.000082643087518682
-72.	0.00008274606617274714
-71.9	0.00008284877559989649
-71.8	0.0000829512139772628
-71.7	0.00008305337947753859
-71.6	0.00008315527026896625
-71.5	0.00008325688451532751
-71.4	0.00008335822037593394
-71.3	0.0000834592760056162
-71.2	0.00008356004955471419
-71.1	0.00008366053916906676
-71.	0.00008376074299000134
-70.9	0.00008386065915432365
-70.8	0.00008396028579430743
-70.7	0.00008405962103768383
-70.6	0.0000841586630076312
-70.5	0.00008425740982276451
-70.4	0.00008435585959712475
-70.3	0.00008445401044016864
-70.2	0.00008455186045675765
-70.1	0.00008464940774714777
-70.	0.00008474665040697859
-69.9	0.00008484358652726285
-69.8	0.00008494021419437544
-69.7	0.00008503653149004286
-69.6	0.00008513253649133233
-69.5	0.00008522822727064114
-69.4	0.00008532360189568562
-69.3	0.00008541865842949027
-69.2	0.00008551339493037714
-69.1	0.0000856078094519546
-69.	0.00008570190004310653
-68.9	0.00008579566474798131
-68.8	0.00008588910160598108
-68.7	0.00008598220865175019
-68.6	0.00008607498391516477
-68.5	0.00008616742542132128
-68.4	0.00008625953119052554
-68.3	0.00008635129923828178
-68.2	0.00008644272757528138
-68.1	0.0000865338142073918
-68.	0.0000866245571356454
-67.9	0.00008671495435622856
-67.8	0.00008680500386047004
-67.69999999999999	0.00008689470363483036
-67.6	0.00008698405166089024
-67.5	0.00008707304591533958
-67.4	0.00008716168436996624
-67.3	0.00008724996499164499
-67.19999999999999	0.00008733788574232601
-67.1	0.00008742544457902404
-67.	0.00008751263945380699
-66.9	0.0000875994683137848
-66.8	0.00008768592910109838
-66.69999999999999	0.00008777201975290813
-66.6	0.00008785773820138306
-66.5	0.00008794308237368953
-66.4	0.0000880280501919801
-66.3	0.00008811263957338233
-66.19999999999999	0.00008819684842998776
-66.1	0.00008828067466884064
-66.	0.00008836411619192706
-65.9	0.00008844717089616376
-65.8	0.00008852983667338688
-65.69999999999999	0.00008861211141034137
-65.6	0.00008869399298866953
-65.5	0.00008877547928490036
-65.4	0.00008885656817043848
-65.3	0.0000889372575115531
-65.19999999999999	0.00008901754516936735
-65.1	0.00008909742899984729
-65.	0.00008917690685379116
-64.9	0.00008925597657681853
-64.8	0.00008933463600935972
-64.69999999999999	0.00008941288298664489
-64.6	0.00008949071533869363
-64.5	0.00008956813089030414
-64.4	0.00008964512746104298
-64.3	0.00008972170286523431
-64.19999999999999	0.00008979785491194952
-64.1	0.000089873581404997
-64.	0.00008994888014291179
-63.9	0.00009002374891894509
-63.8	0.0000900981855210545
-63.699999999999996	0.00009017218773189351
-63.6	0.00009024575332880182
-63.5	0.00009031888008379505
-63.4	0.0000903915657635551
-63.3	0.00009046380812942035
-63.199999999999996	0.00009053560493737566
-63.1	0.00009060695393804311
-63.	0.00009067785287667232
-62.9	0.0000907482994931308
-62.8	0.00009081829152189503
-62.699999999999996	0.00009088782669204071
-62.6	0.00009095690272723418
-62.5	0.00009102551734572281
-62.4	0.00009109366826032649
-62.3	0.00009116135317842869
-62.199999999999996	0.00009122856980196757
-62.1	0.00009129531582742773
-62.	0.00009136158894583165
-61.9	0.00009142738684273114
-61.8	0.00009149270719819947
-61.699999999999996	0.00009155754768682308
-61.599999999999994	0.00009162190597769389
-61.5	0.00009168577973440123
-61.4	0.00009174916661502445
-61.3	0.00009181206427212539
-61.199999999999996	0.00009187447035274094
-61.099999999999994	0.00009193638249837612
-61.	0.0000919977983449968
-60.9	0.00009205871552302312
-60.8	0.00009211913165732262
-60.699999999999996	0.00009217904436720396
-60.599999999999994	0.00009223845126641048
-60.5	0.00009229734996311413
-60.4	0.0000923557380599096
-60.3	0.00009241361315380857
-60.199999999999996	0.00009247097283623411
-60.099999999999994	0.00009252781469301547
-60.	0.00009258413630438284
-59.9	0.00009263993524496272
-59.8	0.00009269520908377291
-59.699999999999996	0.00009274995538421825
-59.599999999999994	0.0000928041717040865
-59.5	0.00009285785559554409
-59.4	0.0000929110046051327
-59.3	0.00009296361627376542
-59.199999999999996	0.00009301568813672384
-59.099999999999994	0.0000930672177236549
-59.	0.00009311820255856818
-58.9	0.00009316864015983352
-58.8	0.00009321852804017879
-58.699999999999996	0.00009326786370668812
-58.599999999999994	0.00009331664466080012
-58.5	0.00009336486839830672
-58.4	0.00009341253240935214
-58.3	0.00009345963417843217
-58.199999999999996	0.00009350617118439386
-58.099999999999994	0.00009355214090043532
-58.	0.00009359754079410613
-57.9	0.00009364236832730797
-57.8	0.00009368662095629532
-57.699999999999996	0.00009373029613167707
-57.599999999999994	0.00009377339129841791
-57.5	0.0000938159038958405
-57.4	0.00009385783135762779
-57.3	0.00009389917111182578
-57.199999999999996	0.0000939399205808466
-57.099999999999994	0.00009398007718147217
-57.	0.00009401963832485799
-56.9	0.00009405860141653761
-56.8	0.00009409696385642732
-56.699999999999996	0.0000941347230388313
-56.599999999999994	0.00009417187635244725
-56.5	0.00009420842118037248
-56.4	0.00009424435490011037
-56.3	0.00009427967488357738
-56.199999999999996	0.00009431437849711026
-56.099999999999994	0.00009434846310147432
-56.	0.00009438192605187143
-55.9	0.00009441476469794918
-55.8	0.00009444697638381004
-55.699999999999996	0.00009447855844802143
-55.599999999999994	0.00009450950822362594
-55.5	0.00009453982303815239
-55.4	0.0000945695002136272
-55.3	0.00009459853706658662
-55.199999999999996	0.00009462693090808896
-55.099999999999994	0.00009465467904372818
-55.	0.00009468177877364718
-54.9	0.00009470822739255243
-54.8	0.00009473402218972872
-54.699999999999996	0.00009475916044905479
-54.599999999999994	0.00009478363944901948
-54.5	0.00009480745646273834
-54.4	0.00009483060875797132
-54.3	0.00009485309359714065
-54.199999999999996	0.0000948749082373497
-54.099999999999994	0.00009489604993040231
-54.	0.00009491651592282308
-53.9	0.00009493630345587786
-53.8	0.00009495540976559572
-53.699999999999996	0.00009497383208279072
-53.599999999999994	0.00009499156763308538
-53.5	0.00009500861363693397
-53.4	0.00009502496730964742
-53.3	0.00009504062586141829
-53.199999999999996	0.00009505558649734696
-53.099999999999994	0.00009506984641746854
-53.	0.00009508340281678049
-52.9	0.00009509625288527115
-52.8	0.00009510839380794904
-52.699999999999996	0.00009511982276487315
-52.599999999999994	0.00009513053693118398
-52.5	0.00009514053347713551
-52.4	0.00009514980956812806
-52.3	0.00009515836236474201
-52.199999999999996	0.00009516618902277254
-52.099999999999994	0.00009517328669326535
-52.	0.00009517965252255311
-51.9	0.00009518528365229302
-51.8	0.00009519017721950565
-51.699999999999996	0.00009519433035661416
-51.599999999999994	0.00009519774019148493
-51.5	0.00009520040384746954
-51.4	0.00009520231844344686
-51.3	0.00009520348109386732
-51.199999999999996	0.00009520388890879732
-51.099999999999994	0.00009520353899396548
-51.	0.00009520242845080943
-50.9	0.00009520055437652415
-50.8	0.00009519791386411115
-50.699999999999996	0.00009519450400242916
-50.599999999999994	0.0000951903218762457
-50.5	0.00009518536456629003
-50.4	0.00009517962914930707
-50.3	0.00009517311269811318
-50.199999999999996	0.00009516581228165241
-50.099999999999994	0.00009515772496505452
-50.	0.00009514884780969439
-49.9	0.00009513917787325214
-49.8	0.00009512871220977553
-49.699999999999996	0.00009511744786974267
-49.599999999999994	0.00009510538190012698
-49.5	0.00009509251134446314
-49.4	0.0000950788332429144
-49.3	0.00009506434463234164
-49.199999999999996	0.0000950490425463735
-49.099999999999994	0.00009503292401547837
-49.	0.0000950159860670377
-48.9	0.0000949982257254207
-48.8	0.00009497964001206105
-48.699999999999996	0.00009496022594553452
-48.599999999999994	0.00009493998054163887
-48.5	0.0000949189008134748
-48.4	0.00009489698377152883
-48.3	0.00009487422642375801
-48.199999999999996	0.00009485062577567581
-48.099999999999994	0.00009482617883044008
-48.	0.00009480088258894282
-47.9	0.00009477473404990159
-47.8	0.0000947477302099523
-47.699999999999996	0.00009471986806374462
-47.599999999999994	0.00009469114460403878
-47.5	0.0000946615568218038
-47.4	0.00009463110170631849
-47.3	0.00009459977624527382
-47.199999999999996	0.0000945675774248773
-47.099999999999994	0.00009453450222995921
-47.	0.00009450054764408117
-46.9	0.00009446571064964647
-46.8	0.00009442998822801235
-46.699999999999996	0.00009439337735960467
-46.599999999999994	0.0000943558750240344
-46.5	0.0000943174782002165
-46.4	0.00009427818386649041
-46.3	0.00009423798900074367
-46.199999999999996	0.00009419689058053669
-46.099999999999994	0.00009415488558323056
-46.	0.0000941119709861168
-45.9	0.0000940681437665494
-45.8	0.00009402340090207927
-45.699999999999996	0.00009397773937059097
-45.599999999999994	0.00009393115615044212
-45.5	0.0000938836482206046
-45.4	0.00009383521256080914
-45.3	0.00009378584615169142
-45.199999999999996	0.00009373554597494132
-45.099999999999994	0.00009368430901345453
-45.	0.0000936321322514869
-44.9	0.00009357901267481094
-44.8	0.00009352494727087561
-44.699999999999996	0.00009346993302896828
-44.599999999999994	0.0000934139669403796
-44.5	0.00009335704599857124
-44.4	0.00009329916719934622
-44.3	0.00009324032754102215
-44.199999999999996	0.00009318052402460718
-44.099999999999994	0.00009311975365397916
-44.	0.00009305801343606735
-43.9	0.00009299530038103751
-43.8	0.00009293161150247922
-43.699999999999996	0.0000928669438175974
-43.599999999999994	0.00009280129434740572
-43.5	0.00009273466011692394
-43.4	0.00009266703815537793
-43.3	0.000092598425496403
-43.199999999999996	0.0000925288191782506
-43.099999999999994	0.00009245821624399808
-43.	0.0000923866137417617
-42.9	0.00009231400872491307
-42.8	0.00009224039825229925
-42.699999999999996	0.00009216577938846544
-42.599999999999994	0.00009209014920388214
-42.5	0.00009201350477517488
-42.4	0.00009193584318535818
-42.3	0.0000918571615240725
-42.199999999999996	0.00009177745688782534
-42.099999999999994	0.0000916967263802354
-42.	0.00009161496711228104
-41.9	0.00009153217620255202
-41.8	0.00009144835077750487
-41.699999999999996	0.00009136348797172292
-41.599999999999994	0.00009127758492817903
-41.5	0.00009119063879850305
-41.4	0.00009110264674325294
-41.3	0.00009101360593218982
-41.199999999999996	0.00009092351354455693
-41.099999999999994	0.00009083236676936298
-41.	0.00009074016280566946
-40.9	0.00009064689886288168
-40.8	0.00009055257216104486
-40.699999999999996	0.00009045717993114357
-40.599999999999994	0.00009036071941540599
-40.5	0.0000902631878676123
-40.4	0.00009016458255340735
-40.3	0.00009006490075061805
-40.199999999999996	0.00008996413974957488
-40.099999999999994	0.00008986229685343779
-40.	0.00008975936937852726
-39.9	0.00008965535465465929
-39.8	0.00008955025002548512
-39.699999999999996	0.00008944405284883617
-39.599999999999994	0.00008933676049707276
-39.5	0.0000892283703574387
-39.4	0.00008911887983241939
-39.3	0.00008900828634010622
-39.199999999999996	0.00008889658731456449
-39.099999999999994	0.00008878378020620717
-39.	0.00008866986248217345
-38.9	0.00008855483162671193
-38.8	0.00008843868514156949
-38.699999999999996	0.0000883214205463848
-38.599999999999994	0.00008820303537908716
-38.5	0.00008808352719630052
-38.4	0.00008796289357375296
-38.3	0.00008784113210669115
-38.199999999999996	0.00008771824041030011
-38.099999999999994	0.00008759421612012889
-38.	0.000087469056892521
-37.9	0.00008734276040505082
-37.8	0.0000872153243569653
-37.699999999999996	0.00008708674646963121
-37.599999999999994	0.00008695702448698799
-37.5	0.00008682615617600653
-37.4	0.00008669413932715311
-37.3	0.00008656097175485952
-37.199999999999996	0.00008642665129799906
-37.099999999999994	0.00008629117582036761
-37.	0.00008615454321117137
-36.9	0.00008601675138552034
-36.8	0.00008587779828492729
-36.699999999999996	0.00008573768187781322
-36.599999999999994	0.00008559640016001862
-36.5	0.00008545395115532082
-36.4	0.00008531033291595752
-36.3	0.00008516554352315631
-36.199999999999996	0.0000850195810876707
-36.099999999999994	0.00008487244375032191
-36.	0.00008472412968254729
-35.89999999999999	0.00008457463708695496
-35.8	0.00008442396419788466
-35.7	0.00008427210928197505
-35.599999999999994	0.00008411907063873764
-35.5	0.00008396484660113662
-35.39999999999999	0.0000838094355361758
-35.3	0.00008365283584549172
-35.2	0.00008349504596595321
-35.099999999999994	0.00008333606437026777
-35.	0.00008317588956759447
-34.89999999999999	0.00008301452010416353
-34.8	0.00008285195456390234
-34.7	0.00008268819156906857
-34.599999999999994	0.00008252322978088976
-34.5	0.00008235706790020942
-34.39999999999999	0.00008218970466814066
-34.3	0.00008202113886672574
-34.2	0.00008185136931960296
-34.099999999999994	0.00008168039489268044
-34.	0.00008150821449481653
-33.89999999999999	0.00008133482707850698
-33.8	0.00008116023164057973
-33.7	0.0000809844272228955
-33.599999999999994	0.00008080741291305652
-33.5	0.00008062918784512132
-33.39999999999999	0.00008044975120032708
-33.3	0.00008026910220781833
-33.2	0.00008008724014538332
-33.099999999999994	0.00007990416434019706
-33.	0.00007971987416957139
-32.89999999999999	0.00007953436906171176
-32.8	0.00007934764849648196
-32.7	0.00007915971200617466
-32.599999999999994	0.00007897055917628978
-32.5	0.00007878018964631997
-32.39999999999999	0.00007858860311054225
-32.3	0.0000783957993188176
-32.2	0.00007820177807739698
-32.099999999999994	0.00007800653924973467
-32.	0.0000778100827573085
-31.89999999999999	0.00007761240858044667
-31.799999999999997	0.00007741351675916226
-31.700000000000003	0.00007721340739399414
-31.599999999999994	0.0000770120806468549
-31.5	0.00007680953674188574
-31.39999999999999	0.0000766057759663182
-31.299999999999997	0.00007640079867134283
-31.200000000000003	0.00007619460527298441
-31.099999999999994	0.00007598719625298428
-31.	0.00007577857215968925
-30.89999999999999	0.00007556873360894699
-30.799999999999997	0.00007535768128500879
-30.700000000000003	0.00007514541594143799
-30.599999999999994	0.00007493193840202566
-30.5	0.00007471724956171293
-30.39999999999999	0.00007450135038751876
-30.299999999999997	0.00007428424191947569
-30.200000000000003	0.00007406592527157053
-30.099999999999994	0.00007384640163269212
-30.	0.00007362567226758516
-29.89999999999999	0.00007340373851781025
-29.799999999999997	0.00007318060180270974
-29.700000000000003	0.00007295626362038005
-29.599999999999994	0.00007273072554864946
-29.5	0.00007250398924606231
-29.39999999999999	0.00007227605645286822
-29.299999999999997	0.0000720469289920178
-29.200000000000003	0.00007181660877016345
-29.099999999999994	0.0000715850977786654
-29.	0.0000713523980946042
-28.89999999999999	0.00007111851188179706
-28.799999999999997	0.00007088344139182066
-28.700000000000003	0.00007064718896503792
-28.599999999999994	0.00007040975703163052
-28.5	0.00007017114811263598
-28.39999999999999	0.00006993136482098912
-28.299999999999997	0.00006969040986256863
-28.200000000000003	0.00006944828603724729
-28.099999999999994	0.00006920499623994754
-28.	0.00006896054346169999
-27.89999999999999	0.00006871493079070686
-27.799999999999997	0.00006846816141340874
-27.700000000000003	0.000068220238615555
-27.599999999999994	0.00006797116578327802
-27.5	0.00006772094640417059
-27.39999999999999	0.00006746958406836606
-27.299999999999997	0.0000672170824696224
-27.200000000000003	0.000066963445406408
-27.099999999999994	0.00006670867678299057
-27.	0.00006645278061052872
-26.89999999999999	0.00006619576100816508
-26.799999999999997	0.00006593762220412171
-26.700000000000003	0.00006567836853679757
-26.599999999999994	0.000065418004455867
-26.5	0.00006515653452337989
-26.39999999999999	0.00006489396341486272
-26.299999999999997	0.00006463029592042098
-26.200000000000003	0.00006436553694584117
-26.099999999999994	0.0000640996915136941
-26.	0.00006383276476443821
-25.89999999999999	0.00006356476195752206
-25.799999999999997	0.00006329568847248723
-25.700000000000003	0.00006302554981006994
-25.599999999999994	0.00006275435159330176
-25.5	0.00006248209956860965
-25.39999999999999	0.00006220879960691353
-25.299999999999997	0.00006193445770472274
-25.200000000000003	0.00006165907998522988
-25.099999999999994	0.00006138267269940242
-25.	0.00006110524222707163
-24.89999999999999	0.00006082679507801767
-24.799999999999997	0.00006054733789305262
-24.700000000000003	0.00006026687744509794
-24.599999999999994	0.00005998542064025932
-24.5	0.00005970297451889645
-24.39999999999999	0.00005941954625668745
-24.299999999999997	0.00005913514316568926
-24.200000000000003	0.00005884977269539106
-24.099999999999994	0.00005856344243376266
-24.	0.00005827616010829669
-23.89999999999999	0.000057987933587042924
-23.799999999999997	0.00005769877087963658
-23.700000000000003	0.00005740868013831861
-23.599999999999994	0.000057117669658947816
-23.5	0.00005682574788200501
-23.39999999999999	0.000056532923393587925
-23.299999999999997	0.00005623920492639726
-23.19999999999999	0.00005594460136071254
-23.099999999999994	0.00005564912172535841
-23.	0.000055352775198659565
-22.89999999999999	0.000055055571109385356
-22.799999999999997	0.0000547575189376825
-22.69999999999999	0.000054458628315995504
-22.599999999999994	0.00005415890902997509
-22.5	0.000053858371019373324
-22.39999999999999	0.00005355702437892507
-22.299999999999997	0.00005325487935921598
-22.19999999999999	0.000052951946367535405
-22.099999999999994	0.000052648235968714594
-22.	0.00005234375888594909
-21.89999999999999	0.00005203852600160547
-21.799999999999997	0.000051732548358010955
-21.69999999999999	0.000051425837158225856
-21.599999999999994	0.000051118403766799164
-21.5	0.00005081025971050444
-21.39999999999999	0.000050501416679058055
-21.299999999999997	0.00005019188652581766
-21.19999999999999	0.00004988168126846024
-21.099999999999994	0.00004957081308964042
-21.	0.00004925929433762696
-20.89999999999999	0.00004894713752691763
-20.799999999999997	0.00004863435533883229
-20.69999999999999	0.00004832096062208227
-20.599999999999994	0.00004800696639331694
-20.5	0.00004769238583764533
-20.39999999999999	0.000047377232309134
-20.299999999999997	0.000047061519331278735
-20.19999999999999	0.00004674526059745044
-20.099999999999994	0.000046428469971314933
-20.	0.00004611116148722452
-19.89999999999999	0.00004579334935058266
-19.799999999999997	0.00004547504793817967
-19.69999999999999	0.000045156271798499024
-19.599999999999994	0.00004483703565199465
-19.5	0.00004451735439133663
-19.39999999999999	0.00004419724308162708
-19.299999999999997	0.00004387671696058345
-19.19999999999999	0.00004355579143868942
-19.099999999999994	0.000043234482099313595
-19.	0.000042912804698793357
-18.89999999999999	0.000042590775166485156
-18.799999999999997	0.00004226840960477981
-18.69999999999999	0.00004194572428908144
-18.599999999999994	0.000041622735667751166
-18.5	0.000041299460362012595
-18.39999999999999	0.00004097591516582086
-18.299999999999997	0.00004065211704569275
-18.19999999999999	0.000040328083140497685
-18.099999999999994	0.00004000383076121011
-18.	0.00003967937739062034
-17.89999999999999	0.000039354740683005614
-17.799999999999997	0.000039029938463759166
-17.69999999999999	0.000038704988728977124
-17.599999999999994	0.0000383799096450028
-17.5	0.00003805471954792746
-17.39999999999999	0.00003772943694304702
-17.299999999999997	0.0000374040805042742
-17.19999999999999	0.00003707866907350523
-17.099999999999994	0.00003675322165994085
-17.	0.00003642775743936072
-16.89999999999999	0.00003610229575335047
-16.799999999999997	0.00003577685610848188
-16.69999999999999	0.000035451458175443694
-16.599999999999994	0.000035126121788124435
-16.5	0.00003480086694264549
-16.39999999999999	0.000034475713796344187
-16.299999999999997	0.0000341506826667067
-16.19999999999999	0.00003382579403024922
-16.099999999999994	0.000033501068521348585
-16.	0.00003317652693101971
-15.899999999999991	0.00003285219020564125
-15.799999999999997	0.000032528079445627896
-15.699999999999989	0.00003220421590404904
-15.599999999999994	0.00003188062098519361
-15.5	0.00003155731624308033
-15.399999999999991	0.00003123432337991295
-15.299999999999997	0.00003091166424448065
-15.199999999999989	0.00003058936083050189
-15.099999999999994	0.000030267435274913206
-15.	0.00002994590985610042
-14.899999999999991	0.000029624806992073676
-14.799999999999997	0.000029304149238585556
-14.699999999999989	0.00002898395928719072
-14.599999999999994	0.000028664259963248758
-14.5	0.00002834507422386829
-14.399999999999991	0.000028026425155793078
-14.299999999999997	0.000027708335973229702
-14.199999999999989	0.00002739083001561573
-14.099999999999994	0.00002707393074532988
-14.	0.000026757661745342213
-13.899999999999991	0.00002644204671680533
-13.799999999999997	0.000026127109476586473
-13.699999999999989	0.000025812873954739273
-13.599999999999994	0.000025499364191916554
-13.5	0.00002518660433672331
-13.399999999999991	0.0000248746186430096
-13.299999999999997	0.00002456343146710448
-13.199999999999989	0.000024253067264989307
-13.099999999999994	0.000023943550589412327
-13.	0.000023634906086942805
-12.899999999999991	0.00002332715849496654
-12.799999999999997	0.000023020332638621586
-12.699999999999989	0.000022714453427674713
-12.599999999999994	0.000022409545853339446
-12.5	0.000022105634985034618
-12.399999999999991	0.00002180274596708509
-12.299999999999997	0.000021500904015364002
-12.199999999999989	0.00002120013441387691
-12.099999999999994	0.000020900462511288918
-12.	0.000020601913717394086
-11.899999999999991	0.000020304513499528323
-11.799999999999997	0.000020008287378926183
-11.699999999999989	0.00001971326092702124
-11.599999999999994	0.000019419459761691935
-11.5	0.00001912690954345177
-11.399999999999991	0.000018835635971585878
-11.299999999999997	0.00001854566478023395
-11.199999999999989	0.00001825702173441977
-11.099999999999994	0.000017969732626029084
-11.	0.000017683823269735353
-10.899999999999991	0.00001739931949887495
-10.799999999999997	0.000017116247161272416
-10.699999999999989	0.000016834632115016107
-10.599999999999994	0.00001655450022418608
-10.5	0.000016275877354533726
-10.399999999999991	0.000015998789369115484
-10.299999999999997	0.00001572326212388085
-10.199999999999989	0.000015449321463215213
-10.099999999999994	0.000015176993215440074
-10.	0.000014906303188269827
-9.899999999999991	0.00001463727716422758
-9.799999999999997	0.000014369940896020881
-9.699999999999989	0.000014104320101877653
-9.599999999999994	0.000013840440460845016
-9.5	0.000013578327608050708
-9.399999999999991	0.00001331800712992962
-9.299999999999997	0.000013059504559416039
-9.199999999999989	0.000012802845371102919
-9.099999999999994	0.000012548054976370244
-9.	0.000012295158718482803
-8.899999999999991	0.00001204418186765986
-8.799999999999997	0.00001179514961611765
-8.699999999999989	0.000011548087073086026
-8.599999999999994	0.000011303019259801504
-8.5	0.000011059971104477231
-8.399999999999991	0.000010818967437252598
-8.299999999999997	0.00001058003298512331
-8.199999999999989	0.000010343192366853706
-8.099999999999994	0.000010108470087873478
-8.	9.875890535159659e-6
-7.8999999999999915	9.645477972106505e-6
-7.799999999999997	9.417256533384518e-6
-7.699999999999989	9.19125021979016e-6
-7.599999999999994	8.967482893089004e-6
-7.5	8.745978270852875e-6
-7.3999999999999915	8.526759921293929e-6
-7.299999999999997	8.309851258097128e-6
-7.199999999999989	8.09527553525263e-6
-7.099999999999994	7.88305584189084e-6
-7.	7.673215097121173e-6
-6.8999999999999915	7.465776044877183e-6
-6.799999999999997	7.260761248769705e-6
-6.699999999999989	7.0581930869498485e-6
-6.599999999999994	6.858093746984305e-6
-6.5	6.660485220744441e-6
-6.3999999999999915	6.465389299311632e-6
-6.299999999999997	6.272827567900777e-6
-6.199999999999989	6.082821400803704e-6
-6.099999999999994	5.89539195635513e-6
-6.	5.710560171922626e-6
-5.8999999999999915	5.5283467589230614e-6
-5.799999999999997	5.348772197867611e-6
-5.699999999999989	5.1718567334369395e-6
-5.599999999999994	4.9976203695893536e-6
-5.5	4.8260828647033185e-6
-5.3999999999999915	4.6572637267569326e-6
-5.299999999999997	4.491182208546247e-6
-5.199999999999989	4.327857302944311e-6
-5.099999999999994	4.16730773820351e-6
-5.	4.009551973302661e-6
-4.8999999999999915	3.854608193341474e-6
-4.799999999999997	3.7024943049841737e-6
-4.699999999999989	3.5532279319541342e-6
-4.599999999999994	3.4068264105821293e-6
-4.5	3.2633067854095062e-6
-4.3999999999999915	3.1226858048489014e-6
-4.299999999999997	2.9849799169042036e-6
-4.199999999999989	2.8502052649516084e-6
-4.099999999999994	2.7183776835841467e-6
-4.	2.5895126945210947e-6
-3.8999999999999915	2.4636255025846513e-6
-3.799999999999997	2.3407309917455433e-6
-3.6999999999999886	2.220843721239316e-6
-3.5999999999999943	2.1039779217555296e-6
-3.5	1.990147491701204e-6
-3.3999999999999915	1.8793659935407202e-6
-3.299999999999997	1.7716466502137351e-6
-3.1999999999999886	1.6670023416327535e-6
-3.0999999999999943	1.5654456012623437e-6
-3.	1.4669886127812992e-6
-2.8999999999999915	1.3716432068297024e-6
-2.799999999999997	1.27942085784233e-6
-2.6999999999999886	1.1903326809698462e-6
-2.5999999999999943	1.1043894290896144e-6
-2.5	1.0216014899072425e-6
-2.3999999999999915	9.419788831505848e-7
-2.299999999999997	8.655312578574929e-7
-2.1999999999999886	7.922678897585513e-7
-2.0999999999999943	7.2219767875639e-7
-2.	6.553291465025034e-7
-1.8999999999999915	5.916704340730634e-7
-1.7999999999999972	5.312292997448064e-7
-1.6999999999999886	4.740131168719972e-7
-1.5999999999999943	4.200288718657974e-7
-1.5	3.692831622767945e-7
-1.3999999999999915	3.2178219498187247e-7
-1.2999999999999972	2.7753178447626146e-7
-1.1999999999999886	2.3653735127157994e-7
-1.0999999999999943	1.9880392040084642e-7
-1.	1.6433612003103765e-7
-0.8999999999999915	1.3313818018406214e-7
-0.7999999999999972	1.0521393156672809e-7
-0.6999999999999886	8.056680451027958e-8
-0.5999999999999943	5.9199828020147286e-8
-0.5	4.1115628936282125e-8
-0.3999999999999915	2.6316431204602483e-8
-0.29999999999999716	1.480405525988243e-8
-0.19999999999998863	6.579917520389858e-9
-0.09999999999999432	1.6450299945803141e-9
0.	0.
0.10000000000000853	1.6450299945807817e-9
0.20000000000000284	6.579917520390792e-9
0.30000000000001137	1.4804055259883832e-8
0.4000000000000057	2.6316431204604353e-8
0.5	4.1115628936282125e-8
0.6000000000000085	5.9199828020150105e-8
0.7000000000000028	8.056680451028286e-8
0.8000000000000114	1.0521393156673183e-7
0.9000000000000057	1.3313818018406635e-7
1.	1.6433612003103765e-7
1.1000000000000085	1.9880392040085155e-7
1.2000000000000028	2.3653735127158555e-7
1.3000000000000114	2.775317844762675e-7
1.4000000000000057	3.21782194981879e-7
1.5	3.692831622767945e-7
1.6000000000000085	4.2002887186580486e-7
1.7000000000000028	4.740131168720051e-7
1.8000000000000114	5.312292997448149e-7
1.9000000000000057	5.916704340730723e-7
2.	6.553291465025034e-7
2.1000000000000085	7.221976787563998e-7
2.200000000000003	7.922678897585614e-7
2.3000000000000114	8.655312578575037e-7
2.4000000000000057	9.419788831505961e-7
2.5	1.0216014899072425e-6
2.6000000000000085	1.1043894290896267e-6
2.700000000000003	1.1903326809698587e-6
2.8000000000000114	1.279420857842343e-6
2.9000000000000057	1.3716432068297142e-6
3.	1.4669886127812992e-6
3.1000000000000085	1.565445601262358e-6
3.200000000000003	1.6670023416327686e-6
3.3000000000000114	1.7716466502137506e-6
3.4000000000000057	1.8793659935407358e-6
3.5	1.990147491701204e-6
3.6000000000000085	2.103977921755546e-6
3.700000000000003	2.2208437212393335e-6
3.8000000000000114	2.340730991745558e-6
3.9000000000000057	2.4636255025846666e-6
4.	2.5895126945210947e-6
4.1000000000000085	2.718377683584166e-6
4.200000000000003	2.8502052649516283e-6
4.300000000000011	2.984979916904223e-6
4.400000000000006	3.122685804848918e-6
4.5	3.2633067854095062e-6
4.6000000000000085	3.4068264105821505e-6
4.700000000000003	3.5532279319541563e-6
4.800000000000011	3.7024943049841953e-6
4.900000000000006	3.8546081933414965e-6
5.	4.009551973302661e-6
5.1000000000000085	4.1673077382035325e-6
5.200000000000003	4.327857302944336e-6
5.300000000000011	4.49118220854627e-6
5.400000000000006	4.657263726756957e-6
5.5	4.8260828647033185e-6
5.6000000000000085	4.997620369589379e-6
5.700000000000003	5.171856733436965e-6
5.800000000000011	5.348772197867637e-6
5.900000000000006	5.528346758923087e-6
6.	5.710560171922626e-6
6.1000000000000085	5.895391956355158e-6
6.200000000000003	6.082821400803732e-6
6.300000000000011	6.272827567900806e-6
6.400000000000006	6.46538929931166e-6
6.5	6.660485220744441e-6
6.6000000000000085	6.858093746984336e-6
6.700000000000003	7.058193086949879e-6
6.800000000000011	7.260761248769735e-6
6.900000000000006	7.465776044877205e-6
7.	7.673215097121173e-6
7.1000000000000085	7.88305584189087e-6
7.200000000000003	8.095275535252662e-6
7.300000000000011	8.30985125809716e-6
7.400000000000006	8.526759921293963e-6
7.5	8.745978270852875e-6
7.6000000000000085	8.967482893089038e-6
7.700000000000003	9.191250219790194e-6
7.800000000000011	9.417256533384551e-6
7.900000000000006	9.645477972106538e-6
8.	9.875890535159659e-6
8.100000000000009	0.000010108470087873513
8.200000000000003	0.000010343192366853743
8.300000000000011	0.000010580032985123334
8.400000000000006	0.000010818967437252635
8.5	0.000011059971104477231
8.600000000000009	0.00001130301925980153
8.700000000000003	0.000011548087073086067
8.800000000000011	0.000011795149616117685
8.900000000000006	0.000012044181867659884
9.	0.000012295158718482803
9.100000000000009	0.000012548054976370282
9.200000000000003	0.00001280284537110296
9.300000000000011	0.000013059504559416076
9.400000000000006	0.000013318007129929663
9.5	0.000013578327608050708
9.600000000000009	0.00001384044046084504
9.700000000000003	0.000014104320101877695
9.800000000000011	0.000014369940896020924
9.900000000000006	0.00001463727716422761
10.	0.000014906303188269827
10.100000000000009	0.000015176993215440116
10.200000000000003	0.000015449321463215257
10.300000000000011	0.000015723262123880878
10.400000000000006	0.00001599878936911553
10.5	0.000016275877354533726
10.600000000000009	0.000016554500224186123
10.700000000000003	0.000016834632115016155
10.800000000000011	0.000017116247161272446
10.900000000000006	0.000017399319498874976
11.	0.000017683823269735353
11.100000000000009	0.000017969732626029128
11.200000000000003	0.0000182570217344198
11.300000000000011	0.000018545664780233997
11.400000000000006	0.000018835635971585922
11.5	0.00001912690954345177
11.600000000000009	0.000019419459761691983
11.700000000000003	0.00001971326092702129
11.800000000000011	0.000020008287378926214
11.900000000000006	0.00002030451349952837
12.	0.000020601913717394086
12.100000000000009	0.000020900462511288965
12.200000000000003	0.000021200134413876937
12.300000000000011	0.00002150090401536405
12.400000000000006	0.00002180274596708514
12.5	0.000022105634985034618
12.600000000000009	0.0000224095458533395
12.700000000000003	0.000022714453427674764
12.800000000000011	0.000023020332638621613
12.900000000000006	0.000023327158494966587
13.	0.000023634906086942805
13.100000000000009	0.00002394355058941238
13.200000000000003	0.000024253067264989358
13.300000000000011	0.000024563431467104536
13.400000000000006	0.000024874618643009646
13.5	0.00002518660433672331
13.600000000000009	0.000025499364191916605
13.700000000000003	0.000025812873954739296
13.800000000000011	0.00002612710947658653
13.900000000000006	0.000026442046716805387
14.	0.000026757661745342213
14.100000000000009	0.000027073930745329915
14.200000000000003	0.00002739083001561578
14.300000000000011	0.000027708335973229733
14.400000000000006	0.000028026425155793135
14.5	0.00002834507422386829
14.600000000000009	0.000028664259963248792
14.700000000000003	0.00002898395928719078
14.800000000000011	0.000029304149238585617
14.900000000000006	0.000029624806992073734
15.	0.00002994590985610042
15.100000000000009	0.00003026743527491326
15.200000000000003	0.000030589360830501954
15.300000000000011	0.000030911664244480704
15.400000000000006	0.000031234323379913
15.5	0.00003155731624308033
15.600000000000009	0.000031880620985193646
15.700000000000003	0.00003220421590404907
15.800000000000011	0.00003252807944562796
15.900000000000006	0.00003285219020564131
16.	0.00003317652693101971
16.10000000000001	0.000033501068521348646
16.200000000000003	0.000033825794030249275
16.30000000000001	0.00003415068266670674
16.400000000000006	0.00003447571379634423
16.5	0.00003480086694264549
16.60000000000001	0.000035126121788124496
16.700000000000003	0.00003545145817544372
16.80000000000001	0.00003577685610848195
16.900000000000006	0.00003610229575335052
17.	0.00003642775743936072
17.10000000000001	0.00003675322165994091
17.200000000000003	0.00003707866907350524
17.30000000000001	0.00003740408050427423
17.400000000000006	0.000037729436943047056
17.5	0.00003805471954792746
17.60000000000001	0.00003837990964500282
17.700000000000003	0.000038704988728977144
17.80000000000001	0.00003902993846375919
17.900000000000006	0.00003935474068300563
18.	0.00003967937739062034
18.10000000000001	0.000040003830761210167
18.200000000000003	0.000040328083140497746
18.30000000000001	0.000040652117045692775
18.400000000000006	0.0000409759151658209
18.5	0.000041299460362012595
18.60000000000001	0.00004162273566775119
18.700000000000003	0.0000419457242890815
18.80000000000001	0.000042268409604779886
18.900000000000006	0.000042590775166485183
19.	0.000042912804698793357
19.10000000000001	0.00004323448209931366
19.200000000000003	0.00004355579143868947
19.30000000000001	0.000043876716960583484
19.400000000000006	0.00004419724308162715
19.5	0.00004451735439133663
19.60000000000001	0.00004483703565199469
19.700000000000003	0.000045156271798499085
19.80000000000001	0.000045475047938179746
19.900000000000006	0.00004579334935058268
20.	0.00004611116148722452
20.10000000000001	0.000046428469971314954
20.200000000000003	0.0000467452605974505
20.30000000000001	0.000047061519331278775
20.400000000000006	0.000047377232309134065
20.5	0.00004769238583764533
20.60000000000001	0.00004800696639331697
20.700000000000003	0.00004832096062208233
20.80000000000001	0.000048634355338832315
20.900000000000006	0.00004894713752691767
21.	0.00004925929433762696
21.10000000000001	0.000049570813089640486
21.200000000000003	0.0000498816812684603
21.30000000000001	0.00005019188652581773
21.400000000000006	0.00005050141667905808
21.5	0.00005081025971050444
21.60000000000001	0.000051118403766799225
21.700000000000003	0.00005142583715822592
21.80000000000001	0.00005173254835801098
21.900000000000006	0.0000520385260016055
22.	0.00005234375888594909
22.10000000000001	0.00005264823596871459
22.200000000000003	0.00005295194636753544
22.30000000000001	0.000053254879359216014
22.400000000000006	0.000053557024378925096
22.5	0.000053858371019373324
22.60000000000001	0.00005415890902997516
22.700000000000003	0.00005445862831599552
22.80000000000001	0.000054757518937682516
22.900000000000006	0.000055055571109385377
23.	0.000055352775198659565
23.10000000000001	0.000055649121725358426
23.200000000000003	0.000055944601360712615
23.30000000000001	0.000056239204926397284
23.400000000000006	0.00005653292339358795
23.5	0.00005682574788200501
23.60000000000001	0.00005711766965894785
23.700000000000003	0.00005740868013831861
23.80000000000001	0.000057698770879636616
23.900000000000006	0.000057987933587042945
24.	0.00005827616010829669
24.10000000000001	0.000058563442433762723
24.200000000000003	0.00005884977269539106
24.30000000000001	0.00005913514316568933
24.400000000000006	0.000059419546256687516
24.5	0.00005970297451889645
24.60000000000001	0.000059985420640259335
24.700000000000003	0.00006026687744509794
24.80000000000001	0.00006054733789305263
24.900000000000006	0.00006082679507801769
25.	0.00006110524222707163
25.10000000000001	0.00006138267269940249
25.200000000000003	0.00006165907998522988
25.30000000000001	0.00006193445770472279
25.400000000000006	0.00006220879960691356
25.5	0.00006248209956860965
25.60000000000001	0.0000627543515933018
25.700000000000003	0.00006302554981006994
25.80000000000001	0.00006329568847248725
25.900000000000006	0.0000635647619575221
26.	0.00006383276476443821
26.10000000000001	0.00006409969151369411
26.200000000000003	0.00006436553694584117
26.30000000000001	0.00006463029592042099
26.400000000000006	0.00006489396341486278
26.5	0.00006515653452337989
26.60000000000001	0.00006541800445586701
26.700000000000003	0.00006567836853679757
26.80000000000001	0.00006593762220412176
26.900000000000006	0.00006619576100816511
27.	0.00006645278061052872
27.10000000000001	0.0000667086767829906
27.200000000000003	0.000066963445406408
27.30000000000001	0.00006721708246962247
27.400000000000006	0.0000674695840683661
27.5	0.00006772094640417059
27.60000000000001	0.00006797116578327805
27.700000000000003	0.000068220238615555
27.80000000000001	0.00006846816141340877
27.900000000000006	0.00006871493079070691
28.	0.00006896054346169999
28.099999999999994	0.00006920499623994754
28.200000000000017	0.00006944828603724737
28.30000000000001	0.00006969040986256864
28.400000000000006	0.00006993136482098917
28.5	0.00007017114811263598
28.599999999999994	0.00007040975703163052
28.700000000000017	0.00007064718896503793
28.80000000000001	0.0000708834413918207
28.900000000000006	0.00007111851188179709
29.	0.0000713523980946042
29.099999999999994	0.0000715850977786654
29.200000000000017	0.00007181660877016348
29.30000000000001	0.00007204692899201784
29.400000000000006	0.00007227605645286826
29.5	0.00007250398924606231
29.599999999999994	0.00007273072554864946
29.700000000000017	0.00007295626362038008
29.80000000000001	0.00007318060180270981
29.900000000000006	0.00007340373851781028
30.	0.00007362567226758516
30.099999999999994	0.00007384640163269212
30.200000000000017	0.00007406592527157056
30.30000000000001	0.0000742842419194757
30.400000000000006	0.00007450135038751879
30.5	0.00007471724956171293
30.599999999999994	0.00007493193840202566
30.700000000000017	0.00007514541594143802
30.80000000000001	0.00007535768128500885
30.900000000000006	0.00007556873360894703
31.	0.00007577857215968925
31.099999999999994	0.00007598719625298428
31.200000000000017	0.00007619460527298444
31.30000000000001	0.00007640079867134287
31.400000000000006	0.00007660577596631823
31.5	0.00007680953674188574
31.599999999999994	0.0000770120806468549
31.700000000000017	0.00007721340739399416
31.80000000000001	0.00007741351675916229
31.900000000000006	0.00007761240858044669
32.	0.0000778100827573085
32.099999999999994	0.00007800653924973467
32.20000000000002	0.00007820177807739702
32.30000000000001	0.00007839579931881762
32.400000000000006	0.00007858860311054228
32.5	0.00007878018964631997
32.599999999999994	0.00007897055917628978
32.70000000000002	0.00007915971200617467
32.80000000000001	0.00007934764849648199
32.900000000000006	0.00007953436906171178
33.	0.00007971987416957139
33.099999999999994	0.00007990416434019706
33.20000000000002	0.00008008724014538335
33.30000000000001	0.00008026910220781831
33.400000000000006	0.0000804497512003271
33.5	0.00008062918784512132
33.599999999999994	0.00008080741291305652
33.70000000000002	0.00008098442722289552
33.80000000000001	0.00008116023164057975
33.900000000000006	0.000081334827078507
34.	0.00008150821449481653
34.099999999999994	0.00008168039489268044
34.20000000000002	0.00008185136931960296
34.30000000000001	0.00008202113886672574
34.400000000000006	0.00008218970466814069
34.5	0.00008235706790020942
34.599999999999994	0.00008252322978088976
34.70000000000002	0.00008268819156906862
34.80000000000001	0.00008285195456390239
34.900000000000006	0.00008301452010416352
35.	0.00008317588956759447
35.099999999999994	0.00008333606437026777
35.20000000000002	0.00008349504596595325
35.30000000000001	0.00008365283584549178
35.400000000000006	0.0000838094355361758
35.5	0.00008396484660113662
35.599999999999994	0.00008411907063873764
35.70000000000002	0.00008427210928197512
35.80000000000001	0.00008442396419788468
35.900000000000006	0.00008457463708695499
36.	0.00008472412968254729
36.099999999999994	0.00008487244375032191
36.20000000000002	0.00008501958108767073
36.30000000000001	0.00008516554352315632
36.400000000000006	0.0000853103329159575
36.5	0.00008545395115532082
36.599999999999994	0.00008559640016001862
36.70000000000002	0.00008573768187781328
36.80000000000001	0.00008587779828492732
36.900000000000006	0.00008601675138552036
37.	0.00008615454321117137
37.099999999999994	0.00008629117582036761
37.20000000000002	0.0000864266512979991
37.30000000000001	0.00008656097175485956
37.400000000000006	0.00008669413932715308
37.5	0.00008682615617600653
37.599999999999994	0.00008695702448698799
37.70000000000002	0.00008708674646963121
37.80000000000001	0.00008721532435696534
37.900000000000006	0.00008734276040505085
38.	0.000087469056892521
38.099999999999994	0.00008759421612012889
38.20000000000002	0.00008771824041030012
38.30000000000001	0.00008784113210669116
38.400000000000006	0.00008796289357375298
38.5	0.00008808352719630052
38.599999999999994	0.00008820303537908716
38.70000000000002	0.00008832142054638485
38.80000000000001	0.00008843868514156952
38.900000000000006	0.00008855483162671193
39.	0.00008866986248217345
39.099999999999994	0.00008878378020620717
39.20000000000002	0.00008889658731456453
39.30000000000001	0.00008900828634010622
39.400000000000006	0.00008911887983241941
39.5	0.0000892283703574387
39.599999999999994	0.00008933676049707276
39.70000000000002	0.0000894440528488362
39.80000000000001	0.0000895502500254851
39.900000000000006	0.00008965535465465929
40.	0.00008975936937852726
40.099999999999994	0.00008986229685343779
40.20000000000002	0.0000899641397495749
40.30000000000001	0.00009006490075061808
40.400000000000006	0.00009016458255340734
40.5	0.0000902631878676123
40.599999999999994	0.00009036071941540599
40.70000000000002	0.00009045717993114358
40.80000000000001	0.00009055257216104488
40.900000000000006	0.0000906468988628817
41.	0.00009074016280566946
41.099999999999994	0.00009083236676936298
41.20000000000002	0.0000909235135445569
41.30000000000001	0.00009101360593218982
41.400000000000006	0.00009110264674325298
41.5	0.00009119063879850305
41.599999999999994	0.00009127758492817903
41.70000000000002	0.00009136348797172294
41.80000000000001	0.0000914483507775049
41.900000000000006	0.00009153217620255201
42.	0.00009161496711228104
42.099999999999994	0.0000916967263802354
42.20000000000002	0.00009177745688782537
42.30000000000001	0.0000918571615240725
42.400000000000006	0.00009193584318535817
42.5	0.00009201350477517488
42.599999999999994	0.00009209014920388214
42.70000000000002	0.00009216577938846548
42.80000000000001	0.00009224039825229926
42.900000000000006	0.00009231400872491307
43.	0.0000923866137417617
43.099999999999994	0.00009245821624399808
43.20000000000002	0.00009252881917825063
43.30000000000001	0.00009259842549640301
43.400000000000006	0.00009266703815537792
43.5	0.00009273466011692394
43.599999999999994	0.00009280129434740572
43.70000000000002	0.00009286694381759742
43.80000000000001	0.00009293161150247924
43.900000000000006	0.00009299530038103751
44.	0.00009305801343606735
44.099999999999994	0.00009311975365397916
44.20000000000002	0.00009318052402460718
44.30000000000001	0.00009324032754102219
44.400000000000006	0.00009329916719934626
44.5	0.00009335704599857124
44.599999999999994	0.0000934139669403796
44.70000000000002	0.00009346993302896829
44.80000000000001	0.00009352494727087565
44.900000000000006	0.00009357901267481098
45.	0.0000936321322514869
45.099999999999994	0.00009368430901345453
45.20000000000002	0.00009373554597494132
45.30000000000001	0.00009378584615169144
45.400000000000006	0.00009383521256080915
45.5	0.0000938836482206046
45.599999999999994	0.00009393115615044212
45.70000000000002	0.00009397773937059095
45.80000000000001	0.00009402340090207927
45.900000000000006	0.00009406814376654941
46.	0.0000941119709861168
46.099999999999994	0.00009415488558323056
46.20000000000002	0.00009419689058053668
46.30000000000001	0.00009423798900074366
46.400000000000006	0.00009427818386649043
46.5	0.0000943174782002165
46.599999999999994	0.0000943558750240344
46.70000000000002	0.00009439337735960467
46.80000000000001	0.00009442998822801236
46.900000000000006	0.00009446571064964647
47.	0.00009450054764408117
47.099999999999994	0.00009453450222995921
47.20000000000002	0.00009456757742487733
47.30000000000001	0.00009459977624527382
47.400000000000006	0.0000946311017063185
47.5	0.0000946615568218038
47.599999999999994	0.00009469114460403878
47.70000000000002	0.00009471986806374465
47.80000000000001	0.00009474773020995231
47.900000000000006	0.00009477473404990159
48.	0.00009480088258894282
48.099999999999994	0.00009482617883044008
48.20000000000002	0.0000948506257756758
48.30000000000001	0.00009487422642375803
48.400000000000006	0.00009489698377152886
48.5	0.0000949189008134748
48.599999999999994	0.00009493998054163887
48.70000000000002	0.00009496022594553454
48.80000000000001	0.00009497964001206106
48.900000000000006	0.00009499822572542072
49.	0.0000950159860670377
49.099999999999994	0.00009503292401547837
49.20000000000002	0.00009504904254637348
49.30000000000001	0.00009506434463234165
49.400000000000006	0.00009507883324291443
49.5	0.00009509251134446314
49.599999999999994	0.00009510538190012698
49.70000000000002	0.00009511744786974265
49.80000000000001	0.00009512871220977549
49.900000000000006	0.00009513917787325215
50.	0.00009514884780969439
50.099999999999994	0.00009515772496505452
50.20000000000002	0.00009516581228165244
50.30000000000001	0.00009517311269811323
50.400000000000006	0.00009517962914930709
50.5	0.00009518536456629003
50.599999999999994	0.0000951903218762457
50.70000000000002	0.00009519450400242918
50.80000000000001	0.00009519791386411112
50.900000000000006	0.00009520055437652413
51.	0.00009520242845080943
51.099999999999994	0.00009520353899396548
51.20000000000002	0.00009520388890879732
51.30000000000001	0.00009520348109386734
51.400000000000006	0.00009520231844344686
51.5	0.00009520040384746954
51.599999999999994	0.00009519774019148493
51.70000000000002	0.00009519433035661413
51.80000000000001	0.00009519017721950567
51.900000000000006	0.00009518528365229304
52.	0.00009517965252255311
52.099999999999994	0.00009517328669326535
52.20000000000002	0.00009516618902277252
52.30000000000001	0.00009515836236474201
52.400000000000006	0.00009514980956812806
52.5	0.00009514053347713551
52.599999999999994	0.00009513053693118398
52.70000000000002	0.00009511982276487313
52.80000000000001	0.00009510839380794904
52.900000000000006	0.00009509625288527115
53.	0.00009508340281678049
53.099999999999994	0.00009506984641746854
53.20000000000002	0.00009505558649734695
53.30000000000001	0.00009504062586141829
53.400000000000006	0.00009502496730964742
53.5	0.00009500861363693397
53.60000000000002	0.00009499156763308534
53.70000000000002	0.00009497383208279072
53.80000000000001	0.00009495540976559574
53.900000000000006	0.00009493630345587786
54.	0.00009491651592282308
54.10000000000002	0.00009489604993040231
54.20000000000002	0.0000948749082373497
54.30000000000001	0.00009485309359714065
54.400000000000006	0.00009483060875797132
54.5	0.00009480745646273834
54.60000000000002	0.00009478363944901945
54.70000000000002	0.00009475916044905482
54.80000000000001	0.00009473402218972871
54.900000000000006	0.00009470822739255242
55.	0.00009468177877364718
55.10000000000002	0.00009465467904372814
55.20000000000002	0.00009462693090808898
55.30000000000001	0.00009459853706658659
55.400000000000006	0.00009456950021362719
55.5	0.00009453982303815239
55.60000000000002	0.00009450950822362593
55.70000000000002	0.00009447855844802143
55.80000000000001	0.00009444697638381004
55.900000000000006	0.00009441476469794916
56.	0.00009438192605187143
56.10000000000002	0.00009434846310147427
56.20000000000002	0.00009431437849711027
56.30000000000001	0.00009427967488357734
56.400000000000006	0.00009424435490011037
56.5	0.00009420842118037248
56.60000000000002	0.00009417187635244725
56.70000000000002	0.00009413472303883131
56.80000000000001	0.00009409696385642733
56.900000000000006	0.00009405860141653764
57.	0.00009401963832485799
57.10000000000002	0.00009398007718147214
57.20000000000002	0.0000939399205808466
57.30000000000001	0.00009389917111182578
57.400000000000006	0.00009385783135762779
57.5	0.0000938159038958405
57.60000000000002	0.0000937733912984179
57.70000000000002	0.00009373029613167705
57.80000000000001	0.00009368662095629529
57.900000000000006	0.00009364236832730795
58.	0.00009359754079410613
58.10000000000002	0.00009355214090043531
58.20000000000002	0.00009350617118439382
58.30000000000001	0.00009345963417843218
58.400000000000006	0.00009341253240935215
58.5	0.00009336486839830672
58.60000000000002	0.00009331664466080011
58.70000000000002	0.00009326786370668809
58.80000000000001	0.00009321852804017882
58.900000000000006	0.0000931686401598335
59.	0.00009311820255856818
59.10000000000002	0.00009306721772365487
59.20000000000002	0.00009301568813672382
59.30000000000001	0.0000929636162737654
59.400000000000006	0.00009291100460513269
59.5	0.00009285785559554409
59.60000000000002	0.00009280417170408651
59.70000000000002	0.00009274995538421822
59.80000000000001	0.00009269520908377288
59.900000000000006	0.00009263993524496268
60.	0.00009258413630438284
60.10000000000002	0.00009252781469301547
60.20000000000002	0.00009247097283623408
60.30000000000001	0.0000924136131538086
60.400000000000006	0.00009235573805990961
60.5	0.00009229734996311413
60.60000000000002	0.00009223845126641041
60.70000000000002	0.00009217904436720393
60.80000000000001	0.00009211913165732261
60.900000000000006	0.00009205871552302312
61.	0.0000919977983449968
61.10000000000002	0.00009193638249837612
61.20000000000002	0.00009187447035274094
61.30000000000001	0.00009181206427212539
61.400000000000006	0.00009174916661502446
61.5	0.00009168577973440123
61.60000000000002	0.00009162190597769389
61.70000000000002	0.00009155754768682306
61.80000000000001	0.00009149270719819944
61.900000000000006	0.00009142738684273107
62.	0.00009136158894583165
62.10000000000002	0.00009129531582742771
62.20000000000002	0.00009122856980196757
62.30000000000001	0.00009116135317842864
62.400000000000006	0.0000910936682603265
62.5	0.00009102551734572281
62.60000000000002	0.00009095690272723415
62.70000000000002	0.0000908878266920407
62.80000000000001	0.00009081829152189497
62.900000000000006	0.00009074829949313078
63.	0.00009067785287667232
63.10000000000002	0.00009060695393804311
63.20000000000002	0.00009053560493737564
63.30000000000001	0.00009046380812942032
63.400000000000006	0.0000903915657635551
63.5	0.00009031888008379505
63.60000000000002	0.00009024575332880179
63.70000000000002	0.00009017218773189347
63.80000000000001	0.00009009818552105446
63.900000000000006	0.00009002374891894512
64.	0.00008994888014291179
64.10000000000002	0.00008987358140499698
64.20000000000002	0.0000897978549119495
64.30000000000001	0.00008972170286523425
64.4	0.00008964512746104298
64.5	0.00008956813089030414
64.60000000000002	0.00008949071533869359
64.70000000000002	0.00008941288298664486
64.80000000000001	0.00008933463600935969
64.9	0.00008925597657681853
65.	0.00008917690685379116
65.10000000000002	0.00008909742899984727
65.20000000000002	0.00008901754516936734
65.30000000000001	0.00008893725751155309
65.4	0.00008885656817043848
65.5	0.00008877547928490036
65.60000000000002	0.00008869399298866952
65.70000000000002	0.00008861211141034135
65.80000000000001	0.00008852983667338687
65.9	0.00008844717089616376
66.	0.00008836411619192706
66.10000000000002	0.00008828067466884061
66.20000000000002	0.00008819684842998772
66.30000000000001	0.00008811263957338232
66.4	0.0000880280501919801
66.5	0.00008794308237368953
66.60000000000002	0.00008785773820138302
66.70000000000002	0.00008777201975290808
66.80000000000001	0.00008768592910109837
66.9	0.0000875994683137848
67.	0.00008751263945380699
67.10000000000002	0.000087425444579024
67.20000000000002	0.00008733788574232598
67.30000000000001	0.00008724996499164497
67.4	0.00008716168436996624
67.5	0.00008707304591533958
67.60000000000002	0.00008698405166089023
67.70000000000002	0.00008689470363483034
67.80000000000001	0.00008680500386047003
67.9	0.00008671495435622856
68.	0.0000866245571356454
68.10000000000002	0.00008653381420739175
68.20000000000002	0.00008644272757528135
68.30000000000001	0.00008635129923828178
68.4	0.00008625953119052554
68.5	0.00008616742542132128
68.60000000000002	0.00008607498391516475
68.70000000000002	0.00008598220865175018
68.80000000000001	0.00008588910160598108
68.9	0.00008579566474798131
69.	0.00008570190004310653
69.10000000000002	0.00008560780945195458
69.20000000000002	0.00008551339493037713
69.30000000000001	0.00008541865842949027
69.4	0.00008532360189568562
69.5	0.00008522822727064114
69.60000000000002	0.00008513253649133231
69.70000000000002	0.00008503653149004284
69.80000000000001	0.0000849402141943754
69.9	0.00008484358652726285
70.	0.00008474665040697859
70.10000000000002	0.00008464940774714773
70.20000000000002	0.00008455186045675761
70.30000000000001	0.00008445401044016859
70.4	0.00008435585959712475
70.5	0.00008425740982276451
70.60000000000002	0.00008415866300763117
70.70000000000002	0.00008405962103768379
70.80000000000001	0.00008396028579430738
70.9	0.00008386065915432365
71.	0.00008376074299000134
71.10000000000002	0.00008366053916906673
71.20000000000002	0.00008356004955471417
71.30000000000001	0.00008345927600561618
71.4	0.00008335822037593394
71.5	0.00008325688451532751
71.60000000000002	0.00008315527026896624
71.70000000000002	0.00008305337947753855
71.80000000000001	0.00008295121397726276
71.9	0.00008284877559989649
72.	0.00008274606617274714
72.10000000000002	0.00008264308751868196
72.20000000000002	0.00008253984145613774
72.30000000000001	0.00008243632979913107
72.4	0.00008233255435726808
72.5	0.00008222851693575406
72.60000000000002	0.00008212421933540382
72.70000000000002	0.00008201966335265097
72.80000000000001	0.00008191485077955777
72.9	0.00008180978340382489
73.	0.00008170446300880086
73.10000000000002	0.00008159889137349163
73.20000000000002	0.00008149307027257046
73.30000000000001	0.00008138700147638684
73.4	0.00008128068675097622
73.5	0.00008117412785806933
73.60000000000002	0.00008106732655510144
73.70000000000002	0.00008096028459522187
73.80000000000001	0.00008085300372730277
73.9	0.00008074548569594863
74.	0.00008063773224150527
74.10000000000002	0.00008052974510006888
74.20000000000002	0.0000804215260034952
74.30000000000001	0.00008031307667940816
74.4	0.00008020439885120912
74.5	0.00008009549423808543
74.60000000000002	0.00007998636455501944
74.70000000000002	0.00007987701151279717
74.80000000000001	0.00007976743681801694
74.9	0.00007965764217309819
75.	0.0000795476292762898
75.10000000000002	0.00007943739982167877
75.20000000000002	0.00007932695549919885
75.30000000000001	0.00007921629799463859
75.4	0.00007910542898965003
75.5	0.00007899435016175683
75.60000000000002	0.00007888306318436265
75.70000000000002	0.00007877156972675928
75.80000000000001	0.0000786598714541347
75.9	0.00007854797002758142
76.	0.00007843586710410427
76.10000000000002	0.00007832356433662846
76.20000000000002	0.00007821106337400766
76.30000000000001	0.00007809836586103153
76.4	0.00007798547343843393
76.5	0.00007787238774290041
76.60000000000002	0.00007775911040707588
76.70000000000002	0.00007764564305957257
76.80000000000001	0.00007753198732497732
76.9	0.00007741814482385919
77.	0.00007730411717277702
77.10000000000002	0.00007718990598428675
77.20000000000002	0.00007707551286694896
77.30000000000001	0.00007696093942533588
77.4	0.00007684618726003903
77.5	0.00007673125796767609
77.60000000000002	0.0000766161531408982
77.70000000000002	0.00007650087436839713
77.80000000000001	0.00007638542323491212
77.9	0.00007626980132123698
78.	0.000076154010204227
78.10000000000002	0.0000760380514568058
78.20000000000002	0.00007592192664797217
78.30000000000001	0.00007580563734280686
78.4	0.00007568918510247912
78.5	0.00007557257148425357
78.60000000000002	0.00007545579804149656
78.70000000000002	0.00007533886632368303
78.80000000000001	0.00007522177787640258
78.9	0.00007510453424136621
79.	0.00007498713695641267
79.10000000000002	0.00007486958755551454
79.20000000000002	0.0000747518875687848
79.30000000000001	0.00007463403852248283
79.4	0.00007451604193902065
79.5	0.00007439789933696898
79.60000000000002	0.0000742796122310633
79.70000000000002	0.00007416118213220997
79.80000000000001	0.00007404261054749195
79.9	0.00007392389898017474
80.	0.00007380504892971243
80.10000000000002	0.00007368606189175314
80.20000000000002	0.00007356693935814512
80.30000000000001	0.000073447682816942
80.4	0.00007332829375240882
80.5	0.00007320877364502732
80.60000000000002	0.0000730891239715016
80.70000000000002	0.00007296934620476352
80.80000000000001	0.00007284944181397807
80.9	0.00007272941226454898
81.	0.00007260925901812364
81.10000000000002	0.00007248898353259856
81.20000000000002	0.00007236858726212486
81.30000000000001	0.00007224807165711273
81.4	0.00007212743816423723
81.5	0.00007200668822644301
81.60000000000002	0.00007188582328294927
81.70000000000002	0.00007176484476925494
81.80000000000001	0.00007164375411714342
81.9	0.00007152255275468738
82.	0.00007140124210625375
82.10000000000002	0.00007127982359250833
82.20000000000002	0.00007115829863042062
82.30000000000001	0.00007103666863326833
82.4	0.00007091493501064212
82.5	0.00007079309916845009
82.60000000000002	0.00007067116250892223
82.70000000000002	0.00007054912643061518
82.80000000000001	0.00007042699232841625
82.9	0.00007030476159354802
83.	0.00007018243561357268
83.10000000000002	0.0000700600157723962
83.20000000000002	0.00006993750345027269
83.30000000000001	0.00006981490002380839
83.4	0.00006969220686596606
83.5	0.00006956942534606882
83.60000000000002	0.00006944655682980439
83.70000000000002	0.00006932360267922905
83.80000000000001	0.00006920056425277153
83.9	0.00006907744290523704
84.	0.00006895423998781089
84.10000000000002	0.00006883095684806267
84.20000000000002	0.00006870759482994985
84.30000000000001	0.00006858415527382144
84.4	0.0000684606395164218
84.5	0.00006833704889089427
84.60000000000002	0.00006821338472678474
84.70000000000002	0.0000680896483500454
84.80000000000001	0.00006796584108303791
84.9	0.0000678419642445372
85.	0.00006771801914973484
85.10000000000002	0.00006759400711024226
85.20000000000002	0.00006746992943409455
85.30000000000001	0.00006734578742575315
85.4	0.00006722158238610969
85.5	0.00006709731561248893
85.60000000000002	0.00006697298839865201
85.70000000000002	0.00006684860203479979
85.80000000000001	0.00006672415780757569
85.9	0.000066599657000069
86.	0.00006647510089181774
86.10000000000002	0.00006635049075881184
86.20000000000002	0.00006622582787349607
86.30000000000001	0.00006610111350477289
86.4	0.00006597634891800539
86.5	0.00006585153537502019
86.60000000000002	0.0000657266741341102
86.70000000000002	0.00006560176645003748
86.80000000000001	0.00006547681357403596
86.9	0.00006535181675381407
87.	0.00006522677723355752
87.10000000000002	0.00006510169625393195
87.20000000000002	0.00006497657505208559
87.30000000000001	0.00006485141486165163
87.4	0.00006472621691275092
87.5	0.00006460098243199449
87.60000000000002	0.00006447571264248599
87.70000000000002	0.00006435040876382415
87.80000000000001	0.0000642250720121051
87.9	0.00006409970359992498
88.	0.00006397430473638201
88.10000000000002	0.00006384887662707883
88.20000000000002	0.0000637234204741252
88.30000000000001	0.0000635979374761397
88.4	0.0000634724288282522
88.5	0.0000633468957221061
88.60000000000002	0.00006322133934586046
88.70000000000002	0.00006309576088419211
88.80000000000001	0.00006297016151829771
88.9	0.0000628445424258959
89.	0.00006271890478122934
89.10000000000002	0.0000625932497550666
89.20000000000002	0.00006246757851470455
89.30000000000001	0.00006234189222396968
89.4	0.00006221619204322063
89.5	0.00006209047912934977
89.60000000000002	0.00006196475463578511
89.70000000000002	0.0000618390197124924
89.80000000000001	0.00006171327550597667
89.9	0.0000615875231592842
90.	0.00006146176381200415
90.10000000000002	0.00006133599860027046
90.20000000000002	0.00006121022865676365
90.30000000000001	0.0000610844551107123
90.4	0.000060958679087894846
90.5	0.00006083290171064128
90.60000000000002	0.00006070712409783469
90.70000000000002	0.00006058134736491306
90.80000000000001	0.00006045557262387061
90.9	0.00006032980098325953
91.	0.00006020403354819149
91.10000000000002	0.00006007827142033912
91.20000000000002	0.0000599525156979377
91.30000000000001	0.00005982676747578634
91.4	0.00005970102784524967
91.5	0.00005957529789425921
91.60000000000002	0.00005944957870731479
91.70000000000002	0.000059323871365486054
91.80000000000001	0.00005919817694641369
91.9	0.00005907249652431085
92.	0.000058946831169964514
92.10000000000002	0.00005882118195073686
92.20000000000002	0.00005869554993056656
92.30000000000001	0.000058569936169970003
92.4	0.000058444341726042664
92.5	0.00005831876765246025
92.60000000000002	0.00005819321499948009
92.70000000000002	0.00005806768481394232
92.80000000000001	0.00005794217813927098
92.9	0.00005781669601547538
93.	0.00005769123947915113
93.10000000000002	0.000057565809563481446
93.20000000000002	0.000057440407298238246
93.30000000000001	0.0000573150337097833
93.4	0.000057189689821069194
93.5	0.00005706437665164075
93.60000000000002	0.000056939095217635885
93.70000000000002	0.000056813846531786855
93.80000000000001	0.00005668863160342115
93.9	0.00005656345143846275
94.	0.000056438307039432965
94.10000000000002	0.000056313199405451645
94.20000000000002	0.000056188129532238286
94.30000000000001	0.00005606309841211274
94.4	0.00005593810703399643
94.5	0.00005581315638341335
94.60000000000002	0.000055688247442491
94.70000000000002	0.00005556338118996144
94.80000000000001	0.00005543855860116206
94.9	0.000055313780648036804
95.	0.00005518904829913691
95.10000000000002	0.000055064362519621954
95.20000000000002	0.00005493972427126083
95.30000000000001	0.00005481513451243252
95.4	0.00005469059419812715
95.5	0.0000545661042799469
95.60000000000002	0.00005444166570610673
95.70000000000002	0.00005431727942143559
95.80000000000001	0.000054192946367377034
95.9	0.00005406866748199029
96.	0.000053944443699951025
96.10000000000002	0.0000538202759525522
96.20000000000002	0.00005369616516770519
96.30000000000001	0.00005357211226994037
96.4	0.000053448118180408006
96.5	0.000053324183816879374
96.60000000000002	0.00005320031009374729
96.70000000000002	0.000053076497922027216
96.80000000000001	0.00005295274820935798
96.9	0.000052829061860002606
97.	0.00005270543977484926
97.10000000000002	0.00005258188285141199
97.20000000000002	0.00005245839198383176
97.30000000000001	0.000052334968062877016
97.4	0.000052211611975944725
97.5	0.00005208832460706113
97.60000000000002	0.00005196510683688264
97.70000000000002	0.0000518419595426967
97.80000000000001	0.00005171888359842245
97.9	0.000051595879874611826
98.	0.0000514729492384502
98.10000000000002	0.00005135009255375725
98.20000000000002	0.00005122731068098797
98.30000000000001	0.00005110460447723332
98.4	0.0000509819747962211
98.5	0.000050859422488316896
98.60000000000002	0.000050736948400524845
98.70000000000002	0.0000506145533764886
98.80000000000001	0.00005049223825649204
98.9	0.0000503700038774602
99.	0.00005024785107296016
99.10000000000002	0.000050125780673201856
99.20000000000002	0.00005000379350503911
99.30000000000001	0.00004988189039197024
99.4	0.000049760072154139154
99.5	0.00004963833960833613
99.60000000000002	0.000049516693567998814
99.70000000000002	0.00004939513484321302
99.80000000000001	0.0000492736642407137
99.9	0.00004915228256388576
100.	0.00004903099061276507

==> data/indepsnoise2b.dat <==
-100.	0.00005494965171624098
-99.9	0.00006595323109922696
-99.8	0.00007798878062200646
-99.7	0.00009094207816125066
-99.6	0.0001046893859642456
-99.5	0.00011909867144316313
-99.4	0.00013403091320331333
-99.3	0.00014934147891589492
-99.2	0.0001648815609738459
-99.1	0.00018049965535751054
-99.	0.00019604306878585905
-98.9	0.00021135943903837824
-98.8	0.00022629825329867305
-98.7	0.00024071234948880792
-98.6	0.0002544593858266078
-98.5	0.00026740326423854016
-98.4	0.00027941549379027905
-98.3	0.00029037648094515606
-98.2	0.0003001767342185388
-98.1	0.0003087179716529793
-98.	0.0003159141204852194
-97.9	0.00032169219940180024
-97.8	0.00032599307487581985
-97.7	0.0003287720842342282
-97.6	0.0003299995193143813
-97.5	0.00032966096582221003
-97.4	0.00032775749479457605
-97.3	0.00032430570388744756
-97.2	0.0003193376075524104
-97.1	0.00031290037651887116
-97.	0.00030505592836103327
-96.9	0.0002958803722892055
-96.8	0.0002854633126560439
-96.7	0.00027390701700124144
-96.6	0.0002613254557630276
-96.5	0.0002478432220520022
-96.4	0.00023359434110056563
-96.3	0.00021872098015847803
-96.2	0.00020337207068885337
-96.1	0.00018770185571666655
-96.	0.000171868376080308
-95.9	0.00015603191012212328
-95.8	0.00014035338201355644
-95.7	0.00012499275443128037
-95.6	0.00011010742167099235
-95.5	0.0000958506194944804
-95.4	0.00008236986804409468
-95.3	0.0000698054640197456
-95.2	0.00005828903799196987
-95.1	0.00004794219221802448
-95.	0.00003887523363718776
-94.9	0.00003118601584929646
-94.8	0.000024958902834213715
-94.7	0.00002026386595848205
-94.6	0.000017155724452027333
-94.5	0.000015673538037859695
-94.4	0.00001584015877958457
-94.3	0.000017661947496048196
-94.2	0.0000211286583020384
-94.1	0.00002621349299298039
-94.	0.00003287332512508594
-93.9	0.000041049091776166974
-93.8	0.000050666349131782396
-93.7	0.00006163598625167975
-93.6	0.0000738550896562877
-93.5	0.00008720794975456492
-93.4	0.00010156719863305137
-93.3	0.00011679506735909054
-93.2	0.00013274474973402892
-93.1	0.00014926185837698414
-93.	0.0001661859581353279
-92.9	0.00018335216111111882
-92.8	0.0002005927670656835
-92.7	0.0002177389326185375
-92.6	0.00023462235248918354
-92.5	0.00025107693603639074
-92.4	0.00026694046252324704
-92.3	0.0002820561988685149
-92.2	0.0002962744641269597
-92.1	0.00030945412556192823
-92.	0.00032146401192182056
-91.9	0.00033218423039672266
-91.8	0.0003415073747005618
-91.7	0.0003493396127866693
-91.6	0.00035560164384954994
-91.5	0.0003602295154825636
-91.4	0.00036317529314052106
-91.3	0.00036440757538840334
-91.2	0.00036391184979437134
-91.1	0.00036169068573844185
-91.	0.0003577637618502657
-90.9	0.0003521677272527139
-90.8	0.00034495589726499297
-90.7	0.0003361977857021437
-90.6	0.00032597847738910957
-90.5	0.00031439784597844
-90.4	0.0003015696236119158
-90.3	0.0002876203303880174
-90.2	0.0002726880729779937
-90.1	0.0002569212230616068
-90.	0.0002404769875164835
-89.9	0.0002235198834786523
-89.8	0.000206220132482121
-89.7	0.00018875198886711636
-89.6	0.00017129201850491483
-89.5	0.00015401734460732163
-89.4	0.00013710387795587
-89.3	0.00012072454928666829
-89.2	0.00010504756178895136
-89.1	0.00009023468170843428
-89.	0.00007643958488241991
-88.9	0.00006380627666607544
-88.8	0.00005246760213629003
-88.7	0.00004254386268083322
-88.6	0.00003414155410035573
-88.5	0.000027352240176611826
-88.4	0.00002225157430275802
-88.3	0.000018898480245699203
-88.2	0.000017334501433604942
-88.1	0.00001758332635516561
-88.	0.000019650495744252794
-87.9	0.000023523295230252976
-87.8	0.00002917083508793497
-87.7	0.00003654431664980335
-87.6	0.00004557748287751097
-87.5	0.00005618724855586661
-87.4	0.00006827450360137008
-87.3	0.00008172508109354312
-87.2	0.00009641087986635367
-87.1	0.00011219112986104001
-87.	0.00012891378695968592
-86.9	0.00014641704270772413
-86.8	0.00016453093320536089
-86.7	0.00018307903051277677
-86.6	0.00020188019917724768
-86.5	0.00022075039995479343
-86.4	0.0002395045224642389
-86.3	0.0002579582283735358
-86.2	0.0002759297867712938
-86.1	0.0002932418836120839
-86.	0.0003097233875320487
-85.9	0.0003252110549004432
-85.8	0.0003395511576900756
-85.7	0.000352601018602741
-85.6	0.00036423043886098304
-85.5	0.0003743230051620288
-85.4	0.00038277726347102375
-85.3	0.0003895077485963367
-85.2	0.00039444585982883817
-85.1	0.00039754057432880635
-85.	0.00039875899139907783
-84.9	0.0003980867022822615
-84.8	0.0003955279816548539
-84.7	0.00039110579855438244
-84.6	0.0003848616460595185
-84.5	0.00037685519064010065
-84.4	0.0003671637436964897
-84.3	0.00035588155940761187
-84.2	0.00034311896459560484
-84.1	0.0003290013278826555
-84.	0.0003136678769520007
-83.9	0.0002972703742180207
-83.8	0.00027997166264765556
-83.7	0.00026194409484253976
-83.6	0.0002433678597735864
-83.5	0.0002244292227413113
-83.4	0.00020531869519936229
-83.3	0.00018622915200895368
-83.2	0.00016735391447123113
-83.1	0.00014888481809676314
-83.	0.00013101028450146135
-82.9	0.0001139134170517943
-82.8	0.00009777013990811898
-82.7	0.00008274739992310877
-82.6	0.00006900145043674358
-82.5	0.00005667623536671194
-82.4	0.000045901891123527894
-82.3	0.00003679338278820412
-82.2	0.0000294492896845612
-82.1	0.000023950753971197067
-82.	0.000020360604185883837
-81.9	0.00001872266381795271
-81.8	0.000019061252985708777
-81.7	0.00002138088918255684
-81.6	0.00002566619085645718
-81.5	0.000031881985333370494
-81.4	0.00003997362031851739
-81.3	0.00004986747594203786
-81.2	0.00006147167209010694
-81.1	0.00007467696360995954
-81.	0.00008935781392682647
-80.9	0.00010537363568998772
-80.8	0.00012257018529774548
-80.7	0.00014078109655848037
-80.6	0.00015982953734428339
-80.5	0.0001795299718980832
-80.4	0.00019969001047482734
-80.3	0.00022011232723698285
-80.2	0.00024059662678684745
-80.1	0.00026094163940067286
-80.	0.00028094712492752945
-79.9	0.00030041586542159886
-79.8	0.0003191556268795938
-79.7	0.00033698107094359527
-79.6	0.0003537155980898256
-79.5	0.00036919310464188
-79.4	0.00038325963690735747
-79.3	0.0003957749268250137
-79.2	0.00040661379471096273
-79.1	0.00041566740599292167
-79.	0.00042284437020795936
-78.9	0.0004280716719996481
-78.8	0.00043129542537342187
-78.7	0.000432481444044721
-78.6	0.00043161562233346275
-78.5	0.00042870412271250923
-78.4	0.000423773367799023
-78.3	0.00041686983627882586
-78.2	0.00040805966396722626
-78.1	0.00039742805292805215
-78.	0.00038507849328761135
-77.9	0.00037113180408301216
-77.8	0.00035572500116502195
-77.7	0.00033901000182326755
-77.6	0.00032115217740380086
-77.5	0.00030232876673211826
-77.4	0.00028272716462352925
-77.3	0.0002625431011410691
-77.2	0.00024197872853156586
-77.1	0.00022124063391468907
-77.	0.0002005377967997088
-76.9	0.00018007951134094808
-76.8	0.00016007329389843944
-76.7	0.00014072279692718144
-76.6	0.00012222575046166433
-76.5	0.00010477195247884705
-76.4	0.00008854132920147934
-76.3	0.00007370208593794709
-76.2	0.0000604089683404461
-76.1	0.000048801653001294783
-76.	0.00003900328510215192
-75.9	0.000031119179392170015
-75.8	0.000025235699112792317
-75.7	0.00002141932562716661
-75.6	0.000019715929473631213
-75.5	0.000020150251371762373
-75.4	0.000022725599395693768
-75.3	0.000027423766125210152
-75.2	0.00003420516712472157
-75.1	0.00004300919961927242
-75.	0.0000537548177709952
-74.9	0.0000663413185445378
-74.8	0.00008064932981995128
-74.7	0.00009654199019884032
-74.6	0.00011386630788349822
-74.5	0.00013245468411550142
-74.4	0.0001521265849626128
-74.3	0.0001726903437584468
-74.2	0.00019394507524286551
-74.1	0.00021568268143140355
-74.	0.00023768992846457364
-73.9	0.0002597505731535372
-73.8	0.00028164751764412754
-73.7	0.00030316497056030094
-73.6	0.00032409059315113793
-73.5	0.0003442176093399705
-73.4	0.0003633468591466817
-73.3	0.0003812887757085931
-73.2	0.0003978652670454145
-73.1	0.00041291148478294596
-73.	0.0004262774632515312
-72.9	0.0004378296136931944
-72.8	0.0004474520597298557
-72.7	0.0004550478017506373
-72.6	0.00046053969945549086
-72.5	0.0004638712634336531
-72.4	0.0004650072483483773
-72.3	0.00046393404203443804
-72.2	0.00046065984658382754
-72.1	0.0004552146492900322
-72.	0.000447649983134866
-71.9	0.0004380384783271355
-71.8	0.00042647320823147614
-71.7	0.00041306683485086305
-71.6	0.00039795056083836555
-71.5	0.00038127289680273677
-71.4	0.00036319825442666183
-71.3	0.00034390537762342004
-71.2	0.00032358562560215183
-71.1	0.0003024411232780831
-71.	0.00028068279593446377
-70.9	0.00025852830639808404
-70.8	0.00023619991421127312
-70.7	0.00021392227734885134
-70.6	0.00019192021791906966
-70.5	0.00017041647398298004
-70.4	0.00014962946010776404
-70.3	0.0001297710595201804
-70.2	0.00011104447073092603
-70.1	0.00009364213124828097
-70.	0.00007774374048171871
-69.9	0.00006351440314916425
-69.8	0.00005110291344617769
-69.7	0.00004064019891643958
-69.6	0.00003223794139149204
-69.5	0.000025987390558796726
-69.4	0.000021958383691247108
-69.3	0.00002019858285336649
-69.2	0.000020732938518540855
-69.1	0.00002356338602059017
-69.	0.000028668778657390096
-68.9	0.000036005058601889676
-68.8	0.00004550566409571093
-68.7	0.000057082168741880034
-68.6	0.00007062514611495764
-68.5	0.00008600525040590539
-68.4	0.00010307450145073637
-68.3	0.0001216677602876509
-68.2	0.00014160437937558952
-68.1	0.00016269000981122226
-68.	0.000184718546320768
-67.9	0.00020747418949202317
-67.8	0.00023073360365971645
-67.69999999999999	0.00025426814806854325
-67.6	0.0002778461584127266
-67.5	0.0003012352555844642
-67.4	0.00032420465844775425
-67.3	0.000346527477677813
-67.19999999999999	0.000367982968154912
-67.1	0.0003883587180595274
-67.	0.00040745275366488797
-66.9	0.0004250755398455675
-66.8	0.00044105185749779925
-66.69999999999999	0.00045522254038046376
-66.6	0.00046744605531767074
-66.5	0.00047759991123782217
-66.4	0.0004855818841452477
-66.3	0.0004913110468145513
-66.19999999999999	0.0004947285937531345
-66.1	0.0004957984537826185
-66.	0.0004945076844358941
-65.9	0.0004908666442449434
-65.8	0.00048490894089735334
-65.69999999999999	0.0004766911551600971
-65.6	0.00046629234240002976
-65.5	0.0004538133154646251
-65.4	0.000439375714615909
-65.3	0.0004231208721257201
-65.19999999999999	0.00040520848103181106
-65.1	0.00038581507940943277
-65.	0.00036513236331845356
-64.9	0.0003433653433264759
-64.8	0.00032073036116635965
-64.69999999999999	0.000297452984643427
-64.6	0.0002737658003427317
-64.5	0.0002499061249791851
-64.4	0.00022611365736059668
-64.3	0.00020262809387396356
-64.19999999999999	0.00017968673113674457
-64.1	0.00015752207995724476
-64.	0.00013635951500280013
-63.9	0.00011641498456540281
-63.8	0.00009789280452887792
-63.699999999999996	0.00008098356007126101
-63.6	0.00006586213777609578
-63.5	0.00005268590967792706
-63.4	0.000041593089336104994
-63.3	0.000032701278328810246
-63.199999999999996	0.000026106219602802445
-63.1	0.00002188077192619855
-63.	0.000020074117298864918
-62.9	0.000020711210609763596
-62.8	0.000023792478128466512
-62.699999999999996	0.00002929376861806397
-62.6	0.000037166557999860507
-62.5	0.00004733840562903015
-62.4	0.00005971365739734716
-62.3	0.00007417438810621519
-62.199999999999996	0.00009058157289043704
-62.1	0.00010877647495817681
-62.	0.00012858223457909822
-61.9	0.0001498056421307142
-61.8	0.00017223907612741413
-61.699999999999996	0.00019566258552741744
-61.599999999999994	0.0002198460942546182
-61.5	0.0002445517047938811
-61.4	0.00026953607692404793
-61.3	0.0002945528571410012
-61.199999999999996	0.00031935513408858367
-61.099999999999994	0.0003436978953473285
-61.	0.00036734046121736363
-60.9	0.0003900488716556249
-60.8	0.0004115982032712182
-60.699999999999996	0.0004317747942261334
-60.599999999999994	0.0004503783560118232
-60.5	0.00046722395235467354
-60.4	0.00048214382692528214
-60.3	0.0004949890630688466
-60.199999999999996	0.000505631060419054
-60.099999999999994	0.0005139628149895118
-60.	0.0005198999911406332
-59.9	0.0005233817756833015
-59.8	0.0005243715062922328
-59.699999999999996	0.000522857068352859
-59.599999999999994	0.0005188510563464987
-59.5	0.0005123906978830711
-59.4	0.0005035375405109987
-59.3	0.0004923769034637979
-59.199999999999996	0.00047901709853495167
-59.099999999999994	0.0004635884262989666
-59.	0.00044624195590817347
-58.9	0.0004271480986812562
-58.8	0.00040649498764831467
-58.699999999999996	0.00038448667711446765
-58.599999999999994	0.00036134117813326166
-58.5	0.0003372883475241178
-58.4	0.00031256764970490785
-58.3	0.00028742581211942147
-58.199999999999996	0.0002621143963974262
-58.099999999999994	0.0002368873085682401
-58.	0.00021199827263361802
-57.9	0.00018769829256884917
-57.8	0.0001642331283404876
-57.699999999999996	0.00014184081178472493
-57.599999999999994	0.00012074922816519155
-57.5	0.00010117378890921484
-57.4	0.00008331522039771547
-57.3	0.00006735749275189838
-57.199999999999996	0.000053465911320053726
-57.099999999999994	0.00004178539202736462
-57.	0.00003243893992258073
-56.9	0.0000255263481567692
-56.8	0.00002112313228502954
-56.699999999999996	0.000019279712221951235
-56.599999999999994	0.00002002085144017195
-56.5	0.000023345360117404163
-56.4	0.00002922606595274953
-56.3	0.0000376100533323524
-56.199999999999996	0.000048419168473061556
-56.099999999999994	0.00006155078515657164
-56.	0.00007687882273028873
-55.9	0.00009425500523785156
-55.8	0.00011351034789151113
-55.699999999999996	0.00013445685464660186
-55.599999999999994	0.0001568894084162521
-55.5	0.00018058783349847668
-55.4	0.0002053191080984917
-55.3	0.00023083970343084292
-55.199999999999996	0.0002568980247880776
-55.099999999999994	0.0002832369291676841
-55.	0.0003095962935553703
-54.9	0.0003357156077625299
-54.8	0.00036133656579814474
-54.699999999999996	0.00038620563010480756
-54.599999999999994	0.00041007654358721896
-54.5	0.00043271276518923703
-54.4	0.00045388980581082385
-54.3	0.0004733974425768211
-54.199999999999996	0.0004910417908535412
-54.099999999999994	0.0005066472149349542
-54.	0.0005200580599676733
-53.9	0.0005311401894342446
-53.8	0.0005397823143503013
-53.699999999999996	0.0005458971022380861
-53.599999999999994	0.0005494220559034115
-53.5	0.0005503201540542817
-53.4	0.0005485802478473602
-53.3	0.0005442172095250734
-53.199999999999996	0.0005372718314042626
-53.099999999999994	0.0005278104755900436
-53.	0.0005159244769094436
-52.9	0.0005017293036815313
-52.8	0.00048536348305620923
-52.699999999999996	0.0004669872997537423
-52.599999999999994	0.00044678127911053714
-52.5	0.00042494446737122187
-52.4	0.00040169252414798493
-52.3	0.0003772556438781326
-52.199999999999996	0.0003518763249311588
-52.099999999999994	0.00032580700672567157
-52.	0.0002993075967915285
-51.9	0.00027264291112891886
-51.8	0.00024608005244894225
-51.699999999999996	0.00021988575190378106
-51.599999999999994	0.0001943237007042998
-51.5	0.0001696518985551554
-51.4	0.00014612004609090094
-51.3	0.00012396700845305193
-51.199999999999996	0.00010341837679269964
-51.099999999999994	0.00008468415380672947
-51.	0.00006795658841269031
-50.9	0.00005340818333959022
-50.8	0.000041189897766194015
-50.699999999999996	0.000031429565188627494
-50.599999999999994	0.000024230544465283002
-50.5	0.00001967061949513112
-50.4	0.000017801160267776668
-50.3	0.000018646555116850488
-50.199999999999996	0.00002220392095423889
-50.099999999999994	0.000028443095106121467
-50.	0.000037306909160187223
-49.9	0.00004871174201539126
-49.8	0.00006254834614982091
-49.699999999999996	0.00007868293803635704
-49.599999999999994	0.00009695854068507873
-49.5	0.00011719656351776016
-49.4	0.00013919860222125154
-49.3	0.00016274843891541404
-49.199999999999996	0.00018761422093505715
-49.099999999999994	0.00021355079478450173
-49.	0.00024030217039316848
-48.9	0.0002676040896889487
-48.8	0.0002951866727158138
-48.699999999999996	0.0003227771140494963
-48.599999999999994	0.0003501024021017198
-48.5	0.00037689203403635184
-48.4	0.0004028806994328712
-48.3	0.00042781090650418567
-48.199999999999996	0.00045143552558474465
-48.099999999999994	0.00047352022572801403
-48.	0.0004938457815656223
-47.9	0.0005122102290604715
-47.8	0.0005284308504096063
-47.699999999999996	0.0005423459700985765
-47.599999999999994	0.0005538165459573108
-47.5	0.0005627275410006066
-47.4	0.0005689890638385947
-47.3	0.0005725372675005429
-47.199999999999996	0.0005733349986177294
-47.099999999999994	0.0005713721910482041
-47.	0.0005666660001901204
-46.9	0.0005592606764137135
-46.8	0.0005492271782385825
-46.699999999999996	0.0005366625280864311
-46.599999999999994	0.000521688915642849
-46.5	0.0005044525560576584
-46.4	0.00048512231239249376
-46.3	0.00046388809387607594
-46.199999999999996	0.00044095904363871904
-46.099999999999994	0.0004165615316533076
-46.	0.0003909369705919517
-45.9	0.00036433947419623467
-45.8	0.0003370333795319492
-45.699999999999996	0.000309290656131979
-45.599999999999994	0.00028138822649834914
-45.5	0.0002536052237094836
-45.4	0.00022622021293452398
-45.3	0.0001995084044673481
-45.199999999999996	0.00017373888643322036
-45.099999999999994	0.00014917190556903466
-45.	0.00012605622441382695
-44.9	0.00010462658285506242
-44.8	0.0000851012912473119
-44.699999999999996	0.00006767998124888384
-44.599999999999994	0.0000525415391100071
-44.5	0.000039842244401230965
-44.4	0.000029714135107588102
-44.3	0.000022263617654049028
-44.199999999999996	0.000017570337799011412
-44.099999999999994	0.000015686325468935272
-44.	0.000016635423548351728
-43.9	0.00002041300742934219
-43.8	0.00002698599881097217
-43.699999999999996	0.00003629317387215419
-43.599999999999994	0.00004824576257244501
-43.5	0.00006272833251564062
-43.4	0.00007959994759089389
-43.3	0.00009869558853281159
-43.199999999999996	0.00011982781965979306
-43.099999999999994	0.0001427886833977069
-43.	0.00016735180180810308
-42.9	0.00019327466224404102
-42.8	0.00022030106247374466
-42.699999999999996	0.00024816368915741904
-42.599999999999994	0.00027658680244335536
-42.5	0.0003052889986679549
-42.4	0.0003339860226955254
-42.3	0.00036239360130831783
-42.199999999999996	0.0003902302692401637
-42.099999999999994	0.00041722015992008807
-42.	0.00044309573373356697
-41.9	0.0004676004175952275
-41.8	0.0004904911308322843
-41.699999999999996	0.0005115406737781325
-41.599999999999994	0.0005305399570442996
-41.5	0.0005473000511531381
-41.4	0.0005616540380499352
-41.3	0.0005734586479514014
-41.199999999999996	0.000582595667009092
-41.099999999999994	0.000588973103355227
-41.	0.0005925261012410502
-40.9	0.0005932175951625462
-40.8	0.0005910386980856911
-40.699999999999996	0.0005860088201253996
-40.599999999999994	0.0005781755162919968
-40.5	0.000567614064190328
-40.4	0.0005544267748333658
-40.3	0.0005387420420076537
-40.199999999999996	0.0005207131378948185
-40.099999999999994	0.0005005167649023529
-40.	0.0004783513758771331
-39.9	0.00045443527705331247
-39.8	0.00042900453020683246
-39.699999999999996	0.00040231067253304305
-39.599999999999994	0.0003746182747116261
-39.5	0.00034620235945029493
-39.4	0.00031734570448066994
-39.3	0.00028833605548945086
-39.199999999999996	0.0002594632757773313
-39.099999999999994	0.00023101646051958732
-39.	0.00020328104432767435
-38.9	0.0001765359313552867
-38.8	0.00015105067743106758
-38.699999999999996	0.00012708275361353883
-38.599999999999994	0.00010487492013634705
-38.5	0.00008465273893226876
-38.4	0.00006662225178853254
-38.3	0.000050967849695052906
-38.199999999999996	0.000037850357110068836
-38.099999999999994	0.000027405352699984574
-38.	0.000019741745634824235
-37.9	0.000014940623767138586
-37.8	0.000013054387026635896
-37.699999999999996	0.000014106176166709921
-37.599999999999994	0.000018089603649044666
-37.5	0.0000249687899985937
-37.4	0.00003467870545618469
-37.3	0.00004712581325356606
-37.199999999999996	0.00006218900738970068
-37.099999999999994	0.00007972083444959804
-37.	0.00009954898582766562
-36.9	0.00012147804374179196
-36.8	0.00014529146169303052
-36.699999999999996	0.00017075375757343318
-36.599999999999994	0.0001976128954798842
-36.5	0.00022560283047614986
-36.4	0.00025444618907328423
-36.3	0.0002838570570776725
-36.199999999999996	0.0003135438456868938
-36.099999999999994	0.000343212206291052
-36.	0.00037256796434974673
-35.89999999999999	0.0004013200429467984
-35.8	0.0004291833471557428
-35.7	0.0004558815811562867
-35.599999999999994	0.0004811499710995012
-35.5	0.0005047378680015658
-35.39999999999999	0.0005264112064252203
-35.3	0.0005459547963581853
-35.2	0.0005631744274939744
-35.099999999999994	0.0005778987670385118
-35.	0.0005899810341850826
-34.89999999999999	0.0005993004365008822
-34.8	0.0006057633556345595
-34.7	0.0006093042719720889
-34.599999999999994	0.0006098864201254673
-34.5	0.0006075021694270772
-34.39999999999999	0.0006021731259127446
-34.3	0.0005939499546029783
-34.2	0.0005829119232280533
-34.099999999999994	0.00056916617088278
-34.	0.0005528467074345151
-33.89999999999999	0.0005341131518355508
-33.8	0.0005131492197999481
-33.7	0.0004901609735831313
-33.599999999999994	0.00046537484883764336
-33.5	0.00043903547569346243
-33.39999999999999	0.00041140331330761094
-33.3	0.00038275211912427727
-33.2	0.0003533662759582394
-33.099999999999994	0.0003235380017361604
-33.	0.0002935644682731251
-32.89999999999999	0.00026374485679762384
-32.8	0.00023437737903763518
-32.7	0.00020575629351467025
-32.599999999999994	0.00017816894723547195
-32.5	0.00015189287319719518
-32.39999999999999	0.00012719297401138393
-32.3	0.00010431882148811553
-32.2	0.00008350210119353546
-32.099999999999994	0.00006495422979714255
-32.	0.000048864171461442644
-31.89999999999999	0.000035396477605274785
-31.799999999999997	0.000024689572110216603
-31.700000000000003	0.000016854301460441725
-31.599999999999994	0.000011972766442110953
-31.5	0.000010097448915984374
-31.39999999999999	0.000011250643860452173
-31.299999999999997	0.000015424203409966544
-31.200000000000003	0.00002257959603821625
-31.099999999999994	0.000032648280411199126
-31.	0.00004553238981852374
-30.89999999999999	0.00006110571953760776
-30.799999999999997	0.00007921500604887518
-30.700000000000003	0.00009968148375198156
-30.599999999999994	0.0001223027017800813
-30.5	0.00014685458071328036
-30.39999999999999	0.0001730936864890708
-30.299999999999997	0.0002007596966254166
-30.200000000000003	0.00022957803203340675
-30.099999999999994	0.0002592626262145411
-30.	0.00028951880252057105
-29.89999999999999	0.00032004622940080385
-29.799999999999997	0.0003505419231665856
-29.700000000000003	0.0003807032677532506
-29.599999999999994	0.0004102310212383423
-29.5	0.00043883227946035883
-29.39999999999999	0.000466223367950124
-29.299999999999997	0.0004921326345098035
-29.200000000000003	0.0005163031161259314
-29.099999999999994	0.0005384950554531135
-29.	0.0005584882438280006
-28.89999999999999	0.0005760841696417353
-28.799999999999997	0.0005911079528893143
-28.700000000000003	0.0006034100488042208
-28.599999999999994	0.0006128677056566267
-28.5	0.000619386164026763
-28.39999999999999	0.0006228995871476728
-28.299999999999997	0.0006233717142318333
-28.200000000000003	0.0006207962310444655
-28.099999999999994	0.0006151968543551403
-28.	0.0006066271292822548
-27.89999999999999	0.000595169940935588
-27.799999999999997	0.000580936744155761
-27.700000000000003	0.0005640665175385949
-27.599999999999994	0.0005447244503106347
-27.5	0.000523100372979691
-27.39999999999999	0.0004994069450103173
-27.299999999999997	0.00047387761505488597
-27.200000000000003	0.00044676437148958914
-27.099999999999994	0.00041833530314243513
-27.	0.00038887199213447635
-26.89999999999999	0.00035866676266156335
-26.799999999999997	0.00032801981129507363
-26.700000000000003	0.0002972362459469749
-26.599999999999994	0.00026662306199830586
-26.5	0.00023648608519991982
-26.39999999999999	0.00020712691179129445
-26.299999999999997	0.0001788398768196235
-26.200000000000003	0.0001519090818519017
-26.099999999999994	0.00012660551313665238
-26.	0.00010318428077210283
-25.89999999999999	0.00008188200856345549
-25.799999999999997	0.00006291440299883137
-25.700000000000003	0.00004647402814361656
-25.599999999999994	0.00003272831125681449
-25.5	0.000021817801587608273
-25.39999999999999	0.000013854702141256398
-25.299999999999997	8.921691243118161e-6
-25.200000000000003	7.071047517144e-6
-25.099999999999994	8.324088476233044e-6
-25.	0.00001267092934640669
-24.89999999999999	0.00002007056506918052
-24.799999999999997	0.000030451274703312872
-24.700000000000003	0.00004371134373612102
-24.599999999999994	0.00005972009617304937
-24.5	0.00007831922475785571
-24.39999999999999	0.00009932440433702988
-24.299999999999997	0.00012252717026876064
-24.200000000000003	0.00014769704093175312
-24.099999999999994	0.00017458386084813666
-24.	0.0002029203387271326
-23.89999999999999	0.00023242475288339428
-23.799999999999997	0.00026280379499997214
-23.700000000000003	0.00029375552209756574
-23.599999999999994	0.0003249723858377137
-23.5	0.0003561443079211344
-23.39999999999999	0.00038696177032978966
-23.299999999999997	0.0004171188894837756
-23.19999999999999	0.00044631644402007417
-23.099999999999994	0.00047426482682236194
-23.	0.0005006868931132961
-22.89999999999999	0.0005253206778323096
-22.799999999999997	0.0005479219571352942
-22.69999999999999	0.0005682666306382322
-22.599999999999994	0.0005861529029581617
-22.5	0.0006014032451571207
-22.39999999999999	0.0006138661188447079
-22.299999999999997	0.0006234174479236099
-22.19999999999999	0.0006299618252521204
-22.099999999999994	0.0006334334438345151
-22.	0.0006337967445224908
-21.89999999999999	0.000631046774609004
-21.799999999999997	0.0006252092541125316
-21.69999999999999	0.0006163403489783572
-21.599999999999994	0.0006045261528584529
-21.5	0.0005898818815673809
-21.39999999999999	0.0005725507867419103
-21.299999999999997	0.00055270279764959
-21.19999999999999	0.000530532902487172
-21.099999999999994	0.0005062592828722273
-21.	0.0004801212175464212
-20.89999999999999	0.0004523767735602448
-20.799999999999997	0.0004233003053765307
-20.69999999999999	0.00039317978439127525
-20.599999999999994	0.0003623139832999324
-20.5	0.00033100954150755175
-20.39999999999999	0.00029957793936284433
-20.299999999999997	0.00026833241035878626
-20.19999999999999	0.00023758482155512498
-20.099999999999994	0.00020764255331140474
-20.	0.0001788054099441262
-19.89999999999999	0.00015136259311369958
-19.799999999999997	0.0001255897695836697
-19.69999999999999	0.00010174626445997543
-19.599999999999994	0.0000800724101008719
-19.5	0.00006078707958379021
-19.39999999999999	0.00004408543192751006
-19.299999999999997	0.000030136894206334945
-19.19999999999999	0.000019083403276472973
-19.099999999999994	0.000011037927089612327
-19.	6.08328252818854e-6
-18.89999999999999	4.271263402144695e-6
-18.799999999999997	5.6220887443586335e-6
-18.69999999999999	0.00001012417788344861
-18.599999999999994	0.000017734255013829396
-18.5	0.000028377782181845965
-18.39999999999999	0.00004194971582265424
-18.299999999999997	0.00005831557827395418
-18.19999999999999	0.00007731283211643414
-18.099999999999994	0.00009875254180012875
-18.	0.00012242130385986115
-17.89999999999999	0.00014808342414418903
-17.799999999999997	0.00017548331791764467
-17.69999999999999	0.00020434810647447586
-17.599999999999994	0.00023439038204492798
-17.5	0.00026531111129651357
-17.39999999999999	0.00029680264663786487
-17.299999999999997	0.00032855181382102983
-17.19999999999999	0.0003602430440007493
-17.099999999999994	0.0003915615184319246
-17.	0.0004221962943504934
-16.89999999999999	0.0004518433812634499
-16.799999999999997	0.0004802087378451607
-16.69999999999999	0.0005070111608699337
-16.599999999999994	0.0005319850390750585
-16.5	0.0005548829465149604
-16.39999999999999	0.0005754780518056315
-16.299999999999997	0.000593566321642274
-16.19999999999999	0.0006089684990761878
-16.099999999999994	0.0006215318392363963
-16.	0.0006311315874576195
-15.899999999999991	0.0006376721871112232
-15.799999999999997	0.0006410882068158644
-15.699999999999989	0.0006413449791178394
-15.599999999999994	0.0006384389451681578
-15.5	0.0006323977023768807
-15.399999999999991	0.0006232797544887048
-15.299999999999997	0.000611173965992045
-15.199999999999989	0.0005961987252408145
-15.099999999999994	0.0005785008231285001
-15.	0.0005582540565996616
-14.899999999999991	0.00053565756870636
-14.799999999999997	0.0005109339393042584
-14.699999999999989	0.0004843270428212823
-14.599999999999994	0.00045609969180398656
-14.5	0.00042653108713271463
-14.399999999999991	0.00039591409787357256
-14.299999999999997	0.00036455239567738585
-14.199999999999989	0.0003327574704148069
-14.099999999999994	0.00030084555532341605
-14.	0.0002691344913050966
-13.899999999999991	0.0002379405611203133
-13.799999999999997	0.00020757532504864663
-13.699999999999989	0.0001783424900943108
-13.599999999999994	0.00015053484498557285
-13.5	0.00012443129302589363
-13.399999999999991	0.00010029401428624067
-13.299999999999997	0.00007836578767096506
-13.199999999999989	0.00005886750204018029
-13.099999999999994	0.00004199588383327331
-13.	0.000027921466521608338
-12.899999999999991	0.000016786824743579673
-12.799999999999997	8.705093168360409e-6
-12.699999999999989	3.7587870310686575e-6
-12.599999999999994	1.9989379232231543e-6
-12.5	3.4445548559770265e-6
-12.399999999999991	8.082416892858788e-6
-12.299999999999997	0.000015867199830144628
-12.199999999999989	0.00002672193554588827
-12.099999999999994	0.000040538798803034444
-12.	0.00005718021253766717
-11.899999999999991	0.00007648025904758048
-11.799999999999997	0.00009824638107320028
-11.699999999999989	0.0001222613535815679
-11.599999999999994	0.00014828550416778104
-11.5	0.00017605915741390692
-11.399999999999991	0.0002053052763214247
-11.299999999999997	0.00023573227208155097
-11.199999999999989	0.00026703695198118855
-11.099999999999994	0.00029890757416616617
-11.	0.0003310269772962064
-10.899999999999991	0.00036307575281807527
-10.799999999999997	0.00039473542764026067
-10.699999999999989	0.00042569162539350853
-10.599999999999994	0.0004556371751823404
-10.5	0.0004842751377459401
-10.399999999999991	0.0005113217202224609
-10.299999999999997	0.0005365090522187572
-10.199999999999989	0.0005595877975970968
-10.099999999999994	0.0005803295782713473
-10.	0.0005985291883305684
-9.899999999999991	0.0006140065789503526
-9.799999999999997	0.0006266085967902877
-9.699999999999989	0.0006362104608875715
-9.599999999999994	0.0006427169654260197
-9.5	0.000646063398171595
-9.399999999999991	0.0006462161668083896
-9.299999999999997	0.0006431731278738294
-9.199999999999989	0.0006369636154708685
-9.099999999999994	0.0006276481694222049
-9.	0.0006153179650216062
-8.899999999999991	0.0006000939490247047
-8.799999999999997	0.0005821256890002824
-8.699999999999989	0.000561589945625466
-8.599999999999994	0.000538688979945596
-8.5	0.0005136486100198894
-8.399999999999991	0.00048671603372355535
-8.299999999999997	0.0004581574367582677
-8.199999999999989	0.000428255407115667
-8.099999999999994	0.0003973061793199283
-8.	0.000365616733718649
-7.8999999999999915	0.00033350177786906977
-7.799999999999997	0.00030128063864791224
-7.699999999999989	0.00026927409506713094
-7.599999999999994	0.00023780118287374636
-7.5	0.0002071760028180637
-7.3999999999999915	0.00017770456496374779
-7.299999999999997	0.00014968170155847408
-7.199999999999989	0.00012338808076444655
-7.099999999999994	0.00009908735294718962
-7.	0.00007702346022787383
-6.8999999999999915	0.0000574181386160673
-6.799999999999997	0.0000404686402593668
-6.699999999999989	0.000026345701186073555
-6.599999999999994	0.000015191777396685996
-6.5	7.119569307037826e-6
-6.3999999999999915	2.2108513963623244e-6
-6.299999999999997	5.156205094069039e-7
-6.199999999999989	2.0515726519737253e-6
-6.099999999999994	6.80391435745667e-6
-6.	0.000014725510845611457
-5.8999999999999915	0.00002573736930385027
-5.799999999999997	0.000039729451756492246
-5.699999999999989	0.000056561808208756074
-5.599999999999994	0.00007606601711756684
-5.5	0.00009804691680503039
-5.3999999999999915	0.00012228460824161166
-5.299999999999997	0.00014853670672839375
-5.199999999999989	0.00017654081743742324
-5.099999999999994	0.00020601720755477324
-5.	0.00023667164593397432
-4.8999999999999915	0.0002681983797198454
-4.799999999999997	0.0003002832163502474
-4.699999999999989	0.00033260667868263125
-4.599999999999994	0.0003648472007139874
-4.5	0.00039668433145160153
-4.3999999999999915	0.00042780191492635815
-4.299999999999997	0.00045789121509569287
-4.199999999999989	0.0004866539554313591
-4.099999999999994	0.0005138052442974397
-4.	0.000539076358766384
-3.8999999999999915	0.0005622173612630366
-3.799999999999997	0.0005829995253399036
-3.6999999999999886	0.0006012175489419438
-3.5999999999999943	0.0006166915356903022
-3.5	0.0006292687269786094
-3.3999999999999915	0.0006388249700114894
-3.299999999999997	0.0006452659093065499
-3.1999999999999886	0.0006485278916130104
-3.0999999999999943	0.0006485785766612124
-3.	0.000645417248638306
-2.8999999999999915	0.0006390748257785328
-2.799999999999997	0.0006296135679562157
-2.6999999999999886	0.0006171264846701917
-2.5999999999999943	0.0006017364483043752
-2.5	0.0005835950200347129
-2.3999999999999915	0.0005628809982204315
-2.299999999999997	0.0005397987015579976
-2.1999999999999886	0.0005145760016779669
-2.0999999999999943	0.0004874621222139169
-2.	0.0004587252236509563
-1.8999999999999915	0.0004286497954494419
-1.7999999999999972	0.00039753387901333157
-1.6999999999999886	0.00036568614700630193
-1.5999999999999943	0.00033342286628430546
-1.5	0.00030106477327945943
-1.3999999999999915	0.0002689338920071066
-1.2999999999999972	0.00023735032594326348
-1.1999999999999886	0.00020662905580356018
-1.0999999999999943	0.00017707677571876946
-1.	0.0001489888004200294
-0.8999999999999915	0.00012264607579849182
-0.7999999999999972	0.00009831232457217785
-0.6999999999999886	0.00007623135776794145
-0.5999999999999943	0.00005662458130523328
-0.5	0.00003968872515487467
-0.3999999999999915	0.000025593820353214345
-0.29999999999999716	0.000014481446599592091
-0.19999999999998863	6.463270281827538e-6
-0.09999999999999432	1.6198895964068959e-6
0.	0.
0.10000000000000853	1.6198895964073562e-6
0.20000000000000284	6.463270281828454e-6
0.30000000000001137	0.00001448144659959345
0.4000000000000057	0.000025593820353216144
0.5	0.00003968872515487467
0.6000000000000085	0.00005662458130523587
0.7000000000000028	0.00007623135776794438
0.8000000000000114	0.00009831232457218117
0.9000000000000057	0.00012264607579849543
1.	0.0001489888004200294
1.1000000000000085	0.00017707677571877353
1.2000000000000028	0.00020662905580356436
1.3000000000000114	0.00023735032594326798
1.4000000000000057	0.00026893389200711114
1.5	0.00030106477327945943
1.6000000000000085	0.00033342286628430996
1.7000000000000028	0.00036568614700630654
1.8000000000000114	0.00039753387901333634
1.9000000000000057	0.00042864979544944635
2.	0.0004587252236509563
2.1000000000000085	0.0004874621222139211
2.200000000000003	0.0005145760016779708
2.3000000000000114	0.0005397987015580009
2.4000000000000057	0.0005628809982204345
2.5	0.0005835950200347129
2.6000000000000085	0.0006017364483043781
2.700000000000003	0.000617126484670194
2.8000000000000114	0.0006296135679562172
2.9000000000000057	0.0006390748257785339
3.	0.000645417248638306
3.1000000000000085	0.0006485785766612123
3.200000000000003	0.0006485278916130099
3.3000000000000114	0.0006452659093065494
3.4000000000000057	0.0006388249700114885
3.5	0.0006292687269786094
3.6000000000000085	0.0006166915356903002
3.700000000000003	0.0006012175489419417
3.8000000000000114	0.0005829995253399005
3.9000000000000057	0.0005622173612630338
4.	0.000539076358766384
4.1000000000000085	0.000513805244297436
4.200000000000003	0.0004866539554313551
4.300000000000011	0.00045789121509568864
4.400000000000006	0.00042780191492635376
4.5	0.00039668433145160153
4.6000000000000085	0.00036484720071398277
4.700000000000003	0.00033260667868262653
4.800000000000011	0.0003002832163502429
4.900000000000006	0.00026819837971984073
5.	0.00023667164593397432
5.1000000000000085	0.00020601720755476896
5.200000000000003	0.00017654081743741917
5.300000000000011	0.0001485367067283899
5.400000000000006	0.00012228460824160808
5.5	0.00009804691680503039
5.6000000000000085	0.00007606601711756388
5.700000000000003	0.000056561808208753506
5.800000000000011	0.000039729451756490044
5.900000000000006	0.00002573736930384849
6.	0.000014725510845611457
6.1000000000000085	6.803914357455767e-6
6.200000000000003	2.0515726519732764e-6
6.300000000000011	5.156205094069152e-7
6.400000000000006	2.210851396362796e-6
6.5	7.119569307037826e-6
6.6000000000000085	0.000015191777396687375
6.700000000000003	0.000026345701186075358
6.800000000000011	0.00004046864025936901
6.900000000000006	0.000057418138616069914
7.	0.00007702346022787383
7.1000000000000085	0.0000990873529471929
7.200000000000003	0.0001233880807644502
7.300000000000011	0.000149681701558478
7.400000000000006	0.00017770456496375193
7.5	0.0002071760028180637
7.6000000000000085	0.00023780118287375067
7.700000000000003	0.0002692740950671355
7.800000000000011	0.00030128063864791674
7.900000000000006	0.0003335017778690741
8.	0.000365616733718649
8.100000000000009	0.00039730617931993254
8.200000000000003	0.0004282554071156716
8.300000000000011	0.00045815743675827175
8.400000000000006	0.0004867160337235593
8.5	0.0005136486100198894
8.600000000000009	0.0005386889799455994
8.700000000000003	0.000561589945625469
8.800000000000011	0.000582125689000285
8.900000000000006	0.0006000939490247071
9.	0.0006153179650216062
9.100000000000009	0.0006276481694222067
9.200000000000003	0.0006369636154708696
9.300000000000011	0.0006431731278738302
9.400000000000006	0.000646216166808392
9.5	0.000646063398171595
9.600000000000009	0.0006427169654260191
9.700000000000003	0.0006362104608875704
9.800000000000011	0.000626608596790286
9.900000000000006	0.0006140065789503504
10.	0.0005985291883305684
10.100000000000009	0.0005803295782713445
10.200000000000003	0.0005595877975970937
10.300000000000011	0.000536509052218754
10.400000000000006	0.0005113217202224572
10.5	0.0004842751377459401
10.600000000000009	0.00045563717518233603
10.700000000000003	0.0004256916253935042
10.800000000000011	0.0003947354276402564
10.900000000000006	0.0003630757528180705
11.	0.0003310269772962064
11.100000000000009	0.0002989075741661616
11.200000000000003	0.0002670369519811841
11.300000000000011	0.0002357322720815465
11.400000000000006	0.00020530527632142047
11.5	0.00017605915741390692
11.600000000000009	0.00014828550416777706
11.700000000000003	0.00012226135358156426
11.800000000000011	0.00009824638107319699
11.900000000000006	0.00007648025904757784
12.	0.00005718021253766717
12.100000000000009	0.00004053879880303227
12.200000000000003	0.000026721935545886485
12.300000000000011	0.0000158671998301433
12.400000000000006	8.082416892857907e-6
12.5	3.4445548559770265e-6
12.600000000000009	1.998937923223177e-6
12.700000000000003	3.7587870310691327e-6
12.800000000000011	8.705093168361342e-6
12.900000000000006	0.000016786824743581045
13.	0.00002792146652160833
13.100000000000009	0.000041995883833275515
13.200000000000003	0.000058867502040182786
13.300000000000011	0.00007836578767096801
13.400000000000006	0.00010029401428624391
13.5	0.00012443129302589363
13.600000000000009	0.00015053484498557694
13.700000000000003	0.00017834249009431486
13.800000000000011	0.0002075753250486509
13.900000000000006	0.0002379405611203177
14.	0.0002691344913050966
14.100000000000009	0.0003008455553234207
14.200000000000003	0.0003327574704148114
14.300000000000011	0.00036455239567739035
14.400000000000006	0.0003959140978735771
14.5	0.00042653108713271463
14.600000000000009	0.000456099691803991
14.700000000000003	0.0004843270428212861
14.800000000000011	0.000510933939304262
14.900000000000006	0.0005356575687063636
15.	0.0005582540565996616
15.100000000000009	0.0005785008231285024
15.200000000000003	0.0005961987252408172
15.300000000000011	0.0006111739659920471
15.400000000000006	0.0006232797544887061
15.5	0.0006323977023768807
15.600000000000009	0.0006384389451681584
15.700000000000003	0.0006413449791178394
15.800000000000011	0.0006410882068158631
15.900000000000006	0.0006376721871112226
16.	0.0006311315874576195
16.10000000000001	0.0006215318392363933
16.200000000000003	0.0006089684990761859
16.30000000000001	0.0005935663216422712
16.400000000000006	0.0005754780518056286
16.5	0.0005548829465149602
16.60000000000001	0.0005319850390750547
16.700000000000003	0.0005070111608699297
16.80000000000001	0.00048020873784515675
16.900000000000006	0.0004518433812634459
17.	0.0004221962943504934
17.10000000000001	0.00039156151843192024
17.200000000000003	0.0003602430440007447
17.30000000000001	0.0003285518138210254
17.400000000000006	0.0002968026466378602
17.5	0.00026531111129651357
17.60000000000001	0.0002343903820449236
17.700000000000003	0.00020434810647447166
17.80000000000001	0.00017548331791764063
17.900000000000006	0.0001480834241441852
18.	0.00012242130385986115
18.10000000000001	0.00009875254180012543
18.200000000000003	0.00007731283211643127
18.30000000000001	0.0000583155782739517
18.400000000000006	0.00004194971582265201
18.5	0.000028377782181845965
18.60000000000001	0.000017734255013828132
18.700000000000003	0.000010124177883447742
18.80000000000001	5.622088744358218e-6
18.900000000000006	4.271263402144728e-6
19.	6.08328252818854e-6
19.10000000000001	0.000011037927089613259
19.200000000000003	0.000019083403276474335
19.30000000000001	0.00003013689420633674
19.400000000000006	0.00004408543192751224
19.5	0.00006078707958379021
19.60000000000001	0.00008007241010087481
19.700000000000003	0.00010174626445997863
19.80000000000001	0.000125589769583673
19.900000000000006	0.00015136259311370338
20.	0.0001788054099441262
20.10000000000001	0.00020764255331140897
20.200000000000003	0.0002375848215551292
20.30000000000001	0.0002683324103587908
20.400000000000006	0.000299577939362849
20.5	0.00033100954150755175
20.60000000000001	0.0003623139832999367
20.700000000000003	0.00039317978439128013
20.80000000000001	0.000423300305376535
20.900000000000006	0.00045237677356024894
21.	0.0004801212175464212
21.10000000000001	0.0005062592828722306
21.200000000000003	0.0005305329024871754
21.30000000000001	0.0005527027976495928
21.400000000000006	0.0005725507867419127
21.5	0.0005898818815673809
21.60000000000001	0.0006045261528584546
21.700000000000003	0.0006163403489783585
21.80000000000001	0.0006252092541125325
21.900000000000006	0.0006310467746090049
22.	0.0006337967445224908
22.10000000000001	0.000633433443834515
22.200000000000003	0.0006299618252521195
22.30000000000001	0.000623417447923609
22.400000000000006	0.0006138661188447064
22.5	0.0006014032451571207
22.60000000000001	0.0005861529029581591
22.700000000000003	0.0005682666306382296
22.80000000000001	0.0005479219571352911
22.900000000000006	0.000525320677832306
23.	0.0005006868931132961
23.10000000000001	0.00047426482682235826
23.200000000000003	0.0004463164440200702
23.30000000000001	0.0004171188894837715
23.400000000000006	0.0003869617703297851
23.5	0.0003561443079211344
23.60000000000001	0.0003249723858377092
23.700000000000003	0.00029375552209756574
23.80000000000001	0.00026280379499996786
23.900000000000006	0.0002324247528833903
24.	0.0002029203387271326
24.10000000000001	0.0001745838608481325
24.200000000000003	0.00014769704093175312
24.30000000000001	0.0001225271702687572
24.400000000000006	0.00009932440433702667
24.5	0.00007831922475785571
24.60000000000001	0.00005972009617304692
24.700000000000003	0.00004371134373612102
24.80000000000001	0.00003045127470331118
24.900000000000006	0.00002007056506917924
25.	0.00001267092934640669
25.10000000000001	8.324088476232651e-6
25.200000000000003	7.071047517144e-6
25.30000000000001	8.921691243118644e-6
25.400000000000006	0.000013854702141257318
25.5	0.000021817801587608273
25.60000000000001	0.00003272831125681624
25.700000000000003	0.00004647402814361656
25.80000000000001	0.00006291440299883389
25.900000000000006	0.00008188200856345835
26.	0.00010318428077210283
26.10000000000001	0.00012660551313665587
26.200000000000003	0.0001519090818519017
26.30000000000001	0.0001788398768196275
26.400000000000006	0.00020712691179129846
26.5	0.00023648608519991982
26.60000000000001	0.00026662306199831025
26.700000000000003	0.0002972362459469749
26.80000000000001	0.0003280198112950774
26.900000000000006	0.0003586667626615675
27.	0.00038887199213447635
27.10000000000001	0.0004183353031424393
27.200000000000003	0.00044676437148958914
27.30000000000001	0.0004738776150548895
27.400000000000006	0.0004994069450103207
27.5	0.000523100372979691
27.60000000000001	0.0005447244503106374
27.700000000000003	0.0005640665175385949
27.80000000000001	0.0005809367441557633
27.900000000000006	0.0005951699409355899
28.	0.0006066271292822548
28.099999999999994	0.0006151968543551403
28.200000000000017	0.0006207962310444667
28.30000000000001	0.0006233717142318335
28.400000000000006	0.0006228995871476721
28.5	0.000619386164026763
28.599999999999994	0.0006128677056566267
28.700000000000017	0.0006034100488042182
28.80000000000001	0.0005911079528893123
28.900000000000006	0.0005760841696417327
29.	0.0005584882438280006
29.099999999999994	0.0005384950554531135
29.200000000000017	0.0005163031161259282
29.30000000000001	0.000492132634509799
29.400000000000006	0.00046622336795012044
29.5	0.00043883227946035883
29.599999999999994	0.0004102310212383423
29.700000000000017	0.0003807032677532462
29.80000000000001	0.0003505419231665816
29.900000000000006	0.0003200462294007995
30.	0.00028951880252057105
30.099999999999994	0.0002592626262145411
30.200000000000017	0.00022957803203340273
30.30000000000001	0.0002007596966254127
30.400000000000006	0.00017309368648906685
30.5	0.00014685458071328036
30.599999999999994	0.0001223027017800813
30.700000000000017	0.00009968148375197847
30.80000000000001	0.00007921500604887244
30.900000000000006	0.00006110571953760535
31.	0.00004553238981852374
31.099999999999994	0.000032648280411199126
31.200000000000017	0.00002257959603821501
31.30000000000001	0.000015424203409965734
31.400000000000006	0.000011250643860451795
31.5	0.000010097448915984374
31.599999999999994	0.000011972766442110953
31.700000000000017	0.000016854301460442623
31.80000000000001	0.000024689572110217918
31.900000000000006	0.00003539647760527652
32.	0.000048864171461442644
32.099999999999994	0.00006495422979714254
32.20000000000002	0.00008350210119353829
32.30000000000001	0.0001043188214881186
32.400000000000006	0.0001271929740113872
32.5	0.0001518928731971951
32.599999999999994	0.00017816894723547195
32.70000000000002	0.00020575629351467424
32.80000000000001	0.00023437737903763951
32.900000000000006	0.000263744856797628
33.	0.0002935644682731251
33.099999999999994	0.0003235380017361604
33.20000000000002	0.0003533662759582438
33.30000000000001	0.00038275211912428155
33.400000000000006	0.0004114033133076144
33.5	0.00043903547569346243
33.599999999999994	0.00046537484883764336
33.70000000000002	0.0004901609735831348
33.80000000000001	0.0005131492197999512
33.900000000000006	0.0005341131518355538
34.	0.0005528467074345151
34.099999999999994	0.00056916617088278
34.20000000000002	0.0005829119232280538
34.30000000000001	0.0005939499546029796
34.400000000000006	0.0006021731259127456
34.5	0.0006075021694270772
34.599999999999994	0.0006098864201254673
34.70000000000002	0.0006093042719720888
34.80000000000001	0.000605763355634559
34.900000000000006	0.0005993004365008799
35.	0.0005899810341850826
35.099999999999994	0.0005778987670385118
35.20000000000002	0.0005631744274939718
35.30000000000001	0.0005459547963581844
35.400000000000006	0.0005264112064252175
35.5	0.0005047378680015658
35.599999999999994	0.0004811499710995012
35.70000000000002	0.00045588158115628314
35.80000000000001	0.00042918334715573913
35.900000000000006	0.00040132004294679406
36.	0.00037256796434974673
36.099999999999994	0.000343212206291052
36.20000000000002	0.0003135438456868878
36.30000000000001	0.0002838570570776683
36.400000000000006	0.0002544461890732828
36.5	0.00022560283047614986
36.599999999999994	0.0001976128954798842
36.70000000000002	0.00017075375757342762
36.80000000000001	0.000145291461693027
36.900000000000006	0.00012147804374179035
37.	0.00009954898582766562
37.099999999999994	0.00007972083444959804
37.20000000000002	0.00006218900738969715
37.30000000000001	0.000047125813253563986
37.400000000000006	0.000034678705456183896
37.5	0.0000249687899985937
37.599999999999994	0.000018089603649044666
37.70000000000002	0.000014106176166709364
37.80000000000001	0.00001305438702663595
37.900000000000006	0.000014940623767138835
38.	0.000019741745634824235
38.099999999999994	0.000027405352699984574
38.20000000000002	0.00003785035711007135
38.30000000000001	0.00005096784969505496
38.400000000000006	0.00006662225178853379
38.5	0.00008465273893226876
38.599999999999994	0.00010487492013634705
38.70000000000002	0.0001270827536135438
38.80000000000001	0.00015105067743107108
38.900000000000006	0.00017653593135528919
39.	0.00020328104432767435
39.099999999999994	0.00023101646051958732
39.20000000000002	0.00025946327577733725
39.30000000000001	0.000288336055489455
39.400000000000006	0.00031734570448067195
39.5	0.00034620235945029493
39.599999999999994	0.0003746182747116261
39.70000000000002	0.0004023106725330489
39.80000000000001	0.000429004530206836
39.900000000000006	0.00045443527705331453
40.	0.0004783513758771331
40.099999999999994	0.0005005167649023529
40.20000000000002	0.0005207131378948229
40.30000000000001	0.000538742042007656
40.400000000000006	0.0005544267748333669
40.5	0.000567614064190328
40.599999999999994	0.0005781755162919968
40.70000000000002	0.0005860088201254012
40.80000000000001	0.000591038698085692
40.900000000000006	0.0005932175951625467
41.	0.0005925261012410502
41.099999999999994	0.000588973103355227
41.20000000000002	0.0005825956670090894
41.30000000000001	0.0005734586479513989
41.400000000000006	0.0005616540380499344
41.5	0.0005473000511531381
41.599999999999994	0.0005305399570442996
41.70000000000002	0.0005115406737781273
41.80000000000001	0.0004904911308322812
41.900000000000006	0.00046760041759522585
42.	0.00044309573373356697
42.099999999999994	0.00041722015992008807
42.20000000000002	0.00039023026924015777
42.30000000000001	0.0003623936013083137
42.400000000000006	0.0003339860226955235
42.5	0.0003052889986679549
42.599999999999994	0.00027658680244335536
42.70000000000002	0.0002481636891574131
42.80000000000001	0.0002203010624737415
42.900000000000006	0.00019327466224403926
43.	0.00016735180180810308
43.099999999999994	0.0001427886833977069
43.20000000000002	0.00011982781965978834
43.30000000000001	0.00009869558853280874
43.400000000000006	0.00007959994759089263
43.5	0.00006272833251564062
43.599999999999994	0.00004824576257244502
43.70000000000002	0.00003629317387215191
43.80000000000001	0.00002698599881097104
43.900000000000006	0.000020413007429341816
44.	0.000016635423548351728
44.099999999999994	0.000015686325468935272
44.20000000000002	0.00001757033779901212
44.30000000000001	0.000022263617654049915
44.400000000000006	0.00002971413510758872
44.5	0.000039842244401230965
44.599999999999994	0.0000525415391100071
44.70000000000002	0.00006767998124888733
44.80000000000001	0.00008510129124731458
44.900000000000006	0.00010462658285506412
45.	0.00012605622441382695
45.099999999999994	0.00014917190556903466
45.20000000000002	0.00017373888643322613
45.30000000000001	0.0001995084044673518
45.400000000000006	0.00022622021293452593
45.5	0.0002536052237094836
45.599999999999994	0.0002813882264983491
45.70000000000002	0.00030929065613198483
45.80000000000001	0.0003370333795319532
45.900000000000006	0.00036433947419623684
46.	0.0003909369705919517
46.099999999999994	0.0004165615316533076
46.20000000000002	0.00044095904363872424
46.30000000000001	0.0004638880938760792
46.400000000000006	0.00048512231239249533
46.5	0.0005044525560576584
46.599999999999994	0.000521688915642849
46.70000000000002	0.0005366625280864333
46.80000000000001	0.0005492271782385845
46.900000000000006	0.0005592606764137142
47.	0.0005666660001901204
47.099999999999994	0.0005713721910482041
47.20000000000002	0.0005733349986177296
47.30000000000001	0.0005725372675005422
47.400000000000006	0.0005689890638385939
47.5	0.0005627275410006068
47.599999999999994	0.0005538165459573108
47.70000000000002	0.0005423459700985726
47.80000000000001	0.0005284308504096044
47.900000000000006	0.0005122102290604702
48.	0.0004938457815656223
48.099999999999994	0.00047352022572801403
48.20000000000002	0.0004514355255847397
48.30000000000001	0.0004278109065041812
48.400000000000006	0.00040288069943286963
48.5	0.00037689203403635174
48.599999999999994	0.0003501024021017198
48.70000000000002	0.0003227771140494905
48.80000000000001	0.00029518667271581
48.900000000000006	0.0002676040896889467
49.	0.00024030217039316848
49.099999999999994	0.00021355079478450173
49.20000000000002	0.00018761422093505162
49.30000000000001	0.00016274843891541044
49.400000000000006	0.0001391986022212498
49.5	0.00011719656351776016
49.599999999999994	0.00009695854068507873
49.70000000000002	0.00007868293803635338
49.80000000000001	0.00006254834614981882
49.900000000000006	0.00004871174201539035
50.	0.000037306909160187223
50.099999999999994	0.000028443095106121467
50.20000000000002	0.000022203920954237856
50.30000000000001	0.000018646555116850196
50.400000000000006	0.00001780116026777673
50.5	0.00001967061949513112
50.599999999999994	0.000024230544465283002
50.70000000000002	0.00003142956518862934
50.80000000000001	0.00004118989776619558
50.900000000000006	0.00005340818333959114
51.	0.00006795658841269031
51.099999999999994	0.00008468415380672947
51.20000000000002	0.00010341837679270422
51.30000000000001	0.00012396700845305496
51.400000000000006	0.00014612004609090254
51.5	0.00016965189855515538
51.599999999999994	0.00019432370070429986
51.70000000000002	0.0002198857519037867
51.80000000000001	0.0002460800524489461
51.900000000000006	0.00027264291112892054
52.	0.0002993075967915285
52.099999999999994	0.00032580700672567157
52.20000000000002	0.00035187632493116443
52.30000000000001	0.0003772556438781361
52.400000000000006	0.00040169252414798667
52.5	0.00042494446737122187
52.599999999999994	0.00044678127911053714
52.70000000000002	0.00046698729975374643
52.80000000000001	0.0004853634830562115
52.900000000000006	0.0005017293036815317
53.	0.0005159244769094436
53.099999999999994	0.0005278104755900436
53.20000000000002	0.0005372718314042633
53.30000000000001	0.0005442172095250733
53.400000000000006	0.0005485802478473607
53.5	0.0005503201540542817
53.60000000000002	0.0005494220559034107
53.70000000000002	0.0005458971022380855
53.80000000000001	0.0005397823143503018
53.900000000000006	0.0005311401894342442
54.	0.0005200580599676733
54.10000000000002	0.0005066472149349501
54.20000000000002	0.0004910417908535377
54.30000000000001	0.0004733974425768177
54.400000000000006	0.0004538898058108227
54.5	0.00043271276518923703
54.60000000000002	0.00041007654358721213
54.70000000000002	0.00038620563010480224
54.80000000000001	0.00036133656579814117
54.900000000000006	0.0003357156077625279
55.	0.0003095962935553703
55.10000000000002	0.00028323692916767615
55.20000000000002	0.0002568980247880716
55.30000000000001	0.0002308397034308393
55.400000000000006	0.0002053191080984899
55.5	0.00018058783349847668
55.60000000000002	0.00015688940841624533
55.70000000000002	0.00013445685464659736
55.80000000000001	0.00011351034789150861
55.900000000000006	0.00009425500523785026
56.	0.00007687882273028873
56.10000000000002	0.00006155078515656756
56.20000000000002	0.00004841916847305902
56.30000000000001	0.00003761005333235103
56.400000000000006	0.000029226065952749028
56.5	0.000023345360117404163
56.60000000000002	0.00002002085144017138
56.70000000000002	0.000019279712221951357
56.80000000000001	0.00002112313228502997
56.900000000000006	0.000025526348156769554
57.	0.00003243893992258073
57.10000000000002	0.000041785392027367654
57.20000000000002	0.00005346591132005647
57.30000000000001	0.00006735749275190049
57.400000000000006	0.00008331522039771668
57.5	0.00010117378890921484
57.60000000000002	0.00012074922816519734
57.70000000000002	0.00014184081178472918
57.80000000000001	0.0001642331283404907
57.900000000000006	0.00018769829256885074
58.	0.00021199827263361802
58.10000000000002	0.00023688730856824693
58.20000000000002	0.00026211439639743086
58.30000000000001	0.0002874258121194246
58.400000000000006	0.0003125676497049097
58.5	0.0003372883475241178
58.60000000000002	0.0003613411781332687
58.70000000000002	0.0003844866771144723
58.80000000000001	0.00040649498764831787
58.900000000000006	0.00042714809868125763
59.	0.00044624195590817347
59.10000000000002	0.0004635884262989711
59.20000000000002	0.0004790170985349548
59.30000000000001	0.0004923769034637999
59.400000000000006	0.0005035375405109982
59.5	0.0005123906978830711
59.60000000000002	0.0005188510563464993
59.70000000000002	0.0005228570683528596
59.80000000000001	0.0005243715062922318
59.900000000000006	0.0005233817756833012
60.	0.0005198999911406332
60.10000000000002	0.0005139628149895089
60.20000000000002	0.0005056310604190517
60.30000000000001	0.0004949890630688446
60.400000000000006	0.0004821438269252811
60.5	0.00046722395235467354
60.60000000000002	0.0004503783560118182
60.70000000000002	0.0004317747942261292
60.80000000000001	0.0004115982032712156
60.900000000000006	0.0003900488716556234
61.	0.00036734046121736363
61.10000000000002	0.0003436978953473224
61.20000000000002	0.0003193551340885778
61.30000000000001	0.0002945528571409982
61.400000000000006	0.0002695360769240456
61.5	0.0002445517047938811
61.60000000000002	0.0002198460942546111
61.70000000000002	0.0001956625855274123
61.80000000000001	0.00017223907612741086
61.900000000000006	0.00014980564213071257
62.	0.00012858223457909822
62.10000000000002	0.00010877647495817287
62.20000000000002	0.00009058157289043329
62.30000000000001	0.00007417438810621303
62.400000000000006	0.000059713657397346225
62.5	0.00004733840562903018
62.60000000000002	0.00003716655799985855
62.70000000000002	0.00002929376861806256
62.80000000000001	0.0000237924781284659
62.900000000000006	0.000020711210609763474
63.	0.000020074117298864918
63.10000000000002	0.000021880771926199208
63.20000000000002	0.000026106219602803668
63.30000000000001	0.000032701278328811385
63.400000000000006	0.00004159308933610574
63.5	0.00005268590967792706
63.60000000000002	0.00006586213777609872
63.70000000000002	0.00008098356007126444
63.80000000000001	0.00009789280452888048
63.900000000000006	0.00011641498456540421
64.	0.00013635951500280013
64.10000000000002	0.0001575220799572508
64.20000000000002	0.00017968673113675078
64.30000000000001	0.00020262809387396687
64.4	0.00022611365736059668
64.5	0.0002499061249791851
64.60000000000002	0.000273765800342738
64.70000000000002	0.00029745298464343354
64.80000000000001	0.00032073036116636236
64.9	0.0003433653433264759
65.	0.00036513236331845356
65.10000000000002	0.00038581507940943787
65.20000000000002	0.0004052084810318164
65.30000000000001	0.0004231208721257214
65.4	0.000439375714615909
65.5	0.0004538133154646251
65.60000000000002	0.00046629234240003214
65.70000000000002	0.00047669115516010005
65.80000000000001	0.00048490894089735426
65.9	0.0004908666442449434
66.	0.0004945076844358941
66.10000000000002	0.0004957984537826177
66.20000000000002	0.0004947285937531359
66.30000000000001	0.0004913110468145509
66.4	0.0004855818841452477
66.5	0.00047759991123782217
66.60000000000002	0.0004674460553176665
66.70000000000002	0.00045522254038046035
66.80000000000001	0.0004410518574977972
66.9	0.0004250755398455675
67.	0.00040745275366488797
67.10000000000002	0.00038835871805952097
67.20000000000002	0.00036798296815490606
67.30000000000001	0.0003465274776778096
67.4	0.00032420465844775425
67.5	0.0003012352555844642
67.60000000000002	0.0002778461584127209
67.70000000000002	0.00025426814806853653
67.80000000000001	0.00023073360365971263
67.9	0.00020747418949202317
68.	0.000184718546320768
68.10000000000002	0.0001626900098112162
68.20000000000002	0.00014160437937558678
68.30000000000001	0.00012166776028764813
68.4	0.00010307450145073637
68.5	0.00008600525040590539
68.60000000000002	0.00007062514611495355
68.70000000000002	0.000057082168741878245
68.80000000000001	0.00004550566409570946
68.9	0.000036005058601889697
69.	0.000028668778657390096
69.10000000000002	0.00002356338602058905
69.20000000000002	0.000020732938518540634
69.30000000000001	0.0000201985828533666
69.4	0.000021958383691247108
69.5	0.000025987390558796726
69.60000000000002	0.00003223794139149413
69.70000000000002	0.00004064019891644083
69.80000000000001	0.000051102913446179345
69.9	0.00006351440314916425
70.	0.00007774374048171871
70.10000000000002	0.00009364213124828613
70.20000000000002	0.00011104447073092892
70.30000000000001	0.00012977105952018328
70.4	0.00014962946010776404
70.5	0.00017041647398298006
70.60000000000002	0.00019192021791907563
70.70000000000002	0.00021392227734885408
70.80000000000001	0.00023619991421127635
70.9	0.000258528306398084
71.	0.00028068279593446377
71.10000000000002	0.0003024411232780893
71.20000000000002	0.0003235856256021544
71.30000000000001	0.000343905377623423
71.4	0.0003631982544266619
71.5	0.00038127289680273666
71.60000000000002	0.0003979505608383704
71.70000000000002	0.00041306683485086435
71.80000000000001	0.000426473208231478
71.9	0.0004380384783271354
72.	0.000447649983134866
72.10000000000002	0.000455214649290034
72.20000000000002	0.0004606598465838294
72.30000000000001	0.00046393404203443745
72.4	0.0004650072483483773
72.5	0.0004638712634336531
72.60000000000002	0.0004605396994554903
72.70000000000002	0.0004550478017506372
72.80000000000001	0.0004474520597298545
72.9	0.0004378296136931944
73.	0.0004262774632515312
73.10000000000002	0.0004129114847829417
73.20000000000002	0.00039786526704541227
73.30000000000001	0.0003812887757085907
73.4	0.0003633468591466817
73.5	0.0003442176093399705
73.60000000000002	0.0003240905931511319
73.70000000000002	0.00030316497056029796
73.80000000000001	0.00028164751764412396
73.9	0.0002597505731535372
74.	0.00023768992846457364
74.10000000000002	0.00021568268143139699
74.20000000000002	0.00019394507524286237
74.30000000000001	0.0001726903437584439
74.4	0.0001521265849626128
74.5	0.00013245468411550142
74.60000000000002	0.000113866307883493
74.70000000000002	0.0000965419901988383
74.80000000000001	0.0000806493298199491
74.9	0.00006634131854453781
75.	0.0000537548177709952
75.10000000000002	0.00004300919961926959
75.20000000000002	0.00003420516712472044
75.30000000000001	0.000027423766125209386
75.4	0.000022725599395693768
75.5	0.000020150251371762373
75.60000000000002	0.000019715929473631417
75.70000000000002	0.00002141932562716692
75.80000000000001	0.000025235699112793008
75.9	0.000031119179392170015
76.	0.00003900328510215192
76.10000000000002	0.00004880165300129778
76.20000000000002	0.0000604089683404478
76.30000000000001	0.00007370208593794915
76.4	0.00008854132920147934
76.5	0.00010477195247884705
76.60000000000002	0.0001222257504616694
76.70000000000002	0.00014072279692718432
76.80000000000001	0.00016007329389844207
76.9	0.00018007951134094808
77.	0.0002005377967997088
77.10000000000002	0.0002212406339146953
77.20000000000002	0.00024197872853156822
77.30000000000001	0.0002625431011410714
77.4	0.0002827271646235293
77.5	0.00030232876673211826
77.60000000000002	0.0003211521774038066
77.70000000000002	0.0003390100018232697
77.80000000000001	0.0003557250011650241
77.9	0.00037113180408301216
78.	0.00038507849328761146
78.10000000000002	0.000397428052928054
78.20000000000002	0.00040805966396722767
78.30000000000001	0.0004168698362788269
78.4	0.000423773367799023
78.5	0.00042870412271250923
78.60000000000002	0.0004316156223334635
78.70000000000002	0.00043248144404472
78.80000000000001	0.00043129542537342143
78.9	0.0004280716719996481
79.	0.00042284437020795936
79.10000000000002	0.00041566740599291815
79.20000000000002	0.0004066137947109612
79.30000000000001	0.00039577492682501213
79.4	0.00038325963690735747
79.5	0.00036919310464188
79.60000000000002	0.00035371559808981996
79.70000000000002	0.000336981070943592
79.80000000000001	0.0003191556268795915
79.9	0.0003004158654215988
80.	0.00028094712492752945
80.10000000000002	0.0002609416394006668
80.20000000000002	0.00024059662678684412
80.30000000000001	0.00022011232723697947
80.4	0.00019969001047482734
80.5	0.0001795299718980832
80.60000000000002	0.00015982953734427786
80.70000000000002	0.00014078109655847775
80.80000000000001	0.00012257018529774298
80.9	0.00010537363568998772
81.	0.00008935781392682647
81.10000000000002	0.00007467696360995576
81.20000000000002	0.00006147167209010515
81.30000000000001	0.000049867475942036395
81.4	0.00003997362031851739
81.5	0.000031881985333370494
81.60000000000002	0.000025666190856455587
81.70000000000002	0.000021380889182556387
81.80000000000001	0.000019061252985708587
81.9	0.00001872266381795271
82.	0.000020360604185883837
82.10000000000002	0.00002395075397119835
82.20000000000002	0.00002944928968456212
82.30000000000001	0.00003679338278820536
82.4	0.000045901891123527894
82.5	0.00005667623536671194
82.60000000000002	0.00006900145043674731
82.70000000000002	0.00008274739992311078
82.80000000000001	0.00009777013990812115
82.9	0.0001139134170517943
83.	0.00013101028450146135
83.10000000000002	0.00014888481809676845
83.20000000000002	0.00016735391447123395
83.30000000000001	0.00018622915200895647
83.4	0.00020531869519936229
83.5	0.0002244292227413113
83.60000000000002	0.00024336785977359209
83.70000000000002	0.0002619440948425425
83.80000000000001	0.00027997166264765816
83.9	0.0002972703742180207
84.	0.0003136678769520007
84.10000000000002	0.0003290013278826599
84.20000000000002	0.00034311896459560695
84.30000000000001	0.00035588155940761344
84.4	0.0003671637436964897
84.5	0.00037685519064010044
84.60000000000002	0.0003848616460595208
84.70000000000002	0.0003911057985543833
84.80000000000001	0.0003955279816548545
84.9	0.0003980867022822618
85.	0.00039875899139907783
85.10000000000002	0.0003975405743288057
85.20000000000002	0.00039444585982883725
85.30000000000001	0.00038950774859633665
85.4	0.0003827772634710237
85.5	0.0003743230051620288
85.60000000000002	0.0003642304388609791
85.70000000000002	0.0003526010186027384
85.80000000000001	0.000339551157690073
85.9	0.0003252110549004432
86.	0.0003097233875320487
86.10000000000002	0.00029324188361207914
86.20000000000002	0.00027592978677129114
86.30000000000001	0.0002579582283735332
86.4	0.00023950452246423895
86.5	0.00022075039995479343
86.60000000000002	0.0002018801991772419
86.70000000000002	0.00018307903051277406
86.80000000000001	0.00016453093320535836
86.9	0.00014641704270772413
87.	0.00012891378695968587
87.10000000000002	0.00011219112986103532
87.20000000000002	0.00009641087986635139
87.30000000000001	0.00008172508109354111
87.4	0.00006827450360137014
87.5	0.00005618724855586664
87.60000000000002	0.00004557748287750826
87.70000000000002	0.00003654431664980218
87.80000000000001	0.00002917083508793401
87.9	0.000023523295230252976
88.	0.000019650495744252825
88.10000000000002	0.000017583326355165248
88.20000000000002	0.00001733450143360506
88.30000000000001	0.000018898480245699593
88.4	0.00002225157430275802
88.5	0.000027352240176611826
88.60000000000002	0.00003414155410035789
88.70000000000002	0.00004254386268083449
88.80000000000001	0.00005246760213629167
88.9	0.00006380627666607544
89.	0.00007643958488241991
89.10000000000002	0.0000902346817084382
89.20000000000002	0.00010504756178895348
89.30000000000001	0.00012072454928667039
89.4	0.00013710387795587
89.5	0.00015401734460732163
89.60000000000002	0.00017129201850492044
89.70000000000002	0.00018875198886711894
89.80000000000001	0.00020622013248212302
89.9	0.00022351988347865228
90.	0.0002404769875164835
90.10000000000002	0.00025692122306161103
90.20000000000002	0.0002726880729779961
90.30000000000001	0.0002876203303880193
90.4	0.0003015696236119158
90.5	0.00031439784597844003
90.60000000000002	0.00032597847738911325
90.70000000000002	0.00033619778570214516
90.80000000000001	0.000344955897264994
90.9	0.0003521677272527139
91.	0.0003577637618502657
91.10000000000002	0.00036169068573844206
91.20000000000002	0.00036391184979437145
91.30000000000001	0.00036440757538840275
91.4	0.00036317529314052106
91.5	0.0003602295154825637
91.60000000000002	0.0003556016438495479
91.70000000000002	0.0003493396127866685
91.80000000000001	0.00034150737470056177
91.9	0.00033218423039672266
92.	0.00032146401192182056
92.10000000000002	0.0003094541255619247
92.20000000000002	0.00029627446412695737
92.30000000000001	0.0002820561988685128
92.4	0.00026694046252324704
92.5	0.00025107693603639074
92.60000000000002	0.00023462235248917812
92.70000000000002	0.00021773893261853533
92.80000000000001	0.00020059276706568097
92.9	0.00018335216111111882
93.	0.0001661859581353279
93.10000000000002	0.0001492618583769787
93.20000000000002	0.00013274474973402642
93.30000000000001	0.00011679506735908833
93.4	0.00010156719863305137
93.5	0.00008720794975456492
93.60000000000002	0.00007385508965628397
93.70000000000002	0.00006163598625167809
93.80000000000001	0.000050666349131780885
93.9	0.000041049091776166974
94.	0.00003287332512508594
94.10000000000002	0.00002621349299297873
94.20000000000002	0.000021128658302037842
94.30000000000001	0.000017661947496047874
94.4	0.000015840158779584584
94.5	0.000015673538037859695
94.60000000000002	0.000017155724452028092
94.70000000000002	0.0000202638659584826
94.80000000000001	0.000024958902834214562
94.9	0.00003118601584929646
95.	0.00003887523363718776
95.10000000000002	0.00004794219221802715
95.20000000000002	0.000058289037991971464
95.30000000000001	0.00006980546401974728
95.4	0.00008236986804409468
95.5	0.0000958506194944804
95.60000000000002	0.00011010742167099624
95.70000000000002	0.0001249927544312826
95.80000000000001	0.00014035338201355855
95.9	0.00015603191012212328
96.	0.00017186837608030808
96.10000000000002	0.00018770185571667078
96.20000000000002	0.00020337207068885514
96.30000000000001	0.00021872098015848104
96.4	0.00023359434110056563
96.5	0.0002478432220520022
96.60000000000002	0.0002613254557630321
96.70000000000002	0.00027390701700124307
96.80000000000001	0.00028546331265604565
96.9	0.0002958803722892055
97.	0.00030505592836103327
97.10000000000002	0.00031290037651887247
97.20000000000002	0.00031933760755241153
97.30000000000001	0.0003243057038874478
97.4	0.00032775749479457605
97.5	0.00032966096582221003
97.60000000000002	0.0003299995193143798
97.70000000000002	0.00032877208423422817
97.80000000000001	0.00032599307487581953
97.9	0.00032169219940180024
98.	0.0003159141204852194
98.10000000000002	0.000308717971652977
98.20000000000002	0.00030017673421853746
98.30000000000001	0.0002903764809451545
98.4	0.00027941549379027905
98.5	0.00026740326423854016
98.60000000000002	0.00025445938582660386
98.70000000000002	0.00024071234948880573
98.80000000000001	0.00022629825329867088
98.9	0.00021135943903837824
99.	0.00019604306878585905
99.10000000000002	0.00018049965535750636
99.20000000000002	0.00016488156097384384
99.30000000000001	0.00014934147891589256
99.4	0.00013403091320331333
99.5	0.00011909867144316313
99.60000000000002	0.00010468938596424144
99.70000000000002	0.00009094207816124893
99.80000000000001	0.00007798878062200456
99.9	0.00006595323109922696
100.	0.00005494965171624098

==> data/indepsnoise2c.dat <==
-100.	1.338469260279358e-7
-99.9	1.340616284075168e-7
-99.8	1.342847733070409e-7
-99.7	1.345168354729777e-7
-99.6	1.3475820165123436e-7
-99.5	1.350091663103886e-7
-99.4	1.3526992822383176e-7
-99.3	1.3554058794546497e-7
-99.2	1.3582114620643578e-7
-99.1	1.3611150325312954e-7
-99.	1.3641145913907568e-7
-98.9	1.3672071497578608e-7
-98.8	1.3703887513967243e-7
-98.7	1.3736545042418632e-7
-98.6	1.3769986211815413e-7
-98.5	1.3804144698299996e-7
-98.4	1.3838946309318638e-7
-98.3	1.3874309649579477e-7
-98.2	1.3910146863679204e-7
-98.1	1.3946364449327447e-7
-98.	1.398286413429119e-7
-97.9	1.401954380940404e-7
-97.8	1.405629850925373e-7
-97.7	1.4093021431479785e-7
-97.6	1.4129604985002667e-7
-97.5	1.4165941856974313e-7
-97.4	1.4201926087804027e-7
-97.3	1.4237454143282132e-7
-97.2	1.427242597261173e-7
-97.1	1.4306746041074874e-7
-97.	1.434032432610843e-7
-96.9	1.4373077265761266e-7
-96.8	1.4404928648839658e-7
-96.7	1.4435810436533008e-7
-96.6	1.446566350594235e-7
-96.5	1.449443830669707e-7
-96.4	1.4522095422744083e-7
-96.3	1.454860603241138e-7
-96.2	1.4573952260966657e-7
-96.1	1.4598127421105478e-7
-96.	1.462113613808519e-7
-95.9	1.4642994357555727e-7
-95.8	1.4663729235501646e-7
-95.7	1.4683378911086465e-7
-95.6	1.4701992164549438e-7
-95.5	1.471962796363416e-7
-95.4	1.4736354903302142e-7
-95.3	1.475225054468488e-7
-95.2	1.476740066033951e-7
-95.1	1.478189839388126e-7
-95.	1.4795843342953545e-7
-94.9	1.4809340575262418e-7
-94.8	1.4822499588033055e-7
-94.7	1.4835433221739817e-7
-94.6	1.484825653931904e-7
-94.5	1.4861085682296513e-7
-94.4	1.4874036715349047e-7
-94.3	1.4887224470787507e-7
-94.2	1.490076140429481e-7
-94.1	1.4914756472992234e-7
-94.	1.4929314046551183e-7
-93.9	1.4944532861623415e-7
-93.8	1.4960505029343224e-7
-93.7	1.49773151050708e-7
-93.6	1.499503922890757e-7
-93.5	1.5013744344828857e-7
-93.4	1.5033487505555003e-7
-93.3	1.50543152695307e-7
-93.2	1.5076263195597176e-7
-93.1	1.5099355440142133e-7
-93.	1.5123604460686493e-7
-92.9	1.5149010829025893e-7
-92.8	1.5175563156184525e-7
-92.7	1.520323813055985e-7
-92.6	1.5232000669742382e-7
-92.5	1.5261804185575446e-7
-92.4	1.5292590961091136e-7
-92.3	1.5324292637005288e-7
-92.2	1.535683080448936e-7
-92.1	1.539011769996295e-7
-92.	1.5424056996666365e-7
-91.9	1.545854468679412e-7
-91.8	1.5493470046999278e-7
-91.7	1.5528716679128947e-7
-91.6	1.5564163617137431e-7
-91.5	1.5599686490252838e-7
-91.4	1.563515873167003e-7
-91.3	1.567045282131048e-7
-91.2	1.5705441550561937e-7
-91.1	1.5739999296381e-7
-91.	1.5774003291749954e-7
-90.9	1.5807334879217105e-7
-90.8	1.5839880734146379e-7
-90.7	1.5871534044358138e-7
-90.6	1.5902195633069639e-7
-90.5	1.5931775012445782e-7
-90.4	1.5960191355646245e-7
-90.3	1.5987374376006258e-7
-90.2	1.6013265102904142e-7
-90.1	1.6037816544943923e-7
-90.	1.6060994232298204e-7
-89.9	1.6082776631402364e-7
-89.8	1.6103155426643054e-7
-89.7	1.612213566522367e-7
-89.6	1.6139735762985886e-7
-89.5	1.6155987370605746e-7
-89.4	1.6170935101222505e-7
-89.3	1.6184636122190415e-7
-89.2	1.6197159615224208e-7
-89.1	1.6208586110728984e-7
-89.	1.621900670352951e-7
-88.9	1.6228522158529144e-7
-88.8	1.623724191601618e-7
-88.7	1.6245283007374785e-7
-88.6	1.6252768892849477e-7
-88.5	1.625982823373259e-7
-88.4	1.6266593611907458e-7
-88.3	1.6273200210067557e-7
-88.2	1.6279784466162838e-7
-88.1	1.6286482715691736e-7
-88.	1.629342983537618e-7
-87.9	1.630075790153847e-7
-87.8	1.6308594876150025e-7
-87.7	1.631706333306173e-7
-87.6	1.6326279236364671e-7
-87.5	1.6336350782184636e-7
-87.4	1.6347377314492585e-7
-87.3	1.6359448324739318e-7
-87.2	1.637264254429177e-7
-87.1	1.6387027137786693e-7
-87.	1.6402657004622057e-7
-86.9	1.6419574194886056e-7
-86.8	1.6437807445085835e-7
-86.7	1.6457371838082698e-7
-86.6	1.6478268590666414e-7
-86.5	1.6500484971216423e-7
-86.4	1.6523994348891792e-7
-86.3	1.6548756374769285e-7
-86.2	1.657471729430821e-7
-86.1	1.6601810389460557e-7
-86.	1.6629956547662082e-7
-85.9	1.665906495384371e-7
-85.8	1.668903390049033e-7
-85.7	1.671975170965018e-7
-85.6	1.675109775967845e-7
-85.5	1.6782943608381506e-7
-85.4	1.6815154203137544e-7
-85.3	1.6847589167508058e-7
-85.2	1.688010415285049e-7
-85.1	1.6912552242502834e-7
-85.	1.6944785395260742e-7
-84.9	1.697665591412549e-7
-84.8	1.7008017925684854e-7
-84.7	1.7038728855017925e-7
-84.6	1.7068650880705039e-7
-84.5	1.7097652354394706e-7
-84.4	1.712560916943835e-7
-84.3	1.7152406063362337e-7
-84.2	1.7177937839412082e-7
-84.1	1.720211049307589e-7
-84.	1.7224842230372467e-7
-83.9	1.7246064365760366e-7
-83.8	1.7265722088790275e-7
-83.7	1.7283775090051598e-7
-83.6	1.7300198038545077e-7
-83.5	1.7314980904326685e-7
-83.4	1.732812912207258e-7
-83.3	1.7339663593100258e-7
-83.2	1.7349620525300862e-7
-83.1	1.7358051112370617e-7
-83.	1.7365021055636932e-7
-82.9	1.7370609933630344e-7
-82.8	1.737491042632637e-7
-82.7	1.7378027402640072e-7
-82.6	1.738007688128484e-7
-82.5	1.7381184876473575e-7
-82.4	1.7381486141138182e-7
-82.3	1.7381122821351435e-7
-82.2	1.738024303644808e-7
-82.1	1.7378999399959515e-7
-82.	1.737754749688687e-7
-81.9	1.7376044333061184e-7
-81.8	1.737464677236943e-7
-81.7	1.737350997748086e-7
-81.6	1.7372785869404762e-7
-81.5	1.7372621620752828e-7
-81.4	1.7373158197000005e-7
-81.3	1.7374528959339678e-7
-81.2	1.7376858341939504e-7
-81.1	1.7380260615536264e-7
-81.	1.738483874837732e-7
-80.9	1.7390683374539945e-7
-80.8	1.73978718786429e-7
-80.7	1.7406467604926927e-7
-80.6	1.7416519197620558e-7
-80.5	1.7428060078433946e-7
-80.4	1.7441108065939584e-7
-80.3	1.745566514050339e-7
-80.2	1.7471717357322543e-7
-80.1	1.7489234909007994e-7
-80.	1.7508172338011515e-7
-79.9	1.7528468898044244e-7
-79.8	1.7550049062457055e-7
-79.7	1.7572823176356954e-7
-79.6	1.75966882480138e-7
-79.5	1.7621528873875618e-7
-79.4	1.7647218290260542e-7
-79.3	1.767361954353559e-7
-79.2	1.7700586769344198e-7
-79.1	1.7727966570209797e-7
-79.	1.7755599479645916e-7
-78.9	1.778332149976019e-7
-78.8	1.7810965698266886e-7
-78.7	1.7838363849851185e-7
-78.6	1.7865348105971667e-7
-78.5	1.7891752676473347e-7
-78.4	1.791741550583558e-7
-78.3	1.79421799265134e-7
-78.2	1.7965896271670536e-7
-78.1	1.7988423429657474e-7
-78.	1.8009630322879349e-7
-77.9	1.802939729421952e-7
-77.8	1.8047617384956086e-7
-77.7	1.8064197489107238e-7
-77.6	1.80790593703788e-7
-77.5	1.80921405293372e-7
-77.4	1.8103394910079735e-7
-77.3	1.8112793437497704e-7
-77.2	1.8120324378202875e-7
-77.1	1.8125993520272376e-7
-77.	1.8129824169140707e-7
-76.9	1.8131856959182603e-7
-76.8	1.8132149482756578e-7
-76.7	1.8130775740673828e-7
-76.6	1.812782542019018e-7
-76.5	1.8123403008644982e-7
-76.4	1.8117626752770192e-7
-76.3	1.8110627475427823e-7
-76.2	1.8102547263080363e-7
-76.1	1.8093538038643533e-7
-76.	1.8083760035491639e-7
-75.9	1.8073380189273093e-7
-75.8	1.8062570464855198e-7
-75.7	1.8051506136133934e-7
-75.6	1.8040364036641496e-7
-75.5	1.802932079886008e-7
-75.4	1.8018551099924042e-7
-75.3	1.800822593098023e-7
-75.2	1.7998510906895214e-7
-75.1	1.7989564632277053e-7
-75.	1.798153713892975e-7
-74.9	1.7974568408909529e-7
-74.8	1.796878699632384e-7
-74.7	1.7964308759920073e-7
-74.6	1.7961235717379086e-7
-74.5	1.7959655031059216e-7
-74.4	1.7959638133754535e-7
-74.3	1.7961240001835534e-7
-74.2	1.7964498581943393e-7
-74.1	1.7969434376204703e-7
-74.	1.7976050189733988e-7
-73.9	1.7984331042980812e-7
-73.8	1.799424425026586e-7
-73.7	1.800573966461909e-7
-73.6	1.8018750087792774e-7
-73.5	1.8033191843051505e-7
-73.4	1.80489655070558e-7
-73.3	1.8065956795835885e-7
-73.2	1.808403759851722e-7
-73.1	1.8103067151097474e-7
-73.	1.812289334120631e-7
-72.9	1.8143354133406655e-7
-72.8	1.8164279103240882e-7
-72.7	1.8185491066896844e-7
-72.6	1.8206807792099076e-7
-72.5	1.8228043774631833e-7
-72.4	1.8249012063806576e-7
-72.3	1.8269526119218122e-7
-72.2	1.8289401680323957e-7
-72.1	1.830845862974724e-7
-72.	1.8326522830780968e-7
-71.9	1.8343427919370884e-7
-71.8	1.835901703090511e-7
-71.7	1.8373144442444846e-7
-71.6	1.838567711161329e-7
-71.5	1.8396496094207738e-7
-71.4	1.840549782372734e-7
-71.3	1.8412595237393874e-7
-71.2	1.8417718734876607e-7
-71.1	1.84208169577948e-7
-71.	1.8421857380132988e-7
-70.9	1.8420826701933003e-7
-70.8	1.841773104099249e-7
-70.7	1.841259591974982e-7
-70.6	1.8405466047049107e-7
-70.5	1.8396404896985583e-7
-70.4	1.8385494089512461e-7
-70.3	1.8372832579888972e-7
-70.2	1.8358535666326955e-7
-70.1	1.8342733827315666e-7
-70.	1.8325571402037244e-7
-69.9	1.8307205128999778e-7
-69.8	1.8287802559486437e-7
-69.7	1.826754036363663e-7
-69.6	1.8246602547924356e-7
-69.5	1.822517860347265e-7
-69.4	1.8203461605055051e-7
-69.3	1.818164628077783e-7
-69.2	1.8159927072338748e-7
-69.1	1.8138496205424817e-7
-69.	1.8117541789273494e-7
-68.9	1.809724596369708e-7
-68.8	1.807778311098783e-7
-68.7	1.805931814910906e-7
-68.6	1.804200492145582e-7
-68.5	1.8025984697272557e-7
-68.4	1.8011384795556015e-7
-68.3	1.7998317343980433e-7
-68.2	1.7986878183068374e-7
-68.1	1.7977145924512586e-7
-68.	1.796918117123606e-7
-67.9	1.7963025905473886e-7
-67.8	1.7958703049861186e-7
-67.69999999999999	1.7956216205228299e-7
-67.6	1.7955549567522485e-7
-67.5	1.7956668024997124e-7
-67.4	1.7959517435522813e-7
-67.3	1.7964025082574494e-7
-67.19999999999999	1.7970100307127553e-7
-67.1	1.7977635311348716e-7
-67.	1.7986506128588965e-7
-66.9	1.7996573752779352e-7
-66.8	1.8007685418894142e-7
-66.69999999999999	1.8019676024692007e-7
-66.6	1.803236968247963e-7
-66.5	1.804558138818427e-7
-66.4	1.8059118793589535e-7
-66.3	1.8072784066200872e-7
-66.19999999999999	1.808637581990078e-7
-66.1	1.8099691098343363e-7
-66.	1.811252739196779e-7
-65.9	1.8124684668598433e-7
-65.8	1.813596739688749e-7
-65.69999999999999	1.8146186541365728e-7
-65.6	1.8155161507622867e-7
-65.5	1.816272201617414e-7
-65.4	1.8168709883883263e-7
-65.3	1.8172980692437988e-7
-65.19999999999999	1.8175405324291646e-7
-65.1	1.8175871347720113e-7
-65.	1.8174284234160995e-7
-64.9	1.8170568392806535e-7
-64.8	1.8164668009476844e-7
-64.69999999999999	1.8156547679082485e-7
-64.6	1.814619282345557e-7
-64.5	1.8133609888948596e-7
-64.4	1.8118826320920572e-7
-64.3	1.810189031500956e-7
-64.19999999999999	1.8082870347869865e-7
-64.1	1.8061854492794593e-7
-64.	1.8038949528285107e-7
-63.9	1.8014279850140159e-7
-63.8	1.798798619995767e-7
-63.699999999999996	1.7960224225050735e-7
-63.6	1.7931162886635034e-7
-63.5	1.7900982734720896e-7
-63.4	1.7869874069431205e-7
-63.3	1.7838035009444742e-7
-63.199999999999996	1.7805669488937638e-7
-63.1	1.777298520476174e-7
-63.	1.7740191535674865e-7
-62.9	1.7707497455232403e-7
-62.8	1.76751094594946e-7
-62.699999999999996	1.7643229530015183e-7
-62.6	1.7612053151691817e-7
-62.5	1.7581767404004078e-7
-62.4	1.755254914297465e-7
-62.3	1.7524563289892393e-7
-62.199999999999996	1.749796124146562e-7
-62.1	1.7472879414656129e-7
-62.	1.7449437937998843e-7
-61.9	1.7427739499768228e-7
-61.8	1.740786836191321e-7
-61.699999999999996	1.738988954726901e-7
-61.599999999999994	1.737384820616723e-7
-61.5	1.7359769167204333e-7
-61.4	1.7347656675598646e-7
-61.3	1.7337494321250464e-7
-61.199999999999996	1.7329245157320756e-7
-61.099999999999994	1.7322852008840917e-7
-61.	1.7318237969559713e-7
-60.9	1.7315307083900988e-7
-60.8	1.7313945209550275e-7
-60.699999999999996	1.7314021054792446e-7
-60.599999999999994	1.731538738329425e-7
-60.5	1.7317882377554827e-7
-60.4	1.7321331150747858e-7
-60.3	1.7325547395158905e-7
-60.199999999999996	1.7330335153893337e-7
-60.099999999999994	1.733549070101792e-7
-60.	1.7340804513829961e-7
-59.9	1.73460633195393e-7
-59.8	1.735105219734967e-7
-59.699999999999996	1.7355556715753967e-7
-59.599999999999994	1.7359365083859177e-7
-59.5	1.7362270294762546e-7
-59.4	1.7364072238437308e-7
-59.3	1.7364579761301357e-7
-59.199999999999996	1.7363612649635799e-7
-59.099999999999994	1.736100351434018e-7
-59.	1.735659955514994e-7
-58.9	1.7350264183419612e-7
-58.8	1.7341878483883392e-7
-58.699999999999996	1.7331342497439466e-7
-58.599999999999994	1.7318576308946085e-7
-58.5	1.7303520926237426e-7
-58.4	1.7286138939040994e-7
-58.3	1.7266414949156705e-7
-58.199999999999996	1.724435576609847e-7
-58.099999999999994	1.7219990365357386e-7
-58.	1.719336960945581e-7
-57.9	1.716456573498009e-7
-57.8	1.7133671611743063e-7
-57.699999999999996	1.7100799783084287e-7
-57.599999999999994	1.7066081299013183e-7
-57.5	1.702966435639417e-7
-57.4	1.6991712762612758e-7
-57.3	1.6952404241126604e-7
-57.199999999999996	1.6911928598951024e-7
-57.099999999999994	1.6870485777452416e-7
-57.	1.6828283808797471e-7
-56.9	1.6785536701045736e-7
-56.8	1.6742462275167076e-7
-56.699999999999996	1.6699279977241215e-7
-56.599999999999994	1.6656208688766822e-7
-56.5	1.6613464557400144e-7
-56.4	1.6571258869591182e-7
-56.3	1.6529795985524463e-7
-56.199999999999996	1.6489271355529967e-7
-56.099999999999994	1.644986963576133e-7
-56.	1.6411762919462865e-7
-55.9	1.6375109098607923e-7
-55.8	1.6340050369123338e-7
-55.699999999999996	1.6306711891333696e-7
-55.599999999999994	1.6275200615701547e-7
-55.5	1.6245604282410803e-7
-55.4	1.621799060186066e-7
-55.3	1.6192406621704014e-7
-55.199999999999996	1.616887828468616e-7
-55.099999999999994	1.6147410180203575e-7
-55.	1.6127985491208137e-7
-54.9	1.6110566136809596e-7
-54.8	1.6095093109670862e-7
-54.699999999999996	1.6081487006028496e-7
-54.599999999999994	1.6069648744888722e-7
-54.5	1.6059460471641905e-7
-54.4	1.6050786639981243e-7
-54.3	1.604347526461763e-7
-54.199999999999996	1.6037359335829357e-7
-54.099999999999994	1.6032258385393314e-7
-54.	1.6027980191912572e-7
-53.9	1.6024322612002723e-7
-53.8	1.60210755222465e-7
-53.699999999999996	1.6018022855299647e-7
-53.599999999999994	1.6014944712059927e-7
-53.5	1.601161953043307e-7
-53.4	1.6007826289981195e-7
-53.3	1.6003346730656202e-7
-53.199999999999996	1.599796756294883e-7
-53.099999999999994	1.5991482646152982e-7
-53.	1.5983695111096138e-7
-52.9	1.5974419403641868e-7
-52.8	1.5963483225564853e-7
-52.699999999999996	1.5950729350036566e-7
-52.599999999999994	1.5936017289960273e-7
-52.5	1.5919224798752991e-7
-52.4	1.5900249184879974e-7
-52.3	1.5879008423489038e-7
-52.199999999999996	1.5855442050838086e-7
-52.099999999999994	1.582951182982484e-7
-52.	1.5801202177769882e-7
-51.9	1.5770520350621012e-7
-51.8	1.573749638088565e-7
-51.699999999999996	1.570218276979825e-7
-51.599999999999994	1.5664653937428076e-7
-51.5	1.5625005437574024e-7
-51.4	1.5583352947308278e-7
-51.3	1.553983104387293e-7
-51.199999999999996	1.549459178424031e-7
-51.099999999999994	1.544780310498484e-7
-51.	1.5399647062132245e-7
-50.9	1.5350317932329266e-7
-50.8	1.5300020197991174e-7
-50.699999999999996	1.5248966440020442e-7
-50.599999999999994	1.5197375162255715e-7
-50.5	1.5145468572002935e-7
-50.4	1.5093470340847423e-7
-50.3	1.504160336946269e-7
-50.199999999999996	1.499008757935864e-7
-50.099999999999994	1.493913775347657e-7
-50.	1.488896144629098e-7
-49.9	1.4839756982650667e-7
-49.8	1.4791711563039917e-7
-49.699999999999996	1.4744999491293933e-7
-49.599999999999994	1.469978053911156e-7
-49.5	1.465619846000193e-7
-49.4	1.4614379663616567e-7
-49.3	1.4574432059770846e-7
-49.199999999999996	1.453644407988079e-7
-49.099999999999994	1.4500483882031037e-7
-49.	1.4466598744461504e-7
-48.9	1.4434814650908577e-7
-48.8	1.4405136069958233e-7
-48.699999999999996	1.4377545929344445e-7
-48.599999999999994	1.4352005784949458e-7
-48.5	1.4328456183106563e-7
-48.4	1.430681721365683e-7
-48.3	1.4286989250046032e-7
-48.199999999999996	1.4268853871549734e-7
-48.099999999999994	1.425227496147122e-7
-48.	1.4237099973848924e-7
-47.9	1.4223161359848156e-7
-47.8	1.421027814357612e-7
-47.699999999999996	1.4198257635577187e-7
-47.599999999999994	1.4186897270734286e-7
-47.5	1.4175986555756156e-7
-47.4	1.416530910988657e-7
-47.3	1.4154644780968025e-7
-47.199999999999996	1.4143771817567517e-7
-47.099999999999994	1.4132469076561113e-7
-47.	1.4120518244425306e-7
-46.9	1.4107706049538292e-7
-46.8	1.4093826442090453e-7
-46.699999999999996	1.4078682717789347e-7
-46.599999999999994	1.4062089561441098e-7
-46.5	1.4043874986737478e-7
-46.4	1.4023882149188829e-7
-46.3	1.4001971010130738e-7
-46.199999999999996	1.3978019831099122e-7
-46.099999999999994	1.395192647960933e-7
-46.	1.3923609529463852e-7
-45.9	1.3893009141130244e-7
-45.8	1.386008771043481e-7
-45.699999999999996	1.382483027676057e-7
-45.599999999999994	1.378724468506786e-7
-45.5	1.3747361499314553e-7
-45.4	1.3705233668174651e-7
-45.3	1.366093594726999e-7
-45.199999999999996	1.361456408538084e-7
-45.099999999999994	1.3566233785215272e-7
-45.	1.3516079452235486e-7
-44.9	1.3464252747707222e-7
-44.8	1.3410920964504247e-7
-44.699999999999996	1.335626524622561e-7
-44.599999999999994	1.3300478671834938e-7
-44.5	1.324376422929083e-7
-44.4	1.3186332702492033e-7
-44.3	1.3128400496314651e-7
-44.199999999999996	1.3070187424576398e-7
-44.099999999999994	1.3011914485453572e-7
-44.	1.2953801648219813e-7
-43.9	1.289606567421733e-7
-43.8	1.2838917993744962e-7
-43.699999999999996	1.2782562659108406e-7
-43.599999999999994	1.2727194392466477e-7
-43.5	1.2672996745379045e-7
-43.4	1.2620140385162091e-7
-43.3	1.256878152132803e-7
-43.199999999999996	1.2519060483576317e-7
-43.099999999999994	1.247110046103527e-7
-43.	1.2425006410765062e-7
-42.9	1.2380864141940634e-7
-42.8	1.2338739580645305e-7
-42.699999999999996	1.2298678218834592e-7
-42.599999999999994	1.226070474976436e-7
-42.5	1.222482289101213e-7
-42.4	1.2191015395138488e-7
-42.3	1.215924424701602e-7
-42.199999999999996	1.2129451045871943e-7
-42.099999999999994	1.2101557569125308e-7
-42.	1.2075466514119558e-7
-41.9	1.205106241284e-7
-41.8	1.202821271363724e-7
-41.699999999999996	1.2006769022837705e-7
-41.599999999999994	1.1986568497904868e-7
-41.5	1.1967435382512092e-7
-41.4	1.194918267250465e-7
-41.3	1.1931613900284863e-7
-41.199999999999996	1.191452502365632e-7
-41.099999999999994	1.1897706403653356e-7
-41.	1.1880944854382194e-7
-40.9	1.1864025746458483e-7
-40.8	1.1846735144278542e-7
-40.699999999999996	1.1828861956163763e-7
-40.599999999999994	1.1810200075403991e-7
-40.5	1.1790550489456576e-7
-40.4	1.1769723334063358e-7
-40.3	1.174753986887347e-7
-40.199999999999996	1.1723834351336976e-7
-40.099999999999994	1.1698455786182906e-7
-40.	1.1671269528732563e-7
-39.9	1.1642158721630271e-7
-39.8	1.1611025546287641e-7
-39.699999999999996	1.157779227242158e-7
-39.599999999999994	1.1542402091488323e-7
-39.5	1.1504819722537268e-7
-39.4	1.1465031781984083e-7
-39.3	1.1423046911968654e-7
-39.199999999999996	1.1378895665266214e-7
-39.099999999999994	1.1332630148084395e-7
-39.	1.1284323425437673e-7
-38.9	1.123406869707258e-7
-38.8	1.1181978255054608e-7
-38.699999999999996	1.1128182237051977e-7
-38.599999999999994	1.1072827192007161e-7
-38.5	1.1016074477220315e-7
-38.4	1.0958098507836404e-7
-38.3	1.089908488130191e-7
-38.199999999999996	1.0839228400509263e-7
-38.099999999999994	1.0778731020075885e-7
-38.	1.0717799740508423e-7
-37.9	1.065664447489516e-7
-37.8	1.0595475912276354e-7
-37.699999999999996	1.0534503400996107e-7
-37.599999999999994	1.0473932874183894e-7
-37.5	1.0413964838092932e-7
-37.4	1.0354792442394274e-7
-37.3	1.029659964973766e-7
-37.199999999999996	1.0239559520005989e-7
-37.099999999999994	1.0183832622752272e-7
-37.	1.0129565589378672e-7
-36.9	1.0076889814727119e-7
-36.8	1.0025920315950032e-7
-36.699999999999996	9.976754754839027e-8
-36.599999999999994	9.929472628232479e-8
-36.5	9.884134629716158e-8
-36.4	9.840782184568536e-8
-36.3	9.799437158787847e-8
-36.199999999999996	9.760101742051619e-8
-36.099999999999994	9.722758503583677e-8
-36.	9.687370619114121e-8
-35.89999999999999	9.653882266379995e-8
-35.8	9.62221918590589e-8
-35.7	9.59228940308373e-8
-35.599999999999994	9.563984106815614e-8
-35.5	9.53717867916584e-8
-35.39999999999999	9.51173386956502e-8
-35.3	9.487497106105679e-8
-35.2	9.464303935362653e-8
-35.099999999999994	9.44197958095559e-8
-35.	9.420340609763089e-8
-34.89999999999999	9.399196693311466e-8
-34.8	9.378352450425658e-8
-34.7	9.357609355778643e-8
-34.599999999999994	9.33676769754966e-8
-34.5	9.31562856604745e-8
-34.39999999999999	9.293995853920343e-8
-34.3	9.271678247512659e-8
-34.2	9.248491188083355e-8
-34.099999999999994	9.224258781029017e-8
-34.	9.198815630988601e-8
-33.89999999999999	9.172008580787539e-8
-33.8	9.143698332633956e-8
-33.7	9.113760930823462e-8
-33.599999999999994	9.082089086451772e-8
-33.5	9.048593326267046e-8
-33.39999999999999	9.013202949806395e-8
-33.3	8.975866781315563e-8
-33.2	8.936553705618554e-8
-33.099999999999994	8.895252980026179e-8
-33.	8.851974317496973e-8
-32.89999999999999	8.806747739521496e-8
-32.8	8.759623200524085e-8
-32.7	8.710669988889318e-8
-32.599999999999994	8.659975912950242e-8
-32.5	8.60764628335209e-8
-32.39999999999999	8.553802706056065e-8
-32.3	8.498581702817196e-8
-32.2	8.442133178198601e-8
-32.099999999999994	8.384618754033759e-8
-32.	8.326209993680887e-8
-31.89999999999999	8.267086539413887e-8
-31.799999999999997	8.207434186849837e-8
-31.700000000000003	8.147442920432528e-8
-31.599999999999994	8.087304933689655e-8
-31.5	8.027212657286017e-8
-31.39999999999999	7.967356816845806e-8
-31.299999999999997	7.907924541160937e-8
-31.200000000000003	7.849097539789524e-8
-31.099999999999994	7.791050367241058e-8
-31.	7.733948789000749e-8
-30.89999999999999	7.677948262622631e-8
-30.799999999999997	7.623192545083691e-8
-30.700000000000003	7.569812435586409e-8
-30.599999999999994	7.517924661076943e-8
-30.5	7.467630909950117e-8
-30.39999999999999	7.419017017770119e-8
-30.299999999999997	7.372152307371591e-8
-30.200000000000003	7.327089084427806e-8
-30.099999999999994	7.283862288486501e-8
-30.	7.242489298566751e-8
-29.89999999999999	7.202969891668254e-8
-29.799999999999997	7.165286351942152e-8
-29.700000000000003	7.129403727776609e-8
-29.599999999999994	7.095270233630049e-8
-29.5	7.06281779305706e-8
-29.39999999999999	7.031962718984272e-8
-29.299999999999997	7.002606526863635e-8
-29.200000000000003	6.974636875831979e-8
-29.099999999999994	6.947928632403944e-8
-29.	6.922345050507716e-8
-28.89999999999999	6.897739060821972e-8
-28.799999999999997	6.873954661385359e-8
-28.700000000000003	6.850828400337965e-8
-28.599999999999994	6.82819094042788e-8
-28.5	6.805868693604981e-8
-28.39999999999999	6.783685512661608e-8
-28.299999999999997	6.761464425506814e-8
-28.200000000000003	6.739029396325053e-8
-28.099999999999994	6.71620709662407e-8
-28.	6.692828668071837e-8
-27.89999999999999	6.668731458114017e-8
-27.799999999999997	6.64376070869991e-8
-27.700000000000003	6.617771178075496e-8
-27.599999999999994	6.590628675563187e-8
-27.5	6.562211489572757e-8
-27.39999999999999	6.532411689796833e-8
-27.299999999999997	6.501136285645485e-8
-27.200000000000003	6.468308224469123e-8
-27.099999999999994	6.433867214986737e-8
-27.	6.397770363556773e-8
-26.89999999999999	6.359992613455228e-8
-26.799999999999997	6.320526980116246e-8
-26.700000000000003	6.27938457828016e-8
-26.599999999999994	6.23659444012098e-8
-26.5	6.192203126613203e-8
-26.39999999999999	6.146274137576826e-8
-26.299999999999997	6.098887128927168e-8
-26.200000000000003	6.050136948587065e-8
-26.099999999999994	6.000132505214593e-8
-26.	5.948995486304981e-8
-25.89999999999999	5.896858944280291e-8
-25.799999999999997	5.843865770844507e-8
-25.700000000000003	5.79016708112127e-8
-25.599999999999994	5.7359205298872584e-8
-25.5	5.68128858256079e-8
-25.39999999999999	5.626436763508746e-8
-25.299999999999997	5.571531903716545e-8
-25.200000000000003	5.5167404089565836e-8
-25.099999999999994	5.462226568333211e-8
-25.	5.408150921528536e-8
-24.89999999999999	5.3546687012805126e-8
-24.799999999999997	5.3019283656574996e-8
-24.700000000000003	5.2500702326133214e-8
-24.599999999999994	5.1992252271842255e-8
-24.5	5.149513749579314e-8
-24.39999999999999	5.101044670383796e-8
-24.299999999999997	5.053914457184288e-8
-24.200000000000003	5.008206435184319e-8
-24.099999999999994	4.963990182835313e-8
-24.	4.9213210621876866e-8
-23.89999999999999	4.880239882577182e-8
-23.799999999999997	4.840772695403602e-8
-23.700000000000003	4.8029307171208865e-8
-23.599999999999994	4.766710377118097e-8
-23.5	4.7320934868995264e-8
-23.39999999999999	4.6990475268350766e-8
-23.299999999999997	4.6675260467034243e-8
-23.19999999999999	4.6374691762512804e-8
-23.099999999999994	4.6088042419917995e-8
-23.	4.5814464864257255e-8
-22.89999999999999	4.555299885746202e-8
-22.799999999999997	4.5302580618526974e-8
-22.69999999999999	4.5062052841201245e-8
-22.599999999999994	4.4830175558344986e-8
-22.5	4.4605637795016035e-8
-22.39999999999999	4.4387069943708276e-8
-22.299999999999997	4.417305678499074e-8
-22.19999999999999	4.3962151065383736e-8
-22.099999999999994	4.3752887531958735e-8
-22.	4.354379731029001e-8
-21.89999999999999	4.333342249950543e-8
-21.799999999999997	4.312033084578786e-8
-21.69999999999999	4.290313034436683e-8
-21.599999999999994	4.2680483610325574e-8
-21.5	4.2451121851004694e-8
-21.39999999999999	4.2213858267898844e-8
-21.299999999999997	4.196760071414317e-8
-21.19999999999999	4.171136343532318e-8
-21.099999999999994	4.144427772665707e-8
-21.	4.116560134873606e-8
-20.89999999999999	4.087472655693549e-8
-20.799999999999997	4.057118661625323e-8
-20.69999999999999	4.025466069339997e-8
-20.599999999999994	3.9924977041099995e-8
-20.5	3.9582114415280494e-8
-20.39999999999999	3.92262016935414e-8
-20.299999999999997	3.8857515692340515e-8
-20.19999999999999	3.847647720999395e-8
-20.099999999999994	3.80836453521097e-8
-20.	3.767971022469903e-8
-19.89999999999999	3.7265484107188034e-8
-19.799999999999997	3.684189124219293e-8
-19.69999999999999	3.6409956400588925e-8
-19.599999999999994	3.5970792398562994e-8
-19.5	3.552558675753874e-8
-19.39999999999999	3.5075587707826365e-8
-19.299999999999997	3.462208974235165e-8
-19.19999999999999	3.416641892786644e-8
-19.099999999999994	3.3709918177699005e-8
-19.	3.3253932682611967e-8
-18.89999999999999	3.2799795685059714e-8
-18.799999999999997	3.2348814767520205e-8
-18.69999999999999	3.190225880818724e-8
-18.599999999999994	3.1461345737776775e-8
-18.5	3.102723121017249e-8
-18.39999999999999	3.0600998277834665e-8
-18.299999999999997	3.018364814098138e-8
-18.19999999999999	2.977609201819238e-8
-18.099999999999994	2.937914416589764e-8
-18.	2.8993516055686562e-8
-17.89999999999999	2.8619811702003324e-8
-17.799999999999997	2.8258524118844356e-8
-17.69999999999999	2.7910032872816832e-8
-17.599999999999994	2.7574602691398047e-8
-17.5	2.725238307945735e-8
-17.39999999999999	2.6943408893896454e-8
-17.299999999999997	2.664760182539409e-8
-17.19999999999999	2.636477273734562e-8
-17.099999999999994	2.6094624814763565e-8
-17.	2.5836757479654846e-8
-16.89999999999999	2.559067103372552e-8
-16.799999999999997	2.5355771993653823e-8
-16.69999999999999	2.513137908812033e-8
-16.599999999999994	2.4916729888826675e-8
-16.5	2.4710988049469674e-8
-16.39999999999999	2.451325112673668e-8
-16.299999999999997	2.4322558955625963e-8
-16.19999999999999	2.413790254764184e-8
-16.099999999999994	2.395823347466196e-8
-16.	2.3782473693616758e-8
-15.899999999999991	2.3609525757779284e-8
-15.799999999999997	2.343828334974764e-8
-15.699999999999989	2.3267642059526963e-8
-15.599999999999994	2.3096510318953867e-8
-15.5	2.2923820391611588e-8
-15.399999999999991	2.2748539305913436e-8
-15.299999999999997	2.2569679608774656e-8
-15.199999999999989	2.2386309808821258e-8
-15.099999999999994	2.2197564371917286e-8
-15.	2.200265312839379e-8
-14.899999999999991	2.180086995113187e-8
-14.799999999999997	2.1591600566838353e-8
-14.699999999999989	2.1374329369650266e-8
-14.599999999999994	2.114864511663176e-8
-14.5	2.091424539869509e-8
-14.399999999999991	2.0670939797771424e-8
-14.299999999999997	2.041865166131974e-8
-14.199999999999989	2.0157418448027735e-8
-14.099999999999994	1.988739062327582e-8
-14.	1.960882910894217e-8
-13.899999999999991	1.9322101318725728e-8
-13.799999999999997	1.902767583661449e-8
-13.699999999999989	1.8726115821672197e-8
-13.599999999999994	1.841807124622969e-8
-13.5	1.8104270096156588e-8
-13.399999999999991	1.7785508680536508e-8
-13.299999999999997	1.746264121324188e-8
-13.199999999999989	1.7136568840185028e-8
-13.099999999999994	1.680822829312085e-8
-13.	1.6478580353626988e-8
-12.899999999999991	1.6148598309276537e-8
-12.799999999999997	1.581925657817101e-8
-12.699999999999989	1.5491519668172957e-8
-12.599999999999994	1.516633162375486e-8
-12.5	1.4844606096863124e-8
-12.399999999999991	1.4527217159162682e-8
-12.299999999999997	1.421499095215068e-8
-12.199999999999989	1.3908698249593382e-8
-12.099999999999994	1.3609047984288488e-8
-12.	1.3316681768984291e-8
-11.899999999999991	1.303216942009266e-8
-11.799999999999997	1.275600547322303e-8
-11.699999999999989	1.2488606662093205e-8
-11.599999999999994	1.223031031747371e-8
-11.5	1.198137363082645e-8
-11.399999999999991	1.1741973718408908e-8
-11.299999999999997	1.1512208415906684e-8
-11.199999999999989	1.129209773107124e-8
-11.099999999999994	1.1081585882201965e-8
-11.	1.0880543853321475e-8
-10.899999999999991	1.068877240216441e-8
-10.799999999999997	1.0506005464150034e-8
-10.699999999999989	1.0331913903809623e-8
-10.599999999999994	1.016610957411882e-8
-10.5	1.0008149653256125e-8
-10.399999999999991	9.857541236915222e-9
-10.299999999999997	9.71374617190009e-9
-10.199999999999989	9.576186122871765e-9
-10.099999999999994	9.444247868401844e-9
-10.	9.317288824638646e-9
-9.899999999999991	9.194642794727393e-9
-9.799999999999997	9.07562593959047e-9
-9.699999999999989	8.959542960830517e-9
-9.599999999999994	8.84569347954943e-9
-9.5	8.733378586073984e-9
-9.399999999999991	8.621907525337172e-9
-9.299999999999997	8.510604471460355e-9
-9.199999999999989	8.398815333449469e-9
-9.099999999999994	8.285914522448026e-9
-9.	8.171311600264148e-9
-8.899999999999991	8.054457719507153e-9
-8.799999999999997	7.934851758173611e-9
-8.699999999999989	7.812046046413508e-9
-8.599999999999994	7.685651580891342e-9
-8.5	7.555342622954512e-9
-8.399999999999991	7.420860580923814e-9
-8.299999999999997	7.282017084309569e-9
-8.199999999999989	7.138696168567916e-9
-8.099999999999994	6.9908555029649e-9
-8.	6.838526610886839e-9
-7.8999999999999915	6.681814051104751e-9
-7.799999999999997	6.520893549522542e-9
-7.699999999999989	6.356009093204516e-9
-7.599999999999994	6.187469021306768e-9
-7.5	6.015641170209837e-9
-7.3999999999999915	5.8409471519473615e-9
-7.299999999999997	5.663855865231043e-9
-7.199999999999989	5.484876356324545e-9
-7.099999999999994	5.304550162119197e-9
-7.	5.123443279501836e-9
-6.8999999999999915	4.9421379130888864e-9
-6.799999999999997	4.7612241573550335e-9
-6.699999999999989	4.581291768974787e-9
-6.599999999999994	4.402922180831633e-9
-6.5	4.22668090077276e-9
-6.3999999999999915	4.0531104260901786e-9
-6.299999999999997	3.882723789295015e-9
-6.199999999999989	3.7159988325456843e-9
-6.099999999999994	3.553373287706153e-9
-6.	3.3952407171231244e-9
-5.8999999999999915	3.241947347555234e-9
-5.799999999999997	3.0937898069942495e-9
-5.699999999999989	2.951013752126619e-9
-5.599999999999994	2.8138133535827567e-9
-5.5	2.6823315875405977e-9
-5.3999999999999915	2.556661266237459e-9
-5.299999999999997	2.4368467269348806e-9
-5.199999999999989	2.3228860891976408e-9
-5.099999999999994	2.2147339841796247e-9
-5.	2.1123046570052707e-9
-4.8999999999999915	2.0154753442191336e-9
-4.799999999999997	1.9240898324300966e-9
-4.699999999999989	1.8379621113702634e-9
-4.599999999999994	1.7568800441853767e-9
-4.5	1.6806089893464306e-9
-4.3999999999999915	1.608895321537902e-9
-4.299999999999997	1.5414698126072322e-9
-4.199999999999989	1.4780508475150561e-9
-4.099999999999994	1.4183474635797854e-9
-4.	1.3620622135747014e-9
-3.8999999999999915	1.3088938638872588e-9
-3.799999999999997	1.2585399475454686e-9
-3.6999999999999886	1.2106991981153617e-9
-3.5999999999999943	1.165073894050538e-9
-3.5	1.121372143924752e-9
-3.3999999999999915	1.0793101411270738e-9
-3.299999999999997	1.0386144121911772e-9
-3.1999999999999886	9.990240762334336e-10
-3.0999999999999943	9.602931243589993e-10
-3.	9.221927178226267e-10
-2.8999999999999915	8.845134927330548e-10
-2.799999999999997	8.470678477450701e-10
-2.6999999999999886	8.096921800930489e-10
-2.5999999999999943	7.722490250823975e-10
-2.5	7.34629045339445e-10
-2.3999999999999915	6.967528092428635e-10
-2.299999999999997	6.585722934596432e-10
-2.1999999999999886	6.200720427308974e-10
-2.0999999999999943	5.812699212312532e-10
-2.	5.422173940699684e-10
-1.8999999999999915	5.029992847963707e-10
-1.7999999999999972	4.6373296496751505e-10
-1.6999999999999886	4.245669446602434e-10
-1.5999999999999943	3.856788478728838e-10
-1.5	3.4727277357160465e-10
-1.3999999999999915	3.095760611171891e-10
-1.2999999999999972	2.7283549732048755e-10
-1.1999999999999886	2.373130207428376e-10
-1.0999999999999943	2.0328099639310283e-10
-1.	1.7101715000145288e-10
-0.8999999999999915	1.4079926494098452e-10
-0.7999999999999972	1.1289975605530608e-10
-0.6999999999999886	8.758024265793004e-11
-0.5999999999999943	6.508624743015027e-11
-0.5	4.564214861376078e-11
-0.3999999999999915	2.944650966500549e-11
-0.29999999999999716	1.666790343601645e-11
-0.19999999999998863	7.44133715058735e-12
-0.09999999999999432	1.8653702469527574e-12
0.	0.
0.10000000000000853	1.8653702469532873e-12
0.20000000000000284	7.441337150588405e-12
0.30000000000001137	1.6667903436018013e-11
0.4000000000000057	2.9446509665007556e-11
0.5	4.564214861376078e-11
0.6000000000000085	6.508624743015327e-11
0.7000000000000028	8.758024265793346e-11
0.8000000000000114	1.1289975605530983e-10
0.9000000000000057	1.4079926494098865e-10
1.	1.7101715000145288e-10
1.1000000000000085	2.0328099639310758e-10
1.2000000000000028	2.3731302074284256e-10
1.3000000000000114	2.7283549732049277e-10
1.4000000000000057	3.095760611171944e-10
1.5	3.4727277357160465e-10
1.6000000000000085	3.856788478728892e-10
1.7000000000000028	4.2456694466024906e-10
1.8000000000000114	4.637329649675206e-10
1.9000000000000057	5.029992847963765e-10
2.	5.422173940699684e-10
2.1000000000000085	5.81269921231259e-10
2.200000000000003	6.200720427309029e-10
2.3000000000000114	6.585722934596485e-10
2.4000000000000057	6.967528092428687e-10
2.5	7.34629045339445e-10
2.6000000000000085	7.722490250824032e-10
2.700000000000003	8.096921800930541e-10
2.8000000000000114	8.470678477450759e-10
2.9000000000000057	8.845134927330606e-10
3.	9.221927178226267e-10
3.1000000000000085	9.602931243590045e-10
3.200000000000003	9.990240762334392e-10
3.3000000000000114	1.0386144121911822e-9
3.4000000000000057	1.07931014112708e-9
3.5	1.121372143924752e-9
3.6000000000000085	1.1650738940505446e-9
3.700000000000003	1.2106991981153694e-9
3.8000000000000114	1.2585399475454762e-9
3.9000000000000057	1.308893863887266e-9
4.	1.3620622135747014e-9
4.1000000000000085	1.4183474635797933e-9
4.200000000000003	1.478050847515065e-9
4.300000000000011	1.5414698126072425e-9
4.400000000000006	1.6088953215379121e-9
4.5	1.6806089893464306e-9
4.6000000000000085	1.756880044185381e-9
4.700000000000003	1.8379621113702756e-9
4.800000000000011	1.924089832430109e-9
4.900000000000006	2.0154753442191477e-9
5.	2.1123046570052707e-9
5.1000000000000085	2.21473398417964e-9
5.200000000000003	2.3228860891976565e-9
5.300000000000011	2.4368467269348963e-9
5.400000000000006	2.5566612662374766e-9
5.5	2.6823315875405977e-9
5.6000000000000085	2.8138133535827774e-9
5.700000000000003	2.9510137521266397e-9
5.800000000000011	3.0937898069942698e-9
5.900000000000006	3.2419473475552556e-9
6.	3.3952407171231244e-9
6.1000000000000085	3.553373287706177e-9
6.200000000000003	3.715998832545706e-9
6.300000000000011	3.882723789295041e-9
6.400000000000006	4.053110426090205e-9
6.5	4.22668090077276e-9
6.6000000000000085	4.402922180831655e-9
6.700000000000003	4.581291768974814e-9
6.800000000000011	4.761224157355061e-9
6.900000000000006	4.942137913088912e-9
7.	5.123443279501836e-9
7.1000000000000085	5.304550162119223e-9
7.200000000000003	5.48487635632457e-9
7.300000000000011	5.6638558652310675e-9
7.400000000000006	5.84094715194739e-9
7.5	6.015641170209837e-9
7.6000000000000085	6.187469021306769e-9
7.700000000000003	6.3560090932045404e-9
7.800000000000011	6.520893549522565e-9
7.900000000000006	6.681814051104772e-9
8.	6.838526610886839e-9
8.100000000000009	6.99085550296492e-9
8.200000000000003	7.138696168567937e-9
8.300000000000011	7.28201708430959e-9
8.400000000000006	7.420860580923833e-9
8.5	7.555342622954512e-9
8.600000000000009	7.685651580891362e-9
8.700000000000003	7.812046046413527e-9
8.800000000000011	7.934851758173628e-9
8.900000000000006	8.054457719507168e-9
9.	8.171311600264148e-9
9.100000000000009	8.28591452244804e-9
9.200000000000003	8.398815333449482e-9
9.300000000000011	8.510604471460372e-9
9.400000000000006	8.621907525337187e-9
9.5	8.733378586073984e-9
9.600000000000009	8.845693479549448e-9
9.700000000000003	8.959542960830535e-9
9.800000000000011	9.075625939590488e-9
9.900000000000006	9.194642794727418e-9
10.	9.317288824638646e-9
10.100000000000009	9.444247868401862e-9
10.200000000000003	9.576186122871781e-9
10.300000000000011	9.713746171900112e-9
10.400000000000006	9.857541236915238e-9
10.5	1.0008149653256125e-8
10.600000000000009	1.0166109574118844e-8
10.700000000000003	1.0331913903809648e-8
10.800000000000011	1.050600546415006e-8
10.900000000000006	1.068877240216444e-8
11.	1.0880543853321475e-8
11.100000000000009	1.1081585882201993e-8
11.200000000000003	1.1292097731071274e-8
11.300000000000011	1.151220841590672e-8
11.400000000000006	1.1741973718408936e-8
11.5	1.198137363082645e-8
11.600000000000009	1.2230310317473744e-8
11.700000000000003	1.2488606662093243e-8
11.800000000000011	1.2756005473223072e-8
11.900000000000006	1.3032169420092693e-8
12.	1.3316681768984291e-8
12.100000000000009	1.3609047984288536e-8
12.200000000000003	1.3908698249593429e-8
12.300000000000011	1.4214990952150719e-8
12.400000000000006	1.4527217159162722e-8
12.5	1.4844606096863124e-8
12.600000000000009	1.5166331623754908e-8
12.700000000000003	1.5491519668173003e-8
12.800000000000011	1.5819256578171064e-8
12.900000000000006	1.614859830927657e-8
13.	1.6478580353626988e-8
13.100000000000009	1.6808228293120897e-8
13.200000000000003	1.713656884018507e-8
13.300000000000011	1.746264121324193e-8
13.400000000000006	1.778550868053655e-8
13.5	1.8104270096156588e-8
13.600000000000009	1.841807124622974e-8
13.700000000000003	1.872611582167224e-8
13.800000000000011	1.902767583661454e-8
13.900000000000006	1.9322101318725764e-8
14.	1.960882910894217e-8
14.100000000000009	1.9887390623275857e-8
14.200000000000003	2.0157418448027765e-8
14.300000000000011	2.0418651661319776e-8
14.400000000000006	2.0670939797771454e-8
14.5	2.091424539869509e-8
14.600000000000009	2.114864511663181e-8
14.700000000000003	2.1374329369650302e-8
14.800000000000011	2.1591600566838393e-8
14.900000000000006	2.180086995113191e-8
15.	2.200265312839379e-8
15.100000000000009	2.219756437191732e-8
15.200000000000003	2.2386309808821285e-8
15.300000000000011	2.25696796087746e-8
15.400000000000006	2.2748539305913462e-8
15.5	2.2923820391611588e-8
15.600000000000009	2.30965103189539e-8
15.700000000000003	2.3267642059527003e-8
15.800000000000011	2.3438283349747665e-8
15.900000000000006	2.3609525757779317e-8
16.	2.3782473693616758e-8
16.10000000000001	2.3958233474661994e-8
16.200000000000003	2.4137902547641862e-8
16.30000000000001	2.432255895562601e-8
16.400000000000006	2.4513251126736696e-8
16.5	2.4710988049469674e-8
16.60000000000001	2.491672988882671e-8
16.700000000000003	2.5131379088120355e-8
16.80000000000001	2.5355771993653856e-8
16.900000000000006	2.559067103372556e-8
17.	2.5836757479654846e-8
17.10000000000001	2.6094624814763608e-8
17.200000000000003	2.6364772737345673e-8
17.30000000000001	2.6647601825394127e-8
17.400000000000006	2.6943408893896507e-8
17.5	2.725238307945735e-8
17.60000000000001	2.7574602691398084e-8
17.700000000000003	2.7910032872816885e-8
17.80000000000001	2.8258524118844403e-8
17.900000000000006	2.8619811702003377e-8
18.	2.8993516055686562e-8
18.10000000000001	2.9379144165897687e-8
18.200000000000003	2.9776092018192446e-8
18.30000000000001	3.0183648140981435e-8
18.400000000000006	3.060099827783474e-8
18.5	3.102723121017249e-8
18.60000000000001	3.146134573777685e-8
18.700000000000003	3.19022588081873e-8
18.80000000000001	3.234881476752027e-8
18.900000000000006	3.279979568505978e-8
19.	3.3253932682611967e-8
19.10000000000001	3.370991817769905e-8
19.200000000000003	3.416641892786651e-8
19.30000000000001	3.462208974235172e-8
19.400000000000006	3.5075587707826305e-8
19.5	3.552558675753874e-8
19.60000000000001	3.597079239856305e-8
19.700000000000003	3.6409956400588985e-8
19.80000000000001	3.684189124219299e-8
19.900000000000006	3.726548410718809e-8
20.	3.767971022469903e-8
20.10000000000001	3.808364535210976e-8
20.200000000000003	3.8476477209994e-8
20.30000000000001	3.885751569234059e-8
20.400000000000006	3.922620169354145e-8
20.5	3.9582114415280494e-8
20.60000000000001	3.992497704110007e-8
20.700000000000003	4.0254660693400013e-8
20.80000000000001	4.0571186616253275e-8
20.900000000000006	4.087472655693554e-8
21.	4.116560134873606e-8
21.10000000000001	4.144427772665711e-8
21.200000000000003	4.17113634353232e-8
21.30000000000001	4.196760071414321e-8
21.400000000000006	4.221385826789889e-8
21.5	4.2451121851004694e-8
21.60000000000001	4.268048361032562e-8
21.700000000000003	4.2903130344366875e-8
21.80000000000001	4.312033084578792e-8
21.900000000000006	4.333342249950545e-8
22.	4.354379731029001e-8
22.10000000000001	4.375288753195876e-8
22.200000000000003	4.3962151065383776e-8
22.30000000000001	4.4173056784990774e-8
22.400000000000006	4.438706994370831e-8
22.5	4.4605637795016035e-8
22.60000000000001	4.483017555834505e-8
22.700000000000003	4.506205284120129e-8
22.80000000000001	4.530258061852683e-8
22.900000000000006	4.5552998857462084e-8
23.	4.5814464864257255e-8
23.10000000000001	4.608804241991803e-8
23.200000000000003	4.637469176251285e-8
23.30000000000001	4.667526046703429e-8
23.400000000000006	4.6990475268350806e-8
23.5	4.7320934868995264e-8
23.60000000000001	4.766710377118103e-8
23.700000000000003	4.8029307171208865e-8
23.80000000000001	4.840772695403607e-8
23.900000000000006	4.8802398825771875e-8
24.	4.9213210621876866e-8
24.10000000000001	4.963990182835321e-8
24.200000000000003	5.008206435184319e-8
24.30000000000001	5.053914457184294e-8
24.400000000000006	5.101044670383803e-8
24.5	5.149513749579314e-8
24.60000000000001	5.199225227184232e-8
24.700000000000003	5.2500702326133214e-8
24.80000000000001	5.3019283656575055e-8
24.900000000000006	5.3546687012805225e-8
25.	5.408150921528536e-8
25.10000000000001	5.462226568333218e-8
25.200000000000003	5.5167404089565836e-8
25.30000000000001	5.571531903716555e-8
25.400000000000006	5.626436763508753e-8
25.5	5.68128858256079e-8
25.60000000000001	5.7359205298872684e-8
25.700000000000003	5.79016708112127e-8
25.80000000000001	5.843865770844515e-8
25.900000000000006	5.896858944280299e-8
26.	5.948995486304981e-8
26.10000000000001	6.000132505214598e-8
26.200000000000003	6.050136948587065e-8
26.30000000000001	6.098887128927176e-8
26.400000000000006	6.146274137576833e-8
26.5	6.192203126613203e-8
26.60000000000001	6.236594440120986e-8
26.700000000000003	6.27938457828016e-8
26.80000000000001	6.320526980116255e-8
26.900000000000006	6.359992613455233e-8
27.	6.397770363556773e-8
27.10000000000001	6.43386721498674e-8
27.200000000000003	6.468308224469123e-8
27.30000000000001	6.501136285645485e-8
27.400000000000006	6.532411689796835e-8
27.5	6.562211489572757e-8
27.60000000000001	6.59062867556319e-8
27.700000000000003	6.617771178075496e-8
27.80000000000001	6.643760708699916e-8
27.900000000000006	6.66873145811402e-8
28.	6.692828668071837e-8
28.099999999999994	6.71620709662407e-8
28.200000000000017	6.739029396325054e-8
28.30000000000001	6.761464425506791e-8
28.400000000000006	6.78368551266161e-8
28.5	6.805868693604981e-8
28.599999999999994	6.82819094042788e-8
28.700000000000017	6.85082840033797e-8
28.80000000000001	6.873954661385362e-8
28.900000000000006	6.897739060821973e-8
29.	6.922345050507716e-8
29.099999999999994	6.947928632403944e-8
29.200000000000017	6.974636875831991e-8
29.30000000000001	7.002606526863641e-8
29.400000000000006	7.03196271898425e-8
29.5	7.06281779305706e-8
29.599999999999994	7.095270233630049e-8
29.700000000000017	7.129403727776616e-8
29.80000000000001	7.16528635194216e-8
29.900000000000006	7.202969891668262e-8
30.	7.242489298566751e-8
30.099999999999994	7.283862288486501e-8
30.200000000000017	7.327089084427816e-8
30.30000000000001	7.372152307371601e-8
30.400000000000006	7.419017017770126e-8
30.5	7.467630909950117e-8
30.599999999999994	7.517924661076943e-8
30.700000000000017	7.569812435586417e-8
30.80000000000001	7.6231925450837e-8
30.900000000000006	7.677948262622639e-8
31.	7.733948789000749e-8
31.099999999999994	7.791050367241058e-8
31.200000000000017	7.849097539789533e-8
31.30000000000001	7.907924541160945e-8
31.400000000000006	7.967356816845821e-8
31.5	8.027212657286017e-8
31.599999999999994	8.087304933689655e-8
31.700000000000017	8.147442920432538e-8
31.80000000000001	8.207434186849851e-8
31.900000000000006	8.267086539413899e-8
32.	8.326209993680887e-8
32.099999999999994	8.384618754033759e-8
32.20000000000002	8.442133178198613e-8
32.30000000000001	8.498581702817208e-8
32.400000000000006	8.553802706056074e-8
32.5	8.60764628335209e-8
32.599999999999994	8.659975912950242e-8
32.70000000000002	8.710669988889295e-8
32.80000000000001	8.759623200524094e-8
32.900000000000006	8.806747739521508e-8
33.	8.851974317496973e-8
33.099999999999994	8.895252980026179e-8
33.20000000000002	8.93655370561856e-8
33.30000000000001	8.975866781315572e-8
33.400000000000006	9.0132029498064e-8
33.5	9.048593326267046e-8
33.599999999999994	9.082089086451772e-8
33.70000000000002	9.113760930823466e-8
33.80000000000001	9.143698332633962e-8
33.900000000000006	9.172008580787548e-8
34.	9.198815630988601e-8
34.099999999999994	9.224258781029017e-8
34.20000000000002	9.248491188083362e-8
34.30000000000001	9.271678247512659e-8
34.400000000000006	9.293995853920348e-8
34.5	9.31562856604745e-8
34.599999999999994	9.33676769754966e-8
34.70000000000002	9.357609355778645e-8
34.80000000000001	9.37835245042566e-8
34.900000000000006	9.399196693311472e-8
35.	9.420340609763089e-8
35.099999999999994	9.44197958095559e-8
35.20000000000002	9.464303935362653e-8
35.30000000000001	9.487497106105686e-8
35.400000000000006	9.511733869565024e-8
35.5	9.53717867916584e-8
35.599999999999994	9.563984106815614e-8
35.70000000000002	9.592289403083739e-8
35.80000000000001	9.622219185905897e-8
35.900000000000006	9.65388226638e-8
36.	9.687370619114121e-8
36.099999999999994	9.722758503583677e-8
36.20000000000002	9.760101742051628e-8
36.30000000000001	9.799437158787854e-8
36.400000000000006	9.840782184568541e-8
36.5	9.884134629716158e-8
36.599999999999994	9.929472628232479e-8
36.70000000000002	9.976754754839041e-8
36.80000000000001	1.002592031595004e-7
36.900000000000006	1.0076889814727126e-7
37.	1.0129565589378672e-7
37.099999999999994	1.0183832622752272e-7
37.20000000000002	1.0239559520006006e-7
37.30000000000001	1.0296599649737671e-7
37.400000000000006	1.035479244239428e-7
37.5	1.0413964838092932e-7
37.599999999999994	1.0473932874183894e-7
37.70000000000002	1.0534503400996123e-7
37.80000000000001	1.0595475912276366e-7
37.900000000000006	1.0656644474895167e-7
38.	1.0717799740508423e-7
38.099999999999994	1.0778731020075885e-7
38.20000000000002	1.0839228400509282e-7
38.30000000000001	1.0899084881301918e-7
38.400000000000006	1.095809850783641e-7
38.5	1.1016074477220315e-7
38.599999999999994	1.1072827192007161e-7
38.70000000000002	1.1128182237051953e-7
38.80000000000001	1.1181978255054618e-7
38.900000000000006	1.1234068697072588e-7
39.	1.1284323425437673e-7
39.099999999999994	1.1332630148084395e-7
39.20000000000002	1.1378895665266185e-7
39.30000000000001	1.1423046911968658e-7
39.400000000000006	1.1465031781984087e-7
39.5	1.1504819722537268e-7
39.599999999999994	1.1542402091488323e-7
39.70000000000002	1.1577792272421595e-7
39.80000000000001	1.1611025546287645e-7
39.900000000000006	1.1642158721630271e-7
40.	1.1671269528732563e-7
40.099999999999994	1.1698455786182906e-7
40.20000000000002	1.1723834351336987e-7
40.30000000000001	1.174753986887348e-7
40.400000000000006	1.1769723334063354e-7
40.5	1.1790550489456576e-7
40.599999999999994	1.1810200075403991e-7
40.70000000000002	1.1828861956163767e-7
40.80000000000001	1.1846735144278544e-7
40.900000000000006	1.1864025746458443e-7
41.	1.1880944854382194e-7
41.099999999999994	1.1897706403653356e-7
41.20000000000002	1.191452502365633e-7
41.30000000000001	1.1931613900284869e-7
41.400000000000006	1.1949182672504644e-7
41.5	1.1967435382512092e-7
41.599999999999994	1.1986568497904868e-7
41.70000000000002	1.2006769022837668e-7
41.80000000000001	1.2028212713637252e-7
41.900000000000006	1.205106241284e-7
42.	1.2075466514119558e-7
42.099999999999994	1.2101557569125308e-7
42.20000000000002	1.2129451045871948e-7
42.30000000000001	1.2159244247016026e-7
42.400000000000006	1.2191015395138493e-7
42.5	1.222482289101213e-7
42.599999999999994	1.226070474976436e-7
42.70000000000002	1.2298678218834608e-7
42.80000000000001	1.2338739580645318e-7
42.900000000000006	1.2380864141940634e-7
43.	1.2425006410765062e-7
43.099999999999994	1.247110046103527e-7
43.20000000000002	1.2519060483576327e-7
43.30000000000001	1.2568781521328043e-7
43.400000000000006	1.2620140385162097e-7
43.5	1.2672996745379045e-7
43.599999999999994	1.2727194392466477e-7
43.70000000000002	1.278256265910842e-7
43.80000000000001	1.283891799374497e-7
43.900000000000006	1.2896065674217335e-7
44.	1.2953801648219813e-7
44.099999999999994	1.3011914485453572e-7
44.20000000000002	1.3070187424576422e-7
44.30000000000001	1.3128400496314667e-7
44.400000000000006	1.3186332702492033e-7
44.5	1.324376422929083e-7
44.599999999999994	1.3300478671834938e-7
44.70000000000002	1.3356265246225626e-7
44.80000000000001	1.341092096450426e-7
44.900000000000006	1.346425274770723e-7
45.	1.3516079452235486e-7
45.099999999999994	1.3566233785215272e-7
45.20000000000002	1.361456408538086e-7
45.30000000000001	1.366093594727e-7
45.400000000000006	1.3705233668174657e-7
45.5	1.3747361499314553e-7
45.599999999999994	1.378724468506786e-7
45.70000000000002	1.3824830276760587e-7
45.80000000000001	1.386008771043482e-7
45.900000000000006	1.389300914113025e-7
46.	1.3923609529463852e-7
46.099999999999994	1.395192647960933e-7
46.20000000000002	1.3978019831099082e-7
46.30000000000001	1.4001971010130746e-7
46.400000000000006	1.4023882149188834e-7
46.5	1.4043874986737478e-7
46.599999999999994	1.4062089561441098e-7
46.70000000000002	1.4078682717789313e-7
46.80000000000001	1.4093826442090408e-7
46.900000000000006	1.4107706049538298e-7
47.	1.4120518244425306e-7
47.099999999999994	1.4132469076561113e-7
47.20000000000002	1.414377181756753e-7
47.30000000000001	1.4154644780968033e-7
47.400000000000006	1.4165309109886578e-7
47.5	1.4175986555756156e-7
47.599999999999994	1.4186897270734286e-7
47.70000000000002	1.4198257635577192e-7
47.80000000000001	1.4210278143576127e-7
47.900000000000006	1.4223161359848164e-7
48.	1.4237099973848924e-7
48.099999999999994	1.425227496147122e-7
48.20000000000002	1.426885387154975e-7
48.30000000000001	1.4286989250045985e-7
48.400000000000006	1.4306817213656835e-7
48.5	1.4328456183106563e-7
48.599999999999994	1.4352005784949458e-7
48.70000000000002	1.437754592934445e-7
48.80000000000001	1.440513606995824e-7
48.900000000000006	1.4434814650908577e-7
49.	1.4466598744461504e-7
49.099999999999994	1.4500483882031037e-7
49.20000000000002	1.4536444079880743e-7
49.30000000000001	1.4574432059770804e-7
49.400000000000006	1.4614379663616578e-7
49.5	1.465619846000193e-7
49.599999999999994	1.469978053911156e-7
49.70000000000002	1.4744999491293957e-7
49.80000000000001	1.479171156303993e-7
49.900000000000006	1.483975698265067e-7
50.	1.488896144629098e-7
50.099999999999994	1.493913775347657e-7
50.20000000000002	1.499008757935865e-7
50.30000000000001	1.5041603369462705e-7
50.400000000000006	1.509347034084743e-7
50.5	1.5145468572002935e-7
50.599999999999994	1.5197375162255715e-7
50.70000000000002	1.5248966440020455e-7
50.80000000000001	1.5300020197991132e-7
50.900000000000006	1.5350317932329274e-7
51.	1.5399647062132245e-7
51.099999999999994	1.544780310498484e-7
51.20000000000002	1.549459178424027e-7
51.30000000000001	1.553983104387295e-7
51.400000000000006	1.5583352947308278e-7
51.5	1.5625005437574024e-7
51.599999999999994	1.5664653937428076e-7
51.70000000000002	1.5702182769798262e-7
51.80000000000001	1.573749638088566e-7
51.900000000000006	1.5770520350621017e-7
52.	1.5801202177769882e-7
52.099999999999994	1.582951182982484e-7
52.20000000000002	1.585544205083809e-7
52.30000000000001	1.5879008423489046e-7
52.400000000000006	1.590024918487998e-7
52.5	1.5919224798752991e-7
52.599999999999994	1.5936017289960273e-7
52.70000000000002	1.5950729350036587e-7
52.80000000000001	1.5963483225564858e-7
52.900000000000006	1.5974419403641868e-7
53.	1.5983695111096138e-7
53.099999999999994	1.5991482646152982e-7
53.20000000000002	1.599796756294877e-7
53.30000000000001	1.6003346730656218e-7
53.400000000000006	1.6007826289981203e-7
53.5	1.601161953043307e-7
53.60000000000002	1.601494471205994e-7
53.70000000000002	1.6018022855299663e-7
53.80000000000001	1.60210755222465e-7
53.900000000000006	1.6024322612002728e-7
54.	1.6027980191912572e-7
54.10000000000002	1.603225838539333e-7
54.20000000000002	1.6037359335829362e-7
54.30000000000001	1.6043475264617647e-7
54.400000000000006	1.605078663998125e-7
54.5	1.6059460471641905e-7
54.60000000000002	1.6069648744888722e-7
54.70000000000002	1.608148700602851e-7
54.80000000000001	1.609509310967087e-7
54.900000000000006	1.6110566136809604e-7
55.	1.6127985491208137e-7
55.10000000000002	1.6147410180203589e-7
55.20000000000002	1.616887828468611e-7
55.30000000000001	1.619240662170402e-7
55.400000000000006	1.6217990601860668e-7
55.5	1.6245604282410803e-7
55.60000000000002	1.6275200615701563e-7
55.70000000000002	1.6306711891333717e-7
55.80000000000001	1.6340050369123338e-7
55.900000000000006	1.6375109098607929e-7
56.	1.6411762919462865e-7
56.10000000000002	1.6449869635761342e-7
56.20000000000002	1.648927135552998e-7
56.30000000000001	1.6529795985524473e-7
56.400000000000006	1.6571258869591193e-7
56.5	1.6613464557400144e-7
56.60000000000002	1.6656208688766843e-7
56.70000000000002	1.6699279977241237e-7
56.80000000000001	1.6742462275167076e-7
56.900000000000006	1.6785536701045747e-7
57.	1.6828283808797471e-7
57.10000000000002	1.6870485777452437e-7
57.20000000000002	1.6911928598951037e-7
57.30000000000001	1.6952404241126626e-7
57.400000000000006	1.6991712762612764e-7
57.5	1.702966435639417e-7
57.60000000000002	1.70660812990132e-7
57.70000000000002	1.7100799783084308e-7
57.80000000000001	1.713367161174307e-7
57.900000000000006	1.7164565734980097e-7
58.	1.719336960945581e-7
58.10000000000002	1.7219990365357341e-7
58.20000000000002	1.7244355766098424e-7
58.30000000000001	1.726641494915672e-7
58.400000000000006	1.7286138939040994e-7
58.5	1.7303520926237426e-7
58.60000000000002	1.7318576308946104e-7
58.70000000000002	1.7331342497439477e-7
58.80000000000001	1.7341878483883392e-7
58.900000000000006	1.7350264183419617e-7
59.	1.735659955514994e-7
59.10000000000002	1.7361003514340194e-7
59.20000000000002	1.7363612649635804e-7
59.30000000000001	1.7364579761301357e-7
59.400000000000006	1.7364072238437308e-7
59.5	1.7362270294762546e-7
59.60000000000002	1.7359365083859196e-7
59.70000000000002	1.7355556715753972e-7
59.80000000000001	1.7351052197349675e-7
59.900000000000006	1.734606331953929e-7
60.	1.7340804513829961e-7
60.10000000000002	1.7335490701017868e-7
60.20000000000002	1.7330335153893342e-7
60.30000000000001	1.7325547395158915e-7
60.400000000000006	1.732133115074785e-7
60.5	1.7317882377554827e-7
60.60000000000002	1.7315387383294272e-7
60.70000000000002	1.7314021054792446e-7
60.80000000000001	1.7313945209550283e-7
60.900000000000006	1.7315307083900994e-7
61.	1.7318237969559713e-7
61.10000000000002	1.7322852008840925e-7
61.20000000000002	1.7329245157320774e-7
61.30000000000001	1.7337494321250477e-7
61.400000000000006	1.7347656675598646e-7
61.5	1.7359769167204333e-7
61.60000000000002	1.7373848206167185e-7
61.70000000000002	1.7389889547269018e-7
61.80000000000001	1.7407868361913224e-7
61.900000000000006	1.7427739499768236e-7
62.	1.7449437937998843e-7
62.10000000000002	1.7472879414656147e-7
62.20000000000002	1.749796124146564e-7
62.30000000000001	1.7524563289892406e-7
62.400000000000006	1.7552549142974663e-7
62.5	1.7581767404004078e-7
62.60000000000002	1.761205315169183e-7
62.70000000000002	1.7643229530015204e-7
62.80000000000001	1.7675109459494622e-7
62.900000000000006	1.7707497455232403e-7
63.	1.7740191535674865e-7
63.10000000000002	1.7772985204761753e-7
63.20000000000002	1.7805669488937657e-7
63.30000000000001	1.783803500944475e-7
63.400000000000006	1.786987406943121e-7
63.5	1.7900982734720896e-7
63.60000000000002	1.793116288663506e-7
63.70000000000002	1.7960224225050756e-7
63.80000000000001	1.798798619995762e-7
63.900000000000006	1.8014279850140172e-7
64.	1.8038949528285107e-7
64.10000000000002	1.806185449279461e-7
64.20000000000002	1.808287034786988e-7
64.30000000000001	1.810189031500957e-7
64.4	1.8118826320920572e-7
64.5	1.8133609888948596e-7
64.60000000000002	1.8146192823455596e-7
64.70000000000002	1.8156547679082498e-7
64.80000000000001	1.8164668009476855e-7
64.9	1.8170568392806535e-7
65.	1.8174284234160995e-7
65.10000000000002	1.8175871347720055e-7
65.20000000000002	1.81754053242916e-7
65.30000000000001	1.8172980692437996e-7
65.4	1.8168709883883263e-7
65.5	1.816272201617414e-7
65.60000000000002	1.8155161507622883e-7
65.70000000000002	1.8146186541365733e-7
65.80000000000001	1.81359673968875e-7
65.9	1.8124684668598433e-7
66.	1.811252739196779e-7
66.10000000000002	1.809969109834337e-7
66.20000000000002	1.8086375819900718e-7
66.30000000000001	1.8072784066200872e-7
66.4	1.8059118793589535e-7
66.5	1.804558138818427e-7
66.60000000000002	1.8032369682479582e-7
66.70000000000002	1.801967602469202e-7
66.80000000000001	1.8007685418894142e-7
66.9	1.7996573752779352e-7
67.	1.7986506128588965e-7
67.10000000000002	1.7977635311348724e-7
67.20000000000002	1.7970100307127572e-7
67.30000000000001	1.7964025082574425e-7
67.4	1.7959517435522813e-7
67.5	1.7956668024997124e-7
67.60000000000002	1.7955549567522435e-7
67.70000000000002	1.795621620522824e-7
67.80000000000001	1.7958703049861193e-7
67.9	1.7963025905473886e-7
68.	1.796918117123606e-7
68.10000000000002	1.7977145924512596e-7
68.20000000000002	1.7986878183068392e-7
68.30000000000001	1.7998317343980433e-7
68.4	1.8011384795556015e-7
68.5	1.8025984697272557e-7
68.60000000000002	1.8042004921455828e-7
68.70000000000002	1.8059318149109065e-7
68.80000000000001	1.8077783110987847e-7
68.9	1.809724596369708e-7
69.	1.8117541789273494e-7
69.10000000000002	1.8138496205424778e-7
69.20000000000002	1.8159927072338761e-7
69.30000000000001	1.818164628077783e-7
69.4	1.8203461605055051e-7
69.5	1.822517860347265e-7
69.60000000000002	1.8246602547924372e-7
69.70000000000002	1.8267540363636637e-7
69.80000000000001	1.8287802559486448e-7
69.9	1.8307205128999778e-7
70.	1.8325571402037244e-7
70.10000000000002	1.8342733827315685e-7
70.20000000000002	1.8358535666326966e-7
70.30000000000001	1.8372832579888982e-7
70.4	1.8385494089512461e-7
70.5	1.8396404896985583e-7
70.60000000000002	1.8405466047049128e-7
70.70000000000002	1.8412595919749762e-7
70.80000000000001	1.841773104099243e-7
70.9	1.8420826701933003e-7
71.	1.8421857380132988e-7
71.10000000000002	1.842081695779482e-7
71.20000000000002	1.841771873487662e-7
71.30000000000001	1.841259523739388e-7
71.4	1.840549782372734e-7
71.5	1.8396496094207738e-7
71.60000000000002	1.8385677111613303e-7
71.70000000000002	1.8373144442444854e-7
71.80000000000001	1.8359017030905058e-7
71.9	1.8343427919370884e-7
72.	1.8326522830780968e-7
72.10000000000002	1.830845862974726e-7
72.20000000000002	1.8289401680323965e-7
72.30000000000001	1.826952611921813e-7
72.4	1.8249012063806576e-7
72.5	1.8228043774631833e-7
72.60000000000002	1.820680779209902e-7
72.70000000000002	1.8185491066896852e-7
72.80000000000001	1.8164279103240893e-7
72.9	1.8143354133406655e-7
73.	1.812289334120631e-7
73.10000000000002	1.810306715109749e-7
73.20000000000002	1.8084037598517228e-7
73.30000000000001	1.8065956795835885e-7
73.4	1.80489655070558e-7
73.5	1.8033191843051505e-7
73.60000000000002	1.8018750087792788e-7
73.70000000000002	1.8005739664619097e-7
73.80000000000001	1.7994244250265868e-7
73.9	1.7984331042980812e-7
74.	1.7976050189733988e-7
74.10000000000002	1.7969434376204658e-7
74.20000000000002	1.7964498581943404e-7
74.30000000000001	1.796124000183554e-7
74.4	1.7959638133754535e-7
74.5	1.7959655031059216e-7
74.60000000000002	1.7961235717379097e-7
74.70000000000002	1.7964308759920084e-7
74.80000000000001	1.796878699632385e-7
74.9	1.7974568408909529e-7
75.	1.798153713892975e-7
75.10000000000002	1.7989564632277006e-7
75.20000000000002	1.7998510906895227e-7
75.30000000000001	1.800822593098024e-7
75.4	1.8018551099924042e-7
75.5	1.802932079886008e-7
75.60000000000002	1.804036403664151e-7
75.70000000000002	1.8051506136133947e-7
75.80000000000001	1.806257046485521e-7
75.9	1.8073380189273093e-7
76.	1.8083760035491639e-7
76.10000000000002	1.809353803864356e-7
76.20000000000002	1.8102547263080366e-7
76.30000000000001	1.8110627475427833e-7
76.4	1.8117626752770192e-7
76.5	1.8123403008644982e-7
76.60000000000002	1.812782542019013e-7
76.70000000000002	1.813077574067384e-7
76.80000000000001	1.8132149482756588e-7
76.9	1.8131856959182603e-7
77.	1.8129824169140707e-7
77.10000000000002	1.8125993520272391e-7
77.20000000000002	1.8120324378202877e-7
77.30000000000001	1.8112793437497715e-7
77.4	1.8103394910079735e-7
77.5	1.80921405293372e-7
77.60000000000002	1.807905937037881e-7
77.70000000000002	1.8064197489107246e-7
77.80000000000001	1.804761738495603e-7
77.9	1.802939729421952e-7
78.	1.8009630322879349e-7
78.10000000000002	1.7988423429657485e-7
78.20000000000002	1.7965896271670478e-7
78.30000000000001	1.7942179926513403e-7
78.4	1.791741550583558e-7
78.5	1.7891752676473347e-7
78.60000000000002	1.7865348105971667e-7
78.70000000000002	1.783836384985119e-7
78.80000000000001	1.7810965698266886e-7
78.9	1.778332149976019e-7
79.	1.7755599479645916e-7
79.10000000000002	1.7727966570209803e-7
79.20000000000002	1.77005867693442e-7
79.30000000000001	1.7673619543535592e-7
79.4	1.7647218290260542e-7
79.5	1.7621528873875618e-7
79.60000000000002	1.75966882480138e-7
79.70000000000002	1.7572823176356946e-7
79.80000000000001	1.755004906245706e-7
79.9	1.7528468898044244e-7
80.	1.7508172338011515e-7
80.10000000000002	1.7489234909008007e-7
80.20000000000002	1.7471717357322548e-7
80.30000000000001	1.745566514050339e-7
80.4	1.7441108065939584e-7
80.5	1.7428060078433946e-7
80.60000000000002	1.7416519197620508e-7
80.70000000000002	1.7406467604926937e-7
80.80000000000001	1.7397871878642836e-7
80.9	1.7390683374539945e-7
81.	1.738483874837732e-7
81.10000000000002	1.7380260615536272e-7
81.20000000000002	1.737685834193951e-7
81.30000000000001	1.737452895933969e-7
81.4	1.7373158197000005e-7
81.5	1.7372621620752828e-7
81.60000000000002	1.7372785869404778e-7
81.70000000000002	1.737350997748087e-7
81.80000000000001	1.7374646772369436e-7
81.9	1.7376044333061184e-7
82.	1.737754749688687e-7
82.10000000000002	1.7378999399959464e-7
82.20000000000002	1.738024303644809e-7
82.30000000000001	1.738112282135145e-7
82.4	1.7381486141138182e-7
82.5	1.7381184876473575e-7
82.60000000000002	1.7380076881284856e-7
82.70000000000002	1.7378027402640072e-7
82.80000000000001	1.737491042632637e-7
82.9	1.7370609933630344e-7
83.	1.7365021055636932e-7
83.10000000000002	1.7358051112370633e-7
83.20000000000002	1.7349620525300865e-7
83.30000000000001	1.7339663593100269e-7
83.4	1.732812912207258e-7
83.5	1.7314980904326685e-7
83.60000000000002	1.7300198038545027e-7
83.70000000000002	1.7283775090051606e-7
83.80000000000001	1.726572208879028e-7
83.9	1.7246064365760366e-7
84.	1.7224842230372467e-7
84.10000000000002	1.7202110493075904e-7
84.20000000000002	1.7177937839412087e-7
84.30000000000001	1.7152406063362342e-7
84.4	1.712560916943835e-7
84.5	1.7097652354394706e-7
84.60000000000002	1.7068650880705044e-7
84.70000000000002	1.7038728855017933e-7
84.80000000000001	1.700801792568486e-7
84.9	1.697665591412549e-7
85.	1.6944785395260742e-7
85.10000000000002	1.6912552242502834e-7
85.20000000000002	1.688010415285049e-7
85.30000000000001	1.6847589167508005e-7
85.4	1.6815154203137544e-7
85.5	1.6782943608381506e-7
85.60000000000002	1.6751097759678402e-7
85.70000000000002	1.6719751709650186e-7
85.80000000000001	1.668903390049033e-7
85.9	1.665906495384371e-7
86.	1.6629956547662082e-7
86.10000000000002	1.660181038946051e-7
86.20000000000002	1.6574717294308158e-7
86.30000000000001	1.654875637476929e-7
86.4	1.6523994348891792e-7
86.5	1.6500484971216423e-7
86.60000000000002	1.6478268590666372e-7
86.70000000000002	1.6457371838082706e-7
86.80000000000001	1.643780744508584e-7
86.9	1.6419574194886056e-7
87.	1.6402657004622057e-7
87.10000000000002	1.638702713778671e-7
87.20000000000002	1.637264254429178e-7
87.30000000000001	1.6359448324739326e-7
87.4	1.6347377314492585e-7
87.5	1.6336350782184636e-7
87.60000000000002	1.632627923636468e-7
87.70000000000002	1.6317063333061736e-7
87.80000000000001	1.6308594876150033e-7
87.9	1.630075790153847e-7
88.	1.629342983537618e-7
88.10000000000002	1.6286482715691744e-7
88.20000000000002	1.6279784466162838e-7
88.30000000000001	1.6273200210067504e-7
88.4	1.6266593611907458e-7
88.5	1.625982823373259e-7
88.60000000000002	1.6252768892849496e-7
88.70000000000002	1.6245283007374795e-7
88.80000000000001	1.623724191601618e-7
88.9	1.6228522158529144e-7
89.	1.621900670352951e-7
89.10000000000002	1.6208586110728997e-7
89.20000000000002	1.619715961522422e-7
89.30000000000001	1.6184636122190425e-7
89.4	1.6170935101222505e-7
89.5	1.6155987370605746e-7
89.60000000000002	1.61397357629859e-7
89.70000000000002	1.612213566522362e-7
89.80000000000001	1.6103155426643065e-7
89.9	1.6082776631402364e-7
90.	1.6060994232298204e-7
90.10000000000002	1.6037816544943862e-7
90.20000000000002	1.601326510290415e-7
90.30000000000001	1.5987374376006264e-7
90.4	1.5960191355646245e-7
90.5	1.5931775012445782e-7
90.60000000000002	1.5902195633069644e-7
90.70000000000002	1.587153404435814e-7
90.80000000000001	1.5839880734146384e-7
90.9	1.5807334879217105e-7
91.	1.5774003291749954e-7
91.10000000000002	1.5739999296381011e-7
91.20000000000002	1.5705441550561937e-7
91.30000000000001	1.567045282131048e-7
91.4	1.563515873167003e-7
91.5	1.5599686490252838e-7
91.60000000000002	1.5564163617137384e-7
91.70000000000002	1.5528716679128947e-7
91.80000000000001	1.5493470046999285e-7
91.9	1.545854468679412e-7
92.	1.5424056996666365e-7
92.10000000000002	1.5390117699962956e-7
92.20000000000002	1.5356830804489367e-7
92.30000000000001	1.532429263700529e-7
92.4	1.5292590961091136e-7
92.5	1.5261804185575446e-7
92.60000000000002	1.5232000669742395e-7
92.70000000000002	1.520323813055985e-7
92.80000000000001	1.5175563156184533e-7
92.9	1.5149010829025893e-7
93.	1.5123604460686493e-7
93.10000000000002	1.5099355440142133e-7
93.20000000000002	1.507626319559718e-7
93.30000000000001	1.5054315269530655e-7
93.4	1.5033487505555003e-7
93.5	1.5013744344828857e-7
93.60000000000002	1.4995039228907578e-7
93.70000000000002	1.49773151050708e-7
93.80000000000001	1.4960505029343232e-7
93.9	1.4944532861623415e-7
94.	1.4929314046551183e-7
94.10000000000002	1.4914756472992248e-7
94.20000000000002	1.4900761404294818e-7
94.30000000000001	1.4887224470787507e-7
94.4	1.4874036715349047e-7
94.5	1.4861085682296513e-7
94.60000000000002	1.4848256539319055e-7
94.70000000000002	1.4835433221739767e-7
94.80000000000001	1.4822499588033066e-7
94.9	1.4809340575262418e-7
95.	1.4795843342953545e-7
95.10000000000002	1.4781898393881273e-7
95.20000000000002	1.4767400660339517e-7
95.30000000000001	1.4752250544684884e-7
95.4	1.4736354903302142e-7
95.5	1.471962796363416e-7
95.60000000000002	1.4701992164549451e-7
95.70000000000002	1.4683378911086468e-7
95.80000000000001	1.4663729235501654e-7
95.9	1.4642994357555727e-7
96.	1.462113613808519e-7
96.10000000000002	1.459812742110543e-7
96.20000000000002	1.4573952260966662e-7
96.30000000000001	1.454860603241138e-7
96.4	1.4522095422744083e-7
96.5	1.449443830669707e-7
96.60000000000002	1.4465663505942354e-7
96.70000000000002	1.4435810436533008e-7
96.80000000000001	1.4404928648839607e-7
96.9	1.4373077265761266e-7
97.	1.434032432610843e-7
97.10000000000002	1.4306746041074832e-7
97.20000000000002	1.4272425972611737e-7
97.30000000000001	1.4237454143282132e-7
97.4	1.4201926087804027e-7
97.5	1.4165941856974313e-7
97.60000000000002	1.4129604985002675e-7
97.70000000000002	1.4093021431479788e-7
97.80000000000001	1.4056298509253725e-7
97.9	1.401954380940404e-7
98.	1.398286413429119e-7
98.10000000000002	1.394636444932741e-7
98.20000000000002	1.391014686367916e-7
98.30000000000001	1.387430964957948e-7
98.4	1.3838946309318638e-7
98.5	1.3804144698299996e-7
98.60000000000002	1.376998621181542e-7
98.70000000000002	1.373654504241864e-7
98.80000000000001	1.3703887513967246e-7
98.9	1.3672071497578608e-7
99.	1.3641145913907568e-7
99.10000000000002	1.3611150325312954e-7
99.20000000000002	1.3582114620643584e-7
99.30000000000001	1.3554058794546505e-7
99.4	1.3526992822383176e-7
99.5	1.350091663103886e-7
99.60000000000002	1.3475820165123399e-7
99.70000000000002	1.345168354729777e-7
99.80000000000001	1.3428477330704043e-7
99.9	1.340616284075168e-7
100.	1.338469260279358e-7

==> data/indepsnoise3a.dat <==
-100.	0.00004837951106128833
-99.9	0.000048496387974075045
-99.8	0.00004861334130630804
-99.7	0.00004873037025735318
-99.6	0.000048847474023357006
-99.5	0.00004896465179724586
-99.4	0.00004908190276872523
-99.3	0.00004919922612427868
-99.2	0.000049316621047167184
-99.1	0.0000494340867174283
-99.	0.00004955162231187526
-98.9	0.000049669227004096315
-98.8	0.00004978689996445383
-98.7	0.000049904640360083436
-98.6	0.00005002244735489337
-98.5	0.000050140320109563556
-98.4	0.00005025825778154496
-98.3	0.0000503762595250586
-98.2	0.000050494324491094965
-98.1	0.00005061245182741309
-98.	0.00005073064067853981
-97.9	0.00005084889018576902
-97.8	0.000050967199487160916
-97.7	0.00005108556771754103
-97.6	0.00005120399400849981
-97.5	0.00005132247748839139
-97.4	0.00005144101728233321
-97.3	0.00005155961251220508
-97.2	0.00005167826229664834
-97.1	0.000051796965751065215
-97.	0.00005191572198761787
-96.9	0.0000520345301152279
-96.8	0.000052153389239575264
-96.7	0.00005227229846309765
-96.6	0.00005239125688498975
-96.5	0.00005251026360120228
-96.4	0.00005262931770444139
-96.3	0.00005274841828416775
-96.2	0.000052867564426595855
-96.1	0.000052986755214693134
-96.	0.00005310598972817918
-95.9	0.00005322526704352499
-95.8	0.000053344586233952186
-95.7	0.00005346394636943203
-95.6	0.000053583346516684824
-95.5	0.000053702785739178896
-95.4	0.00005382226309713001
-95.3	0.00005394177764750027
-95.2	0.000054061328443997487
-95.1	0.00005418091453707427
-95.	0.000054300534973927054
-94.9	0.000054420188798495505
-94.8	0.000054539875051461454
-94.7	0.000054659592770248095
-94.6	0.00005477934098901907
-94.5	0.00005489911873867771
-94.4	0.000055018925046865965
-94.3	0.00005513875893796364
-94.2	0.00005525861943308745
-94.1	0.00005537850555009007
-94.	0.00005549841630355929
-93.9	0.00005561835070481692
-93.8	0.00005573830776191811
-93.7	0.00005585828647965009
-93.6	0.000055978285859531486
-93.5	0.00005609830489981113
-93.4	0.000056218342595467216
-93.3	0.00005633839793820625
-93.2	0.00005645846991646199
-93.1	0.000056578557515394595
-93.	0.00005669865971688935
-92.9	0.00005681877549955591
-92.8	0.000056938903838726976
-92.7	0.0000570590437064574
-92.6	0.00005717919407152309
-92.5	0.00005729935389941977
-92.4	0.00005741952215236211
-92.3	0.00005753969778928243
-92.2	0.000057659879765829595
-92.1	0.00005778006703436799
-92.	0.000057900258543976116
-91.9	0.00005802045324044562
-91.8	0.0000581406500662801
-91.7	0.00005826084796069376
-91.6	0.000058381045859610254
-91.5	0.00005850124269566153
-91.4	0.000058621437398186416
-91.3	0.00005874162889322949
-91.2	0.00005886181610353967
-91.1	0.00005898199794856904
-91.	0.0000591021733444714
-90.9	0.00005922234120410093
-90.8	0.000059342500437011074
-90.7	0.00005946264994945275
-90.6	0.0000595827886443733
-90.5	0.000059702915421414844
-90.4	0.00005982302917691308
-90.3	0.00005994312880389566
-90.2	0.000060063213192080645
-90.1	0.00006018328122787528
-90.	0.00006030333179437419
-89.9	0.00006042336377135811
-89.8	0.000060543376035292124
-89.7	0.00006066336745932417
-89.6	0.00006078333691328347
-89.5	0.00006090328326367886
-89.4	0.00006102320537369721
-89.3	0.00006114310210320173
-89.2	0.00006126297230873018
-89.1	0.00006138281484349341
-89.	0.0000615026285573734
-88.9	0.00006162241229692162
-88.8	0.00006174216490535721
-88.7	0.00006186188522256525
-88.6	0.00006198157208509482
-88.5	0.00006210122432615719
-88.4	0.00006222084077562407
-88.3	0.00006234042026002555
-88.2	0.00006245996160254826
-88.1	0.00006257946362303341
-88.	0.00006269892513797476
-87.9	0.00006281834496051669
-87.8	0.00006293772190045226
-87.7	0.00006305705476422088
-87.6	0.00006317634235490653
-87.5	0.00006329558347223545
-87.4	0.00006341477691257415
-87.3	0.00006353392146892719
-87.2	0.00006365301593093488
-87.1	0.00006377205908487134
-87.	0.00006389104971364194
-86.9	0.00006400998659678124
-86.8	0.00006412886851045063
-86.7	0.00006424769422743603
-86.6	0.00006436646251714547
-86.5	0.00006448517214560665
-86.4	0.00006460382187546474
-86.3	0.00006472241046597968
-86.2	0.00006484093667302393
-86.1	0.00006495939924907975
-86.	0.00006507779694323677
-85.9	0.00006519612850118952
-85.8	0.00006531439266523462
-85.7	0.00006543258817426826
-85.6	0.00006555071376378353
-85.5	0.00006566876816586773
-85.4	0.00006578675010919969
-85.3	0.00006590465831904683
-85.2	0.00006602249151726261
-85.1	0.00006614024842228353
-85.	0.00006625792774912637
-84.9	0.00006637552820938522
-84.8	0.0000664930485112286
-84.7	0.00006661048735939661
-84.6	0.00006672784345519767
-84.5	0.00006684511549650573
-84.4	0.00006696230217775714
-84.3	0.00006707940218994762
-84.2	0.00006719641422062892
-84.1	0.00006731333695390594
-84.	0.00006743016907043334
-83.9	0.00006754690924741237
-83.8	0.0000676635561585876
-83.7	0.00006778010847424364
-83.6	0.00006789656486120176
-83.5	0.0000680129239828165
-83.4	0.00006812918449897234
-83.3	0.00006824534506608021
-83.2	0.00006836140433707395
-83.1	0.00006847736096140688
-83.	0.00006859321358504819
-82.9	0.00006870896085047942
-82.8	0.00006882460139669064
-82.7	0.00006894013385917704
-82.6	0.00006905555686993506
-82.5	0.00006917086905745866
-82.4	0.00006928606904673557
-82.3	0.00006940115545924355
-82.2	0.0000695161269129463
-82.1	0.00006963098202228983
-82.	0.00006974571939819839
-81.9	0.00006986033764807053
-81.8	0.00006997483537577504
-81.7	0.00007008921118164697
-81.6	0.00007020346366248353
-81.5	0.00007031759141153995
-81.4	0.00007043159301852527
-81.3	0.00007054546706959827
-81.2	0.00007065921214736307
-81.1	0.00007077282683086497
-81.	0.00007088630969558599
-80.9	0.00007099965931344066
-80.8	0.00007111287425277157
-80.7	0.00007122595307834481
-80.6	0.00007133889435134574
-80.5	0.00007145169662937414
-80.4	0.00007156435846643998
-80.3	0.00007167687841295862
-80.2	0.0000717892550157462
-80.1	0.00007190148681801498
-80.	0.0000720135723593686
-79.9	0.00007212551017579738
-79.8	0.00007223729879967343
-79.7	0.00007234893675974591
-79.6	0.000072460422581136
-79.5	0.00007257175478533208
-79.4	0.00007268293189018482
-79.3	0.00007279395240990208
-79.2	0.00007290481485504382
-79.1	0.00007301551773251724
-79.	0.00007312605954557135
-78.9	0.00007323643879379202
-78.8	0.00007334665397309677
-78.7	0.00007345670357572936
-78.6	0.00007356658609025473
-78.5	0.0000736763000015534
-78.4	0.00007378584379081639
-78.3	0.00007389521593553967
-78.2	0.00007400441490951859
-78.1	0.00007411343918284264
-78.	0.00007422228722188978
-77.9	0.0000743309574893209
-77.8	0.00007443944844407419
-77.7	0.0000745477585413594
-77.6	0.00007465588623265249
-77.5	0.00007476382996568945
-77.4	0.0000748715881844609
-77.3	0.00007497915932920603
-77.2	0.00007508654183640694
-77.1	0.00007519373413878259
-77.	0.00007530073466528294
-76.9	0.00007540754184108316
-76.8	0.00007551415408757732
-76.7	0.00007562056982237246
-76.6	0.0000757267874592827
-76.5	0.00007583280540832284
-76.4	0.00007593862207570238
-76.3	0.00007604423586381923
-76.2	0.00007614964517125349
-76.1	0.00007625484839276134
-76.	0.00007635984391926842
-75.9	0.00007646463013786382
-75.8	0.00007656920543179343
-75.7	0.00007667356818045362
-75.6	0.00007677771675938489
-75.5	0.00007688164954026519
-75.4	0.00007698536489090347
-75.3	0.00007708886117523323
-75.2	0.00007719213675330569
-75.1	0.00007729518998128333
-75.	0.00007739801921143325
-74.9	0.00007750062279212019
-74.8	0.00007760299906780015
-74.7	0.00007770514637901345
-74.6	0.00007780706306237787
-74.5	0.00007790874745058186
-74.4	0.00007801019787237767
-74.3	0.0000781114126525746
-74.2	0.00007821239011203166
-74.1	0.00007831312856765113
-74.	0.0000784136263323711
-73.9	0.00007851388171515869
-73.8	0.00007861389302100293
-73.7	0.0000787136585509077
-73.6	0.00007881317660188453
-73.5	0.0000789124454669455
-73.4	0.00007901146343509613
-73.3	0.00007911022879132805
-73.2	0.00007920873981661183
-73.1	0.00007930699478788977
-73.	0.00007940499197806851
-72.9	0.0000795027296560118
-72.8	0.00007960020608653317
-72.7	0.00007969741953038842
-72.6	0.00007979436824426851
-72.5	0.00007989105048079185
-72.4	0.00007998746448849715
-72.3	0.00008008360851183569
-72.2	0.0000801794807911641
-72.1	0.00008027507956273669
-72.	0.00008037040305869797
-71.9	0.00008046544950707518
-71.8	0.00008056021713177076
-71.7	0.0000806547041525545
-71.6	0.00008074890878505648
-71.5	0.00008084282924075885
-71.4	0.00008093646372698872
-71.3	0.00008102981044691017
-71.2	0.00008112286759951685
-71.1	0.00008121563337962411
-71.	0.00008130810597786152
-70.9	0.00008140028358066505
-70.8	0.00008149216437026944
-70.7	0.00008158374652470037
-70.6	0.00008167502821776701
-70.5	0.00008176600761905395
-70.4	0.00008185668289391376
-70.3	0.00008194705220345912
-70.2	0.00008203711370455508
-70.1	0.00008212686554981134
-70.	0.00008221630588757456
-69.9	0.00008230543286192043
-69.8	0.00008239424461264618
-69.7	0.00008248273927526262
-69.6	0.00008257091498098652
-69.5	0.00008265876985673265
-69.4	0.00008274630202510646
-69.3	0.00008283350960439592
-69.2	0.000082920390708564
-69.1	0.00008300694344724092
-69.	0.00008309316592571646
-68.9	0.0000831790562449321
-68.8	0.0000832646125014737
-68.7	0.00008334983278756333
-68.6	0.00008343471519105201
-68.5	0.00008351925779541186
-68.4	0.00008360345867972856
-68.3	0.0000836873159186937
-68.2	0.00008377082758259713
-68.1	0.00008385399173731957
-68.	0.00008393680644432482
-67.9	0.00008401926976065244
-67.8	0.00008410137973891014
-67.69999999999999	0.00008418313442726647
-67.6	0.0000842645318694431
-67.5	0.00008434557010470767
-67.4	0.00008442624716786627
-67.3	0.00008450656108925625
-67.19999999999999	0.00008458650989473869
-67.1	0.00008466609160569133
-67.	0.00008474530423900128
-66.9	0.00008482414580705778
-66.8	0.00008490261431774524
-66.69999999999999	0.00008498070777443585
-66.6	0.00008505842417598276
-66.5	0.00008513576151671305
-66.4	0.00008521271778642074
-66.3	0.00008528929097035983
-66.19999999999999	0.00008536547904923769
-66.1	0.00008544127999920795
-66.	0.00008551669179186401
-65.9	0.00008559171239423238
-65.8	0.00008566633976876605
-65.69999999999999	0.00008574057187333775
-65.6	0.00008581440666123386
-65.5	0.00008588784208114783
-65.4	0.00008596087607717372
-65.3	0.00008603350658880025
-65.19999999999999	0.00008610573155090442
-65.1	0.00008617754889374552
-65.	0.00008624895654295909
-64.9	0.00008631995241955106
-64.8	0.00008639053443989188
-64.69999999999999	0.00008646070051571084
-64.6	0.00008653044855409017
-64.5	0.00008659977645745999
-64.4	0.00008666868212359238
-64.3	0.00008673716344559637
-64.19999999999999	0.00008680521831191242
-64.1	0.00008687284460630745
-64.	0.00008694004020786996
-63.9	0.00008700680299100474
-63.8	0.00008707313082542845
-63.699999999999996	0.00008713902157616468
-63.6	0.0000872044731035395
-63.5	0.00008726948326317716
-63.4	0.00008733404990599556
-63.3	0.00008739817087820227
-63.199999999999996	0.00008746184402129031
-63.1	0.00008752506717203455
-63.	0.00008758783816248762
-62.9	0.00008765015481997664
-62.8	0.00008771201496709944
-62.699999999999996	0.00008777341642172152
-62.6	0.00008783435699697285
-62.5	0.00008789483450124469
-62.4	0.00008795484673818704
-62.3	0.00008801439150670594
-62.199999999999996	0.0000880734666009607
-62.1	0.00008813206981036203
-62.	0.00008819019891956959
-61.9	0.00008824785170849018
-61.8	0.00008830502595227592
-61.699999999999996	0.00008836171942132274
-61.599999999999994	0.00008841792988126908
-61.5	0.00008847365509299457
-61.4	0.00008852889281261906
-61.3	0.00008858364079150199
-61.199999999999996	0.00008863789677624186
-61.099999999999994	0.00008869165850867568
-61.	0.00008874492372587918
-60.9	0.00008879769016016671
-60.8	0.00008884995553909155
-60.699999999999996	0.00008890171758544683
-60.599999999999994	0.00008895297401726589
-60.5	0.00008900372254782378
-60.4	0.0000890539608856384
-60.3	0.00008910368673447201
-60.199999999999996	0.00008915289779333317
-60.099999999999994	0.00008920159175647897
-60.	0.00008924976631341709
-59.9	0.00008929741914890885
-59.8	0.00008934454794297184
-59.699999999999996	0.00008939115037088322
-59.599999999999994	0.00008943722410318347
-59.5	0.00008948276680567978
-59.4	0.00008952777613945063
-59.3	0.00008957224976084996
-59.199999999999996	0.00008961618532151184
-59.099999999999994	0.00008965958046835592
-59.	0.00008970243284359238
-58.9	0.000089744740084728
-58.8	0.00008978649982457208
-58.699999999999996	0.00008982770969124289
-58.599999999999994	0.00008986836730817448
-58.5	0.00008990847029412373
-58.4	0.00008994801626317797
-58.3	0.0000899870028247628
-58.199999999999996	0.00009002542758365026
-58.099999999999994	0.00009006328813996758
-58.	0.00009010058208920624
-57.9	0.00009013730702223125
-57.8	0.00009017346052529111
-57.699999999999996	0.00009020904018002805
-57.599999999999994	0.00009024404356348864
-57.5	0.00009027846824813495
-57.4	0.00009031231180185613
-57.3	0.00009034557178798028
-57.199999999999996	0.00009037824576528695
-57.099999999999994	0.00009041033128802006
-57.	0.00009044182590590123
-56.9	0.00009047272716414358
-56.8	0.00009050303260346611
-56.699999999999996	0.00009053273976010844
-56.599999999999994	0.00009056184616584626
-56.5	0.00009059034934800696
-56.4	0.00009061824682948608
-56.3	0.00009064553612876414
-56.199999999999996	0.00009067221475992407
-56.099999999999994	0.00009069828023266913
-56.	0.00009072373005234124
-55.9	0.00009074856171994034
-55.8	0.0000907727727321437
-55.699999999999996	0.00009079636058132627
-55.599999999999994	0.0000908193227555815
-55.5	0.00009084165673874255
-55.4	0.00009086336001040454
-55.3	0.00009088443004594683
-55.199999999999996	0.00009090486431655649
-55.099999999999994	0.00009092466028925209
-55.	0.00009094381542690827
-54.9	0.00009096232718828081
-54.8	0.00009098019302803254
-54.699999999999996	0.00009099741039675984
-54.599999999999994	0.0000910139767410198
-54.5	0.00009102988950335837
-54.4	0.00009104514612233853
-54.3	0.00009105974403257003
-54.199999999999996	0.00009107368066473928
-54.099999999999994	0.00009108695344564016
-54.	0.00009109955979820568
-53.9	0.00009111149714154016
-53.8	0.0000911227628909526
-53.699999999999996	0.00009113335445799026
-53.599999999999994	0.00009114326925047352
-53.5	0.00009115250467253168
-53.4	0.00009116105812463869
-53.3	0.00009116892700365085
-53.199999999999996	0.00009117610870284467
-53.099999999999994	0.00009118260061195575
-53.	0.00009118840011721862
-52.9	0.00009119350460140739
-52.8	0.00009119791144387713
-52.699999999999996	0.00009120161802060673
-52.599999999999994	0.00009120462170424207
-52.5	0.00009120691986414035
-52.4	0.00009120850986641548
-52.3	0.00009120938907398455
-52.199999999999996	0.00009120955484661463
-52.099999999999994	0.00009120900454097166
-52.	0.00009120773551066905
-51.9	0.00009120574510631866
-51.8	0.00009120303067558165
-51.699999999999996	0.00009119958956322123
-51.599999999999994	0.00009119541911115593
-51.5	0.00009119051665851434
-51.4	0.00009118487954169054
-51.3	0.0000911785050944012
-51.199999999999996	0.00009117139064774341
-51.099999999999994	0.00009116353353025362
-51.	0.00009115493106796803
-50.9	0.00009114558058448408
-50.8	0.00009113547940102285
-50.699999999999996	0.00009112462483649314
-50.599999999999994	0.00009111301420755652
-50.5	0.00009110064482869346
-50.4	0.00009108751401227113
-50.3	0.00009107361906861235
-50.199999999999996	0.00009105895730606543
-50.099999999999994	0.00009104352603107603
-50.	0.00009102732254825981
-49.9	0.00009101034416047669
-49.8	0.00009099258816890637
-49.699999999999996	0.00009097405187312533
-49.599999999999994	0.00009095473257118511
-49.5	0.00009093462755969236
-49.4	0.00009091373413388972
-49.3	0.00009089204958773882
-49.199999999999996	0.00009086957121400436
-49.099999999999994	0.00009084629630433985
-49.	0.00009082222214937477
-48.9	0.00009079734603880355
-48.8	0.00009077166526147556
-48.699999999999996	0.00009074517710548743
-48.599999999999994	0.0000907178788582763
-48.5	0.0000906897678067152
-48.4	0.00009066084123720967
-48.3	0.00009063109643579634
-48.199999999999996	0.00009060053068824309
-48.099999999999994	0.00009056914128015091
-48.	0.0000905369254970577
-47.9	0.0000905038806245432
-47.8	0.00009047000394833678
-47.699999999999996	0.00009043529275442579
-47.599999999999994	0.00009039974432916676
-47.5	0.00009036335595939777
-47.4	0.00009032612493255302
-47.3	0.00009028804853677932
-47.199999999999996	0.00009024912406105425
-47.099999999999994	0.00009020934879530643
-47.	0.00009016872003053778
-46.9	0.0000901272350589476
-46.8	0.00009008489117405885
-46.699999999999996	0.00009004168567084644
-46.599999999999994	0.00008999761584586738
-46.5	0.00008995267899739323
-46.4	0.00008990687242554458
-46.3	0.00008986019343242762
-46.199999999999996	0.00008981263932227305
-46.099999999999994	0.00008976420740157693
-46.	0.00008971489497924386
-45.9	0.00008966469936673248
-45.8	0.00008961361787820301
-45.699999999999996	0.00008956164783066734
-45.599999999999994	0.0000895087865441413
-45.5	0.00008945503134179915
-45.4	0.00008940037955013083
-45.3	0.00008934482849910102
-45.199999999999996	0.00008928837552231127
-45.099999999999994	0.00008923101795716412
-45.	0.00008917275314502981
-44.9	0.00008911357843141568
-44.8	0.00008905349116613777
-44.699999999999996	0.00008899248870349533
-44.599999999999994	0.00008893056840244783
-44.5	0.0000888677276267943
-44.4	0.0000888039637453557
-44.3	0.00008873927413215983
-44.199999999999996	0.00008867365616662891
-44.099999999999994	0.00008860710723376993
-44.	0.00008853962472436779
-43.9	0.00008847120603518117
-43.8	0.00008840184856914136
-43.699999999999996	0.00008833154973555358
-43.599999999999994	0.00008826030695030205
-43.5	0.00008818811763605672
-43.4	0.00008811497922248401
-43.3	0.00008804088914646018
-43.199999999999996	0.00008796584485228744
-43.099999999999994	0.00008788984379191356
-43.	0.00008781288342515412
-42.9	0.00008773496121991831
-42.8	0.00008765607465243751
-42.699999999999996	0.00008757622120749696
-42.599999999999994	0.0000874953983786713
-42.5	0.00008741360366856237
-42.4	0.00008733083458904117
-42.3	0.00008724708866149237
-42.199999999999996	0.0000871623634170628
-42.099999999999994	0.00008707665639691286
-42.	0.00008698996515247128
-41.9	0.00008690228724569385
-41.8	0.00008681362024932499
-41.699999999999996	0.00008672396174716313
-41.599999999999994	0.00008663330933432944
-41.5	0.00008654166061754038
-41.4	0.00008644901321538366
-41.3	0.00008635536475859768
-41.199999999999996	0.00008626071289035489
-41.099999999999994	0.00008616505526654874
-41.	0.00008606838955608446
-40.9	0.00008597071344117316
-40.8	0.00008587202461763032
-40.699999999999996	0.00008577232079517773
-40.599999999999994	0.00008567159969774933
-40.5	0.0000855698590638011
-40.4	0.00008546709664662451
-40.3	0.00008536331021466448
-40.199999999999996	0.00008525849755184075
-40.099999999999994	0.00008515265645787372
-40.	0.00008504578474861388
-39.9	0.000084937880256376
-39.8	0.00008482894083027677
-39.699999999999996	0.00008471896433657682
-39.599999999999994	0.00008460794865902721
-39.5	0.00008449589169921974
-39.4	0.00008438279137694156
-39.3	0.00008426864563053448
-39.199999999999996	0.00008415345241725801
-39.099999999999994	0.00008403720971365717
-39.	0.00008391991551593445
-38.9	0.00008380156784032644
-38.8	0.00008368216472348449
-38.699999999999996	0.00008356170422286026
-38.599999999999994	0.00008344018441709555
-38.5	0.00008331760340641682
-38.4	0.00008319395931303407
-38.3	0.00008306925028154432
-38.199999999999996	0.00008294347447934031
-38.099999999999994	0.00008281663009702272
-38.	0.00008268871534881845
-37.9	0.00008255972847300225
-37.8	0.00008242966773232426
-37.699999999999996	0.00008229853141444175
-37.599999999999994	0.00008216631783235544
-37.5	0.0000820330253248514
-37.4	0.00008189865225694711
-37.3	0.00008176319702034279
-37.199999999999996	0.00008162665803387741
-37.099999999999994	0.0000814890337439901
-37.	0.00008135032262518573
-36.9	0.00008121052318050637
-36.8	0.00008106963394200729
-36.699999999999996	0.00008092765347123773
-36.599999999999994	0.00008078458035972757
-36.5	0.00008064041322947839
-36.4	0.0000804951507334597
-36.3	0.00008034879155611079
-36.199999999999996	0.00008020133441384721
-36.099999999999994	0.00008005277805557269
-36.	0.00007990312126319637
-35.89999999999999	0.0000797523628521546
-35.8	0.00007960050167193916
-35.7	0.00007944753660662955
-35.599999999999994	0.00007929346657543108
-35.5	0.00007913829053321862
-35.39999999999999	0.00007898200747108461
-35.3	0.00007882461641689363
-35.2	0.00007866611643584153
-35.099999999999994	0.00007850650663101975
-35.	0.0000783457861439858
-34.89999999999999	0.00007818395415533842
-34.8	0.00007802100988529837
-34.7	0.00007785695259429462
-34.599999999999994	0.00007769178158355586
-34.5	0.00007752549619570738
-34.39999999999999	0.00007735809581537365
-34.3	0.00007718957986978586
-34.2	0.00007701994782939535
-34.099999999999994	0.00007684919920849186
-34.	0.00007667733356582806
-33.89999999999999	0.00007650435050524851
-33.8	0.00007633024967632487
-33.7	0.00007615503077499611
-33.599999999999994	0.00007597869354421397
-33.5	0.00007580123777459449
-33.39999999999999	0.00007562266330507404
-33.3	0.0000754429700235716
-33.2	0.00007526215786765574
-33.099999999999994	0.00007508022682521733
-33.	0.00007489717693514763
-32.89999999999999	0.00007471300828802135
-32.8	0.0000745277210267857
-32.7	0.00007434131534745369
-32.599999999999994	0.00007415379149980399
-32.5	0.000073965149788085
-32.39999999999999	0.00007377539057172475
-32.3	0.00007358451426604553
-32.2	0.00007339252134298448
-32.099999999999994	0.00007319941233181813
-32.	0.00007300518781989352
-31.89999999999999	0.00007280984845336303
-31.799999999999997	0.00007261339493792524
-31.700000000000003	0.00007241582803957017
-31.599999999999994	0.00007221714858532983
-31.5	0.00007201735746403385
-31.39999999999999	0.00007181645562706928
-31.299999999999997	0.00007161444408914616
-31.200000000000003	0.00007141132392906705
-31.099999999999994	0.00007120709629050172
-31.	0.00007100176238276673
-30.89999999999999	0.00007079532348160896
-30.799999999999997	0.00007058778092999432
-30.700000000000003	0.00007037913613890058
-30.599999999999994	0.00007016939058811477
-30.5	0.00006995854582703523
-30.39999999999999	0.00006974660347547718
-30.299999999999997	0.00006953356522448351
-30.200000000000003	0.00006931943283713878
-30.099999999999994	0.00006910420814938794
-30.	0.00006888789307085889
-29.89999999999999	0.00006867048958568843
-29.799999999999997	0.0000684519997533531
-29.700000000000003	0.00006823242570950239
-29.599999999999994	0.0000680117696667968
-29.5	0.00006779003391574863
-29.39999999999999	0.00006756722082556648
-29.299999999999997	0.00006734333284500328
-29.200000000000003	0.00006711837250320689
-29.099999999999994	0.00006689234241057462
-29.	0.00006666524525961021
-28.89999999999999	0.0000664370838257837
-28.799999999999997	0.00006620786096839449
-28.700000000000003	0.00006597757963143625
-28.599999999999994	0.00006574624284446519
-28.5	0.00006551385372347022
-28.39999999999999	0.00006528041547174511
-28.299999999999997	0.00006504593138076354
-28.200000000000003	0.00006481040483105506
-28.099999999999994	0.00006457383929308382
-28.	0.00006433623832812846
-27.89999999999999	0.00006409760558916315
-27.799999999999997	0.00006385794482174102
-27.700000000000003	0.00006361725986487748
-27.599999999999994	0.00006337555465193549
-27.5	0.00006313283321151135
-27.39999999999999	0.000062889099668321
-27.299999999999997	0.00006264435824408706
-27.200000000000003	0.0000623986132584257
-27.099999999999994	0.00006215186912973435
-27.	0.00006190413037607885
-26.89999999999999	0.00006165540161607985
-26.799999999999997	0.0000614056875698
-26.700000000000003	0.00006115499305962896
-26.599999999999994	0.0000609033230111686
-26.5	0.00006065068245411666
-26.39999999999999	0.00006039707652314894
-26.299999999999997	0.0000601425104588001
-26.200000000000003	0.000059886989608342696
-26.099999999999994	0.000059630519426664
-26.	0.00005937310547714073
-25.89999999999999	0.00005911475343251105
-25.799999999999997	0.00005885546907574425
-25.700000000000003	0.000058595258300906506
-25.599999999999994	0.00005833412711402445
-25.5	0.000058072081633944724
-25.39999999999999	0.000057809128093189045
-25.299999999999997	0.0000575452728388067
-25.200000000000003	0.00005728052233322096
-25.099999999999994	0.00005701488315507235
-25.	0.00005674836200005606
-24.89999999999999	0.000056480965681754276
-24.799999999999997	0.0000562127011324634
-24.700000000000003	0.000055943575404014945
-24.599999999999994	0.0000556735956685905
-24.5	0.000055402769219530536
-24.39999999999999	0.00005513110347213578
-24.299999999999997	0.00005485860596446222
-24.200000000000003	0.000054585284358108125
-24.099999999999994	0.00005431114643899369
-24.	0.0000540362001181327
-23.89999999999999	0.00005376045343239491
-23.799999999999997	0.000053483914545261
-23.700000000000003	0.000053206591747567354
-23.599999999999994	0.000052928493458241464
-23.5	0.000052649628225028365
-23.39999999999999	0.00005237000472520554
-23.299999999999997	0.00005208963176628827
-23.19999999999999	0.00005180851828672372
-23.099999999999994	0.0000515266733565735
-23.	0.000051244106178184666
-22.89999999999999	0.00005096082608684869
-22.799999999999997	0.00005067684255144771
-22.69999999999999	0.00005039216517508806
-22.599999999999994	0.00005010680369572041
-22.5	0.00004982076798674621
-22.39999999999999	0.00004953406805760985
-22.299999999999997	0.00004924671405437672
-22.19999999999999	0.00004895871626029563
-22.099999999999994	0.00004867008509634657
-22.	0.00004838083112177195
-21.89999999999999	0.000048090965034592157
-21.799999999999997	0.00004780049767210417
-21.69999999999999	0.00004750944001136299
-21.599999999999994	0.00004721780316964565
-21.5	0.00004692559840489714
-21.39999999999999	0.00004663283711615776
-21.299999999999997	0.000046339530843971846
-21.19999999999999	0.000046045691270776735
-21.099999999999994	0.0000457513302212723
-21.	0.000045456459662769714
-20.89999999999999	0.00004516109170551989
-20.799999999999997	0.000044865238603020525
-20.69999999999999	0.000044568912752301276
-20.599999999999994	0.000044272126694187075
-20.5	0.00004397489311353834
-20.39999999999999	0.00004367722483946874
-20.299999999999997	0.00004337913484553873
-20.19999999999999	0.00004308063624992509
-20.099999999999994	0.000042781742315566365
-20.	0.00004248246645028274
-19.89999999999999	0.000042182822206870496
-19.799999999999997	0.0000418828232831708
-19.69999999999999	0.000041582483522111275
-19.599999999999994	0.0000412818169117215
-19.5	0.0000409808375851203
-19.39999999999999	0.00004067955982047521
-19.299999999999997	0.00004037799804093395
-19.19999999999999	0.00004007616681452636
-19.099999999999994	0.000039774080854037416
-19.	0.000039471755016849864
-18.89999999999999	0.00003916920430475686
-18.799999999999997	0.00003886644386374386
-18.69999999999999	0.00003856348898373842
-18.599999999999994	0.00003826035509832919
-18.5	0.000037957057784451766
-18.39999999999999	0.00003765361276204226
-18.299999999999997	0.00003735003589365764
-18.19999999999999	0.0000370463431840618
-18.099999999999994	0.000036742550779778375
-18.	0.000036438674968608124
-17.89999999999999	0.00003613473217911152
-17.799999999999997	0.00003583073898005617
-17.69999999999999	0.00003552671207982753
-17.599999999999994	0.00003522266832580376
-17.5	0.00003491862470369352
-17.39999999999999	0.000034614598336836516
-17.299999999999997	0.00003431060648546638
-17.19999999999999	0.00003400666654593512
-17.099999999999994	0.00003370279604989947
-17.	0.00003339901266346803
-16.89999999999999	0.00003309533418630889
-16.799999999999997	0.00003279177855071807
-16.69999999999999	0.00003248836382064716
-16.599999999999994	0.00003218510819069089
-16.5	0.00003188202998503376
-16.39999999999999	0.000031579147656355245
-16.299999999999997	0.00003127647978469397
-16.19999999999999	0.000030974045076268996
-16.099999999999994	0.00003067186236226005
-16.	0.00003036995059754424
-15.899999999999991	0.000030068328859390417
-15.799999999999997	0.00002976701634611039
-15.699999999999989	0.000029466032375666318
-15.599999999999994	0.000029165396384234852
-15.5	0.000028865127924726888
-15.399999999999991	0.000028565246665263517
-15.299999999999997	0.000028265772387607325
-15.199999999999989	0.00002796672498554884
-15.099999999999994	0.00002766812446324855
-15.	0.000027369990933533304
-14.899999999999991	0.00002707234461614806
-14.799999999999997	0.000026775205835961886
-14.699999999999989	0.00002647859502112827
-14.599999999999994	0.000026182532701200277
-14.5	0.000025887039505199287
-14.399999999999991	0.000025592136159638372
-14.299999999999997	0.000025297843486499527
-14.199999999999989	0.000025004182401164546
-14.099999999999994	0.000024711173910300445
-14.	0.00002441883910969825
-13.899999999999991	0.000024127199182065872
-13.799999999999997	0.000023836275394775073
-13.699999999999989	0.000023546089097561866
-13.599999999999994	0.000023256661720181517
-13.5	0.000022968014770016977
-13.399999999999991	0.000022680169829641875
-13.299999999999997	0.0000223931485543377
-13.199999999999989	0.00002210697266956507
-13.099999999999994	0.00002182166396838997
-13.	0.000021537244308864142
-12.899999999999991	0.00002125373561136083
-12.799999999999997	0.000020971159855865622
-12.699999999999989	0.000020689539079221988
-12.599999999999994	0.000020408895372333512
-12.5	0.00002012925087732087
-12.399999999999991	0.000019850627784635726
-12.299999999999997	0.000019573048330131107
-12.199999999999989	0.000019296534792088173
-12.099999999999994	0.00001902110948820081
-12.	0.00001874679477251743
-11.899999999999991	0.000018473613032341044
-11.799999999999997	0.00001820158668508802
-11.699999999999989	0.000017930738175105358
-11.599999999999994	0.000017661089970447914
-11.5	0.000017392664559615385
-11.399999999999991	0.000017125484448249887
-11.299999999999997	0.000016859572155794882
-11.199999999999989	0.000016594950212115244
-11.099999999999994	0.000016331641154080528
-11.	0.000016069667522110305
-10.899999999999991	0.00001580905185668385
-10.799999999999997	0.000015549816694813956
-10.699999999999989	0.00001529198456648557
-10.599999999999994	0.000015035577991060767
-10.5	0.000014780619473649747
-10.399999999999991	0.000014527131501449603
-10.299999999999997	0.000014275136540051277
-10.199999999999989	0.000014024657029715219
-10.099999999999994	0.000013775715381617567
-10.	0.000013528333974066379
-9.899999999999991	0.000013282535148690299
-9.799999999999997	0.0000130383412065996
-9.699999999999989	0.000012795774404520665
-9.599999999999994	0.000012554856950905611
-9.5	0.000012315611002016971
-9.399999999999991	0.00001207805865798957
-9.299999999999997	0.000011842221958869917
-9.199999999999989	0.000011608122880634319
-9.099999999999994	0.000011375783331187259
-9.	0.000011145225146340457
-8.899999999999991	0.000010916470085774455
-8.799999999999997	0.000010689539828983495
-8.699999999999989	0.000010464455971204835
-8.599999999999994	0.000010241240019334181
-8.5	0.00001001991338782772
-8.399999999999991	9.800497394592833e-6
-8.299999999999997	9.583013256868227e-6
-8.199999999999989	9.367482087094686e-6
-8.099999999999994	9.15392488877848e-6
-8.	8.942362552347646e-6
-7.8999999999999915	8.732815851003641e-6
-7.799999999999997	8.525305436568928e-6
-7.699999999999989	8.319851835332021e-6
-7.599999999999994	8.116475443891852e-6
-7.5	7.915196525002094e-6
-7.3999999999999915	7.716035203417569e-6
-7.299999999999997	7.5190114617438375e-6
-7.199999999999989	7.324145136291262e-6
-7.099999999999994	7.131455912935539e-6
-7.	6.940963322985461e-6
-6.8999999999999915	6.752686739060075e-6
-6.799999999999997	6.5666453709763545e-6
-6.699999999999989	6.382858261648719e-6
-6.599999999999994	6.2013442830025335e-6
-6.5	6.022122131902338e-6
-6.3999999999999915	5.845210326096928e-6
-6.299999999999997	5.6706272001826304e-6
-6.199999999999989	5.498390901585984e-6
-6.099999999999994	5.328519386568045e-6
-6.	5.161030416251093e-6
-5.8999999999999915	4.995941552669872e-6
-5.799999999999997	4.833270154848714e-6
-5.699999999999989	4.673033374905814e-6
-5.599999999999994	4.515248154186798e-6
-5.5	4.359931219428444e-6
-5.3999999999999915	4.207099078954671e-6
-5.299999999999997	4.056768018906061e-6
-5.199999999999989	3.908954099504313e-6
-5.099999999999994	3.7636731513536284e-6
-5.	3.6209407717798883e-6
-4.8999999999999915	3.4807723212098207e-6
-4.799999999999997	3.343182919591203e-6
-4.699999999999989	3.2081874428556613e-6
-4.599999999999994	3.075800519425837e-6
-4.5	2.9460365267679734e-6
-4.3999999999999915	2.818909587991757e-6
-4.299999999999997	2.6944335684987044e-6
-4.199999999999989	2.5726220726804323e-6
-4.099999999999994	2.4534884406685338e-6
-4.	2.337045745137073e-6
-3.8999999999999915	2.223306788159472e-6
-3.799999999999997	2.112284098120973e-6
-3.6999999999999886	2.00398992668789e-6
-3.5999999999999943	1.8984362458354114e-6
-3.5	1.795634744934732e-6
-3.3999999999999915	1.6955968279012828e-6
-3.299999999999997	1.598333610405074e-6
-3.1999999999999886	1.5038559171443583e-6
-3.0999999999999943	1.4121742791841102e-6
-3.	1.3232989313601674e-6
-2.8999999999999915	1.2372398097505047e-6
-2.799999999999997	1.1540065492146687e-6
-2.6999999999999886	1.0736084810023816e-6
-2.5999999999999943	9.960546304326789e-7
-2.5	9.213537146443311e-7
-2.3999999999999915	8.49514140418823e-7
-2.299999999999997	7.805440020768176e-7
-2.1999999999999886	7.144510794489484e-7
-2.0999999999999943	6.512428359221407e-7
-2.	5.909264165620787e-7
-1.8999999999999915	5.335086463129149e-7
-1.7999999999999972	4.7899602827498e-7
-1.6999999999999886	4.273947420612019e-7
-1.5999999999999943	3.7871064223321753e-7
-1.5	3.3294925681766804e-7
-1.3999999999999915	2.9011578590356447e-7
-1.2999999999999972	2.502151003213054e-7
-1.1999999999999886	2.13251740403911e-7
-1.0999999999999943	1.7922991483120582e-7
-1.	1.481534995573277e-7
-0.8999999999999915	1.200260368222029e-7
-0.7999999999999972	9.485073424739814e-8
-0.6999999999999886	7.263046401674448e-8
-0.5999999999999943	5.336776214221582e-8
-0.5	3.706482781530282e-8
-0.3999999999999915	2.372352284427659e-8
-0.29999999999999716	1.3345371177567365e-8
-0.19999999999998863	5.931558513476623e-9
-0.09999999999999432	1.4829319964484355e-9
0.	0.
0.10000000000000853	1.482931996448857e-9
0.20000000000000284	5.931558513477466e-9
0.30000000000001137	1.3345371177568614e-8
0.4000000000000057	2.3723522844278278e-8
0.5	3.706482781530282e-8
0.6000000000000085	5.336776214221836e-8
0.7000000000000028	7.263046401674743e-8
0.8000000000000114	9.485073424740151e-8
0.9000000000000057	1.200260368222067e-7
1.	1.481534995573277e-7
1.1000000000000085	1.7922991483121045e-7
1.2000000000000028	2.1325174040391607e-7
1.3000000000000114	2.502151003213109e-7
1.4000000000000057	2.9011578590357035e-7
1.5	3.3294925681766804e-7
1.6000000000000085	3.7871064223322426e-7
1.7000000000000028	4.2739474206120905e-7
1.8000000000000114	4.789960282749876e-7
1.9000000000000057	5.33508646312923e-7
2.	5.909264165620787e-7
2.1000000000000085	6.512428359221495e-7
2.200000000000003	7.144510794489576e-7
2.3000000000000114	7.805440020768272e-7
2.4000000000000057	8.495141404188331e-7
2.5	9.213537146443311e-7
2.6000000000000085	9.960546304326899e-7
2.700000000000003	1.073608481002393e-6
2.8000000000000114	1.1540065492146805e-6
2.9000000000000057	1.237239809750517e-6
3.	1.3232989313601674e-6
3.1000000000000085	1.4121742791841233e-6
3.200000000000003	1.5038559171443717e-6
3.3000000000000114	1.598333610405088e-6
3.4000000000000057	1.695596827901297e-6
3.5	1.795634744934732e-6
3.6000000000000085	1.8984362458354246e-6
3.700000000000003	2.003989926687906e-6
3.8000000000000114	2.112284098120989e-6
3.9000000000000057	2.2233067881594883e-6
4.	2.337045745137073e-6
4.1000000000000085	2.4534884406685486e-6
4.200000000000003	2.57262207268045e-6
4.300000000000011	2.694433568498722e-6
4.400000000000006	2.8189095879917718e-6
4.5	2.9460365267679734e-6
4.6000000000000085	3.075800519425856e-6
4.700000000000003	3.2081874428556808e-6
4.800000000000011	3.343182919591223e-6
4.900000000000006	3.480772321209841e-6
5.	3.6209407717798883e-6
5.1000000000000085	3.7636731513536458e-6
5.200000000000003	3.908954099504335e-6
5.300000000000011	4.056768018906082e-6
5.400000000000006	4.207099078954693e-6
5.5	4.359931219428444e-6
5.6000000000000085	4.515248154186821e-6
5.700000000000003	4.673033374905837e-6
5.800000000000011	4.833270154848738e-6
5.900000000000006	4.9959415526698945e-6
6.	5.161030416251093e-6
6.1000000000000085	5.328519386568071e-6
6.200000000000003	5.498390901586009e-6
6.300000000000011	5.6706272001826575e-6
6.400000000000006	5.845210326096953e-6
6.5	6.022122131902338e-6
6.6000000000000085	6.201344283002561e-6
6.700000000000003	6.382858261648746e-6
6.800000000000011	6.566645370976382e-6
6.900000000000006	6.752686739060102e-6
7.	6.940963322985461e-6
7.1000000000000085	7.13145591293556e-6
7.200000000000003	7.324145136291291e-6
7.300000000000011	7.519011461743867e-6
7.400000000000006	7.716035203417598e-6
7.5	7.915196525002094e-6
7.6000000000000085	8.116475443891876e-6
7.700000000000003	8.319851835332052e-6
7.800000000000011	8.525305436568958e-6
7.900000000000006	8.732815851003672e-6
8.	8.942362552347646e-6
8.100000000000009	9.153924888778501e-6
8.200000000000003	9.36748208709472e-6
8.300000000000011	9.583013256868257e-6
8.400000000000006	9.800497394592867e-6
8.5	0.00001001991338782772
8.600000000000009	0.000010241240019334205
8.700000000000003	0.00001046445597120487
8.800000000000011	0.000010689539828983527
8.900000000000006	0.000010916470085774489
9.	0.000011145225146340457
9.100000000000009	0.000011375783331187294
9.200000000000003	0.000011608122880634355
9.300000000000011	0.00001184222195886995
9.400000000000006	0.000012078058657989609
9.5	0.000012315611002016971
9.600000000000009	0.000012554856950905648
9.700000000000003	0.000012795774404520704
9.800000000000011	0.000013038341206599637
9.900000000000006	0.000013282535148690338
10.	0.000013528333974066379
10.100000000000009	0.000013775715381617605
10.200000000000003	0.000014024657029715258
10.300000000000011	0.000014275136540051302
10.400000000000006	0.00001452713150144963
10.5	0.000014780619473649747
10.600000000000009	0.000015035577991060808
10.700000000000003	0.000015291984566485615
10.800000000000011	0.000015549816694813997
10.900000000000006	0.000015809051856683875
11.	0.000016069667522110305
11.100000000000009	0.00001633164115408057
11.200000000000003	0.000016594950212115288
11.300000000000011	0.000016859572155794906
11.400000000000006	0.00001712548444824993
11.5	0.000017392664559615385
11.600000000000009	0.00001766108997044796
11.700000000000003	0.00001793073817510537
11.800000000000011	0.000018201586685088065
11.900000000000006	0.00001847361303234107
12.	0.00001874679477251743
12.100000000000009	0.000019021109488200834
12.200000000000003	0.00001929653479208822
12.300000000000011	0.00001957304833013115
12.400000000000006	0.000019850627784635774
12.5	0.00002012925087732087
12.600000000000009	0.00002040889537233356
12.700000000000003	0.000020689539079222032
12.800000000000011	0.00002097115985586565
12.900000000000006	0.00002125373561136088
13.	0.000021537244308864142
13.100000000000009	0.00002182166396839
13.200000000000003	0.00002210697266956512
13.300000000000011	0.00002239314855433775
13.400000000000006	0.0000226801698296419
13.5	0.000022968014770016977
13.600000000000009	0.000023256661720181544
13.700000000000003	0.000023546089097561917
13.800000000000011	0.000023836275394775103
13.900000000000006	0.000024127199182065923
14.	0.00002441883910969825
14.100000000000009	0.000024711173910300495
14.200000000000003	0.000025004182401164573
14.300000000000011	0.00002529784348649958
14.400000000000006	0.000025592136159638423
14.5	0.000025887039505199287
14.600000000000009	0.000026182532701200304
14.700000000000003	0.000026478595021128306
14.800000000000011	0.00002677520583596194
14.900000000000006	0.000027072344616148112
15.	0.000027369990933533304
15.100000000000009	0.00002766812446324858
15.200000000000003	0.000027966724985548892
15.300000000000011	0.000028265772387607376
15.400000000000006	0.00002856524666526354
15.5	0.000028865127924726888
15.600000000000009	0.000029165396384234886
15.700000000000003	0.000029466032375666345
15.800000000000011	0.000029767016346110444
15.900000000000006	0.00003006832885939047
16.	0.00003036995059754424
16.10000000000001	0.000030671862362260104
16.200000000000003	0.00003097404507626902
16.30000000000001	0.000031276479784694006
16.400000000000006	0.000031579147656355306
16.5	0.00003188202998503376
16.60000000000001	0.00003218510819069092
16.700000000000003	0.000032488363820647184
16.80000000000001	0.00003279177855071813
16.900000000000006	0.00003309533418630894
17.	0.00003339901266346803
17.10000000000001	0.000033702796049899525
17.200000000000003	0.000034006666545935165
17.30000000000001	0.000034310606485466416
17.400000000000006	0.00003461459833683658
17.5	0.00003491862470369352
17.60000000000001	0.000035222668325803786
17.700000000000003	0.000035526712079827556
17.80000000000001	0.000035830738980056225
17.900000000000006	0.000036134732179111573
18.	0.000036438674968608124
18.10000000000001	0.00003674255077977843
18.200000000000003	0.00003704634318406183
18.30000000000001	0.000037350035893657675
18.400000000000006	0.00003765361276204232
18.5	0.000037957057784451766
18.60000000000001	0.0000382603550983292
18.700000000000003	0.00003856348898373844
18.80000000000001	0.0000388664438637439
18.900000000000006	0.000039169204304756913
19.	0.000039471755016849864
19.10000000000001	0.00003977408085403745
19.200000000000003	0.000040076166814526385
19.30000000000001	0.00004037799804093401
19.400000000000006	0.00004067955982047524
19.5	0.0000409808375851203
19.60000000000001	0.000041281816911721564
19.700000000000003	0.00004158248352211133
19.80000000000001	0.00004188282328317087
19.900000000000006	0.00004218282220687056
20.	0.00004248246645028274
20.10000000000001	0.0000427817423155664
20.200000000000003	0.00004308063624992511
20.30000000000001	0.00004337913484553877
20.400000000000006	0.00004367722483946881
20.5	0.00004397489311353834
20.60000000000001	0.000044272126694187096
20.700000000000003	0.00004456891275230131
20.80000000000001	0.000044865238603020586
20.900000000000006	0.00004516109170551995
21.	0.000045456459662769714
21.10000000000001	0.000045751330221272333
21.200000000000003	0.000046045691270776796
21.30000000000001	0.00004633953084397191
21.400000000000006	0.000046632837116157795
21.5	0.00004692559840489714
21.60000000000001	0.00004721780316964571
21.700000000000003	0.00004750944001136302
21.80000000000001	0.00004780049767210424
21.900000000000006	0.00004809096503459222
22.	0.00004838083112177195
22.10000000000001	0.00004867008509634659
22.200000000000003	0.00004895871626029567
22.30000000000001	0.00004924671405437676
22.400000000000006	0.00004953406805760992
22.5	0.00004982076798674621
22.60000000000001	0.00005010680369572043
22.700000000000003	0.00005039216517508808
22.80000000000001	0.00005067684255144773
22.900000000000006	0.000050960826086848734
23.	0.000051244106178184666
23.10000000000001	0.00005152667335657355
23.200000000000003	0.00005180851828672375
23.30000000000001	0.000052089631766288334
23.400000000000006	0.000052370004725205567
23.5	0.000052649628225028365
23.60000000000001	0.00005292849345824153
23.700000000000003	0.000053206591747567354
23.80000000000001	0.00005348391454526107
23.900000000000006	0.00005376045343239494
24.	0.0000540362001181327
24.10000000000001	0.000054311146438993746
24.200000000000003	0.000054585284358108125
24.30000000000001	0.000054858605964462245
24.400000000000006	0.000055131103472135805
24.5	0.000055402769219530536
24.60000000000001	0.000055673595668590523
24.700000000000003	0.000055943575404014945
24.80000000000001	0.00005621270113246342
24.900000000000006	0.00005648096568175431
25.	0.00005674836200005606
25.10000000000001	0.00005701488315507238
25.200000000000003	0.00005728052233322096
25.30000000000001	0.00005754527283880673
25.400000000000006	0.000057809128093189106
25.5	0.000058072081633944724
25.60000000000001	0.00005833412711402453
25.700000000000003	0.000058595258300906506
25.80000000000001	0.00005885546907574426
25.900000000000006	0.00005911475343251112
26.	0.00005937310547714073
26.10000000000001	0.00005963051942666402
26.200000000000003	0.000059886989608342696
26.30000000000001	0.000060142510458800115
26.400000000000006	0.00006039707652314897
26.5	0.00006065068245411666
26.60000000000001	0.000060903323011168624
26.700000000000003	0.00006115499305962896
26.80000000000001	0.00006140568756980002
26.900000000000006	0.00006165540161607992
27.	0.00006190413037607885
27.10000000000001	0.00006215186912973442
27.200000000000003	0.0000623986132584257
27.30000000000001	0.00006264435824408708
27.400000000000006	0.00006288909966832104
27.5	0.00006313283321151135
27.60000000000001	0.00006337555465193553
27.700000000000003	0.00006361725986487748
27.80000000000001	0.00006385794482174105
27.900000000000006	0.0000640976055891632
28.	0.00006433623832812846
28.099999999999994	0.00006457383929308382
28.200000000000017	0.00006481040483105508
28.30000000000001	0.00006504593138076355
28.400000000000006	0.00006528041547174513
28.5	0.00006551385372347022
28.599999999999994	0.00006574624284446519
28.700000000000017	0.00006597757963143628
28.80000000000001	0.0000662078609683945
28.900000000000006	0.00006643708382578374
29.	0.00006666524525961021
29.099999999999994	0.00006689234241057462
29.200000000000017	0.0000671183725032069
29.30000000000001	0.00006734333284500332
29.400000000000006	0.00006756722082556652
29.5	0.00006779003391574863
29.599999999999994	0.0000680117696667968
29.700000000000017	0.00006823242570950243
29.80000000000001	0.00006845199975335313
29.900000000000006	0.00006867048958568846
30.	0.00006888789307085889
30.099999999999994	0.00006910420814938794
30.200000000000017	0.0000693194328371388
30.30000000000001	0.00006953356522448354
30.400000000000006	0.00006974660347547724
30.5	0.00006995854582703523
30.599999999999994	0.00007016939058811477
30.700000000000017	0.00007037913613890059
30.80000000000001	0.00007058778092999437
30.900000000000006	0.000070795323481609
31.	0.00007100176238276673
31.099999999999994	0.00007120709629050172
31.200000000000017	0.00007141132392906708
31.30000000000001	0.00007161444408914622
31.400000000000006	0.00007181645562706931
31.5	0.00007201735746403385
31.599999999999994	0.00007221714858532983
31.700000000000017	0.00007241582803957018
31.80000000000001	0.00007261339493792526
31.900000000000006	0.00007280984845336306
32.	0.00007300518781989352
32.099999999999994	0.00007319941233181813
32.20000000000002	0.00007339252134298451
32.30000000000001	0.00007358451426604559
32.400000000000006	0.00007377539057172476
32.5	0.000073965149788085
32.599999999999994	0.00007415379149980399
32.70000000000002	0.00007434131534745371
32.80000000000001	0.00007452772102678571
32.900000000000006	0.00007471300828802137
33.	0.00007489717693514763
33.099999999999994	0.00007508022682521733
33.20000000000002	0.00007526215786765577
33.30000000000001	0.00007544297002357163
33.400000000000006	0.00007562266330507406
33.5	0.00007580123777459449
33.599999999999994	0.00007597869354421397
33.70000000000002	0.00007615503077499614
33.80000000000001	0.00007633024967632489
33.900000000000006	0.00007650435050524855
34.	0.00007667733356582806
34.099999999999994	0.00007684919920849186
34.20000000000002	0.00007701994782939535
34.30000000000001	0.00007718957986978589
34.400000000000006	0.00007735809581537367
34.5	0.00007752549619570738
34.599999999999994	0.00007769178158355586
34.70000000000002	0.00007785695259429467
34.80000000000001	0.00007802100988529841
34.900000000000006	0.00007818395415533845
35.	0.0000783457861439858
35.099999999999994	0.00007850650663101975
35.20000000000002	0.00007866611643584153
35.30000000000001	0.00007882461641689369
35.400000000000006	0.00007898200747108463
35.5	0.00007913829053321862
35.599999999999994	0.00007929346657543108
35.70000000000002	0.00007944753660662957
35.80000000000001	0.00007960050167193918
35.900000000000006	0.00007975236285215463
36.	0.00007990312126319637
36.099999999999994	0.00008005277805557269
36.20000000000002	0.00008020133441384723
36.30000000000001	0.00008034879155611082
36.400000000000006	0.00008049515073345971
36.5	0.00008064041322947839
36.599999999999994	0.00008078458035972757
36.70000000000002	0.00008092765347123777
36.80000000000001	0.00008106963394200727
36.900000000000006	0.00008121052318050641
37.	0.00008135032262518573
37.099999999999994	0.0000814890337439901
37.20000000000002	0.00008162665803387745
37.30000000000001	0.0000817631970203428
37.400000000000006	0.00008189865225694715
37.5	0.0000820330253248514
37.599999999999994	0.00008216631783235544
37.70000000000002	0.00008229853141444178
37.80000000000001	0.00008242966773232429
37.900000000000006	0.00008255972847300225
38.	0.00008268871534881845
38.099999999999994	0.00008281663009702272
38.20000000000002	0.00008294347447934035
38.30000000000001	0.00008306925028154434
38.400000000000006	0.00008319395931303405
38.5	0.00008331760340641682
38.599999999999994	0.00008344018441709555
38.70000000000002	0.00008356170422286026
38.80000000000001	0.00008368216472348452
38.900000000000006	0.00008380156784032644
39.	0.00008391991551593445
39.099999999999994	0.00008403720971365717
39.20000000000002	0.00008415345241725804
39.30000000000001	0.00008426864563053451
39.400000000000006	0.0000843827913769416
39.5	0.00008449589169921974
39.599999999999994	0.00008460794865902721
39.70000000000002	0.00008471896433657686
39.80000000000001	0.00008482894083027679
39.900000000000006	0.00008493788025637603
40.	0.00008504578474861388
40.099999999999994	0.00008515265645787372
40.20000000000002	0.0000852584975518408
40.30000000000001	0.00008536331021466453
40.400000000000006	0.00008546709664662451
40.5	0.0000855698590638011
40.599999999999994	0.00008567159969774933
40.70000000000002	0.00008577232079517771
40.80000000000001	0.0000858720246176303
40.900000000000006	0.00008597071344117314
41.	0.00008606838955608446
41.099999999999994	0.00008616505526654874
41.20000000000002	0.00008626071289035489
41.30000000000001	0.00008635536475859767
41.400000000000006	0.0000864490132153837
41.5	0.00008654166061754038
41.599999999999994	0.00008663330933432944
41.70000000000002	0.00008672396174716317
41.80000000000001	0.00008681362024932499
41.900000000000006	0.00008690228724569385
42.	0.00008698996515247128
42.099999999999994	0.00008707665639691286
42.20000000000002	0.0000871623634170628
42.30000000000001	0.00008724708866149241
42.400000000000006	0.00008733083458904119
42.5	0.00008741360366856237
42.599999999999994	0.0000874953983786713
42.70000000000002	0.00008757622120749701
42.80000000000001	0.00008765607465243753
42.900000000000006	0.00008773496121991836
43.	0.00008781288342515412
43.099999999999994	0.00008788984379191356
43.20000000000002	0.00008796584485228746
43.30000000000001	0.0000880408891464602
43.400000000000006	0.00008811497922248403
43.5	0.00008818811763605672
43.599999999999994	0.00008826030695030205
43.70000000000002	0.00008833154973555362
43.80000000000001	0.00008840184856914136
43.900000000000006	0.0000884712060351812
44.	0.00008853962472436779
44.099999999999994	0.00008860710723376993
44.20000000000002	0.00008867365616662891
44.30000000000001	0.00008873927413215983
44.400000000000006	0.00008880396374535572
44.5	0.0000888677276267943
44.599999999999994	0.00008893056840244783
44.70000000000002	0.00008899248870349537
44.80000000000001	0.00008905349116613777
44.900000000000006	0.00008911357843141569
45.	0.00008917275314502981
45.099999999999994	0.00008923101795716412
45.20000000000002	0.00008928837552231127
45.30000000000001	0.00008934482849910102
45.400000000000006	0.0000894003795501308
45.5	0.00008945503134179915
45.599999999999994	0.0000895087865441413
45.70000000000002	0.00008956164783066733
45.80000000000001	0.000089613617878203
45.900000000000006	0.00008966469936673247
46.	0.00008971489497924386
46.099999999999994	0.00008976420740157693
46.20000000000002	0.00008981263932227307
46.30000000000001	0.00008986019343242761
46.400000000000006	0.00008990687242554457
46.5	0.00008995267899739323
46.599999999999994	0.00008999761584586738
46.70000000000002	0.00009004168567084646
46.80000000000001	0.00009008489117405886
46.900000000000006	0.00009012723505894758
47.	0.00009016872003053778
47.099999999999994	0.00009020934879530643
47.20000000000002	0.00009024912406105425
47.30000000000001	0.0000902880485367793
47.400000000000006	0.00009032612493255303
47.5	0.00009036335595939777
47.599999999999994	0.00009039974432916676
47.70000000000002	0.00009043529275442581
47.80000000000001	0.00009047000394833678
47.900000000000006	0.00009050388062454321
48.	0.0000905369254970577
48.099999999999994	0.00009056914128015091
48.20000000000002	0.00009060053068824304
48.30000000000001	0.00009063109643579634
48.400000000000006	0.00009066084123720968
48.5	0.0000906897678067152
48.599999999999994	0.0000907178788582763
48.70000000000002	0.00009074517710548745
48.80000000000001	0.00009077166526147556
48.900000000000006	0.00009079734603880353
49.	0.00009082222214937477
49.099999999999994	0.00009084629630433985
49.20000000000002	0.00009086957121400437
49.30000000000001	0.00009089204958773883
49.400000000000006	0.00009091373413388972
49.5	0.00009093462755969236
49.599999999999994	0.00009095473257118511
49.70000000000002	0.00009097405187312532
49.80000000000001	0.00009099258816890637
49.900000000000006	0.00009101034416047671
50.	0.00009102732254825981
50.099999999999994	0.00009104352603107603
50.20000000000002	0.00009105895730606544
50.30000000000001	0.00009107361906861236
50.400000000000006	0.00009108751401227113
50.5	0.00009110064482869346
50.599999999999994	0.00009111301420755652
50.70000000000002	0.00009112462483649314
50.80000000000001	0.00009113547940102284
50.900000000000006	0.00009114558058448406
51.	0.00009115493106796803
51.099999999999994	0.00009116353353025362
51.20000000000002	0.0000911713906477434
51.30000000000001	0.00009117850509440121
51.400000000000006	0.00009118487954169054
51.5	0.00009119051665851434
51.599999999999994	0.00009119541911115593
51.70000000000002	0.00009119958956322122
51.80000000000001	0.00009120303067558166
51.900000000000006	0.00009120574510631864
52.	0.00009120773551066905
52.099999999999994	0.00009120900454097166
52.20000000000002	0.00009120955484661464
52.30000000000001	0.00009120938907398455
52.400000000000006	0.00009120850986641551
52.5	0.00009120691986414035
52.599999999999994	0.00009120462170424207
52.70000000000002	0.00009120161802060673
52.80000000000001	0.00009119791144387713
52.900000000000006	0.00009119350460140736
53.	0.00009118840011721862
53.099999999999994	0.00009118260061195575
53.20000000000002	0.00009117610870284468
53.30000000000001	0.00009116892700365085
53.400000000000006	0.00009116105812463866
53.5	0.00009115250467253168
53.60000000000002	0.00009114326925047354
53.70000000000002	0.00009113335445799023
53.80000000000001	0.00009112276289095259
53.900000000000006	0.00009111149714154015
54.	0.00009109955979820568
54.10000000000002	0.00009108695344564018
54.20000000000002	0.0000910736806647393
54.30000000000001	0.00009105974403257003
54.400000000000006	0.00009104514612233853
54.5	0.00009102988950335837
54.60000000000002	0.00009101397674101983
54.70000000000002	0.00009099741039675983
54.80000000000001	0.00009098019302803251
54.900000000000006	0.0000909623271882808
55.	0.00009094381542690827
55.10000000000002	0.00009092466028925209
55.20000000000002	0.00009090486431655649
55.30000000000001	0.00009088443004594686
55.400000000000006	0.00009086336001040454
55.5	0.00009084165673874255
55.60000000000002	0.00009081932275558148
55.70000000000002	0.00009079636058132625
55.80000000000001	0.00009077277273214371
55.900000000000006	0.00009074856171994033
56.	0.00009072373005234124
56.10000000000002	0.00009069828023266908
56.20000000000002	0.00009067221475992407
56.30000000000001	0.00009064553612876413
56.400000000000006	0.00009061824682948607
56.5	0.00009059034934800696
56.60000000000002	0.00009056184616584626
56.70000000000002	0.00009053273976010846
56.80000000000001	0.00009050303260346611
56.900000000000006	0.0000904727271641436
57.	0.00009044182590590123
57.10000000000002	0.00009041033128802008
57.20000000000002	0.00009037824576528695
57.30000000000001	0.00009034557178798026
57.400000000000006	0.00009031231180185612
57.5	0.00009027846824813495
57.60000000000002	0.0000902440435634886
57.70000000000002	0.00009020904018002802
57.80000000000001	0.0000901734605252911
57.900000000000006	0.00009013730702223127
58.	0.00009010058208920624
58.10000000000002	0.0000900632881399676
58.20000000000002	0.00009002542758365026
58.30000000000001	0.00008998700282476282
58.400000000000006	0.00008994801626317798
58.5	0.00008990847029412373
58.60000000000002	0.00008986836730817446
58.70000000000002	0.00008982770969124289
58.80000000000001	0.00008978649982457208
58.900000000000006	0.00008974474008472801
59.	0.00008970243284359238
59.10000000000002	0.00008965958046835591
59.20000000000002	0.00008961618532151186
59.30000000000001	0.00008957224976084994
59.400000000000006	0.00008952777613945067
59.5	0.00008948276680567978
59.60000000000002	0.00008943722410318344
59.70000000000002	0.00008939115037088321
59.80000000000001	0.00008934454794297183
59.900000000000006	0.00008929741914890883
60.	0.00008924976631341709
60.10000000000002	0.00008920159175647896
60.20000000000002	0.00008915289779333318
60.30000000000001	0.00008910368673447201
60.400000000000006	0.00008905396088563841
60.5	0.00008900372254782378
60.60000000000002	0.00008895297401726585
60.70000000000002	0.00008890171758544684
60.80000000000001	0.00008884995553909155
60.900000000000006	0.00008879769016016671
61.	0.00008874492372587918
61.10000000000002	0.00008869165850867567
61.20000000000002	0.00008863789677624182
61.30000000000001	0.00008858364079150199
61.400000000000006	0.00008852889281261903
61.5	0.00008847365509299457
61.60000000000002	0.0000884179298812691
61.70000000000002	0.00008836171942132274
61.80000000000001	0.0000883050259522759
61.900000000000006	0.00008824785170849015
62.	0.00008819019891956959
62.10000000000002	0.00008813206981036199
62.20000000000002	0.0000880734666009607
62.30000000000001	0.0000880143915067059
62.400000000000006	0.00008795484673818703
62.5	0.00008789483450124469
62.60000000000002	0.00008783435699697282
62.70000000000002	0.0000877734164217215
62.80000000000001	0.00008771201496709946
62.900000000000006	0.00008765015481997664
63.	0.00008758783816248762
63.10000000000002	0.00008752506717203452
63.20000000000002	0.0000874618440212903
63.30000000000001	0.00008739817087820226
63.400000000000006	0.00008733404990599557
63.5	0.00008726948326317716
63.60000000000002	0.00008720447310353949
63.70000000000002	0.00008713902157616465
63.80000000000001	0.00008707313082542844
63.900000000000006	0.00008700680299100476
64.	0.00008694004020786996
64.10000000000002	0.00008687284460630745
64.20000000000002	0.0000868052183119124
64.30000000000001	0.00008673716344559635
64.4	0.00008666868212359238
64.5	0.00008659977645745999
64.60000000000002	0.00008653044855409015
64.70000000000002	0.00008646070051571081
64.80000000000001	0.0000863905344398919
64.9	0.00008631995241955106
65.	0.00008624895654295909
65.10000000000002	0.00008617754889374549
65.20000000000002	0.00008610573155090441
65.30000000000001	0.00008603350658880025
65.4	0.00008596087607717372
65.5	0.00008588784208114783
65.60000000000002	0.00008581440666123388
65.70000000000002	0.00008574057187333774
65.80000000000001	0.00008566633976876604
65.9	0.00008559171239423238
66.	0.00008551669179186401
66.10000000000002	0.0000854412799992079
66.20000000000002	0.00008536547904923765
66.30000000000001	0.00008528929097035986
66.4	0.00008521271778642074
66.5	0.00008513576151671305
66.60000000000002	0.00008505842417598273
66.70000000000002	0.0000849807077744358
66.80000000000001	0.00008490261431774523
66.9	0.00008482414580705778
67.	0.00008474530423900128
67.10000000000002	0.0000846660916056913
67.20000000000002	0.00008458650989473866
67.30000000000001	0.00008450656108925624
67.4	0.00008442624716786627
67.5	0.00008434557010470767
67.60000000000002	0.00008426453186944309
67.70000000000002	0.00008418313442726644
67.80000000000001	0.00008410137973891014
67.9	0.00008401926976065244
68.	0.00008393680644432482
68.10000000000002	0.00008385399173731956
68.20000000000002	0.00008377082758259712
68.30000000000001	0.00008368731591869371
68.4	0.00008360345867972856
68.5	0.00008351925779541186
68.60000000000002	0.00008343471519105198
68.70000000000002	0.00008334983278756332
68.80000000000001	0.00008326461250147369
68.9	0.0000831790562449321
69.	0.00008309316592571646
69.10000000000002	0.00008300694344724089
69.20000000000002	0.00008292039070856397
69.30000000000001	0.0000828335096043959
69.4	0.00008274630202510646
69.5	0.00008265876985673265
69.60000000000002	0.00008257091498098645
69.70000000000002	0.00008248273927526262
69.80000000000001	0.00008239424461264616
69.9	0.00008230543286192043
70.	0.00008221630588757456
70.10000000000002	0.00008212686554981131
70.20000000000002	0.00008203711370455506
70.30000000000001	0.0000819470522034591
70.4	0.00008185668289391376
70.5	0.00008176600761905395
70.60000000000002	0.000081675028217767
70.70000000000002	0.00008158374652470037
70.80000000000001	0.00008149216437026943
70.9	0.00008140028358066505
71.	0.00008130810597786152
71.10000000000002	0.00008121563337962406
71.20000000000002	0.0000811228675995168
71.30000000000001	0.00008102981044691017
71.4	0.00008093646372698872
71.5	0.00008084282924075885
71.60000000000002	0.00008074890878505647
71.70000000000002	0.0000806547041525545
71.80000000000001	0.00008056021713177072
71.9	0.00008046544950707518
72.	0.00008037040305869797
72.10000000000002	0.00008027507956273665
72.20000000000002	0.00008017948079116406
72.30000000000001	0.0000800836085118357
72.4	0.00007998746448849715
72.5	0.00007989105048079185
72.60000000000002	0.00007979436824426848
72.70000000000002	0.0000796974195303884
72.80000000000001	0.00007960020608653313
72.9	0.0000795027296560118
73.	0.00007940499197806851
73.10000000000002	0.00007930699478788973
73.20000000000002	0.00007920873981661181
73.30000000000001	0.00007911022879132803
73.4	0.00007901146343509613
73.5	0.0000789124454669455
73.60000000000002	0.0000788131766018845
73.70000000000002	0.00007871365855090773
73.80000000000001	0.00007861389302100296
73.9	0.00007851388171515869
74.	0.0000784136263323711
74.10000000000002	0.00007831312856765111
74.20000000000002	0.00007821239011203166
74.30000000000001	0.00007811141265257457
74.4	0.00007801019787237767
74.5	0.00007790874745058186
74.60000000000002	0.00007780706306237783
74.70000000000002	0.00007770514637901343
74.80000000000001	0.00007760299906780015
74.9	0.00007750062279212019
75.	0.00007739801921143325
75.10000000000002	0.0000772951899812833
75.20000000000002	0.00007719213675330565
75.30000000000001	0.00007708886117523323
75.4	0.00007698536489090347
75.5	0.00007688164954026519
75.60000000000002	0.00007677771675938486
75.70000000000002	0.0000766735681804536
75.80000000000001	0.00007656920543179343
75.9	0.00007646463013786382
76.	0.00007635984391926842
76.10000000000002	0.0000762548483927613
76.20000000000002	0.00007614964517125349
76.30000000000001	0.0000760442358638192
76.4	0.00007593862207570238
76.5	0.00007583280540832284
76.60000000000002	0.00007572678745928269
76.70000000000002	0.00007562056982237246
76.80000000000001	0.00007551415408757729
76.9	0.00007540754184108316
77.	0.00007530073466528294
77.10000000000002	0.00007519373413878254
77.20000000000002	0.00007508654183640691
77.30000000000001	0.00007497915932920603
77.4	0.0000748715881844609
77.5	0.00007476382996568945
77.60000000000002	0.00007465588623265246
77.70000000000002	0.0000745477585413594
77.80000000000001	0.00007443944844407413
77.9	0.0000743309574893209
78.	0.00007422228722188978
78.10000000000002	0.00007411343918284261
78.20000000000002	0.00007400441490951856
78.30000000000001	0.00007389521593553963
78.4	0.00007378584379081639
78.5	0.0000736763000015534
78.60000000000002	0.0000735665860902547
78.70000000000002	0.00007345670357572937
78.80000000000001	0.00007334665397309677
78.9	0.00007323643879379202
79.	0.00007312605954557135
79.10000000000002	0.0000730155177325172
79.20000000000002	0.0000729048148550438
79.30000000000001	0.00007279395240990205
79.4	0.00007268293189018482
79.5	0.00007257175478533208
79.60000000000002	0.00007246042258113596
79.70000000000002	0.0000723489367597459
79.80000000000001	0.00007223729879967345
79.9	0.00007212551017579738
80.	0.0000720135723593686
80.10000000000002	0.00007190148681801495
80.20000000000002	0.00007178925501574618
80.30000000000001	0.00007167687841295862
80.4	0.00007156435846643998
80.5	0.00007145169662937414
80.60000000000002	0.0000713388943513457
80.70000000000002	0.00007122595307834477
80.80000000000001	0.00007111287425277154
80.9	0.00007099965931344066
81.	0.00007088630969558599
81.10000000000002	0.00007077282683086494
81.20000000000002	0.00007065921214736309
81.30000000000001	0.00007054546706959827
81.4	0.00007043159301852527
81.5	0.00007031759141153995
81.60000000000002	0.00007020346366248348
81.70000000000002	0.00007008921118164694
81.80000000000001	0.000069974835375775
81.9	0.00006986033764807053
82.	0.00006974571939819839
82.10000000000002	0.00006963098202228979
82.20000000000002	0.00006951612691294627
82.30000000000001	0.00006940115545924351
82.4	0.00006928606904673557
82.5	0.00006917086905745866
82.60000000000002	0.00006905555686993503
82.70000000000002	0.00006894013385917701
82.80000000000001	0.00006882460139669064
82.9	0.00006870896085047942
83.	0.00006859321358504819
83.10000000000002	0.00006847736096140686
83.20000000000002	0.00006836140433707393
83.30000000000001	0.0000682453450660802
83.4	0.00006812918449897234
83.5	0.0000680129239828165
83.60000000000002	0.00006789656486120173
83.70000000000002	0.00006778010847424363
83.80000000000001	0.0000676635561585876
83.9	0.00006754690924741237
84.	0.00006743016907043334
84.10000000000002	0.00006731333695390587
84.20000000000002	0.00006719641422062889
84.30000000000001	0.00006707940218994759
84.4	0.00006696230217775714
84.5	0.00006684511549650573
84.60000000000002	0.00006672784345519763
84.70000000000002	0.00006661048735939657
84.80000000000001	0.00006649304851122862
84.9	0.00006637552820938522
85.	0.00006625792774912637
85.10000000000002	0.0000661402484222835
85.20000000000002	0.0000660224915172626
85.30000000000001	0.00006590465831904682
85.4	0.00006578675010919969
85.5	0.00006566876816586773
85.60000000000002	0.0000655507137637835
85.70000000000002	0.00006543258817426825
85.80000000000001	0.00006531439266523462
85.9	0.00006519612850118952
86.	0.00006507779694323677
86.10000000000002	0.00006495939924907972
86.20000000000002	0.0000648409366730239
86.30000000000001	0.00006472241046597968
86.4	0.00006460382187546474
86.5	0.00006448517214560665
86.60000000000002	0.00006436646251714545
86.70000000000002	0.00006424769422743603
86.80000000000001	0.00006412886851045063
86.9	0.00006400998659678124
87.	0.00006389104971364194
87.10000000000002	0.0000637720590848713
87.20000000000002	0.00006365301593093487
87.30000000000001	0.00006353392146892717
87.4	0.00006341477691257415
87.5	0.00006329558347223545
87.60000000000002	0.00006317634235490649
87.70000000000002	0.00006305705476422084
87.80000000000001	0.00006293772190045224
87.9	0.00006281834496051669
88.	0.00006269892513797476
88.10000000000002	0.00006257946362303337
88.20000000000002	0.00006245996160254825
88.30000000000001	0.00006234042026002553
88.4	0.00006222084077562407
88.5	0.00006210122432615719
88.60000000000002	0.00006198157208509479
88.70000000000002	0.00006186188522256521
88.80000000000001	0.00006174216490535721
88.9	0.00006162241229692162
89.	0.0000615026285573734
89.10000000000002	0.00006138281484349338
89.20000000000002	0.00006126297230873015
89.30000000000001	0.00006114310210320169
89.4	0.00006102320537369721
89.5	0.00006090328326367886
89.60000000000002	0.00006078333691328344
89.70000000000002	0.000060663367459324164
89.80000000000001	0.00006054337603529213
89.9	0.00006042336377135811
90.	0.00006030333179437419
90.10000000000002	0.000060183281227875226
90.20000000000002	0.000060063213192080645
90.30000000000001	0.000059943128803895655
90.4	0.00005982302917691308
90.5	0.000059702915421414844
90.60000000000002	0.00005958278864437327
90.70000000000002	0.000059462649949452725
90.80000000000001	0.00005934250043701108
90.9	0.00005922234120410093
91.	0.0000591021733444714
91.10000000000002	0.00005898199794856901
91.20000000000002	0.00005886181610353966
91.30000000000001	0.00005874162889322947
91.4	0.000058621437398186416
91.5	0.00005850124269566153
91.60000000000002	0.00005838104585961021
91.70000000000002	0.00005826084796069372
91.80000000000001	0.00005814065006628009
91.9	0.00005802045324044562
92.	0.000057900258543976116
92.10000000000002	0.000057780067034367944
92.20000000000002	0.00005765987976582958
92.30000000000001	0.000057539697789282416
92.4	0.00005741952215236211
92.5	0.00005729935389941977
92.60000000000002	0.000057179194071523055
92.70000000000002	0.000057059043706457396
92.80000000000001	0.00005693890383872695
92.9	0.00005681877549955591
93.	0.00005669865971688935
93.10000000000002	0.00005657855751539455
93.20000000000002	0.00005645846991646198
93.30000000000001	0.00005633839793820622
93.4	0.000056218342595467216
93.5	0.00005609830489981113
93.60000000000002	0.00005597828585953145
93.70000000000002	0.000055858286479650074
93.80000000000001	0.000055738307761918097
93.9	0.00005561835070481692
94.	0.00005549841630355929
94.10000000000002	0.00005537850555009004
94.20000000000002	0.00005525861943308744
94.30000000000001	0.00005513875893796364
94.4	0.000055018925046865965
94.5	0.00005489911873867771
94.60000000000002	0.000054779340989019056
94.70000000000002	0.000054659592770248054
94.80000000000001	0.00005453987505146145
94.9	0.000054420188798495505
95.	0.000054300534973927054
95.10000000000002	0.00005418091453707424
95.20000000000002	0.00005406132844399749
95.30000000000001	0.000053941777647500285
95.4	0.00005382226309713001
95.5	0.000053702785739178896
95.60000000000002	0.00005358334651668477
95.70000000000002	0.000053463946369432004
95.80000000000001	0.000053344586233952166
95.9	0.00005322526704352499
96.	0.00005310598972817918
96.10000000000002	0.00005298675521469309
96.20000000000002	0.000052867564426595835
96.30000000000001	0.00005274841828416774
96.4	0.00005262931770444139
96.5	0.00005251026360120228
96.60000000000002	0.00005239125688498973
96.70000000000002	0.00005227229846309764
96.80000000000001	0.00005215338923957525
96.9	0.0000520345301152279
97.	0.00005191572198761787
97.10000000000002	0.000051796965751065154
97.20000000000002	0.000051678262296648305
97.30000000000001	0.00005155961251220507
97.4	0.00005144101728233321
97.5	0.00005132247748839139
97.60000000000002	0.00005120399400849978
97.70000000000002	0.00005108556771754104
97.80000000000001	0.00005096719948716089
97.9	0.00005084889018576902
98.	0.00005073064067853981
98.10000000000002	0.00005061245182741305
98.20000000000002	0.000050494324491094945
98.30000000000001	0.0000503762595250586
98.4	0.00005025825778154496
98.5	0.000050140320109563556
98.60000000000002	0.000050022447354893326
98.70000000000002	0.00004990464036008341
98.80000000000001	0.000049786899964453804
98.9	0.000049669227004096315
99.	0.00004955162231187526
99.10000000000002	0.00004943408671742826
99.20000000000002	0.00004931662104716716
99.30000000000001	0.000049199226124278666
99.4	0.00004908190276872523
99.5	0.00004896465179724586
99.60000000000002	0.00004884747402335694
99.70000000000002	0.00004873037025735315
99.80000000000001	0.00004861334130630803
99.9	0.000048496387974075045
100.	0.00004837951106128833

==> data/indepsnoise3b.dat <==
-100.	0.00001373688030255121
-99.9	0.000013765192957240256
-99.8	0.000013793488158011418
-99.7	0.000013821765510212394
-99.6	0.00001385002461820756
-99.5	0.000013878265085394358
-99.4	0.00001390648651421995
-99.3	0.000013934688506199979
-99.2	0.00001396287066193475
-99.1	0.000013991032581124178
-99.	0.000014019173862585342
-98.9	0.000014047294104265411
-98.8	0.000014075392903257677
-98.7	0.00001410346985581289
-98.6	0.00001413152455735304
-98.5	0.00001415955660248142
-98.4	0.000014187565584993104
-98.3	0.000014215551097883443
-98.2	0.000014243512733356257
-98.1	0.000014271450082828992
-98.	0.000014299362736938885
-97.9	0.0000143272502855473
-97.8	0.000014355112317738869
-97.7	0.000014382948421827556
-97.6	0.00001441075818535315
-97.5	0.000014438541195080988
-97.4	0.000014466297037000167
-97.3	0.000014494025296320923
-97.2	0.000014521725557468546
-97.1	0.000014549397404079251
-97.	0.000014577040418994882
-96.9	0.000014604654184255972
-96.8	0.00001463223828109405
-96.7	0.00001465979228992556
-96.6	0.000014687315790342396
-96.5	0.00001471480836110604
-96.4	0.000014742269580137287
-96.3	0.000014769699024510871
-96.2	0.000014797096270445704
-96.1	0.000014824460893299626
-96.	0.000014851792467561062
-95.9	0.000014879090566844164
-95.8	0.000014906354763882732
-95.7	0.000014933584630526496
-95.6	0.00001496077973773664
-95.5	0.000014987939655584876
-95.4	0.000015015063953250405
-95.3	0.000015042152199021274
-95.2	0.000015069203960295618
-95.1	0.000015096218803583602
-95.	0.000015123196294511027
-94.9	0.00001515013599782587
-94.8	0.000015177037477405277
-94.7	0.000015203900296262618
-94.6	0.000015230724016557446
-94.5	0.00001525750819960733
-94.4	0.00001528425240589994
-94.3	0.00001531095619510611
-94.2	0.000015337619126096008
-94.1	0.000015364240756953382
-94.	0.000015390820644994705
-93.9	0.000015417358346785362
-93.8	0.000015443853418160255
-93.7	0.00001547030541424195
-93.6	0.000015496713889462158
-93.5	0.00001552307839758137
-93.4	0.000015549398491710807
-93.3	0.000015575673724333073
-93.2	0.000015601903647324068
-93.1	0.000015628087811973035
-93.	0.000015654225769005073
-92.9	0.00001568031706860182
-92.8	0.000015706361260418714
-92.7	0.00001573235789360912
-92.6	0.00001575830651683943
-92.5	0.000015784206678308494
-92.4	0.000015810057925764455
-92.3	0.000015835859806520872
-92.2	0.00001586161186747062
-92.1	0.000015887313655100667
-92.	0.000015912964715503357
-91.9	0.000015938564594386738
-91.8	0.00001596411283708546
-91.7	0.000015989608988568607
-91.6	0.000016015052593445114
-91.5	0.000016040443195970577
-91.4	0.000016065780340049772
-91.3	0.00001609106356924065
-91.2	0.000016116292426753534
-91.1	0.000016141466455453537
-91.	0.00001616658519785696
-90.9	0.000016191648196130856
-90.8	0.000016216654992087977
-90.7	0.000016241605127184868
-90.6	0.000016266498142514295
-90.5	0.000016291333578801514
-90.4	0.000016316110976398136
-90.3	0.000016340829875274534
-90.2	0.00001636548981501357
-90.1	0.000016390090334804175
-90.	0.00001641463097343508
-89.9	0.000016439111269287268
-89.8	0.000016463530760327674
-89.7	0.00001648788898410494
-89.6	0.00001651218547774386
-89.5	0.00001653641977794002
-89.4	0.000016560591420958455
-89.3	0.00001658469994262987
-89.2	0.000016608744878349662
-89.1	0.000016632725763078527
-89.	0.000016656642131344202
-88.9	0.000016680493517242907
-88.8	0.000016704279454445093
-88.7	0.000016727999476199724
-88.6	0.00001675165311534318
-88.5	0.00001677523990430655
-88.4	0.000016798759375127162
-88.3	0.0000168222110594608
-88.2	0.000016845594488592857
-88.1	0.000016868909193456896
-88.	0.00001689215470464835
-87.9	0.00001691533055244284
-87.8	0.000016938436266816038
-87.7	0.000016961471377463764
-87.6	0.000016984435413822597
-87.5	0.000017007327905092203
-87.4	0.000017030148380259273
-87.3	0.000017052896368121386
-87.2	0.00001707557139731057
-87.1	0.000017098172996318166
-87.	0.000017120700693520552
-86.9	0.00001714315401720489
-86.8	0.000017165532495592558
-86.7	0.00001718783565686571
-86.6	0.000017210063029190977
-86.5	0.000017232214140744413
-86.4	0.000017254288519733903
-86.3	0.00001727628569442339
-86.2	0.00001729820519315288
-86.1	0.000017320046544361146
-86.	0.00001734180927660352
-85.9	0.00001736349291857216
-85.8	0.00001738509699911142
-85.7	0.000017406621047234973
-85.6	0.000017428064592138665
-85.5	0.000017449427163214514
-85.4	0.000017470708290061456
-85.3	0.00001749190750249447
-85.2	0.000017513024330552933
-85.1	0.00001753405830450732
-85.	0.000017555008954864757
-84.9	0.000017575875812371526
-84.8	0.000017596658408015495
-84.7	0.00001761735627302721
-84.6	0.00001763796893888038
-84.5	0.000017658495937288428
-84.4	0.000017678936800203866
-84.3	0.000017699291059813764
-84.2	0.000017719558248534978
-84.1	0.000017739737899012486
-84.	0.000017759829544109305
-83.9	0.000017779832716906053
-83.8	0.0000177997469506904
-83.7	0.00001781957177895609
-83.6	0.00001783930673539284
-83.5	0.000017858951353885407
-83.4	0.000017878505168504725
-83.3	0.000017897967713507934
-83.2	0.00001791733852333209
-83.1	0.000017936617132592725
-83.	0.000017955803076083288
-82.9	0.000017974895888773622
-82.8	0.000017993895105812752
-82.7	0.00001801280026253073
-82.6	0.000018031610894442387
-82.5	0.000018050326537253297
-82.4	0.000018068946726867044
-82.3	0.000018087470999394842
-82.2	0.000018105898891164563
-82.1	0.00001812422993873481
-82.	0.0000181424636789077
-81.9	0.000018160599648744185
-81.8	0.00001817863738558397
-81.7	0.00001819657642706031
-81.6	0.000018214416311123682
-81.5	0.00001823215657606272
-81.4	0.000018249796760526348
-81.3	0.00001826733640354958
-81.2	0.00001828477504457736
-81.1	0.00001830211222349269
-81.	0.000018319347480642166
-80.9	0.000018336480356864886
-80.8	0.000018353510393521035
-80.7	0.00001837043713251958
-80.6	0.000018387260116347324
-80.5	0.000018403978888099055
-80.4	0.000018420592991504204
-80.3	0.000018437101970957187
-80.2	0.000018453505371544544
-80.1	0.000018469802739072187
-80.	0.000018485993620090987
-79.9	0.00001850207756192399
-79.8	0.000018518054112690018
-79.7	0.00001853392282132657
-79.6	0.000018549683237612288
-79.5	0.00001856533491218726
-79.4	0.000018580877396571553
-79.3	0.0000185963102431831
-79.2	0.000018611633005354102
-79.1	0.000018626845237343672
-79.	0.000018641946494351607
-78.9	0.000018656936332527882
-78.8	0.00001867181430898309
-78.7	0.00001868657998179439
-78.6	0.00001870123291001252
-78.5	0.00001871577265366473
-78.4	0.000018730198773758648
-78.3	0.000018744510832283502
-78.2	0.000018758708392209576
-78.1	0.000018772791017487046
-78.	0.00001878675827304504
-77.9	0.000018800609724787047
-77.8	0.000018814344939588665
-77.7	0.00001882796348529258
-77.6	0.00001884146493070399
-77.5	0.00001885484884558516
-77.4	0.000018868114800651254
-77.3	0.000018881262367565314
-77.2	0.00001889429111893303
-77.1	0.00001890720062829914
-77.	0.000018919990470143917
-76.9	0.000018932660219879317
-76.8	0.00001894520945384983
-76.7	0.000018957637749328443
-76.6	0.000018969944684519254
-76.5	0.000018982129838559404
-76.4	0.000018994192791521162
-76.3	0.00001900613312441823
-76.2	0.000019017950419210727
-76.1	0.000019029644258815168
-76.	0.000019041214227113834
-75.9	0.000019052659908964936
-75.8	0.000019063980890219496
-75.7	0.0000190751767577345
-75.6	0.0000190862470993903
-75.5	0.000019097191504110584
-75.4	0.000019108009561882923
-75.3	0.000019118700863780883
-75.2	0.000019129265001987177
-75.1	0.000019139701569820773
-75.	0.000019150010161762946
-74.9	0.00001916019037348487
-74.8	0.000019170241801876442
-74.7	0.000019180164045077103
-74.6	0.000019189956702506528
-74.5	0.000019199619374894906
-74.4	0.00001920915166431608
-74.3	0.000019218553174218076
-74.2	0.000019227823509456445
-74.1	0.000019236962276325534
-74.	0.000019245969082589243
-73.9	0.000019254843537514574
-73.8	0.000019263585251899923
-73.7	0.000019272193838104982
-73.6	0.000019280668910080956
-73.5	0.000019289010083395833
-73.4	0.000019297216975262842
-73.3	0.000019305289204563725
-73.2	0.000019313226391873472
-73.1	0.000019321028159480488
-73.	0.000019328694131408343
-72.9	0.000019336223933433187
-72.8	0.000019343617193100607
-72.7	0.000019350873539739522
-72.6	0.00001935799260447609
-72.5	0.00001936497402024497
-72.4	0.000019371817421796807
-72.3	0.000019378522445707498
-72.2	0.000019385088730383262
-72.1	0.000019391515916063625
-72.	0.00001939780364482589
-71.9	0.000019403951560585332
-71.8	0.00001940995930909444
-71.7	0.0000194158265379427
-71.6	0.000019421552896552986
-71.5	0.000019427138036179647
-71.4	0.00001943258160990287
-71.3	0.000019437883272626108
-71.2	0.00001944304268106959
-71.1	0.00001944805949376654
-71.	0.000019452933371057357
-70.9	0.000019457663975085295
-70.8	0.00001946225096979282
-70.7	0.000019466694020916708
-70.6	0.000019470992795985492
-70.5	0.000019475146964317905
-70.4	0.00001947915619702114
-70.3	0.00001948302016699201
-70.2	0.000019486738548918585
-70.1	0.000019490311019282538
-70.	0.00001949373725636481
-69.9	0.00001949701694025184
-69.8	0.00001950014975284444
-69.7	0.00001950313537786717
-69.6	0.000019505973500881253
-69.5	0.000019508663809297928
-69.4	0.0000195112059923955
-69.3	0.00001951359974133613
-69.2	0.00001951584474918529
-69.1	0.000019517940710936404
-69.	0.000019519887323529456
-68.9	0.000019521684285880873
-68.8	0.00001952333129890725
-68.7	0.000019524828065553865
-68.6	0.000019526174290825444
-68.5	0.000019527369681815404
-68.4	0.000019528413947738673
-68.3	0.00001952930679996303
-68.2	0.000019530047952043887
-68.1	0.00001953063711975675
-68.	0.000019531074021131916
-67.9	0.000019531358376488096
-67.8	0.000019531489908466784
-67.69999999999999	0.000019531468342066656
-67.6	0.000019531293404676118
-67.5	0.00001953096482610555
-67.4	0.00001953048233862052
-67.3	0.000019529845676971893
-67.19999999999999	0.000019529054578425393
-67.1	0.000019528108782789315
-67.	0.00001952700803244371
-66.9	0.000019525752072362374
-66.8	0.00001952434065013971
-66.69999999999999	0.000019522773516009434
-66.6	0.00001952105042286674
-66.5	0.00001951917112628535
-66.4	0.00001951713538453418
-66.3	0.000019514942958589568
-66.19999999999999	0.00001951259361214989
-66.1	0.000019510087111642682
-66.	0.0000195074232262358
-65.9	0.000019504601727841302
-65.8	0.000019501622391120428
-65.69999999999999	0.000019498484993487176
-65.6	0.000019495189315108165
-65.5	0.00001949173513890301
-65.4	0.00001948812225054276
-65.3	0.000019484350438446503
-65.19999999999999	0.000019480419493777287
-65.1	0.0000194763292104382
-65.	0.00001947207938506668
-64.9	0.00001946766981702803
-64.8	0.00001946310030841034
-64.69999999999999	0.000019458370664017633
-64.6	0.000019453480691363346
-64.5	0.000019448430200666785
-64.4	0.000019443219004844868
-64.3	0.00001943784691950999
-64.19999999999999	0.000019432313762965997
-64.1	0.000019426619356204795
-64.	0.000019420763522906657
-63.9	0.000019414746089438627
-63.8	0.00001940856688485775
-63.699999999999996	0.000019402225740914302
-63.6	0.000019395722492055125
-63.5	0.00001938905697543345
-63.4	0.00001938222903091585
-63.3	0.00001937523850109335
-63.199999999999996	0.00001936808523129551
-63.1	0.000019360769069603877
-63.	0.00001935328986687012
-62.9	0.000019345647476735047
-62.8	0.0000193378417556487
-62.699999999999996	0.000019329872562893576
-62.6	0.00001932173976060949
-62.5	0.00001931344321382006
-62.4	0.00001930498279046005
-62.3	0.00001929635836140527
-62.199999999999996	0.000019287569800502836
-62.1	0.0000192786169846026
-62.	0.0000192694997935916
-61.9	0.000019260218110424997
-61.8	0.000019250771821162063
-61.699999999999996	0.000019241160815000237
-61.599999999999994	0.000019231384984308724
-61.5	0.00001922144422466459
-61.4	0.00001921133843488565
-61.3	0.000019201067517065145
-61.199999999999996	0.000019190631376605475
-61.099999999999994	0.00001918002992224813
-61.	0.000019169263066108365
-60.9	0.00001915833072370288
-60.8	0.000019147232813979133
-60.699999999999996	0.000019135969259343026
-60.599999999999994	0.000019124539985683638
-60.5	0.00001911294492239742
-60.4	0.000019101184002410258
-60.3	0.00001908925716219643
-60.199999999999996	0.00001907716434179656
-60.099999999999994	0.000019064905484834532
-60.	0.000019052480538528514
-59.9	0.000019039889453704274
-59.8	0.000019027132184804012
-59.699999999999996	0.00001901420868989244
-59.599999999999994	0.00001900111893066307
-59.5	0.000018987862872440565
-59.4	0.000018974440484181314
-59.3	0.00001896085173847464
-59.199999999999996	0.000018947096611537967
-59.099999999999994	0.000018933175083215995
-59.	0.000018919087136972337
-58.9	0.000018904832759886254
-58.8	0.000018890411942642724
-58.699999999999996	0.000018875824679526492
-58.599999999999994	0.000018861070968412266
-58.5	0.000018846150810755162
-58.4	0.00001883106421158282
-58.3	0.00001881581117948478
-58.199999999999996	0.000018800391726604285
-58.099999999999994	0.000018784805868629733
-58.	0.000018769053624786238
-57.9	0.000018753135017828794
-57.8	0.000018737050074036196
-57.699999999999996	0.00001872079882320687
-57.599999999999994	0.00001870438129865438
-57.5	0.000018687797537206177
-57.4	0.000018671047579203067
-57.3	0.00001865413146850141
-57.199999999999996	0.00001863704925247575
-57.099999999999994	0.000018619800982024975
-57.	0.00001860238671157899
-56.9	0.0000185848064991094
-56.8	0.000018567060406139956
-56.699999999999996	0.000018549148497761554
-56.599999999999994	0.000018531070842646778
-56.5	0.00001851282751306936
-56.4	0.000018494418584922498
-56.3	0.000018475844137742103
-56.199999999999996	0.00001845710425472897
-56.099999999999994	0.000018438199022775503
-56.	0.000018419128532491346
-55.9	0.000018399892878231933
-55.8	0.000018380492158128504
-55.699999999999996	0.00001836092647411764
-55.599999999999994	0.000018341195931972794
-55.5	0.000018321300641336532
-55.4	0.000018301240715752886
-55.3	0.00001828101627269926
-55.199999999999996	0.00001826062743361949
-55.099999999999994	0.000018240074323956245
-55.	0.00001821935707318285
-54.9	0.00001819847581483422
-54.8	0.00001817743068653774
-54.699999999999996	0.000018156221830042007
-54.599999999999994	0.000018134849391244886
-54.5	0.000018113313520221416
-54.4	0.00001809161437124659
-54.3	0.00001806975210282044
-54.199999999999996	0.00001804772687768886
-54.099999999999994	0.00001802553886286237
-54.	0.000018003188229633937
-53.9	0.0000179806751535944
-53.8	0.00001795799981464356
-53.699999999999996	0.00001793516239700281
-53.599999999999994	0.000017912163089221724
-53.5	0.000017889002084184463
-53.4	0.00001786567957911338
-53.3	0.000017842195775569994
-53.199999999999996	0.000017818550879454735
-53.099999999999994	0.00001779474510100376
-53.	0.000017770778654783894
-52.9	0.000017746651759685937
-52.8	0.00001772236463891649
-52.699999999999996	0.000017697917519988216
-52.599999999999994	0.00001767331063470807
-52.5	0.00001764854421916469
-52.4	0.000017623618513716254
-52.3	0.000017598533762974378
-52.199999999999996	0.000017573290215790997
-52.099999999999994	0.000017547888125242934
-52.	0.00001752232774861586
-51.9	0.00001749660934739091
-51.8	0.00001747073318722814
-51.699999999999996	0.00001744469953795417
-51.599999999999994	0.000017418508673547208
-51.5	0.00001739216087212625
-51.4	0.00001736565641593827
-51.3	0.00001733899559134976
-51.199999999999996	0.000017312178688837347
-51.099999999999994	0.000017285206002981307
-51.	0.00001725807783246137
-50.9	0.000017230794480052495
-50.8	0.000017203356252624668
-50.699999999999996	0.000017175763461143708
-50.599999999999994	0.00001714801642067435
-50.5	0.00001712011545038565
-50.4	0.000017092060873558844
-50.3	0.00001706385301759622
-50.199999999999996	0.000017035492214033802
-50.099999999999994	0.000017006978798554383
-50.	0.000016978313111003514
-49.9	0.000016949495495407562
-49.8	0.000016920526299993042
-49.699999999999996	0.000016891405877207316
-49.599999999999994	0.000016862134583741462
-49.5	0.000016832712780554026
-49.4	0.000016803140832895826
-49.3	0.000016773419110335968
-49.199999999999996	0.000016743547986788374
-49.099999999999994	0.00001671352784053849
-49.	0.000016683359054271103
-48.9	0.0000166530420150971
-48.8	0.000016622577114581196
-48.699999999999996	0.000016591964748767772
-48.599999999999994	0.000016561205318207717
-48.5	0.000016530299227983536
-48.4	0.00001649924688773299
-48.3	0.00001646804871167165
-48.199999999999996	0.0000164367051186154
-48.099999999999994	0.0000164052165319985
-48.	0.000016373583379892795
-47.9	0.00001634180609502267
-47.8	0.000016309885114778836
-47.699999999999996	0.000016277820881230246
-47.599999999999994	0.000016245613841132524
-47.5	0.000016213264445935282
-47.4	0.00001618077315178601
-47.3	0.00001614814041953259
-47.199999999999996	0.000016115366714721693
-47.099999999999994	0.000016082452507596528
-47.	0.000016049398273090846
-46.9	0.00001601620449082128
-46.8	0.000015982871645077192
-46.699999999999996	0.000015949400224808484
-46.599999999999994	0.000015915790723611072
-46.5	0.000015882043639711305
-46.4	0.00001584815947594704
-46.3	0.000015814138739749627
-46.199999999999996	0.000015779981943121702
-46.099999999999994	0.000015745689602616346
-46.	0.000015711262239313915
-45.9	0.00001567670037879821
-45.8	0.000015642004551132664
-45.699999999999996	0.000015607175290836247
-45.599999999999994	0.000015572213136858927
-45.5	0.000015537118632557767
-45.4	0.000015501892325673217
-45.3	0.000015466534768306186
-45.199999999999996	0.000015431046516896206
-45.099999999999994	0.000015395428132199923
-45.	0.00001535968017927175
-44.9	0.000015323803227445604
-44.8	0.00001528779785031864
-44.699999999999996	0.000015251664625735332
-44.599999999999994	0.00001521540413577592
-44.5	0.00001517901696674434
-44.4	0.000015142503709159888
-44.3	0.000015105864957750354
-44.199999999999996	0.000015069101311447723
-44.099999999999994	0.000015032213373385434
-44.	0.000014995201750898715
-43.9	0.000014958067055526298
-43.8	0.000014920809903014838
-43.699999999999996	0.000014883430913325538
-43.599999999999994	0.000014845930710640898
-43.5	0.000014808309923376845
-43.4	0.000014770569184192819
-43.3	0.000014732709130005502
-43.199999999999996	0.0000146947304020038
-43.099999999999994	0.000014656633645664503
-43.	0.000014618419510768939
-42.9	0.000014580088651420434
-42.8	0.000014541641726062814
-42.699999999999996	0.000014503079397498723
-42.599999999999994	0.000014464402332907769
-42.5	0.000014425611203865506
-42.4	0.000014386706686360865
-42.3	0.000014347689460813386
-42.199999999999996	0.00001430856021209011
-42.099999999999994	0.000014269319629520746
-42.	0.00001422996840691157
-41.9	0.00001419050724255821
-41.8	0.000014150936839255911
-41.699999999999996	0.000014111257904309184
-41.599999999999994	0.000014071471149537961
-41.5	0.000014031577291282743
-41.4	0.000013991577050406989
-41.3	0.000013951471152296044
-41.199999999999996	0.00001391126032685611
-41.099999999999994	0.000013870945308507884
-41.	0.000013830526836178947
-40.9	0.000013790005653293795
-40.8	0.000013749382507760636
-40.699999999999996	0.00001370865815195594
-40.599999999999994	0.000013667833342705704
-40.5	0.000013626908841265764
-40.4	0.00001358588541329885
-40.3	0.000013544763828849086
-40.199999999999996	0.000013503544862315215
-40.099999999999994	0.000013462229292421451
-40.	0.000013420817902187291
-39.9	0.00001337931147889439
-39.8	0.000013337710814054004
-39.699999999999996	0.000013296016703371514
-39.599999999999994	0.000013254229946711761
-39.5	0.000013212351348062132
-39.4	0.00001317038171549666
-39.3	0.000013128321861139061
-39.199999999999996	0.00001308617260112646
-39.099999999999994	0.00001304393475557276
-39.	0.000013001609148533515
-38.9	0.000012959196607970541
-38.8	0.000012916697965718631
-38.699999999999996	0.000012874114057452247
-38.599999999999994	0.000012831445722655063
-38.5	0.00001278869380459001
-38.4	0.000012745859150271062
-38.3	0.00001270294261043758
-38.199999999999996	0.000012659945039530374
-38.099999999999994	0.00001261686729566965
-38.	0.000012573710240635386
-37.9	0.000012530474739849508
-37.8	0.000012487161662361014
-37.699999999999996	0.000012443771880833106
-37.599999999999994	0.000012400306271531882
-37.5	0.000012356765714318137
-37.4	0.000012313151092641271
-37.3	0.000012269463293534073
-37.199999999999996	0.000012225703207610974
-37.099999999999994	0.000012181871729067097
-37.	0.000012137969755679165
-36.9	0.000012093998188808097
-36.8	0.000012049957933402427
-36.699999999999996	0.000012005849898003277
-36.599999999999994	0.000011961674994750257
-36.5	0.000011917434139386737
-36.4	0.000011873128251267641
-36.3	0.000011828758253365613
-36.199999999999996	0.00001178432507227761
-36.099999999999994	0.00001173982963823172
-36.	0.00001169527288509238
-35.89999999999999	0.000011650655750365672
-35.8	0.000011605979175203328
-35.7	0.000011561244104404889
-35.599999999999994	0.000011516451486418748
-35.5	0.000011471602273341988
-35.39999999999999	0.000011426697420917506
-35.3	0.000011381737888529243
-35.2	0.00001133672463919533
-35.099999999999994	0.000011291658639559448
-35.	0.000011246540859877994
-34.89999999999999	0.00001120137227400663
-34.8	0.00001115615385938303
-34.7	0.000011110886597007018
-34.599999999999994	0.000011065571471418647
-34.5	0.000011020209470672395
-34.39999999999999	0.000010974801586310136
-34.3	0.000010929348813330062
-34.2	0.000010883852150154206
-34.099999999999994	0.0000108383125985926
-34.	0.000010792731163805717
-33.89999999999999	0.000010747108854264668
-33.8	0.000010701446681708497
-33.7	0.00001065574566110117
-33.599999999999994	0.000010610006810585622
-33.5	0.000010564231151436626
-33.39999999999999	0.000010518419708013009
-33.3	0.0000104725735077083
-33.2	0.000010426693580900705
-33.099999999999994	0.000010380780960902743
-33.	0.000010334836683910617
-32.89999999999999	0.000010288861788953632
-32.8	0.000010242857317843457
-32.7	0.000010196824315124452
-32.599999999999994	0.000010150763828024288
-32.5	0.000010104676906405955
-32.39999999999999	0.00001005856460272037
-32.3	0.000010012427971960898
-32.2	9.966268071619042e-6
-32.099999999999994	9.920085961642333e-6
-32.	9.873882704393488e-6
-31.89999999999999	9.82765936461231e-6
-31.799999999999997	9.78141700937898e-6
-31.700000000000003	9.735156708080324e-6
-31.599999999999994	9.688879532377575e-6
-31.5	9.6425865561774e-6
-31.39999999999999	9.596278855604141e-6
-31.299999999999997	9.549957508975404e-6
-31.200000000000003	9.503623596779587e-6
-31.099999999999994	9.457278201655102e-6
-31.	9.410922408372665e-6
-30.89999999999999	9.364557303818979e-6
-30.799999999999997	9.318183976982704e-6
-30.700000000000003	9.271803518941941e-6
-30.599999999999994	9.225417022853177e-6
-30.5	9.179025583942225e-6
-30.39999999999999	9.132630299495834e-6
-30.299999999999997	9.086232268854489e-6
-30.200000000000003	9.039832593405735e-6
-30.099999999999994	8.993432376578512e-6
-30.	8.947032723837386e-6
-29.89999999999999	8.900634742676695e-6
-29.799999999999997	8.854239542615019e-6
-29.700000000000003	8.807848235188478e-6
-29.599999999999994	8.761461933943819e-6
-29.5	8.715081754430246e-6
-29.39999999999999	8.668708814190296e-6
-29.299999999999997	8.622344232748836e-6
-29.200000000000003	8.575989131601094e-6
-29.099999999999994	8.529644634197892e-6
-29.	8.48331186592984e-6
-28.89999999999999	8.436991954108784e-6
-28.799999999999997	8.390686027946491e-6
-28.700000000000003	8.344395218532023e-6
-28.599999999999994	8.298120658805397e-6
-28.5	8.251863483529102e-6
-28.39999999999999	8.205624829256808e-6
-28.299999999999997	8.159405834299518e-6
-28.200000000000003	8.113207638688551e-6
-28.099999999999994	8.067031384135971e-6
-28.	8.020878213992657e-6
-27.89999999999999	7.974749273203404e-6
-27.799999999999997	7.928645708259252e-6
-27.700000000000003	7.882568667148203e-6
-27.599999999999994	7.836519299302867e-6
-27.5	7.790498755546373e-6
-27.39999999999999	7.744508188036315e-6
-27.299999999999997	7.698548750207134e-6
-27.200000000000003	7.652621596710535e-6
-27.099999999999994	7.606727883355056e-6
-27.	7.560868767044194e-6
-26.89999999999999	7.5150454057142075e-6
-26.799999999999997	7.469258958270818e-6
-26.700000000000003	7.423510584525947e-6
-26.599999999999994	7.377801445134491e-6
-26.5	7.332132701530697e-6
-26.39999999999999	7.286505515866019e-6
-26.299999999999997	7.240921050946724e-6
-26.200000000000003	7.195380470172873e-6
-26.099999999999994	7.14988493747861e-6
-26.	7.104435617273741e-6
-25.89999999999999	7.05903367438643e-6
-25.799999999999997	7.01368027400874e-6
-25.700000000000003	6.968376581643024e-6
-25.599999999999994	6.923123763051149e-6
-25.5	6.877922984205475e-6
-25.39999999999999	6.832775411242413e-6
-25.299999999999997	6.787682210418396e-6
-25.200000000000003	6.742644548068192e-6
-25.099999999999994	6.697663590565406e-6
-25.	6.652740504286258e-6
-24.89999999999999	6.607876455574776e-6
-24.799999999999997	6.563072610711223e-6
-24.700000000000003	6.5183301358823945e-6
-24.599999999999994	6.473650197154071e-6
-24.5	6.429033960446241e-6
-24.39999999999999	6.3844825915092155e-6
-24.299999999999997	6.339997255902369e-6
-24.200000000000003	6.295579118974255e-6
-24.099999999999994	6.251229345843848e-6
-24.	6.206949101383397e-6
-23.89999999999999	6.162739550201895e-6
-23.799999999999997	6.118601856629453e-6
-23.700000000000003	6.074537184702265e-6
-23.599999999999994	6.0305466981470906e-6
-23.5	5.986631560366873e-6
-23.39999999999999	5.94279293442502e-6
-23.299999999999997	5.899031983029485e-6
-23.19999999999999	5.855349868516291e-6
-23.099999999999994	5.811747752831704e-6
-23.	5.76822679751304e-6
-22.89999999999999	5.724788163668416e-6
-22.799999999999997	5.681433011954256e-6
-22.69999999999999	5.638162502551135e-6
-22.599999999999994	5.594977795137604e-6
-22.5	5.551880048861629e-6
-22.39999999999999	5.508870422309674e-6
-22.299999999999997	5.4659500734733376e-6
-22.19999999999999	5.423120159713223e-6
-22.099999999999994	5.380381837720529e-6
-22.	5.3377362634754325e-6
-21.89999999999999	5.295184592203305e-6
-21.799999999999997	5.252727978327794e-6
-21.69999999999999	5.2103675754214725e-6
-21.599999999999994	5.1681045361539254e-6
-21.5	5.125940012236978e-6
-21.39999999999999	5.0838751543682e-6
-21.299999999999997	5.041911112171391e-6
-21.19999999999999	5.000049034135458e-6
-21.099999999999994	4.958290067551197e-6
-21.	4.9166353584464366e-6
-20.89999999999999	4.875086051519427e-6
-20.799999999999997	4.833643290071215e-6
-20.69999999999999	4.792308215936738e-6
-20.599999999999994	4.751081969415424e-6
-20.5	4.709965689200768e-6
-20.39999999999999	4.66896051230994e-6
-20.299999999999997	4.628067574013433e-6
-20.19999999999999	4.587288007764707e-6
-20.099999999999994	4.546622945130472e-6
-20.	4.5060735157217006e-6
-19.89999999999999	4.465640847125597e-6
-19.799999999999997	4.42532606483899e-6
-19.69999999999999	4.385130292202869e-6
-19.599999999999994	4.3450546503390145e-6
-19.5	4.305100258088047e-6
-19.39999999999999	4.265268231950044e-6
-19.299999999999997	4.22555968602685e-6
-19.19999999999999	4.185975731967166e-6
-19.099999999999994	4.1465174789137835e-6
-19.	4.107186033453582e-6
-18.89999999999999	4.067982499570044e-6
-18.799999999999997	4.028907978598294e-6
-18.69999999999999	3.989963569183106e-6
-18.599999999999994	3.9511503672393084e-6
-18.5	3.912469465914705e-6
-18.39999999999999	3.87392195555587e-6
-18.299999999999997	3.835508923676148e-6
-18.19999999999999	3.7972314549259584e-6
-18.099999999999994	3.759090631065402e-6
-18.	3.7210875309388337e-6
-17.89999999999999	3.6832232304514274e-6
-17.799999999999997	3.645498802547126e-6
-17.69999999999999	3.6079153171882605e-6
-17.599999999999994	3.570473841336333e-6
-17.5	3.533175438933757e-6
-17.39999999999999	3.4960211708862468e-6
-17.299999999999997	3.459012095045871e-6
-17.19999999999999	3.422149266194129e-6
-17.099999999999994	3.385433736025113e-6
-17.	3.3488665531282217e-6
-16.89999999999999	3.3124487629704976e-6
-16.799999999999997	3.276181407877953e-6
-16.69999999999999	3.2400655270159815e-6
-16.599999999999994	3.2041021563683705e-6
-16.5	3.168292328714904e-6
-16.39999999999999	3.1326370736071126e-6
-16.299999999999997	3.097137417342324e-6
-16.19999999999999	3.0617943829354355e-6
-16.099999999999994	3.0266089900886104e-6
-16.	2.991582255158501e-6
-15.899999999999991	2.9567151911212648e-6
-15.799999999999997	2.9220088075348454e-6
-15.699999999999989	2.8874641104987655e-6
-15.599999999999994	2.8530821026112884e-6
-15.5	2.818863782924154e-6
-15.399999999999991	2.7848101468945906e-6
-15.299999999999997	2.7509221863348376e-6
-15.199999999999989	2.717200889359346e-6
-15.099999999999994	2.683647240329546e-6
-15.	2.6502622197965296e-6
-14.899999999999991	2.617046804441581e-6
-14.799999999999997	2.584001967014984e-6
-14.699999999999989	2.551128676272975e-6
-14.599999999999994	2.5184278969134177e-6
-14.5	2.4859005895100685e-6
-14.399999999999991	2.453547710445972e-6
-14.299999999999997	2.4213702118460117e-6
-14.199999999999989	2.389369041509016e-6
-14.099999999999994	2.3575451428395964e-6
-14.	2.3258994547800584e-6
-13.899999999999991	2.294432911742552e-6
-13.799999999999997	2.263146443541903e-6
-13.699999999999989	2.2320409753291833e-6
-13.599999999999994	2.2011174275263816e-6
-13.5	2.1703767157624236e-6
-13.399999999999991	2.1398197508108143e-6
-13.299999999999997	2.1094474385290246e-6
-13.199999999999989	2.0792606797998396e-6
-13.099999999999994	2.0492603704749433e-6
-13.	2.0194474013209255e-6
-12.899999999999991	1.9898226579675983e-6
-12.799999999999997	1.960387020859128e-6
-12.699999999999989	1.931141365207798e-6
-12.599999999999994	1.9020865609505289e-6
-12.5	1.873223472708346e-6
-12.399999999999991	1.8445529597486058e-6
-12.299999999999997	1.8160758759501824e-6
-12.199999999999989	1.7877930697713487e-6
-12.099999999999994	1.7597053842206048e-6
-12.	1.7318136568300138e-6
-11.899999999999991	1.7041187196312369e-6
-11.799999999999997	1.67662139913401e-6
-11.699999999999989	1.6493225163068442e-6
-11.599999999999994	1.6222228865599323e-6
-11.5	1.595323319729923e-6
-11.399999999999991	1.5686246200664993e-6
-11.299999999999997	1.542127586220328e-6
-11.199999999999989	1.5158330112323752e-6
-11.099999999999994	1.4897416825242026e-6
-11.	1.4638543818890006e-6
-10.899999999999991	1.4381718854831074e-6
-10.799999999999997	1.4126949638177886e-6
-10.699999999999989	1.3874243817509687e-6
-10.599999999999994	1.3623608984786633e-6
-10.5	1.3375052675258269e-6
-10.399999999999991	1.3128582367364207e-6
-10.299999999999997	1.2884205482625076e-6
-10.199999999999989	1.264192938551889e-6
-10.099999999999994	1.2401761383344667e-6
-10.	1.2163708726067885e-6
-9.899999999999991	1.1927778606147663e-6
-9.799999999999997	1.1693978158344426e-6
-9.699999999999989	1.1462314459504798e-6
-9.599999999999994	1.1232794528325626e-6
-9.5	1.100542532509278e-6
-9.399999999999991	1.0780213751397166e-6
-9.299999999999997	1.055716664982583e-6
-9.199999999999989	1.0336290803628403e-6
-9.099999999999994	1.0117592936359801e-6
-9.	9.901079711498194e-7
-8.899999999999991	9.68675773204055e-7
-8.799999999999997	9.474633540075696e-7
-8.699999999999989	9.264713616336138e-7
-8.599999999999994	9.057004379730731e-7
-8.5	8.851512186859032e-7
-8.399999999999991	8.648243331509653e-7
-8.299999999999997	8.447204044144651e-7
-8.199999999999989	8.248400491372337e-7
-8.099999999999994	8.051838775409773e-7
-8.	7.857524933539171e-7
-7.8999999999999915	7.665464937559358e-7
-7.799999999999997	7.475664693235479e-7
-7.699999999999989	7.288130039749493e-7
-7.599999999999994	7.102866749154614e-7
-7.5	6.919880525835218e-7
-7.3999999999999915	6.739177005976887e-7
-7.299999999999997	6.560761757046684e-7
-7.199999999999989	6.38464027728854e-7
-7.099999999999994	6.210817995234323e-7
-7.	6.039300269234415e-7
-6.8999999999999915	5.870092387008433e-7
-6.799999999999997	5.703199565219384e-7
-6.699999999999989	5.538626949072031e-7
-6.599999999999994	5.376379611937673e-7
-6.5	5.216462555006161e-7
-6.3999999999999915	5.058880706966704e-7
-6.299999999999997	4.903638923717752e-7
-6.199999999999989	4.750741988107248e-7
-6.099999999999994	4.6001946097027954e-7
-6.	4.452001424592196e-7
-5.8999999999999915	4.3061669952143424e-7
-5.799999999999997	4.162695810219507e-7
-5.699999999999989	4.0215922843584043e-7
-5.599999999999994	3.8828607583994947e-7
-5.5	3.746505499072528e-7
-5.3999999999999915	3.61253069903744e-7
-5.299999999999997	3.480940476876973e-7
-5.199999999999989	3.351738877110309e-7
-5.099999999999994	3.2249298702269313e-7
-5.	3.1005173527373685e-7
-4.8999999999999915	2.978505147238997e-7
-4.799999999999997	2.858897002494571e-7
-4.699999999999989	2.741696593520299e-7
-4.599999999999994	2.626907521681694e-7
-4.5	2.5145333147935776e-7
-4.3999999999999915	2.404577427222529e-7
-4.299999999999997	2.2970432399883481e-7
-4.199999999999989	2.1919340608621688e-7
-4.099999999999994	2.0892531244590365e-7
-4.	1.9890035923216947e-7
-3.8999999999999915	1.8911885529939813e-7
-3.799999999999997	1.7958110220813426e-7
-3.6999999999999886	1.7028739422961432e-7
-3.5999999999999943	1.612380183486414e-7
-3.5	1.524332542645938e-7
-3.3999999999999915	1.4387337439044673e-7
-3.299999999999997	1.3555864384968266e-7
-3.1999999999999886	1.2748932047096682e-7
-3.0999999999999943	1.1966565478055777e-7
-3.	1.1208788999236487e-7
-2.8999999999999915	1.047562619956623e-7
-2.799999999999997	9.767099934044937e-8
-2.6999999999999886	9.083232322048921e-8
-2.5999999999999943	8.424044745410005e-8
-2.5	7.789557846276536e-8
-2.3999999999999915	7.179791524768188e-8
-2.299999999999997	6.59476493643867e-8
-2.1999999999999886	6.034496489559442e-8
-2.0999999999999943	5.499003842245566e-8
-2.	4.988303899439978e-8
-1.8999999999999915	4.5024128097800675e-8
-1.7999999999999972	4.041345962368167e-8
-1.6999999999999886	3.6051179834701594e-8
-1.5999999999999943	3.1937427331684315e-8
-1.5	2.8072333019937056e-8
-1.3999999999999915	2.4456020075638537e-8
-1.2999999999999972	2.108860391256099e-8
-1.1999999999999886	1.797019214938835e-8
-1.0999999999999943	1.5100884577914106e-8
-1.	1.2480773132364151e-8
-0.8999999999999915	1.0109941860112718e-8
-0.7999999999999972	7.988466894031923e-9
-0.6999999999999886	6.1164164267039275e-9
-0.5999999999999943	4.493850686722512e-9
-0.5	3.1208219172766537e-9
-0.3999999999999915	1.9973743572050813e-9
-0.29999999999999716	1.1235442246812676e-9
-0.19999999999998863	4.993597036675239e-10
-0.09999999999999432	1.2484093325820822e-10
0.	0.
0.10000000000000853	1.248409332582437e-10
0.20000000000000284	4.993597036675949e-10
0.30000000000001137	1.123544224681374e-9
0.4000000000000057	1.997374357205222e-9
0.5	3.1208219172766537e-9
0.6000000000000085	4.493850686722727e-9
0.7000000000000028	6.116416426704172e-9
0.8000000000000114	7.988466894032205e-9
0.9000000000000057	1.0109941860113039e-8
1.	1.2480773132364151e-8
1.1000000000000085	1.5100884577914496e-8
1.2000000000000028	1.7970192149388792e-8
1.3000000000000114	2.108860391256144e-8
1.4000000000000057	2.4456020075639027e-8
1.5	2.8072333019937056e-8
1.6000000000000085	3.19374273316849e-8
1.7000000000000028	3.605117983470218e-8
1.8000000000000114	4.0413459623682333e-8
1.9000000000000057	4.5024128097801324e-8
2.	4.9883038994399795e-8
2.1000000000000085	5.499003842245645e-8
2.200000000000003	6.034496489559514e-8
2.3000000000000114	6.59476493643875e-8
2.4000000000000057	7.179791524768276e-8
2.5	7.789557846276536e-8
2.6000000000000085	8.424044745410097e-8
2.700000000000003	9.08323232204902e-8
2.8000000000000114	9.767099934045043e-8
2.9000000000000057	1.0475626199566336e-7
3.	1.1208788999236487e-7
3.1000000000000085	1.1966565478055894e-7
3.200000000000003	1.2748932047096793e-7
3.3000000000000114	1.3555864384968382e-7
3.4000000000000057	1.4387337439044798e-7
3.5	1.524332542645938e-7
3.6000000000000085	1.6123801834864272e-7
3.700000000000003	1.7028739422961564e-7
3.8000000000000114	1.7958110220813558e-7
3.9000000000000057	1.8911885529939938e-7
4.	1.9890035923216947e-7
4.1000000000000085	2.0892531244590514e-7
4.200000000000003	2.1919340608621836e-7
4.300000000000011	2.2970432399883661e-7
4.400000000000006	2.404577427222545e-7
4.5	2.5145333147935776e-7
4.6000000000000085	2.626907521681711e-7
4.700000000000003	2.741696593520314e-7
4.800000000000011	2.858897002494589e-7
4.900000000000006	2.9785051472390146e-7
5.	3.1005173527373685e-7
5.1000000000000085	3.2249298702269525e-7
5.200000000000003	3.3517388771103246e-7
5.300000000000011	3.48094047687699e-7
5.400000000000006	3.6125306990374577e-7
5.5	3.746505499072528e-7
5.6000000000000085	3.882860758399514e-7
5.700000000000003	4.021592284358425e-7
5.800000000000011	4.1626958102195284e-7
5.900000000000006	4.306166995214361e-7
6.	4.452001424592196e-7
6.1000000000000085	4.60019460970282e-7
6.200000000000003	4.7507419881072696e-7
6.300000000000011	4.903638923717774e-7
6.400000000000006	5.058880706966728e-7
6.5	5.216462555006161e-7
6.6000000000000085	5.376379611937697e-7
6.700000000000003	5.538626949072056e-7
6.800000000000011	5.703199565219406e-7
6.900000000000006	5.870092387008454e-7
7.	6.039300269234415e-7
7.1000000000000085	6.210817995234346e-7
7.200000000000003	6.384640277288564e-7
7.300000000000011	6.56076175704671e-7
7.400000000000006	6.739177005976916e-7
7.5	6.919880525835218e-7
7.6000000000000085	7.102866749154638e-7
7.700000000000003	7.288130039749526e-7
7.800000000000011	7.475664693235507e-7
7.900000000000006	7.665464937559391e-7
8.	7.857524933539171e-7
8.100000000000009	8.051838775409806e-7
8.200000000000003	8.248400491372366e-7
8.300000000000011	8.447204044144687e-7
8.400000000000006	8.648243331509688e-7
8.5	8.851512186859032e-7
8.600000000000009	9.057004379730768e-7
8.700000000000003	9.264713616336174e-7
8.800000000000011	9.474633540075728e-7
8.900000000000006	9.686757732040585e-7
9.	9.9010797114982e-7
9.100000000000009	1.0117592936359824e-6
9.200000000000003	1.0336290803628428e-6
9.300000000000011	1.0557166649825853e-6
9.400000000000006	1.0780213751397204e-6
9.5	1.100542532509278e-6
9.600000000000009	1.1232794528325657e-6
9.700000000000003	1.1462314459504834e-6
9.800000000000011	1.169397815834443e-6
9.900000000000006	1.1927778606147697e-6
10.	1.2163708726067887e-6
10.100000000000009	1.24017613833447e-6
10.200000000000003	1.264192938551892e-6
10.300000000000011	1.2884205482625104e-6
10.400000000000006	1.3128582367364232e-6
10.5	1.3375052675258269e-6
10.600000000000009	1.362360898478668e-6
10.700000000000003	1.3874243817509734e-6
10.800000000000011	1.4126949638177935e-6
10.900000000000006	1.4381718854831104e-6
11.	1.4638543818890006e-6
11.100000000000009	1.4897416825242068e-6
11.200000000000003	1.5158330112323792e-6
11.300000000000011	1.5421275862203318e-6
11.400000000000006	1.5686246200665034e-6
11.5	1.5953233197299234e-6
11.600000000000009	1.622222886559935e-6
11.700000000000003	1.6493225163068474e-6
11.800000000000011	1.676621399134014e-6
11.900000000000006	1.70411871963124e-6
12.	1.7318136568300138e-6
12.100000000000009	1.7597053842206088e-6
12.200000000000003	1.7877930697713518e-6
12.300000000000011	1.8160758759501864e-6
12.400000000000006	1.84455295974861e-6
12.5	1.873223472708346e-6
12.600000000000009	1.9020865609505327e-6
12.700000000000003	1.931141365207802e-6
12.800000000000011	1.9603870208591343e-6
12.900000000000006	1.9898226579676038e-6
13.	2.0194474013209255e-6
13.100000000000009	2.0492603704749488e-6
13.200000000000003	2.0792606797998434e-6
13.300000000000011	2.1094474385290284e-6
13.400000000000006	2.1398197508108207e-6
13.5	2.1703767157624236e-6
13.600000000000009	2.201117427526386e-6
13.700000000000003	2.2320409753291897e-6
13.800000000000011	2.2631464435419084e-6
13.900000000000006	2.2944329117425566e-6
14.	2.3258994547800584e-6
14.100000000000009	2.3575451428396027e-6
14.200000000000003	2.3893690415090204e-6
14.300000000000011	2.4213702118460185e-6
14.400000000000006	2.4535477104459763e-6
14.5	2.4859005895100685e-6
14.600000000000009	2.518427896913422e-6
14.700000000000003	2.551128676272979e-6
14.800000000000011	2.584001967014989e-6
14.900000000000006	2.617046804441586e-6
15.	2.65026221979653e-6
15.100000000000009	2.683647240329549e-6
15.200000000000003	2.7172008893593518e-6
15.300000000000011	2.7509221863348436e-6
15.400000000000006	2.7848101468945983e-6
15.5	2.818863782924154e-6
15.600000000000009	2.8530821026112917e-6
15.700000000000003	2.88746411049877e-6
15.800000000000011	2.922008807534849e-6
15.900000000000006	2.9567151911212703e-6
16.	2.991582255158501e-6
16.10000000000001	3.026608990088617e-6
16.200000000000003	3.061794382935442e-6
16.30000000000001	3.097137417342332e-6
16.400000000000006	3.132637073607125e-6
16.5	3.168292328714904e-6
16.60000000000001	3.2041021563683744e-6
16.700000000000003	3.2400655270159874e-6
16.80000000000001	3.276181407877955e-6
16.900000000000006	3.3124487629705044e-6
17.	3.3488665531282217e-6
17.10000000000001	3.385433736025118e-6
17.200000000000003	3.4221492661941328e-6
17.30000000000001	3.459012095045875e-6
17.400000000000006	3.4960211708862506e-6
17.5	3.533175438933757e-6
17.60000000000001	3.5704738413363397e-6
17.700000000000003	3.607915317188264e-6
17.80000000000001	3.64549880254713e-6
17.900000000000006	3.6832232304514346e-6
18.	3.7210875309388337e-6
18.10000000000001	3.75909063106541e-6
18.200000000000003	3.7972314549259644e-6
18.30000000000001	3.835508923676151e-6
18.400000000000006	3.873921955555875e-6
18.5	3.912469465914705e-6
18.60000000000001	3.9511503672393135e-6
18.700000000000003	3.9899635691831135e-6
18.80000000000001	4.028907978598303e-6
18.900000000000006	4.0679824995700515e-6
19.	4.107186033453582e-6
19.10000000000001	4.146517478913789e-6
19.200000000000003	4.185975731967173e-6
19.30000000000001	4.225559686026858e-6
19.400000000000006	4.265268231950049e-6
19.5	4.305100258088047e-6
19.60000000000001	4.345054650339024e-6
19.700000000000003	4.385130292202878e-6
19.80000000000001	4.425326064838999e-6
19.900000000000006	4.465640847125604e-6
20.	4.5060735157217006e-6
20.10000000000001	4.546622945130475e-6
20.200000000000003	4.587288007764714e-6
20.30000000000001	4.62806757401344e-6
20.400000000000006	4.668960512309949e-6
20.5	4.709965689200768e-6
20.60000000000001	4.751081969415432e-6
20.700000000000003	4.792308215936745e-6
20.80000000000001	4.83364329007122e-6
20.900000000000006	4.8750860515194316e-6
21.	4.9166353584464366e-6
21.10000000000001	4.9582900675512e-6
21.200000000000003	5.000049034135465e-6
21.30000000000001	5.041911112171396e-6
21.400000000000006	5.08387515436821e-6
21.5	5.125940012236978e-6
21.60000000000001	5.168104536153932e-6
21.700000000000003	5.210367575421483e-6
21.80000000000001	5.2527279783277985e-6
21.900000000000006	5.29518459220331e-6
22.	5.3377362634754325e-6
22.10000000000001	5.380381837720538e-6
22.200000000000003	5.423120159713227e-6
22.30000000000001	5.4659500734733435e-6
22.400000000000006	5.508870422309682e-6
22.5	5.551880048861629e-6
22.60000000000001	5.594977795137607e-6
22.700000000000003	5.638162502551098e-6
22.80000000000001	5.681433011954259e-6
22.900000000000006	5.724788163668419e-6
23.	5.76822679751304e-6
23.10000000000001	5.811747752831708e-6
23.200000000000003	5.8553498685163e-6
23.30000000000001	5.89903198302949e-6
23.400000000000006	5.94279293442503e-6
23.5	5.986631560366873e-6
23.60000000000001	6.030546698147101e-6
23.700000000000003	6.074537184702265e-6
23.80000000000001	6.118601856629458e-6
23.900000000000006	6.16273955020191e-6
24.	6.206949101383397e-6
24.10000000000001	6.2512293458438545e-6
24.200000000000003	6.295579118974255e-6
24.30000000000001	6.339997255902378e-6
24.400000000000006	6.38448259150922e-6
24.5	6.429033960446241e-6
24.60000000000001	6.47365019715408e-6
24.700000000000003	6.5183301358823945e-6
24.80000000000001	6.563072610711226e-6
24.900000000000006	6.607876455574782e-6
25.	6.652740504286258e-6
25.10000000000001	6.6976635905654145e-6
25.200000000000003	6.742644548068192e-6
25.30000000000001	6.787682210418405e-6
25.400000000000006	6.832775411242414e-6
25.5	6.877922984205475e-6
25.60000000000001	6.9231237630511555e-6
25.700000000000003	6.968376581643024e-6
25.80000000000001	7.013680274008757e-6
25.900000000000006	7.0590336743864466e-6
26.	7.104435617273741e-6
26.10000000000001	7.149884937478614e-6
26.200000000000003	7.195380470172873e-6
26.30000000000001	7.240921050946733e-6
26.400000000000006	7.28650551586602e-6
26.5	7.332132701530697e-6
26.60000000000001	7.3778014451344995e-6
26.700000000000003	7.423510584525947e-6
26.80000000000001	7.46925895827082e-6
26.900000000000006	7.515045405714212e-6
27.	7.560868767044195e-6
27.10000000000001	7.6067278833550465e-6
27.200000000000003	7.652621596710538e-6
27.30000000000001	7.698548750207146e-6
27.400000000000006	7.744508188036317e-6
27.5	7.790498755546373e-6
27.60000000000001	7.836519299302879e-6
27.700000000000003	7.882568667148203e-6
27.80000000000001	7.928645708259262e-6
27.900000000000006	7.974749273203405e-6
28.	8.020878213992657e-6
28.099999999999994	8.067031384135971e-6
28.200000000000017	8.113207638688556e-6
28.30000000000001	8.159405834299537e-6
28.400000000000006	8.205624829256813e-6
28.5	8.251863483529102e-6
28.599999999999994	8.298120658805397e-6
28.700000000000017	8.344395218532017e-6
28.80000000000001	8.390686027946496e-6
28.900000000000006	8.436991954108796e-6
29.	8.48331186592984e-6
29.099999999999994	8.529644634197892e-6
29.200000000000017	8.575989131601106e-6
29.30000000000001	8.622344232748846e-6
29.400000000000006	8.668708814190287e-6
29.5	8.715081754430246e-6
29.599999999999994	8.761461933943819e-6
29.700000000000017	8.807848235188485e-6
29.80000000000001	8.854239542615036e-6
29.900000000000006	8.900634742676706e-6
30.	8.947032723837386e-6
30.099999999999994	8.993432376578512e-6
30.200000000000017	9.039832593405754e-6
30.30000000000001	9.086232268854499e-6
30.400000000000006	9.132630299495842e-6
30.5	9.179025583942225e-6
30.599999999999994	9.225417022853177e-6
30.700000000000017	9.271803518941948e-6
30.80000000000001	9.318183976982721e-6
30.900000000000006	9.364557303818979e-6
31.	9.410922408372665e-6
31.099999999999994	9.457278201655102e-6
31.200000000000017	9.5036235967796e-6
31.30000000000001	9.549957508975424e-6
31.400000000000006	9.596278855604148e-6
31.5	9.6425865561774e-6
31.599999999999994	9.688879532377575e-6
31.700000000000017	9.73515670808033e-6
31.80000000000001	9.781417009378992e-6
31.900000000000006	9.827659364612326e-6
32.	9.873882704393488e-6
32.099999999999994	9.920085961642333e-6
32.20000000000002	9.966268071619055e-6
32.30000000000001	0.000010012427971960903
32.400000000000006	0.000010058564602720372
32.5	0.000010104676906405955
32.599999999999994	0.000010150763828024288
32.70000000000002	0.000010196824315124462
32.80000000000001	0.000010242857317843471
32.900000000000006	0.000010288861788953635
33.	0.000010334836683910617
33.099999999999994	0.000010380780960902743
33.20000000000002	0.000010426693580900723
33.30000000000001	0.000010472573507708301
33.400000000000006	0.000010518419708013019
33.5	0.000010564231151436626
33.599999999999994	0.000010610006810585622
33.70000000000002	0.000010655745661101175
33.80000000000001	0.000010701446681708513
33.900000000000006	0.000010747108854264668
34.	0.000010792731163805717
34.099999999999994	0.0000108383125985926
34.20000000000002	0.000010883852150154213
34.30000000000001	0.000010929348813330065
34.400000000000006	0.000010974801586310141
34.5	0.000011020209470672395
34.599999999999994	0.000011065571471418647
34.70000000000002	0.00001111088659700703
34.80000000000001	0.000011156153859383052
34.900000000000006	0.000011201372274006633
35.	0.000011246540859877994
35.099999999999994	0.000011291658639559448
35.20000000000002	0.000011336724639195345
35.30000000000001	0.000011381737888529258
35.400000000000006	0.000011426697420917511
35.5	0.00001147160227334199
35.599999999999994	0.000011516451486418748
35.70000000000002	0.000011561244104404894
35.80000000000001	0.000011605979175203345
35.900000000000006	0.000011650655750365677
36.	0.00001169527288509238
36.099999999999994	0.00001173982963823172
36.20000000000002	0.000011784325072277626
36.30000000000001	0.000011828758253365621
36.400000000000006	0.000011873128251267645
36.5	0.000011917434139386737
36.599999999999994	0.000011961674994750257
36.70000000000002	0.000012005849898003299
36.80000000000001	0.000012049957933402433
36.900000000000006	0.000012093998188808105
37.	0.00001213796975567917
37.099999999999994	0.000012181871729067106
37.20000000000002	0.000012225703207611013
37.30000000000001	0.000012269463293533974
37.400000000000006	0.000012313151092641274
37.5	0.000012356765714318137
37.599999999999994	0.000012400306271531885
37.70000000000002	0.000012443771880833113
37.80000000000001	0.000012487161662361018
37.900000000000006	0.000012530474739849503
38.	0.000012573710240635388
38.099999999999994	0.00001261686729566965
38.20000000000002	0.00001265994503953038
38.30000000000001	0.0000127029426104376
38.400000000000006	0.000012745859150271062
38.5	0.00001278869380459001
38.599999999999994	0.000012831445722655063
38.70000000000002	0.000012874114057452243
38.80000000000001	0.000012916697965718644
38.900000000000006	0.000012959196607970544
39.	0.000013001609148533521
39.099999999999994	0.00001304393475557276
39.20000000000002	0.000013086172601126476
39.30000000000001	0.00001312832186113906
39.400000000000006	0.00001317038171549667
39.5	0.000013212351348062132
39.599999999999994	0.00001325422994671177
39.70000000000002	0.000013296016703371518
39.80000000000001	0.000013337710814054011
39.900000000000006	0.000013379311478894411
40.	0.000013420817902187291
40.099999999999994	0.000013462229292421451
40.20000000000002	0.000013503544862315232
40.30000000000001	0.000013544763828849095
40.400000000000006	0.000013585885413298838
40.5	0.000013626908841265764
40.599999999999994	0.000013667833342705704
40.70000000000002	0.00001370865815195596
40.80000000000001	0.00001374938250776065
40.900000000000006	0.000013790005653293792
41.	0.000013830526836178947
41.099999999999994	0.000013870945308507884
41.20000000000002	0.000013911260326856119
41.30000000000001	0.000013951471152296054
41.400000000000006	0.000013991577050407002
41.5	0.000014031577291282743
41.599999999999994	0.000014071471149537961
41.70000000000002	0.000014111257904309185
41.80000000000001	0.000014150936839255915
41.900000000000006	0.000014190507242558218
42.	0.00001422996840691157
42.099999999999994	0.000014269319629520746
42.20000000000002	0.000014308560212090117
42.30000000000001	0.000014347689460813245
42.400000000000006	0.000014386706686360886
42.5	0.000014425611203865506
42.599999999999994	0.000014464402332907769
42.70000000000002	0.000014503079397498767
42.80000000000001	0.000014541641726062799
42.900000000000006	0.000014580088651420422
43.	0.000014618419510768939
43.099999999999994	0.000014656633645664503
43.20000000000002	0.000014694730402003828
43.30000000000001	0.000014732709130005502
43.400000000000006	0.000014770569184192833
43.5	0.000014808309923376845
43.599999999999994	0.000014845930710640898
43.70000000000002	0.00001488343091332554
43.80000000000001	0.000014920809903014848
43.900000000000006	0.000014958067055526289
44.	0.000014995201750898715
44.099999999999994	0.000015032213373385434
44.20000000000002	0.000015069101311447744
44.30000000000001	0.00001510586495775037
44.400000000000006	0.000015142503709159901
44.5	0.00001517901696674434
44.599999999999994	0.00001521540413577592
44.70000000000002	0.000015251664625735347
44.80000000000001	0.00001528779785031864
44.900000000000006	0.000015323803227445614
45.	0.000015359680179271752
45.099999999999994	0.000015395428132199923
45.20000000000002	0.00001543104651689621
45.30000000000001	0.000015466534768306193
45.400000000000006	0.000015501892325673207
45.5	0.000015537118632557778
45.599999999999994	0.000015572213136858927
45.70000000000002	0.000015607175290836257
45.80000000000001	0.00001564200455113267
45.900000000000006	0.0000156767003787982
46.	0.000015711262239313915
46.099999999999994	0.00001574568960261635
46.20000000000002	0.00001577998194312171
46.30000000000001	0.00001581413873974963
46.400000000000006	0.00001584815947594705
46.5	0.000015882043639711305
46.599999999999994	0.000015915790723611072
46.70000000000002	0.000015949400224808484
46.80000000000001	0.000015982871645077226
46.900000000000006	0.000016016204490821293
47.	0.000016049398273090846
47.099999999999994	0.000016082452507596528
47.20000000000002	0.000016115366714721693
47.30000000000001	0.00001614814041953261
47.400000000000006	0.000016180773151786016
47.5	0.000016213264445935282
47.599999999999994	0.000016245613841132524
47.70000000000002	0.000016277820881230263
47.80000000000001	0.000016309885114778856
47.900000000000006	0.000016341806095022683
48.	0.000016373583379892795
48.099999999999994	0.0000164052165319985
48.20000000000002	0.00001643670511861535
48.30000000000001	0.000016468048711671665
48.400000000000006	0.000016499246887732967
48.5	0.000016530299227983546
48.599999999999994	0.000016561205318207717
48.70000000000002	0.00001659196474876777
48.80000000000001	0.00001662257711458121
48.900000000000006	0.000016653042015097108
49.	0.000016683359054271107
49.099999999999994	0.00001671352784053849
49.20000000000002	0.000016743547986788405
49.30000000000001	0.000016773419110335968
49.400000000000006	0.000016803140832895823
49.5	0.000016832712780554026
49.599999999999994	0.000016862134583741462
49.70000000000002	0.000016891405877207357
49.80000000000001	0.00001692052629999305
49.900000000000006	0.000016949495495407576
50.	0.000016978313111003517
50.099999999999994	0.000017006978798554383
50.20000000000002	0.000017035492214033792
50.30000000000001	0.000017063853017596224
50.400000000000006	0.000017092060873558837
50.5	0.00001712011545038565
50.599999999999994	0.00001714801642067435
50.70000000000002	0.000017175763461143525
50.80000000000001	0.000017203356252624698
50.900000000000006	0.000017230794480052495
51.	0.00001725807783246137
51.099999999999994	0.000017285206002981314
51.20000000000002	0.000017312178688837354
51.30000000000001	0.000017338995591349785
51.400000000000006	0.000017365656415938268
51.5	0.00001739216087212625
51.599999999999994	0.000017418508673547208
51.70000000000002	0.000017444699537954162
51.80000000000001	0.000017470733187228182
51.900000000000006	0.000017496609347390918
52.	0.00001752232774861586
52.099999999999994	0.000017547888125242948
52.20000000000002	0.000017573290215791034
52.30000000000001	0.000017598533762974385
52.400000000000006	0.000017623618513716258
52.5	0.00001764854421916469
52.599999999999994	0.00001767331063470807
52.70000000000002	0.00001769791751998825
52.80000000000001	0.000017722364638916494
52.900000000000006	0.00001774665175968594
53.	0.000017770778654783894
53.099999999999994	0.00001779474510100376
53.20000000000002	0.000017818550879454735
53.30000000000001	0.000017842195775569987
53.400000000000006	0.00001786567957911339
53.5	0.000017889002084184463
53.60000000000002	0.000017912163089221758
53.70000000000002	0.000017935162397002808
53.80000000000001	0.000017957999814643587
53.900000000000006	0.000017980675153594396
54.	0.000018003188229633937
54.10000000000002	0.0000180255388628624
54.20000000000002	0.000018047726877688656
54.30000000000001	0.000018069752102820465
54.400000000000006	0.000018091614371246382
54.5	0.000018113313520221416
54.60000000000002	0.00001813484939124492
54.70000000000002	0.000018156221830042027
54.80000000000001	0.000018177430686537756
54.900000000000006	0.000018198475814834237
55.	0.00001821935707318285
55.10000000000002	0.000018240074323956272
55.20000000000002	0.000018260627433619513
55.30000000000001	0.00001828101627269928
55.400000000000006	0.000018301240715752876
55.5	0.000018321300641336532
55.60000000000002	0.000018341195931972767
55.70000000000002	0.00001836092647411766
55.80000000000001	0.000018380492158128515
55.900000000000006	0.000018399892878231906
56.	0.000018419128532491346
56.10000000000002	0.000018438199022775516
56.20000000000002	0.00001845710425472902
56.30000000000001	0.00001847584413774209
56.400000000000006	0.00001849441858492251
56.5	0.000018512827513069368
56.60000000000002	0.000018531070842646798
56.70000000000002	0.00001854914849776158
56.80000000000001	0.000018567060406139987
56.900000000000006	0.00001858480649910941
57.	0.00001860238671157899
57.10000000000002	0.000018619800982024992
57.20000000000002	0.000018637049252475756
57.30000000000001	0.000018654131468501404
57.400000000000006	0.000018671047579203067
57.5	0.000018687797537206177
57.60000000000002	0.000018704381298654406
57.70000000000002	0.000018720798823206873
57.80000000000001	0.00001873705007403621
57.900000000000006	0.0000187531350178288
58.	0.000018769053624786238
58.10000000000002	0.00001878480586862974
58.20000000000002	0.000018800391726604296
58.30000000000001	0.000018815811179484767
58.400000000000006	0.000018831064211582838
58.5	0.000018846150810755162
58.60000000000002	0.000018861070968412294
58.70000000000002	0.00001887582467952651
58.80000000000001	0.000018890411942642734
58.900000000000006	0.000018904832759886017
59.	0.000018919087136972337
59.10000000000002	0.000018933175083216022
59.20000000000002	0.00001894709661153798
59.30000000000001	0.000018960851738474643
59.400000000000006	0.000018974440484181304
59.5	0.000018987862872440565
59.60000000000002	0.000019001118930663125
59.70000000000002	0.00001901420868989239
59.80000000000001	0.00001902713218480403
59.900000000000006	0.000019039889453704295
60.	0.000019052480538528514
60.10000000000002	0.000019064905484834555
60.20000000000002	0.00001907716434179657
60.30000000000001	0.000019089257162196465
60.400000000000006	0.000019101184002410265
60.5	0.00001911294492239742
60.60000000000002	0.00001912453998568368
60.70000000000002	0.000019135969259342792
60.80000000000001	0.00001914723281397917
60.900000000000006	0.00001915833072370288
61.	0.000019169263066108372
61.10000000000002	0.00001918002992224814
61.20000000000002	0.000019190631376605448
61.30000000000001	0.00001920106751706519
61.400000000000006	0.00001921133843488568
61.5	0.00001922144422466459
61.60000000000002	0.00001923138498430876
61.70000000000002	0.000019241160815000243
61.80000000000001	0.00001925077182116209
61.900000000000006	0.000019260218110425004
62.	0.0000192694997935916
62.10000000000002	0.000019278616984602634
62.20000000000002	0.00001928756980050283
62.30000000000001	0.000019296358361405274
62.400000000000006	0.000019304982790460043
62.5	0.00001931344321382006
62.60000000000002	0.000019321739760609523
62.70000000000002	0.000019329872562893563
62.80000000000001	0.000019337841755648685
62.900000000000006	0.00001934564747673506
63.	0.00001935328986687012
63.10000000000002	0.000019360769069603897
63.20000000000002	0.000019368085231295517
63.30000000000001	0.00001937523850109336
63.400000000000006	0.00001938222903091585
63.5	0.00001938905697543345
63.60000000000002	0.00001939572249205512
63.70000000000002	0.00001940222574091433
63.80000000000001	0.00001940856688485776
63.900000000000006	0.000019414746089438654
64.	0.000019420763522906657
64.10000000000002	0.000019426619356204798
64.20000000000002	0.000019432313762966
64.30000000000001	0.000019437846919510007
64.4	0.000019443219004844868
64.5	0.000019448430200666785
64.60000000000002	0.00001945348069136336
64.70000000000002	0.000019458370664017626
64.80000000000001	0.00001946310030841032
64.9	0.00001946766981702803
65.	0.00001947207938506668
65.10000000000002	0.000019476329210438222
65.20000000000002	0.000019480419493777354
65.30000000000001	0.000019484350438446486
65.4	0.00001948812225054276
65.5	0.00001949173513890301
65.60000000000002	0.000019495189315108185
65.70000000000002	0.000019498484993487217
65.80000000000001	0.00001950162239112047
65.9	0.000019504601727841302
66.	0.0000195074232262358
66.10000000000002	0.000019510087111642692
66.20000000000002	0.00001951259361214984
66.30000000000001	0.000019514942958589548
66.4	0.00001951713538453418
66.5	0.00001951917112628535
66.60000000000002	0.000019521050422866737
66.70000000000002	0.000019522773516009153
66.80000000000001	0.000019524340650139683
66.9	0.000019525752072362374
67.	0.00001952700803244371
67.10000000000002	0.00001952810878278933
67.20000000000002	0.000019529054578425105
67.30000000000001	0.000019529845676971907
67.4	0.00001953048233862052
67.5	0.00001953096482610555
67.60000000000002	0.000019531293404676114
67.70000000000002	0.000019531468342066687
67.80000000000001	0.000019531489908466777
67.9	0.000019531358376488096
68.	0.000019531074021131916
68.10000000000002	0.000019530637119756727
68.20000000000002	0.000019530047952043897
68.30000000000001	0.000019529306799963068
68.4	0.000019528413947738673
68.5	0.000019527369681815404
68.60000000000002	0.00001952617429082546
68.70000000000002	0.00001952482806555382
68.80000000000001	0.00001952333129890726
68.9	0.000019521684285880873
69.	0.000019519887323529456
69.10000000000002	0.000019517940710936038
69.20000000000002	0.00001951584474918534
69.30000000000001	0.000019513599741335842
69.4	0.0000195112059923955
69.5	0.000019508663809297928
69.60000000000002	0.00001950597350088128
69.70000000000002	0.000019503135377867156
69.80000000000001	0.000019500149752844473
69.9	0.00001949701694025186
70.	0.00001949373725636481
70.10000000000002	0.00001949031101928256
70.20000000000002	0.00001948673854891861
70.30000000000001	0.000019483020166992052
70.4	0.00001947915619702114
70.5	0.00001947514696431791
70.60000000000002	0.000019470992795985526
70.70000000000002	0.000019466694020916718
70.80000000000001	0.00001946225096979283
70.9	0.000019457663975085295
71.	0.000019452933371057357
71.10000000000002	0.000019448059493766576
71.20000000000002	0.00001944304268106958
71.30000000000001	0.00001943788327262613
71.4	0.00001943258160990287
71.5	0.000019427138036179647
71.60000000000002	0.000019421552896552963
71.70000000000002	0.00001941582653794271
71.80000000000001	0.000019409959309094408
71.9	0.000019403951560585332
72.	0.0000193978036448259
72.10000000000002	0.000019391515916063656
72.20000000000002	0.000019385088730383282
72.30000000000001	0.000019378522445707545
72.4	0.000019371817421796807
72.5	0.00001936497402024497
72.60000000000002	0.000019357992604476137
72.70000000000002	0.00001935087353973955
72.80000000000001	0.000019343617193100604
72.9	0.000019336223933433187
73.	0.000019328694131408343
73.10000000000002	0.000019321028159480515
73.20000000000002	0.00001931322639187316
73.30000000000001	0.000019305289204563772
73.4	0.000019297216975262842
73.5	0.000019289010083395833
73.60000000000002	0.00001928066891008097
73.70000000000002	0.00001927219383810504
73.80000000000001	0.000019263585251899926
73.9	0.000019254843537514574
74.	0.000019245969082589243
74.10000000000002	0.000019236962276325216
74.20000000000002	0.000019227823509456466
74.30000000000001	0.0000192185531742181
74.4	0.00001920915166431608
74.5	0.000019199619374894906
74.60000000000002	0.000019189956702506565
74.70000000000002	0.000019180164045077167
74.80000000000001	0.000019170241801876442
74.9	0.00001916019037348487
75.	0.000019150010161762966
75.10000000000002	0.00001913970156982081
75.20000000000002	0.00001912926500198718
75.30000000000001	0.00001911870086378086
75.4	0.000019108009561882923
75.5	0.000019097191504110584
75.60000000000002	0.000019086247099390303
75.70000000000002	0.000019075176757734517
75.80000000000001	0.000019063980890219496
75.9	0.000019052659908964936
76.	0.000019041214227113834
76.10000000000002	0.000019029644258815195
76.20000000000002	0.000019017950419210737
76.30000000000001	0.000019006133124417886
76.4	0.000018994192791521162
76.5	0.000018982129838559404
76.60000000000002	0.00001896994468451924
76.70000000000002	0.00001895763774932844
76.80000000000001	0.000018945209453849825
76.9	0.000018932660219879317
77.	0.000018919990470143917
77.10000000000002	0.000018907200628299127
77.20000000000002	0.000018894291118933063
77.30000000000001	0.000018881262367565378
77.4	0.000018868114800651254
77.5	0.00001885484884558516
77.60000000000002	0.000018841464930703994
77.70000000000002	0.000018827963485292554
77.80000000000001	0.000018814344939588645
77.9	0.000018800609724787047
78.	0.00001878675827304504
78.10000000000002	0.000018772791017487056
78.20000000000002	0.000018758708392209542
78.30000000000001	0.000018744510832283512
78.4	0.000018730198773758648
78.5	0.00001871577265366473
78.60000000000002	0.00001870123291001215
78.70000000000002	0.000018686579981794433
78.80000000000001	0.000018671814308983157
78.9	0.000018656936332527882
79.	0.000018641946494351607
79.10000000000002	0.000018626845237343727
79.20000000000002	0.000018611633005354102
79.30000000000001	0.000018596310243183102
79.4	0.000018580877396571553
79.5	0.00001856533491218726
79.60000000000002	0.000018549683237612315
79.70000000000002	0.00001853392282132657
79.80000000000001	0.000018518054112690004
79.9	0.00001850207756192399
80.	0.000018485993620090987
80.10000000000002	0.000018469802739072207
80.20000000000002	0.000018453505371544578
80.30000000000001	0.000018437101970957225
80.4	0.000018420592991504204
80.5	0.000018403978888099055
80.60000000000002	0.000018387260116347358
80.70000000000002	0.000018370437132519593
80.80000000000001	0.00001835351039352105
80.9	0.000018336480356864886
81.	0.000018319347480642166
81.10000000000002	0.000018302112223492352
81.20000000000002	0.000018284775044577396
81.30000000000001	0.0000182673364035496
81.4	0.000018249796760526348
81.5	0.00001823215657606272
81.60000000000002	0.000018214416311123702
81.70000000000002	0.00001819657642706033
81.80000000000001	0.000018178637385583984
81.9	0.000018160599648744185
82.	0.0000181424636789077
82.10000000000002	0.00001812422993873484
82.20000000000002	0.000018105898891164543
82.30000000000001	0.000018087470999394852
82.4	0.000018068946726867044
82.5	0.000018050326537253297
82.60000000000002	0.000018031610894442417
82.70000000000002	0.000018012800262530752
82.80000000000001	0.00001799389510581275
82.9	0.000017974895888773622
83.	0.000017955803076083288
83.10000000000002	0.000017936617132592776
83.20000000000002	0.000017917338523332103
83.30000000000001	0.00001789796771350794
83.4	0.000017878505168504725
83.5	0.000017858951353885407
83.60000000000002	0.000017839306735392863
83.70000000000002	0.000017819571778956122
83.80000000000001	0.000017799746950690424
83.9	0.000017779832716906064
84.	0.000017759829544109305
84.10000000000002	0.000017739737899012537
84.20000000000002	0.00001771955824853502
84.30000000000001	0.000017699291059813713
84.4	0.000017678936800203866
84.5	0.000017658495937288428
84.60000000000002	0.000017637968938880425
84.70000000000002	0.00001761735627302726
84.80000000000001	0.000017596658408015478
84.9	0.000017575875812371526
85.	0.000017555008954864757
85.10000000000002	0.00001753405830450735
85.20000000000002	0.00001751302433055295
85.30000000000001	0.000017491907502494524
85.4	0.00001747070829006148
85.5	0.000017449427163214514
85.60000000000002	0.00001742806459213874
85.70000000000002	0.000017406621047234983
85.80000000000001	0.00001738509699911144
85.9	0.00001736349291857216
86.	0.00001734180927660352
86.10000000000002	0.000017320046544361183
86.20000000000002	0.00001729820519315278
86.30000000000001	0.000017276285694423382
86.4	0.000017254288519733927
86.5	0.000017232214140744413
86.60000000000002	0.000017210063029190977
86.70000000000002	0.000017187835656865737
86.80000000000001	0.000017165532495592555
86.9	0.00001714315401720489
87.	0.000017120700693520552
87.10000000000002	0.00001709817299631817
87.20000000000002	0.000017075571397310603
87.30000000000001	0.000017052896368121416
87.4	0.000017030148380259273
87.5	0.000017007327905092203
87.60000000000002	0.000016984435413822614
87.70000000000002	0.000016961471377463784
87.80000000000001	0.000016938436266816034
87.9	0.00001691533055244284
88.	0.00001689215470464835
88.10000000000002	0.000016868909193456906
88.20000000000002	0.000016845594488592874
88.30000000000001	0.000016822211059460395
88.4	0.000016798759375127162
88.5	0.00001677523990430655
88.60000000000002	0.000016751653115342796
88.70000000000002	0.00001672799947619973
88.80000000000001	0.000016704279454445134
88.9	0.00001668049351724293
89.	0.000016656642131344202
89.10000000000002	0.000016632725763078585
89.20000000000002	0.000016608744878349296
89.30000000000001	0.0000165846999426299
89.4	0.000016560591420958455
89.5	0.00001653641977794002
89.60000000000002	0.000016512185477743882
89.70000000000002	0.000016487888984104968
89.80000000000001	0.000016463530760327678
89.9	0.000016439111269287268
90.	0.00001641463097343508
90.10000000000002	0.00001639009033480418
90.20000000000002	0.00001636548981501355
90.30000000000001	0.000016340829875274575
90.4	0.000016316110976398136
90.5	0.000016291333578801514
90.60000000000002	0.000016266498142514353
90.70000000000002	0.000016241605127184485
90.80000000000001	0.000016216654992087984
90.9	0.000016191648196130856
91.	0.00001616658519785696
91.10000000000002	0.0000161414664554536
91.20000000000002	0.00001611629242675357
91.30000000000001	0.00001609106356924067
91.4	0.000016065780340049772
91.5	0.000016040443195970577
91.60000000000002	0.00001601505259344511
91.70000000000002	0.000015989608988568624
91.80000000000001	0.00001596411283708548
91.9	0.000015938564594386738
92.	0.000015912964715503357
92.10000000000002	0.000015887313655100755
92.20000000000002	0.0000158616118674706
92.30000000000001	0.000015835859806520886
92.4	0.000015810057925764455
92.5	0.000015784206678308494
92.60000000000002	0.000015758306516839437
92.70000000000002	0.000015732357893609115
92.80000000000001	0.00001570636126041873
92.9	0.00001568031706860183
93.	0.000015654225769005073
93.10000000000002	0.000015628087811973083
93.20000000000002	0.000015601903647324095
93.30000000000001	0.000015575673724333083
93.4	0.000015549398491710807
93.5	0.00001552307839758137
93.60000000000002	0.000015496713889462195
93.70000000000002	0.000015470305414241995
93.80000000000001	0.000015443853418160275
93.9	0.000015417358346785362
94.	0.000015390820644994705
94.10000000000002	0.00001536424075695343
94.20000000000002	0.000015337619126096
94.30000000000001	0.000015310956195106127
94.4	0.00001528425240589994
94.5	0.00001525750819960733
94.60000000000002	0.000015230724016557067
94.70000000000002	0.000015203900296262655
94.80000000000001	0.000015177037477405311
94.9	0.00001515013599782587
95.	0.000015123196294511027
95.10000000000002	0.000015096218803583646
95.20000000000002	0.000015069203960295609
95.30000000000001	0.000015042152199021274
95.4	0.000015015063953250405
95.5	0.000014987939655584876
95.60000000000002	0.000014960779737736696
95.70000000000002	0.000014933584630526472
95.80000000000001	0.000014906354763882748
95.9	0.000014879090566844164
96.	0.000014851792467561062
96.10000000000002	0.000014824460893299665
96.20000000000002	0.000014797096270445724
96.30000000000001	0.000014769699024510846
96.4	0.000014742269580137324
96.5	0.00001471480836110604
96.60000000000002	0.000014687315790342464
96.70000000000002	0.000014659792289925581
96.80000000000001	0.000014632238281094034
96.9	0.000014604654184255972
97.	0.000014577040418994882
97.10000000000002	0.000014549397404078835
97.20000000000002	0.000014521725557468543
97.30000000000001	0.000014494025296320887
97.4	0.000014466297037000167
97.5	0.000014438541195080988
97.60000000000002	0.000014410758185353204
97.70000000000002	0.000014382948421827533
97.80000000000001	0.000014355112317738883
97.9	0.0000143272502855473
98.	0.000014299362736938885
98.10000000000002	0.000014271450082828987
98.20000000000002	0.000014243512733356233
98.30000000000001	0.000014215551097883479
98.4	0.000014187565584993104
98.5	0.00001415955660248142
98.60000000000002	0.000014131524557353069
98.70000000000002	0.000014103469855812862
98.80000000000001	0.000014075392903257651
98.9	0.000014047294104265411
99.	0.000014019173862585342
99.10000000000002	0.000013991032581124236
99.20000000000002	0.000013962870661934804
99.30000000000001	0.000013934688506199969
99.4	0.00001390648651421995
99.5	0.000013878265085394358
99.60000000000002	0.000013850024618207637
99.70000000000002	0.000013821765510212438
99.80000000000001	0.000013793488158011462
99.9	0.000013765192957240256
100.	0.00001373688030255121

==> data/indepsnoise3c.dat <==
-100.	1.3267574095567855e-7
-99.9	1.3293071809089394e-7
-99.8	1.3318539656789178e-7
-99.7	1.33439772259859e-7
-99.6	1.3369384103279723e-7
-99.5	1.3394759874558056e-7
-99.4	1.3420104125003824e-7
-99.3	1.3445416439102297e-7
-99.2	1.3470696400648313e-7
-99.1	1.3495943592755076e-7
-99.	1.3521157597859768e-7
-98.9	1.3546337997732453e-7
-98.8	1.3571484373483473e-7
-98.7	1.3596596305570553e-7
-98.6	1.3621673373807245e-7
-98.5	1.3646715157369893e-7
-98.4	1.3671721234806208e-7
-98.3	1.3696691184042165e-7
-98.2	1.3721624582391556e-7
-98.1	1.3746521006561045e-7
-98.	1.3771380032661633e-7
-97.9	1.3796201236213741e-7
-97.8	1.3820984192156816e-7
-97.7	1.3845728474857477e-7
-97.6	1.3870433658116235e-7
-97.5	1.3895099315177693e-7
-97.4	1.3919725018737378e-7
-97.3	1.3944310340950217e-7
-97.2	1.3968854853439462e-7
-97.1	1.3993358127304068e-7
-97.	1.4017819733128697e-7
-96.9	1.404223924099017e-7
-96.8	1.4066616220467363e-7
-96.7	1.4090950240649596e-7
-96.6	1.4115240870144706e-7
-96.5	1.4139487677087617e-7
-96.4	1.4163690229150123e-7
-96.3	1.418784809354841e-7
-96.2	1.4211960837052057e-7
-96.1	1.4236028025993408e-7
-96.	1.4260049226275598e-7
-95.9	1.4284024003382282e-7
-95.8	1.4307951922385737e-7
-95.7	1.433183254795646e-7
-95.6	1.4355665444372333e-7
-95.5	1.437945017552634e-7
-95.4	1.4403186304937602e-7
-95.3	1.4426873395759168e-7
-95.2	1.4450511010787384e-7
-95.1	1.4474098712471688e-7
-95.	1.4497636062922917e-7
-94.9	1.452112262392418e-7
-94.8	1.4544557956938208e-7
-94.7	1.456794162311836e-7
-94.6	1.4591273183316818e-7
-94.5	1.4614552198095717e-7
-94.4	1.463777822773436e-7
-94.3	1.466095083224127e-7
-94.2	1.468406957136149e-7
-94.1	1.4707134004587665e-7
-94.	1.473014369116952e-7
-93.9	1.4753098190122904e-7
-93.8	1.4775997060240413e-7
-93.7	1.479883986010034e-7
-93.6	1.4821626148077278e-7
-93.5	1.4844355482351235e-7
-93.4	1.4867027420918107e-7
-93.3	1.488964152159984e-7
-93.2	1.4912197342053175e-7
-93.1	1.49346944397809e-7
-93.	1.495713237214149e-7
-92.9	1.4979510696359438e-7
-92.8	1.5001828969534915e-7
-92.7	1.5024086748653998e-7
-92.6	1.5046283590599462e-7
-92.5	1.5068419052159998e-7
-92.4	1.509049269004195e-7
-92.3	1.5112504060878594e-7
-92.2	1.513445272123984e-7
-92.1	1.5156338227644546e-7
-92.	1.517816013656923e-7
-91.9	1.5199918004459814e-7
-91.8	1.5221611387740403e-7
-91.7	1.5243239842825969e-7
-91.6	1.5264802926131208e-7
-91.5	1.5286300194082195e-7
-91.4	1.5307731203126182e-7
-91.3	1.5329095509743104e-7
-91.2	1.535039267045546e-7
-91.1	1.5371622241839866e-7
-91.	1.539278378053702e-7
-90.9	1.54138768432631e-7
-90.8	1.5434900986820873e-7
-90.7	1.5455855768109224e-7
-90.6	1.5476740744135165e-7
-90.5	1.5497555472025437e-7
-90.4	1.5518299509035505e-7
-90.3	1.553897241256208e-7
-90.2	1.5559573740154183e-7
-90.1	1.5580103049522656e-7
-90.	1.5600559898553445e-7
-89.9	1.5620943845317204e-7
-89.8	1.5641254448080462e-7
-89.7	1.5661491265318358e-7
-89.6	1.5681653855723604e-7
-89.5	1.570174177821937e-7
-89.4	1.5721754591970267e-7
-89.3	1.5741691856393e-7
-89.2	1.5761553131168668e-7
-89.1	1.5781337976253359e-7
-89.	1.580104595188963e-7
-88.9	1.582067661861833e-7
-88.8	1.584022953728987e-7
-88.7	1.5859704269076097e-7
-88.6	1.5879100375480302e-7
-88.5	1.589841741835095e-7
-88.4	1.5917654959891688e-7
-88.3	1.5936812562673392e-7
-88.2	1.595588978964531e-7
-88.1	1.5974886204148086e-7
-88.	1.5993801369924074e-7
-87.9	1.6012634851129233e-7
-87.8	1.603138621234532e-7
-87.7	1.6050055018591642e-7
-87.6	1.6068640835336347e-7
-87.5	1.6087143228508248e-7
-87.4	1.6105561764509073e-7
-87.3	1.6123896010225328e-7
-87.2	1.6142145533039469e-7
-87.1	1.6160309900842918e-7
-87.	1.6178388682046208e-7
-86.9	1.6196381445593107e-7
-86.8	1.6214287760970827e-7
-86.7	1.623210719822314e-7
-86.6	1.6249839327961423e-7
-86.5	1.6267483721377638e-7
-86.4	1.6285039950255428e-7
-86.3	1.6302507586983118e-7
-86.2	1.6319886204564892e-7
-86.1	1.6337175376633783e-7
-86.	1.6354374677462937e-7
-85.9	1.6371483681978394e-7
-85.8	1.6388501965771267e-7
-85.7	1.6405429105109702e-7
-85.6	1.6422264676949938e-7
-85.5	1.643900825895151e-7
-85.4	1.6455659429486246e-7
-85.3	1.6472217767652394e-7
-85.2	1.648868285328692e-7
-85.1	1.6505054266976064e-7
-85.	1.6521331590070349e-7
-84.9	1.653751440469377e-7
-84.8	1.655360229375967e-7
-84.7	1.656959484097984e-7
-84.6	1.658549163087919e-7
-84.5	1.660129224880604e-7
-84.4	1.6616996280946868e-7
-84.3	1.6632603314337077e-7
-84.2	1.664811293687344e-7
-84.1	1.6663524737327882e-7
-84.	1.6678838305358866e-7
-83.9	1.6694053231522793e-7
-83.8	1.6709169107289633e-7
-83.7	1.6724185525052089e-7
-83.6	1.67391020781402e-7
-83.5	1.6753918360832705e-7
-83.4	1.6768633968370239e-7
-83.3	1.6783248496968123e-7
-83.2	1.6797761543827272e-7
-83.1	1.6812172707149052e-7
-83.	1.6826481586146511e-7
-82.9	1.684068778105591e-7
-82.8	1.6854790893152456e-7
-82.7	1.6868790524759515e-7
-82.6	1.688268627926316e-7
-82.5	1.6896477761124506e-7
-82.4	1.691016457589184e-7
-82.3	1.6923746330213237e-7
-82.2	1.693722263184995e-7
-82.1	1.6950593089687752e-7
-82.	1.696385731375134e-7
-81.9	1.697701491521548e-7
-81.8	1.6990065506418125e-7
-81.7	1.7003008700872658e-7
-81.6	1.7015844113282146e-7
-81.5	1.7028571359549377e-7
-81.4	1.7041190056792417e-7
-81.3	1.705369982335438e-7
-81.2	1.7066100278819e-7
-81.1	1.7078391044020352e-7
-81.	1.709057174105825e-7
-80.9	1.7102641993309424e-7
-80.8	1.7114601425439172e-7
-80.7	1.712644966341732e-7
-80.6	1.7138186334527342e-7
-80.5	1.7149811067381349e-7
-80.4	1.7161323491931198e-7
-80.3	1.7172723239483147e-7
-80.2	1.7184009942708113e-7
-80.1	1.7195183235655974e-7
-80.	1.720624275376809e-7
-79.9	1.7217188133889376e-7
-79.8	1.7228019014280984e-7
-79.7	1.7238735034633517e-7
-79.6	1.7249335836079523e-7
-79.5	1.725982106120584e-7
-79.4	1.727019035406582e-7
-79.3	1.728044336019353e-7
-79.2	1.7290579726615152e-7
-79.1	1.73005991018608e-7
-79.	1.7310501135979413e-7
-78.9	1.7320285480549373e-7
-78.8	1.7329951788692046e-7
-78.7	1.7339499715084734e-7
-78.6	1.7348928915971647e-7
-78.5	1.7358239049177778e-7
-78.4	1.7367429774122208e-7
-78.3	1.737650075182842e-7
-78.2	1.7385451644938598e-7
-78.1	1.7394282117726141e-7
-78.	1.7402991836106468e-7
-77.9	1.7411580467651976e-7
-77.8	1.7420047681602836e-7
-77.7	1.7428393148879753e-7
-77.6	1.743661654209686e-7
-77.5	1.7444717535574275e-7
-77.4	1.7452695805349955e-7
-77.3	1.7460551029192188e-7
-77.2	1.7468282886612548e-7
-77.1	1.74758910588782e-7
-77.	1.7483375229023628e-7
-76.9	1.7490735081863955e-7
-76.8	1.7497970304006577e-7
-76.7	1.7505080583863245e-7
-76.6	1.7512065611663884e-7
-76.5	1.7518925079467416e-7
-76.4	1.7525658681174296e-7
-76.3	1.753226611253948e-7
-76.2	1.753874707118402e-7
-76.1	1.7545101256606957e-7
-76.	1.7551328370199334e-7
-75.9	1.7557428115253607e-7
-75.8	1.7563400196978568e-7
-75.7	1.7569244322509808e-7
-75.6	1.7574960200921716e-7
-75.5	1.7580547543241454e-7
-75.4	1.7586006062458494e-7
-75.3	1.7591335473538644e-7
-75.2	1.7596535493434896e-7
-75.1	1.76016058411004e-7
-75.	1.7606546237499212e-7
-74.9	1.7611356405620232e-7
-74.8	1.7616036070486693e-7
-74.7	1.7620584959169803e-7
-74.6	1.7625002800800317e-7
-74.5	1.7629289326579763e-7
-74.4	1.7633444269793181e-7
-74.3	1.7637467365820188e-7
-74.2	1.7641358352146565e-7
-74.1	1.7645116968377434e-7
-74.	1.7648742956247522e-7
-73.9	1.7652236059633066e-7
-73.8	1.7655596024564252e-7
-73.7	1.7658822599235843e-7
-73.6	1.766191553401973e-7
-73.5	1.7664874581475587e-7
-73.4	1.7667699496363314e-7
-73.3	1.7670390035653594e-7
-73.2	1.7672945958540363e-7
-73.1	1.7675367026451205e-7
-73.	1.7677653003059587e-7
-72.9	1.7679803654296137e-7
-72.8	1.7681818748359518e-7
-72.7	1.7683698055727768e-7
-72.6	1.7685441349169995e-7
-72.5	1.7687048403757664e-7
-72.4	1.7688518996875252e-7
-72.3	1.7689852908231163e-7
-72.2	1.7691049919870374e-7
-72.1	1.7692109816183982e-7
-72.	1.7693032383920784e-7
-71.9	1.7693817412197707e-7
-71.8	1.7694464692512622e-7
-71.7	1.7694974018752734e-7
-71.6	1.7695345187207148e-7
-71.5	1.7695577996577323e-7
-71.4	1.769567224798834e-7
-71.3	1.7695627744997846e-7
-71.2	1.7695444293609645e-7
-71.1	1.769512170228128e-7
-71.	1.7694659781937486e-7
-70.9	1.7694058345978978e-7
-70.8	1.7693317210293277e-7
-70.7	1.7692436193266005e-7
-70.6	1.7691415115790246e-7
-70.5	1.7690253801277844e-7
-70.4	1.7688952075669897e-7
-70.3	1.7687509767445407e-7
-70.2	1.7685926707634064e-7
-70.1	1.7684202729824425e-7
-70.	1.7682337670175405e-7
-69.9	1.7680331367425355e-7
-69.8	1.7678183662903474e-7
-69.7	1.7675894400537774e-7
-69.6	1.7673463426867366e-7
-69.5	1.767089059105164e-7
-69.4	1.7668175744878938e-7
-69.3	1.7665318742777809e-7
-69.2	1.7662319441826656e-7
-69.1	1.765917770176289e-7
-69.	1.7655893384992433e-7
-68.9	1.7652466356600782e-7
-68.8	1.7648896484361164e-7
-68.7	1.7645183638744273e-7
-68.6	1.7641327692928493e-7
-68.5	1.7637328522808346e-7
-68.4	1.7633186007004845e-7
-68.3	1.762890002687354e-7
-68.2	1.7624470466515794e-7
-68.1	1.7619897212785502e-7
-68.	1.761518015529995e-7
-67.9	1.7610319186448906e-7
-67.8	1.760531420140194e-7
-67.69999999999999	1.7600165098119843e-7
-67.6	1.7594871777361868e-7
-67.5	1.7589434142694732e-7
-67.4	1.758385210050203e-7
-67.3	1.7578125559992858e-7
-67.19999999999999	1.7572254433210116e-7
-67.1	1.7566238635038775e-7
-67.	1.7560078083215998e-7
-66.9	1.7553772698338077e-7
-66.8	1.7547322403869209e-7
-66.69999999999999	1.7540727126150536e-7
-66.6	1.7533986794407524e-7
-66.5	1.7527101340759152e-7
-66.4	1.752007070022513e-7
-66.3	1.751289481073504e-7
-66.19999999999999	1.7505573613135594e-7
-66.1	1.7498107051198463e-7
-66.	1.7490495071629616e-7
-65.9	1.7482737624075717e-7
-65.8	1.7474834661132203e-7
-65.69999999999999	1.74667861383515e-7
-65.6	1.7458592014250924e-7
-65.5	1.7450252250318558e-7
-65.4	1.7441766811023248e-7
-65.3	1.7433135663820105e-7
-65.19999999999999	1.7424358779159368e-7
-65.1	1.7415436130491825e-7
-65.	1.740636769427839e-7
-64.9	1.7397153449995497e-7
-64.8	1.7387793380143318e-7
-64.69999999999999	1.7378287470252167e-7
-64.6	1.7368635708889156e-7
-64.5	1.7358838087666905e-7
-64.4	1.7348894601247858e-7
-64.3	1.7338805247352778e-7
-64.19999999999999	1.7328570026767253e-7
-64.1	1.7318188943347267e-7
-64.	1.7307662004027992e-7
-63.9	1.7296989218826572e-7
-63.8	1.728617060085295e-7
-63.699999999999996	1.727520616631276e-7
-63.6	1.726409593451455e-7
-63.5	1.7252839927877213e-7
-63.4	1.724143817193458e-7
-63.3	1.7229890695341748e-7
-63.199999999999996	1.7218197529881474e-7
-63.1	1.720635871047008e-7
-63.	1.7194374275162735e-7
-62.9	1.7182244265159222e-7
-62.8	1.7169968724810033e-7
-62.699999999999996	1.7157547701621937e-7
-62.6	1.7144981246262785e-7
-62.5	1.7132269412568066e-7
-62.4	1.7119412257544357e-7
-62.3	1.7106409841376986e-7
-62.199999999999996	1.7093262227433234e-7
-62.1	1.7079969482268705e-7
-62.	1.706653167563153e-7
-61.9	1.7052948880467143e-7
-61.8	1.703922117292475e-7
-61.699999999999996	1.7025348632359753e-7
-61.599999999999994	1.7011331341340055e-7
-61.5	1.6997169385650283e-7
-61.4	1.6982862854296687e-7
-61.3	1.696841183950995e-7
-61.199999999999996	1.695381643675199e-7
-61.099999999999994	1.6939076744718486e-7
-61.	1.692419286534333e-7
-60.9	1.6909164903803476e-7
-60.8	1.6893992968522007e-7
-60.699999999999996	1.687867717117299e-7
-60.599999999999994	1.6863217626684423e-7
-60.5	1.684761445324273e-7
-60.4	1.6831867772296346e-7
-60.3	1.6815977708558972e-7
-60.199999999999996	1.6799944390012994e-7
-60.099999999999994	1.6783767947913445e-7
-60.	1.676744851679127e-7
-59.9	1.6750986234455955e-7
-59.8	1.6734381241999552e-7
-59.699999999999996	1.6717633683798887e-7
-59.599999999999994	1.6700743707519443e-7
-59.5	1.6683711464117333e-7
-59.4	1.6666537107843058e-7
-59.3	1.664922079624328e-7
-59.199999999999996	1.6631762690164393e-7
-59.099999999999994	1.6614162953754393e-7
-59.	1.6596421754465048e-7
-58.9	1.6578539263055728e-7
-58.8	1.6560515653593984e-7
-58.699999999999996	1.6542351103459173e-7
-58.599999999999994	1.6524045793342902e-7
-58.5	1.6505599907252433e-7
-58.4	1.648701363251212e-7
-58.3	1.6468287159765718e-7
-58.199999999999996	1.644942068297646e-7
-58.099999999999994	1.6430414399431006e-7
-58.	1.6411268509739397e-7
-57.9	1.639198321783647e-7
-57.8	1.6372558730984879e-7
-57.699999999999996	1.6352995259773976e-7
-57.599999999999994	1.633329301812291e-7
-57.5	1.6313452223280518e-7
-57.4	1.6293473095826962e-7
-57.3	1.6273355859674696e-7
-57.199999999999996	1.6253100742068494e-7
-57.099999999999994	1.6232707973587117e-7
-57.	1.6212177788143001e-7
-56.9	1.6191510422983666e-7
-56.8	1.6170706118691231e-7
-56.699999999999996	1.6149765119183617e-7
-56.599999999999994	1.6128687671713926e-7
-56.5	1.610747402687118e-7
-56.4	1.608612443858061e-7
-56.3	1.606463916410227e-7
-56.199999999999996	1.6043018464032186e-7
-56.099999999999994	1.6021262602301862e-7
-56.	1.5999371846177092e-7
-55.9	1.597734646625927e-7
-55.8	1.5955186736482563e-7
-55.699999999999996	1.5932892934115125e-7
-55.599999999999994	1.5910465339756988e-7
-55.5	1.5887904237340992e-7
-55.4	1.5865209914129616e-7
-55.3	1.5842382660715782e-7
-55.199999999999996	1.5819422771020292e-7
-55.099999999999994	1.5796330542292468e-7
-55.	1.577310627510653e-7
-54.9	1.5749750273361735e-7
-54.8	1.572626284428067e-7
-54.699999999999996	1.5702644298407137e-7
-54.599999999999994	1.5678894949604202e-7
-54.5	1.565501511505397e-7
-54.4	1.5631005115253356e-7
-54.3	1.5606865274013705e-7
-54.199999999999996	1.5582595918458168e-7
-54.099999999999994	1.5558197379019704e-7
-54.	1.5533669989438344e-7
-53.9	1.5509014086758927e-7
-53.8	1.5484230011328198e-7
-53.699999999999996	1.5459318106793467e-7
-53.599999999999994	1.5434278720098571e-7
-53.5	1.540911220148128e-7
-53.4	1.5383818904470757e-7
-53.3	1.5358399185884604e-7
-53.199999999999996	1.533285340582525e-7
-53.099999999999994	1.530718192767672e-7
-53.	1.5281385118101753e-7
-52.9	1.5255463347038585e-7
-52.8	1.522941698769588e-7
-52.699999999999996	1.5203246416551268e-7
-52.599999999999994	1.5176952013345922e-7
-52.5	1.515053416108171e-7
-52.4	1.512399324601645e-7
-52.3	1.5097329657660751e-7
-52.199999999999996	1.507054378877315e-7
-52.099999999999994	1.5043636035355726e-7
-52.	1.5016606796651203e-7
-51.9	1.498945647513617e-7
-51.8	1.4962185476519084e-7
-51.699999999999996	1.4934794209733276e-7
-51.599999999999994	1.4907283086933685e-7
-51.5	1.487965252349157e-7
-51.4	1.4851902937989968e-7
-51.3	1.4824034752217373e-7
-51.199999999999996	1.4796048391163855e-7
-51.099999999999994	1.4767944283015317e-7
-51.	1.4739722859148407e-7
-50.9	1.4711384554124346e-7
-50.8	1.4682929805684453e-7
-50.699999999999996	1.4654359054742783e-7
-50.599999999999994	1.4625672745382413e-7
-50.5	1.4596871324847938e-7
-50.4	1.4567955243540676e-7
-50.3	1.4538924955010984e-7
-50.199999999999996	1.4509780915954087e-7
-50.099999999999994	1.448052358620216e-7
-50.	1.4451153428719004e-7
-49.9	1.442167090959284e-7
-49.8	1.4392076498029577e-7
-49.699999999999996	1.4362370666347536e-7
-49.599999999999994	1.433255388996861e-7
-49.5	1.4302626647412734e-7
-49.4	1.4272589420290745e-7
-49.3	1.4242442693296623e-7
-49.199999999999996	1.4212186954201086e-7
-49.099999999999994	1.4181822693843514e-7
-49.	1.415135040612529e-7
-48.9	1.4120770588001495e-7
-48.8	1.409008373947409e-7
-48.699999999999996	1.4059290363583218e-7
-48.599999999999994	1.402839096640095e-7
-48.5	1.3997386057021374e-7
-48.4	1.3966276147554156e-7
-48.3	1.393506175311545e-7
-48.199999999999996	1.3903743391820424e-7
-48.099999999999994	1.3872321584773961e-7
-48.	1.3840796856063601e-7
-47.9	1.380916973275002e-7
-47.8	1.3777440744857837e-7
-47.699999999999996	1.3745610425368803e-7
-47.599999999999994	1.3713679310210414e-7
-47.5	1.3681647938249966e-7
-47.4	1.364951685128291e-7
-47.3	1.3617286594024725e-7
-47.199999999999996	1.3584957714101885e-7
-47.099999999999994	1.3552530762042492e-7
-47.	1.3520006291266265e-7
-46.9	1.3487384858075768e-7
-46.8	1.3454667021646053e-7
-46.699999999999996	1.342185334401559e-7
-46.599999999999994	1.3388944390075758e-7
-46.5	1.3355940727561423e-7
-46.4	1.332284292704112e-7
-46.3	1.3289651561905767e-7
-46.199999999999996	1.3256367208359373e-7
-46.099999999999994	1.3222990445409278e-7
-46.	1.3189521854854203e-7
-45.9	1.3155962021274298e-7
-45.8	1.3122311532021443e-7
-45.699999999999996	1.3088570977207194e-7
-45.599999999999994	1.3054740949693113e-7
-45.5	1.302082204507832e-7
-45.4	1.2986814861690343e-7
-45.3	1.2952720000572716e-7
-45.199999999999996	1.2918538065473723e-7
-45.099999999999994	1.288426966283644e-7
-45.	1.2849915401785238e-7
-44.9	1.28154758941165e-7
-44.8	1.2780951754284849e-7
-44.699999999999996	1.2746343599393612e-7
-44.599999999999994	1.271165204918102e-7
-44.5	1.2676877726009605e-7
-44.4	1.2642021254854022e-7
-44.3	1.2607083263288422e-7
-44.199999999999996	1.257206438147502e-7
-44.099999999999994	1.2536965242150903e-7
-44.	1.2501786480617102e-7
-43.9	1.2466528734724515e-7
-43.8	1.2431192644861923e-7
-43.699999999999996	1.2395778853944186e-7
-43.599999999999994	1.2360288007398456e-7
-43.5	1.2324720753151564e-7
-43.4	1.228907774161751e-7
-43.3	1.2253359625683875e-7
-43.199999999999996	1.221756706069914e-7
-43.099999999999994	1.21817007044595e-7
-43.	1.2145761217195258e-7
-42.9	1.2109749261557217e-7
-42.8	1.2073665502604417e-7
-42.699999999999996	1.2037510607788704e-7
-42.599999999999994	1.2001285246943108e-7
-42.5	1.1964990092266182e-7
-42.4	1.1928625818309563e-7
-42.3	1.1892193101963187e-7
-42.199999999999996	1.185569262244175e-7
-42.099999999999994	1.1819125061270461e-7
-42.	1.1782491102271175e-7
-41.9	1.1745791431546888e-7
-41.8	1.1709026737469245e-7
-41.699999999999996	1.1672197710662093e-7
-41.599999999999994	1.1635305043988697e-7
-41.5	1.1598349432536165e-7
-41.4	1.1561331573600021e-7
-41.3	1.1524252166671552e-7
-41.199999999999996	1.1487111913420633e-7
-41.099999999999994	1.1449911517682189e-7
-41.	1.1412651685440132e-7
-40.9	1.1375333124813557e-7
-40.8	1.133795654604001e-7
-40.699999999999996	1.1300522661460493e-7
-40.599999999999994	1.1263032185505683e-7
-40.5	1.1225485834677694e-7
-40.4	1.1187884327536913e-7
-40.3	1.1150228384685059e-7
-40.199999999999996	1.1112518728749632e-7
-40.099999999999994	1.1074756084368363e-7
-40.	1.1036941178173362e-7
-39.9	1.0999074738774616e-7
-39.8	1.0961157496744594e-7
-39.699999999999996	1.092319018460144e-7
-39.599999999999994	1.0885173536793399e-7
-39.5	1.084710828968188e-7
-39.4	1.0808995181525688e-7
-39.3	1.0770834952463962e-7
-39.199999999999996	1.0732628344500224e-7
-39.099999999999994	1.0694376101485169e-7
-39.	1.0656078969100582e-7
-38.9	1.0617737694841773e-7
-38.8	1.0579353028002133e-7
-38.699999999999996	1.054092571965406e-7
-38.599999999999994	1.0502456522634095e-7
-38.5	1.0463946191524474e-7
-38.4	1.0425395482636581e-7
-38.3	1.0386805153993577e-7
-38.199999999999996	1.0348175965313376e-7
-38.099999999999994	1.0309508677990439e-7
-38.	1.0270804055079287e-7
-37.9	1.0232062861276155e-7
-37.8	1.0193285862902554e-7
-37.699999999999996	1.0154473827886146e-7
-37.599999999999994	1.0115627525744045e-7
-37.5	1.0076747727564853e-7
-37.4	1.0037835205990341e-7
-37.3	9.998890735198276e-8
-37.199999999999996	9.95991509088305e-8
-37.099999999999994	9.920909050239668e-8
-37.	9.881873391943673e-8
-36.9	9.842808896133566e-8
-36.8	9.803716344393194e-8
-36.699999999999996	9.76459651973256e-8
-36.599999999999994	9.725450206569678e-8
-36.5	9.686278190711833e-8
-36.4	9.647081259337847e-8
-36.3	9.607860200978653e-8
-36.199999999999996	9.568615805498746e-8
-36.099999999999994	9.529348864077721e-8
-36.	9.490060169191472e-8
-35.89999999999999	9.450750514593039e-8
-35.8	9.41142069529373e-8
-35.7	9.372071507544476e-8
-35.599999999999994	9.332703748816143e-8
-35.5	9.293318217781503e-8
-35.39999999999999	9.253915714294703e-8
-35.3	9.214497039372993e-8
-35.2	9.175062995177293e-8
-35.099999999999994	9.13561438499244e-8
-35.	9.096152013208356e-8
-34.89999999999999	9.056676685300144e-8
-34.8	9.017189207808488e-8
-34.7	8.97769038832094e-8
-34.599999999999994	8.938181035451038e-8
-34.5	8.898661958819545e-8
-34.39999999999999	8.859133969034514e-8
-34.3	8.819597877671195e-8
-34.2	8.780054497252516e-8
-34.099999999999994	8.740504641229347e-8
-34.	8.700949123959673e-8
-33.89999999999999	8.661388760689815e-8
-33.8	8.621824367533581e-8
-33.7	8.582256761452206e-8
-33.599999999999994	8.542686760234625e-8
-33.5	8.503115182476687e-8
-33.39999999999999	8.463542847561807e-8
-33.3	8.423970575639566e-8
-33.2	8.384399187606123e-8
-33.099999999999994	8.344829505083864e-8
-33.	8.305262350400183e-8
-32.89999999999999	8.265698546568105e-8
-32.8	8.226138917264913e-8
-32.7	8.186584286812097e-8
-32.599999999999994	8.147035480154421e-8
-32.5	8.107493322839198e-8
-32.39999999999999	8.067958640996338e-8
-32.3	8.028432261316512e-8
-32.2	7.988915011031174e-8
-32.099999999999994	7.949407717891601e-8
-32.	7.909911210147755e-8
-31.89999999999999	7.870426316527676e-8
-31.799999999999997	7.830953866216697e-8
-31.700000000000003	7.791494688835682e-8
-31.599999999999994	7.752049614421107e-8
-31.5	7.712619473403439e-8
-31.39999999999999	7.673205096585498e-8
-31.299999999999997	7.633807315122888e-8
-31.200000000000003	7.594426960501239e-8
-31.099999999999994	7.555064864515917e-8
-31.	7.515721859250868e-8
-30.89999999999999	7.47639877705652e-8
-30.799999999999997	7.437096450529667e-8
-30.700000000000003	7.397815712491366e-8
-30.599999999999994	7.358557395965712e-8
-30.5	7.319322334158709e-8
-30.39999999999999	7.28011136043683e-8
-30.299999999999997	7.240925308305423e-8
-30.200000000000003	7.201765011387241e-8
-30.099999999999994	7.162631303401153e-8
-30.	7.12352501814058e-8
-29.89999999999999	7.084446989452009e-8
-29.799999999999997	7.045398051213302e-8
-29.700000000000003	7.006379037312135e-8
-29.599999999999994	6.967390781624363e-8
-29.5	6.928434117992571e-8
-29.39999999999999	6.889509880204407e-8
-29.299999999999997	6.850618901970543e-8
-29.200000000000003	6.811762016903747e-8
-29.099999999999994	6.772940058496207e-8
-29.	6.73415386009859e-8
-28.89999999999999	6.695404254897866e-8
-28.799999999999997	6.656692075895496e-8
-28.700000000000003	6.618018155886187e-8
-28.599999999999994	6.579383327435513e-8
-28.5	6.540788422858137e-8
-28.39999999999999	6.502234274196596e-8
-28.299999999999997	6.463721713198551e-8
-28.200000000000003	6.425251571295635e-8
-28.099999999999994	6.386824679581144e-8
-28.	6.348441868788436e-8
-27.89999999999999	6.310103969268987e-8
-27.799999999999997	6.27181181097027e-8
-27.700000000000003	6.233566223414135e-8
-27.599999999999994	6.195368035674655e-8
-27.5	6.1572180763561e-8
-27.39999999999999	6.119117173571479e-8
-27.299999999999997	6.081066154920203e-8
-27.200000000000003	6.043065847465738e-8
-27.099999999999994	6.005117077714772e-8
-27.	5.967220671594143e-8
-26.89999999999999	5.929377454429184e-8
-26.799999999999997	5.891588250922271e-8
-26.700000000000003	5.853853885129901e-8
-26.599999999999994	5.8161751804416184e-8
-26.5	5.778552959557484e-8
-26.39999999999999	5.7409880444661226e-8
-26.299999999999997	5.703481256422947e-8
-26.200000000000003	5.666033415928207e-8
-26.099999999999994	5.6286453427045386e-8
-26.	5.591317855675406e-8
-25.89999999999999	5.5540517729433145e-8
-25.799999999999997	5.516847911767156e-8
-25.700000000000003	5.479707088540768e-8
-25.599999999999994	5.442630118770885e-8
-25.5	5.405617817055044e-8
-25.39999999999999	5.368670997059588e-8
-25.299999999999997	5.3317904714979185e-8
-25.200000000000003	5.294977052108515e-8
-25.099999999999994	5.258231549632778e-8
-25.	5.2215547737934436e-8
-24.89999999999999	5.1849475332723177e-8
-24.799999999999997	5.148410635688723e-8
-24.700000000000003	5.111944887577258e-8
-24.599999999999994	5.0755510943662576e-8
-24.5	5.039230060355619e-8
-24.39999999999999	5.0029825886952186e-8
-24.299999999999997	4.966809481362833e-8
-24.200000000000003	4.9307115391425465e-8
-24.099999999999994	4.8946895616026996e-8
-24.	4.8587443470743076e-8
-23.89999999999999	4.822876692629256e-8
-23.799999999999997	4.7870873940584535e-8
-23.700000000000003	4.751377245850123e-8
-23.599999999999994	4.715747041167963e-8
-23.5	4.6801975718298875e-8
-23.39999999999999	4.644729628285889e-8
-23.299999999999997	4.6093439995965154e-8
-23.19999999999999	4.5740414734113117e-8
-23.099999999999994	4.538822835947201e-8
-23.	4.503688871966993e-8
-22.89999999999999	4.468640364757444e-8
-22.799999999999997	4.433678096108205e-8
-22.69999999999999	4.398802846289875e-8
-22.599999999999994	4.364015394033031e-8
-22.5	4.329316516506397e-8
-22.39999999999999	4.294706989295269e-8
-22.299999999999997	4.260187586380689e-8
-22.19999999999999	4.225759080117547e-8
-22.099999999999994	4.191422241213539e-8
-22.	4.157177838707869e-8
-21.89999999999999	4.123026639949608e-8
-21.799999999999997	4.088969410577033e-8
-21.69999999999999	4.055006914495993e-8
-21.599999999999994	4.021139913858887e-8
-21.5	3.98736916904338e-8
-21.39999999999999	3.95369543863167e-8
-21.299999999999997	3.920119479389087e-8
-21.19999999999999	3.886642046243088e-8
-21.099999999999994	3.8532638922624333e-8
-21.	3.819985768636192e-8
-20.89999999999999	3.7868084246527363e-8
-20.799999999999997	3.753732607678887e-8
-20.69999999999999	3.7207590631392176e-8
-20.599999999999994	3.6878885344950305e-8
-20.5	3.6551217632239574e-8
-20.39999999999999	3.6224594887989874e-8
-20.299999999999997	3.5899024486676396e-8
-20.19999999999999	3.557451378231976e-8
-20.099999999999994	3.5251070108273977e-8
-20.	3.4928700777023416e-8
-19.89999999999999	3.4607413079978865e-8
-19.799999999999997	3.428721428727317e-8
-19.69999999999999	3.396811164755563e-8
-19.599999999999994	3.3650112387791075e-8
-19.5	3.333322371305473e-8
-19.39999999999999	3.3017452806331845e-8
-19.299999999999997	3.2702806828313773e-8
-19.19999999999999	3.2389292917199966e-8
-19.099999999999994	3.207691818849298e-8
-19.	3.176568973480191e-8
-18.89999999999999	3.145561462563841e-8
-18.799999999999997	3.114669990722384e-8
-18.69999999999999	3.0838952602284055e-8
-18.599999999999994	3.053237970985529e-8
-18.5	3.0226988205086244e-8
-18.39999999999999	2.9922785039038296e-8
-18.299999999999997	2.961977713849358e-8
-18.19999999999999	2.931797140575538e-8
-18.099999999999994	2.9017374718455518e-8
-18.	2.8717993929357695e-8
-17.89999999999999	2.8419835866165727e-8
-17.799999999999997	2.8122907331327075e-8
-17.69999999999999	2.782721510184374e-8
-17.599999999999994	2.753276592907736e-8
-17.5	2.7239566538559316e-8
-17.39999999999999	2.694762362979846e-8
-17.299999999999997	2.6656943876092626e-8
-17.19999999999999	2.6367533924337123e-8
-17.099999999999994	2.6079400394837778e-8
-17.	2.579254988112091e-8
-16.89999999999999	2.5506988949746933e-8
-16.799999999999997	2.5222724140124033e-8
-16.69999999999999	2.4939761964319085e-8
-16.599999999999994	2.4658108906876463e-8
-16.5	2.4377771424628646e-8
-16.39999999999999	2.4098755946516174e-8
-16.299999999999997	2.3821068873401854e-8
-16.19999999999999	2.354471657788824e-8
-16.099999999999994	2.326970540413692e-8
-16.	2.2996041667685823e-8
-15.899999999999991	2.2723731655269763e-8
-15.799999999999997	2.2452781624640816e-8
-15.699999999999989	2.218319780438847e-8
-15.599999999999994	2.1914986393761675e-8
-15.5	2.164815356249181e-8
-15.399999999999991	2.138270545061604e-8
-15.299999999999997	2.111864816830061e-8
-15.199999999999989	2.0855987795666706e-8
-15.099999999999994	2.0594730382615172e-8
-15.	2.0334881948653917e-8
-14.899999999999991	2.0076448482724098e-8
-14.799999999999997	1.981943594302946e-8
-14.699999999999989	1.9563850256864115e-8
-14.599999999999994	1.930969732044221e-8
-14.5	1.9056982998729938e-8
-14.399999999999991	1.8805713125275267e-8
-14.299999999999997	1.855589350204058e-8
-14.199999999999989	1.8307529899235975e-8
-14.099999999999994	1.8060628055153716e-8
-14.	1.7815193676001133e-8
-13.899999999999991	1.7571232435737932e-8
-13.799999999999997	1.7328749975912225e-8
-13.699999999999989	1.7087751905497928e-8
-13.599999999999994	1.684824380073271e-8
-13.5	1.6610231204956687e-8
-13.399999999999991	1.637371962845418e-8
-13.299999999999997	1.613871454829234e-8
-13.199999999999989	1.5905221408164627e-8
-13.099999999999994	1.5673245618232397e-8
-13.	1.5442792554970086e-8
-12.899999999999991	1.5213867561007643e-8
-12.799999999999997	1.4986475944977662e-8
-12.699999999999989	1.4760622981361311e-8
-12.599999999999994	1.4536313910335307e-8
-12.5	1.4313553937620815e-8
-12.399999999999991	1.4092348234331954e-8
-12.299999999999997	1.3872701936826864e-8
-12.199999999999989	1.3654620146557871e-8
-12.099999999999994	1.3438107929924603e-8
-12.	1.3223170318126072e-8
-11.899999999999991	1.3009812307015398e-8
-11.799999999999997	1.2798038856954954e-8
-11.699999999999989	1.2587854892671914e-8
-11.599999999999994	1.2379265303114854e-8
-11.5	1.2172274941312928e-8
-11.399999999999991	1.1966888624234294e-8
-11.299999999999997	1.1763111132645955e-8
-11.199999999999989	1.1560947210974672e-8
-11.099999999999994	1.1360401567169507e-8
-11.	1.1161478872564845e-8
-10.899999999999991	1.0964183761743286e-8
-10.799999999999997	1.0768520832403057e-8
-10.699999999999989	1.057449464522192e-8
-10.599999999999994	1.0382109723725367e-8
-10.5	1.019137055415494e-8
-10.399999999999991	1.00022815853369e-8
-10.299999999999997	9.814847228553626e-9
-10.199999999999989	9.629071857413964e-9
-10.099999999999994	9.444959807726059e-9
-10.	9.262515377371248e-9
-9.899999999999991	9.081742826177522e-9
-9.799999999999997	8.902646375797175e-9
-9.699999999999989	8.725230209581623e-9
-9.599999999999994	8.549498472460052e-9
-9.5	8.375455270818779e-9
-9.399999999999991	8.203104672380601e-9
-9.299999999999997	8.032450706086297e-9
-9.199999999999989	7.863497361976557e-9
-9.099999999999994	7.696248591075771e-9
-9.	7.530708305276235e-9
-8.899999999999991	7.366880377223758e-9
-8.799999999999997	7.204768640204689e-9
-8.699999999999989	7.0443768880330386e-9
-8.599999999999994	6.885708874939865e-9
-8.5	6.728768315463693e-9
-8.399999999999991	6.573558884341219e-9
-8.299999999999997	6.420084216399772e-9
-8.199999999999989	6.268347906451329e-9
-8.099999999999994	6.11835350918644e-9
-8.	5.970104539070534e-9
-7.8999999999999915	5.823604470240818e-9
-7.799999999999997	5.678856736404595e-9
-7.699999999999989	5.535864730737981e-9
-7.599999999999994	5.3946318057871e-9
-7.5	5.255161273369118e-9
-7.3999999999999915	5.117456404475674e-9
-7.299999999999997	4.981520429176482e-9
-7.199999999999989	4.847356536524466e-9
-7.099999999999994	4.7149678744625084e-9
-7.	4.584357549730588e-9
-6.8999999999999915	4.4555286277748925e-9
-6.799999999999997	4.32848413265754e-9
-6.699999999999989	4.203227046967881e-9
-6.599999999999994	4.079760311734684e-9
-6.5	3.958086826340117e-9
-6.3999999999999915	3.838209448433753e-9
-6.299999999999997	3.72013099384937e-9
-6.199999999999989	3.6038542365217386e-9
-6.099999999999994	3.489381908405119e-9
-6.	3.376716699392818e-9
-5.8999999999999915	3.265861257238184e-9
-5.799999999999997	3.1568181874767673e-9
-5.699999999999989	3.0495900533494264e-9
-5.599999999999994	2.9441793757269915e-9
-5.5	2.840588633036203e-9
-5.3999999999999915	2.738820261186537e-9
-5.299999999999997	2.638876653498616e-9
-5.199999999999989	2.5407601606335514e-9
-5.099999999999994	2.4444730905240994e-9
-5.	2.3500177083061955e-9
-4.8999999999999915	2.2573962362525375e-9
-4.799999999999997	2.1666108537070737e-9
-4.699999999999989	2.0776636970207506e-9
-4.599999999999994	1.9905568594884433e-9
-4.5	1.9052923912874783e-9
-4.3999999999999915	1.8218722994170233e-9
-4.299999999999997	1.7402985476389941e-9
-4.199999999999989	1.660573056420143e-9
-4.099999999999994	1.5826977028754298e-9
-4.	1.5066743207126537e-9
-3.8999999999999915	1.4325047001784283e-9
-3.799999999999997	1.3601905880052514e-9
-3.6999999999999886	1.2897336873601417e-9
-3.5999999999999943	1.2211356577942138e-9
-3.5	1.1543981151939377e-9
-3.3999999999999915	1.089522631733171e-9
-3.299999999999997	1.0265107358270504e-9
-3.1999999999999886	9.65363912086667e-10
-3.0999999999999943	9.060836012754134e-10
-3.	8.486712002662696e-10
-2.8999999999999915	7.931280620007797e-10
-2.799999999999997	7.394554954489532e-10
-2.6999999999999886	6.876547655706826e-10
-2.5999999999999943	6.377270932783606e-10
-2.5	5.896736554008772e-10
-2.3999999999999915	5.434955846488106e-10
-2.299999999999997	4.991939695810399e-10
-2.1999999999999886	4.5676985457251744e-10
-2.0999999999999943	4.162242397834983e-10
-2.	3.775580811299541e-10
-1.8999999999999915	3.407722902553233e-10
-1.7999999999999972	3.0586773450363036e-10
-1.6999999999999886	2.7284523689381405e-10
-1.5999999999999943	2.4170557609545516e-10
-1.5	2.124494864057296e-10
-1.3999999999999915	1.8507765772772686e-10
-1.2999999999999972	1.595907355500958e-10
-1.1999999999999886	1.359893209279161e-10
-1.0999999999999943	1.1427397046498809e-10
-1.	9.444519629734779e-11
-0.8999999999999915	7.650346607815684e-11
-0.7999999999999972	6.044920296387363e-11
-0.6999999999999886	4.6282785601742055e-11
-0.5999999999999943	3.400454811861312e-11
-0.5	2.3614780111060694e-11
-0.3999999999999915	1.5113726636823773e-11
-0.29999999999999716	8.501588207571307e-12
-0.19999999999998863	3.778520782964868e-12
-0.09999999999999432	9.446357660584786e-13
0.	0.
0.10000000000000853	9.446357660587472e-13
0.20000000000000284	3.778520782965406e-12
0.30000000000001137	8.501588207572115e-12
0.4000000000000057	1.5113726636824846e-11
0.5	2.3614780111060694e-11
0.6000000000000085	3.400454811861474e-11
0.7000000000000028	4.6282785601743935e-11
0.8000000000000114	6.044920296387579e-11
0.9000000000000057	7.650346607815927e-11
1.	9.444519629734779e-11
1.1000000000000085	1.1427397046499104e-10
1.2000000000000028	1.3598932092791935e-10
1.3000000000000114	1.595907355500993e-10
1.4000000000000057	1.8507765772773068e-10
1.5	2.124494864057296e-10
1.6000000000000085	2.417055760954594e-10
1.7000000000000028	2.7284523689381845e-10
1.8000000000000114	3.0586773450363527e-10
1.9000000000000057	3.407722902553286e-10
2.	3.775580811299541e-10
2.1000000000000085	4.162242397835041e-10
2.200000000000003	4.567698545725235e-10
2.3000000000000114	4.991939695810458e-10
2.4000000000000057	5.434955846488169e-10
2.5	5.896736554008772e-10
2.6000000000000085	6.377270932783677e-10
2.700000000000003	6.876547655706897e-10
2.8000000000000114	7.394554954489609e-10
2.9000000000000057	7.931280620007876e-10
3.	8.486712002662696e-10
3.1000000000000085	9.060836012754219e-10
3.200000000000003	9.653639120866757e-10
3.3000000000000114	1.0265107358270589e-9
3.4000000000000057	1.0895226317331799e-9
3.5	1.1543981151939377e-9
3.6000000000000085	1.2211356577942237e-9
3.700000000000003	1.2897336873601525e-9
3.8000000000000114	1.360190588005262e-9
3.9000000000000057	1.4325047001784386e-9
4.	1.5066743207126537e-9
4.1000000000000085	1.5826977028754403e-9
4.200000000000003	1.6605730564201544e-9
4.300000000000011	1.7402985476390061e-9
4.400000000000006	1.8218722994170357e-9
4.5	1.9052923912874783e-9
4.6000000000000085	1.9905568594884544e-9
4.700000000000003	2.077663697020763e-9
4.800000000000011	2.1666108537070873e-9
4.900000000000006	2.257396236252551e-9
5.	2.3500177083061955e-9
5.1000000000000085	2.4444730905241135e-9
5.200000000000003	2.540760160633566e-9
5.300000000000011	2.6388766534986295e-9
5.400000000000006	2.7388202611865515e-9
5.5	2.840588633036203e-9
5.6000000000000085	2.944179375727007e-9
5.700000000000003	3.0495900533494413e-9
5.800000000000011	3.156818187476782e-9
5.900000000000006	3.2658612572381994e-9
6.	3.376716699392818e-9
6.1000000000000085	3.4893819084051356e-9
6.200000000000003	3.603854236521754e-9
6.300000000000011	3.7201309938493873e-9
6.400000000000006	3.838209448433771e-9
6.5	3.958086826340117e-9
6.6000000000000085	4.0797603117347015e-9
6.700000000000003	4.2032270469678976e-9
6.800000000000011	4.328484132657557e-9
6.900000000000006	4.4555286277749116e-9
7.	4.584357549730588e-9
7.1000000000000085	4.714967874462526e-9
7.200000000000003	4.847356536524486e-9
7.300000000000011	4.9815204291765e-9
7.400000000000006	5.117456404475695e-9
7.5	5.255161273369118e-9
7.6000000000000085	5.394631805787121e-9
7.700000000000003	5.535864730738005e-9
7.800000000000011	5.678856736404616e-9
7.900000000000006	5.823604470240837e-9
8.	5.970104539070534e-9
8.100000000000009	6.118353509186459e-9
8.200000000000003	6.268347906451352e-9
8.300000000000011	6.4200842163997954e-9
8.400000000000006	6.57355888434124e-9
8.5	6.728768315463693e-9
8.600000000000009	6.885708874939889e-9
8.700000000000003	7.04437688803306e-9
8.800000000000011	7.204768640204714e-9
8.900000000000006	7.366880377223779e-9
9.	7.530708305276235e-9
9.100000000000009	7.696248591075798e-9
9.200000000000003	7.86349736197658e-9
9.300000000000011	8.03245070608632e-9
9.400000000000006	8.203104672380626e-9
9.5	8.375455270818779e-9
9.600000000000009	8.549498472460078e-9
9.700000000000003	8.725230209581648e-9
9.800000000000011	8.902646375797202e-9
9.900000000000006	9.081742826177552e-9
10.	9.262515377371248e-9
10.100000000000009	9.444959807726087e-9
10.200000000000003	9.629071857413992e-9
10.300000000000011	9.814847228553654e-9
10.400000000000006	1.0002281585336928e-8
10.5	1.019137055415494e-8
10.600000000000009	1.0382109723725391e-8
10.700000000000003	1.0574494645221949e-8
10.800000000000011	1.0768520832403085e-8
10.900000000000006	1.0964183761743316e-8
11.	1.1161478872564845e-8
11.100000000000009	1.1360401567169538e-8
11.200000000000003	1.1560947210974703e-8
11.300000000000011	1.1763111132645986e-8
11.400000000000006	1.1966888624234319e-8
11.5	1.2172274941312928e-8
11.600000000000009	1.2379265303114877e-8
11.700000000000003	1.2587854892671944e-8
11.800000000000011	1.2798038856954984e-8
11.900000000000006	1.3009812307015426e-8
12.	1.3223170318126072e-8
12.100000000000009	1.3438107929924634e-8
12.200000000000003	1.3654620146557902e-8
12.300000000000011	1.3872701936826899e-8
12.400000000000006	1.4092348234331984e-8
12.5	1.4313553937620815e-8
12.600000000000009	1.4536313910335338e-8
12.700000000000003	1.4760622981361342e-8
12.800000000000011	1.4986475944977698e-8
12.900000000000006	1.521386756100767e-8
13.	1.5442792554970086e-8
13.100000000000009	1.5673245618232433e-8
13.200000000000003	1.5905221408164657e-8
13.300000000000011	1.613871454829237e-8
13.400000000000006	1.6373719628454214e-8
13.5	1.6610231204956687e-8
13.600000000000009	1.6848243800732744e-8
13.700000000000003	1.708775190549796e-8
13.800000000000011	1.7328749975912268e-8
13.900000000000006	1.757123243573796e-8
14.	1.7815193676001133e-8
14.100000000000009	1.8060628055153752e-8
14.200000000000003	1.8307529899236004e-8
14.300000000000011	1.8555893502040613e-8
14.400000000000006	1.88057131252753e-8
14.5	1.9056982998729938e-8
14.600000000000009	1.9309697320442253e-8
14.700000000000003	1.9563850256864148e-8
14.800000000000011	1.9819435943029507e-8
14.900000000000006	2.0076448482724144e-8
15.	2.0334881948653917e-8
15.100000000000009	2.0594730382615215e-8
15.200000000000003	2.085598779566675e-8
15.300000000000011	2.1118648168300655e-8
15.400000000000006	2.1382705450616087e-8
15.5	2.164815356249181e-8
15.600000000000009	2.1914986393761715e-8
15.700000000000003	2.2183197804388512e-8
15.800000000000011	2.2452781624640856e-8
15.900000000000006	2.272373165526981e-8
16.	2.2996041667685823e-8
16.10000000000001	2.326970540413697e-8
16.200000000000003	2.3544716577888277e-8
16.30000000000001	2.38210688734019e-8
16.400000000000006	2.4098755946516213e-8
16.5	2.4377771424628646e-8
16.60000000000001	2.46581089068765e-8
16.700000000000003	2.4939761964319125e-8
16.80000000000001	2.5222724140124073e-8
16.900000000000006	2.5506988949746986e-8
17.	2.579254988112091e-8
17.10000000000001	2.607940039483783e-8
17.200000000000003	2.6367533924337163e-8
17.30000000000001	2.665694387609267e-8
17.400000000000006	2.6947623629798513e-8
17.5	2.7239566538559316e-8
17.60000000000001	2.7532765929077403e-8
17.700000000000003	2.782721510184378e-8
17.80000000000001	2.8122907331327105e-8
17.900000000000006	2.8419835866165767e-8
18.	2.8717993929357695e-8
18.10000000000001	2.9017374718455547e-8
18.200000000000003	2.9317971405755432e-8
18.30000000000001	2.9619777138493624e-8
18.400000000000006	2.992278503903835e-8
18.5	3.0226988205086244e-8
18.60000000000001	3.0532379709855336e-8
18.700000000000003	3.08389526022841e-8
18.80000000000001	3.114669990722388e-8
18.900000000000006	3.1455614625638457e-8
19.	3.176568973480191e-8
19.10000000000001	3.207691818849302e-8
19.200000000000003	3.238929291720002e-8
19.30000000000001	3.270280682831382e-8
19.400000000000006	3.301745280633189e-8
19.5	3.333322371305473e-8
19.60000000000001	3.365011238779113e-8
19.700000000000003	3.396811164755568e-8
19.80000000000001	3.428721428727321e-8
19.900000000000006	3.460741307997891e-8
20.	3.4928700777023416e-8
20.10000000000001	3.5251070108274016e-8
20.200000000000003	3.557451378231982e-8
20.30000000000001	3.589902448667647e-8
20.400000000000006	3.622459488798992e-8
20.5	3.6551217632239574e-8
20.60000000000001	3.6878885344950365e-8
20.700000000000003	3.7207590631392235e-8
20.80000000000001	3.753732607678893e-8
20.900000000000006	3.786808424652741e-8
21.	3.819985768636192e-8
21.10000000000001	3.853263892262437e-8
21.200000000000003	3.8866420462430915e-8
21.30000000000001	3.920119479389091e-8
21.400000000000006	3.953695438631676e-8
21.5	3.98736916904338e-8
21.60000000000001	4.021139913858892e-8
21.700000000000003	4.0550069144959996e-8
21.80000000000001	4.08896941057704e-8
21.900000000000006	4.123026639949613e-8
22.	4.157177838707869e-8
22.10000000000001	4.191422241213543e-8
22.200000000000003	4.2257590801175525e-8
22.30000000000001	4.2601875863806936e-8
22.400000000000006	4.2947069892952754e-8
22.5	4.329316516506397e-8
22.60000000000001	4.3640153940330375e-8
22.700000000000003	4.3988028462898806e-8
22.80000000000001	4.43367809610821e-8
22.900000000000006	4.4686403647574516e-8
23.	4.503688871966993e-8
23.10000000000001	4.538822835947207e-8
23.200000000000003	4.574041473411316e-8
23.30000000000001	4.609343999596521e-8
23.400000000000006	4.644729628285895e-8
23.5	4.6801975718298875e-8
23.60000000000001	4.7157470411679685e-8
23.700000000000003	4.751377245850123e-8
23.80000000000001	4.7870873940584575e-8
23.900000000000006	4.822876692629261e-8
24.	4.8587443470743076e-8
24.10000000000001	4.894689561602706e-8
24.200000000000003	4.9307115391425465e-8
24.30000000000001	4.966809481362838e-8
24.400000000000006	5.002982588695224e-8
24.5	5.039230060355619e-8
24.60000000000001	5.075551094366263e-8
24.700000000000003	5.111944887577258e-8
24.80000000000001	5.148410635688727e-8
24.900000000000006	5.184947533272325e-8
25.	5.2215547737934436e-8
25.10000000000001	5.258231549632783e-8
25.200000000000003	5.294977052108515e-8
25.30000000000001	5.331790471497925e-8
25.400000000000006	5.368670997059593e-8
25.5	5.405617817055044e-8
25.60000000000001	5.442630118770892e-8
25.700000000000003	5.479707088540768e-8
25.80000000000001	5.51684791176716e-8
25.900000000000006	5.55405177294332e-8
26.	5.591317855675406e-8
26.10000000000001	5.6286453427045425e-8
26.200000000000003	5.666033415928207e-8
26.30000000000001	5.7034812564229525e-8
26.400000000000006	5.74098804446613e-8
26.5	5.778552959557484e-8
26.60000000000001	5.816175180441622e-8
26.700000000000003	5.853853885129901e-8
26.80000000000001	5.8915882509222786e-8
26.900000000000006	5.9293774544291886e-8
27.	5.967220671594143e-8
27.10000000000001	6.005117077714776e-8
27.200000000000003	6.043065847465738e-8
27.30000000000001	6.081066154920207e-8
27.400000000000006	6.119117173571483e-8
27.5	6.1572180763561e-8
27.60000000000001	6.195368035674663e-8
27.700000000000003	6.233566223414135e-8
27.80000000000001	6.271811810970274e-8
27.900000000000006	6.310103969268994e-8
28.	6.348441868788436e-8
28.099999999999994	6.386824679581144e-8
28.200000000000017	6.425251571295643e-8
28.30000000000001	6.463721713198557e-8
28.400000000000006	6.502234274196601e-8
28.5	6.540788422858137e-8
28.599999999999994	6.579383327435513e-8
28.700000000000017	6.618018155886195e-8
28.80000000000001	6.656692075895504e-8
28.900000000000006	6.69540425489787e-8
29.	6.73415386009859e-8
29.099999999999994	6.772940058496207e-8
29.200000000000017	6.811762016903757e-8
29.30000000000001	6.850618901970551e-8
29.400000000000006	6.889509880204412e-8
29.5	6.928434117992571e-8
29.599999999999994	6.967390781624363e-8
29.700000000000017	7.006379037312144e-8
29.80000000000001	7.045398051213311e-8
29.900000000000006	7.084446989452018e-8
30.	7.12352501814058e-8
30.099999999999994	7.162631303401153e-8
30.200000000000017	7.20176501138725e-8
30.30000000000001	7.240925308305436e-8
30.400000000000006	7.280111360436839e-8
30.5	7.319322334158709e-8
30.599999999999994	7.358557395965712e-8
30.700000000000017	7.397815712491374e-8
30.80000000000001	7.437096450529676e-8
30.900000000000006	7.476398777056525e-8
31.	7.515721859250868e-8
31.099999999999994	7.555064864515917e-8
31.200000000000017	7.594426960501242e-8
31.30000000000001	7.633807315122895e-8
31.400000000000006	7.673205096585507e-8
31.5	7.712619473403439e-8
31.599999999999994	7.752049614421107e-8
31.700000000000017	7.791494688835685e-8
31.80000000000001	7.830953866216708e-8
31.900000000000006	7.870426316527682e-8
32.	7.909911210147755e-8
32.099999999999994	7.949407717891601e-8
32.20000000000002	7.988915011031182e-8
32.30000000000001	8.028432261316519e-8
32.400000000000006	8.067958640996343e-8
32.5	8.107493322839198e-8
32.599999999999994	8.147035480154421e-8
32.70000000000002	8.186584286812107e-8
32.80000000000001	8.226138917264924e-8
32.900000000000006	8.265698546568115e-8
33.	8.305262350400183e-8
33.099999999999994	8.344829505083864e-8
33.20000000000002	8.38439918760613e-8
33.30000000000001	8.423970575639577e-8
33.400000000000006	8.463542847561818e-8
33.5	8.503115182476687e-8
33.599999999999994	8.542686760234625e-8
33.70000000000002	8.582256761452212e-8
33.80000000000001	8.621824367533592e-8
33.900000000000006	8.661388760689826e-8
34.	8.700949123959673e-8
34.099999999999994	8.740504641229347e-8
34.20000000000002	8.780054497252527e-8
34.30000000000001	8.819597877671202e-8
34.400000000000006	8.85913396903452e-8
34.5	8.898661958819545e-8
34.599999999999994	8.938181035451038e-8
34.70000000000002	8.977690388320948e-8
34.80000000000001	9.017189207808492e-8
34.900000000000006	9.056676685300152e-8
35.	9.096152013208356e-8
35.099999999999994	9.13561438499244e-8
35.20000000000002	9.175062995177297e-8
35.30000000000001	9.214497039373001e-8
35.400000000000006	9.253915714294706e-8
35.5	9.293318217781503e-8
35.599999999999994	9.332703748816143e-8
35.70000000000002	9.372071507544482e-8
35.80000000000001	9.411420695293733e-8
35.900000000000006	9.450750514593046e-8
36.	9.490060169191472e-8
36.099999999999994	9.529348864077721e-8
36.20000000000002	9.568615805498754e-8
36.30000000000001	9.607860200978661e-8
36.400000000000006	9.647081259337855e-8
36.5	9.686278190711833e-8
36.599999999999994	9.725450206569678e-8
36.70000000000002	9.76459651973257e-8
36.80000000000001	9.803716344393206e-8
36.900000000000006	9.84280889613357e-8
37.	9.881873391943673e-8
37.099999999999994	9.920909050239668e-8
37.20000000000002	9.959915090883066e-8
37.30000000000001	9.998890735198282e-8
37.400000000000006	1.0037835205990349e-7
37.5	1.0076747727564853e-7
37.599999999999994	1.0115627525744045e-7
37.70000000000002	1.015447382788616e-7
37.80000000000001	1.0193285862902561e-7
37.900000000000006	1.0232062861276161e-7
38.	1.0270804055079287e-7
38.099999999999994	1.0309508677990439e-7
38.20000000000002	1.034817596531339e-7
38.30000000000001	1.0386805153993579e-7
38.400000000000006	1.0425395482636584e-7
38.5	1.0463946191524474e-7
38.599999999999994	1.0502456522634095e-7
38.70000000000002	1.054092571965407e-7
38.80000000000001	1.057935302800199e-7
38.900000000000006	1.0617737694841776e-7
39.	1.0656078969100582e-7
39.099999999999994	1.0694376101485169e-7
39.20000000000002	1.0732628344500235e-7
39.30000000000001	1.0770834952463966e-7
39.400000000000006	1.0808995181525692e-7
39.5	1.084710828968188e-7
39.599999999999994	1.0885173536793399e-7
39.70000000000002	1.092319018460145e-7
39.80000000000001	1.09611574967446e-7
39.900000000000006	1.099907473877462e-7
40.	1.1036941178173362e-7
40.099999999999994	1.1074756084368363e-7
40.20000000000002	1.1112518728749643e-7
40.30000000000001	1.115022838468507e-7
40.400000000000006	1.1187884327536917e-7
40.5	1.1225485834677694e-7
40.599999999999994	1.1263032185505683e-7
40.70000000000002	1.1300522661460504e-7
40.80000000000001	1.1337956546040016e-7
40.900000000000006	1.1375333124813561e-7
41.	1.1412651685440132e-7
41.099999999999994	1.1449911517682189e-7
41.20000000000002	1.1487111913420647e-7
41.30000000000001	1.1524252166671561e-7
41.400000000000006	1.1561331573600021e-7
41.5	1.1598349432536165e-7
41.599999999999994	1.1635305043988697e-7
41.70000000000002	1.1672197710662104e-7
41.80000000000001	1.1709026737469257e-7
41.900000000000006	1.1745791431546888e-7
42.	1.1782491102271175e-7
42.099999999999994	1.1819125061270461e-7
42.20000000000002	1.1855692622441756e-7
42.30000000000001	1.1892193101963189e-7
42.400000000000006	1.1928625818309563e-7
42.5	1.1964990092266182e-7
42.599999999999994	1.2001285246943108e-7
42.70000000000002	1.203751060778872e-7
42.80000000000001	1.2073665502604422e-7
42.900000000000006	1.2109749261557217e-7
43.	1.2145761217195258e-7
43.099999999999994	1.21817007044595e-7
43.20000000000002	1.2217567060699148e-7
43.30000000000001	1.2253359625683886e-7
43.400000000000006	1.2289077741617516e-7
43.5	1.2324720753151564e-7
43.599999999999994	1.2360288007398456e-7
43.70000000000002	1.2395778853944193e-7
43.80000000000001	1.243119264486193e-7
43.900000000000006	1.2466528734724523e-7
44.	1.2501786480617102e-7
44.099999999999994	1.2536965242150903e-7
44.20000000000002	1.2572064381475037e-7
44.30000000000001	1.2607083263288437e-7
44.400000000000006	1.2642021254854022e-7
44.5	1.2676877726009605e-7
44.599999999999994	1.271165204918102e-7
44.70000000000002	1.2746343599393625e-7
44.80000000000001	1.278095175428486e-7
44.900000000000006	1.2815475894116506e-7
45.	1.2849915401785238e-7
45.099999999999994	1.288426966283644e-7
45.20000000000002	1.2918538065473741e-7
45.30000000000001	1.2952720000572536e-7
45.400000000000006	1.2986814861690348e-7
45.5	1.302082204507832e-7
45.599999999999994	1.3054740949693113e-7
45.70000000000002	1.3088570977207207e-7
45.80000000000001	1.312231153202145e-7
45.900000000000006	1.3155962021274306e-7
46.	1.3189521854854203e-7
46.099999999999994	1.3222990445409278e-7
46.20000000000002	1.325636720835938e-7
46.30000000000001	1.3289651561905775e-7
46.400000000000006	1.3322842927041127e-7
46.5	1.3355940727561423e-7
46.599999999999994	1.3388944390075758e-7
46.70000000000002	1.3421853344015603e-7
46.80000000000001	1.3454667021646058e-7
46.900000000000006	1.3487384858075776e-7
47.	1.3520006291266265e-7
47.099999999999994	1.3552530762042492e-7
47.20000000000002	1.3584957714101898e-7
47.30000000000001	1.3617286594024736e-7
47.400000000000006	1.3649516851282917e-7
47.5	1.3681647938249966e-7
47.599999999999994	1.3713679310210414e-7
47.70000000000002	1.374561042536881e-7
47.80000000000001	1.3777440744857848e-7
47.900000000000006	1.380916973275003e-7
48.	1.3840796856063601e-7
48.099999999999994	1.3872321584773961e-7
48.20000000000002	1.390374339182044e-7
48.30000000000001	1.3935061753115454e-7
48.400000000000006	1.3966276147554164e-7
48.5	1.3997386057021374e-7
48.599999999999994	1.402839096640095e-7
48.70000000000002	1.4059290363583228e-7
48.80000000000001	1.4090083739474098e-7
48.900000000000006	1.4120770588001495e-7
49.	1.415135040612529e-7
49.099999999999994	1.4181822693843514e-7
49.20000000000002	1.4212186954201096e-7
49.30000000000001	1.4242442693296626e-7
49.400000000000006	1.4272589420290747e-7
49.5	1.4302626647412734e-7
49.599999999999994	1.433255388996861e-7
49.70000000000002	1.4362370666347554e-7
49.80000000000001	1.4392076498029587e-7
49.900000000000006	1.442167090959284e-7
50.	1.4451153428719004e-7
50.099999999999994	1.448052358620216e-7
50.20000000000002	1.450978091595409e-7
50.30000000000001	1.4538924955010995e-7
50.400000000000006	1.4567955243540687e-7
50.5	1.4596871324847938e-7
50.599999999999994	1.4625672745382413e-7
50.70000000000002	1.4654359054742796e-7
50.80000000000001	1.4682929805684464e-7
50.900000000000006	1.4711384554124351e-7
51.	1.4739722859148407e-7
51.099999999999994	1.4767944283015317e-7
51.20000000000002	1.4796048391163865e-7
51.30000000000001	1.482403475221739e-7
51.400000000000006	1.4851902937989968e-7
51.5	1.487965252349157e-7
51.599999999999994	1.4907283086933685e-7
51.70000000000002	1.493479420973329e-7
51.80000000000001	1.4962185476519092e-7
51.900000000000006	1.4989456475136175e-7
52.	1.5016606796651203e-7
52.099999999999994	1.5043636035355726e-7
52.20000000000002	1.5070543788773158e-7
52.30000000000001	1.5097329657660757e-7
52.400000000000006	1.5123993246016459e-7
52.5	1.515053416108171e-7
52.599999999999994	1.5176952013345922e-7
52.70000000000002	1.5203246416551287e-7
52.80000000000001	1.5229416987695884e-7
52.900000000000006	1.5255463347038585e-7
53.	1.5281385118101753e-7
53.099999999999994	1.530718192767672e-7
53.20000000000002	1.5332853405825253e-7
53.30000000000001	1.5358399185884615e-7
53.400000000000006	1.5383818904470762e-7
53.5	1.540911220148128e-7
53.60000000000002	1.5434278720098593e-7
53.70000000000002	1.5459318106793486e-7
53.80000000000001	1.5484230011328203e-7
53.900000000000006	1.5509014086758935e-7
54.	1.5533669989438344e-7
54.10000000000002	1.5558197379019725e-7
54.20000000000002	1.5582595918458179e-7
54.30000000000001	1.5606865274013715e-7
54.400000000000006	1.5631005115253364e-7
54.5	1.565501511505397e-7
54.60000000000002	1.5678894949604212e-7
54.70000000000002	1.5702644298407148e-7
54.80000000000001	1.5726262844280677e-7
54.900000000000006	1.5749750273361742e-7
55.	1.577310627510653e-7
55.10000000000002	1.5796330542292487e-7
55.20000000000002	1.5819422771020308e-7
55.30000000000001	1.5842382660715567e-7
55.400000000000006	1.586520991412962e-7
55.5	1.5887904237340992e-7
55.60000000000002	1.5910465339756998e-7
55.70000000000002	1.593289293411514e-7
55.80000000000001	1.5955186736482569e-7
55.900000000000006	1.5977346466259274e-7
56.	1.5999371846177092e-7
56.10000000000002	1.6021262602301878e-7
56.20000000000002	1.6043018464032194e-7
56.30000000000001	1.6064639164102282e-7
56.400000000000006	1.6086124438580616e-7
56.5	1.610747402687118e-7
56.60000000000002	1.612868767171371e-7
56.70000000000002	1.6149765119183635e-7
56.80000000000001	1.6170706118691231e-7
56.900000000000006	1.6191510422983668e-7
57.	1.6212177788143001e-7
57.10000000000002	1.6232707973586894e-7
57.20000000000002	1.6253100742068496e-7
57.30000000000001	1.6273355859674473e-7
57.400000000000006	1.629347309582697e-7
57.5	1.6313452223280518e-7
57.60000000000002	1.6333293018122927e-7
57.70000000000002	1.6352995259773987e-7
57.80000000000001	1.6372558730984879e-7
57.900000000000006	1.6391983217836478e-7
58.	1.6411268509739397e-7
58.10000000000002	1.643041439943102e-7
58.20000000000002	1.644942068297647e-7
58.30000000000001	1.6468287159765734e-7
58.400000000000006	1.648701363251212e-7
58.5	1.6505599907252433e-7
58.60000000000002	1.652404579334292e-7
58.70000000000002	1.6542351103459186e-7
58.80000000000001	1.6560515653593992e-7
58.900000000000006	1.6578539263055736e-7
59.	1.6596421754465048e-7
59.10000000000002	1.661416295375441e-7
59.20000000000002	1.6631762690164406e-7
59.30000000000001	1.664922079624328e-7
59.400000000000006	1.6666537107843058e-7
59.5	1.6683711464117333e-7
59.60000000000002	1.6700743707519467e-7
59.70000000000002	1.67176336837989e-7
59.80000000000001	1.673438124199956e-7
59.900000000000006	1.6750986234455955e-7
60.	1.676744851679127e-7
60.10000000000002	1.6783767947913453e-7
60.20000000000002	1.679994439001301e-7
60.30000000000001	1.6815977708558977e-7
60.400000000000006	1.6831867772296346e-7
60.5	1.684761445324273e-7
60.60000000000002	1.6863217626684452e-7
60.70000000000002	1.6878677171172997e-7
60.80000000000001	1.6893992968522015e-7
60.900000000000006	1.6909164903803484e-7
61.	1.692419286534333e-7
61.10000000000002	1.69390767447185e-7
61.20000000000002	1.695381643675201e-7
61.30000000000001	1.6968411839509966e-7
61.400000000000006	1.6982862854296687e-7
61.5	1.6997169385650283e-7
61.60000000000002	1.7011331341340076e-7
61.70000000000002	1.7025348632359758e-7
61.80000000000001	1.7039221172924754e-7
61.900000000000006	1.7052948880467143e-7
62.	1.706653167563153e-7
62.10000000000002	1.7079969482268718e-7
62.20000000000002	1.7093262227433258e-7
62.30000000000001	1.7106409841376992e-7
62.400000000000006	1.7119412257544362e-7
62.5	1.7132269412568066e-7
62.60000000000002	1.714498124626279e-7
62.70000000000002	1.7157547701621945e-7
62.80000000000001	1.7169968724810038e-7
62.900000000000006	1.7182244265159222e-7
63.	1.7194374275162735e-7
63.10000000000002	1.7206358710470088e-7
63.20000000000002	1.7218197529881487e-7
63.30000000000001	1.7229890695341754e-7
63.400000000000006	1.7241438171934588e-7
63.5	1.7252839927877213e-7
63.60000000000002	1.7264095934514565e-7
63.70000000000002	1.7275206166312766e-7
63.80000000000001	1.728617060085296e-7
63.900000000000006	1.7296989218826578e-7
64.	1.7307662004027992e-7
64.10000000000002	1.7318188943347283e-7
64.20000000000002	1.7328570026767274e-7
64.30000000000001	1.7338805247352791e-7
64.4	1.7348894601247858e-7
64.5	1.7358838087666905e-7
64.60000000000002	1.736863570888917e-7
64.70000000000002	1.7378287470251926e-7
64.80000000000001	1.738779338014333e-7
64.9	1.7397153449995497e-7
65.	1.740636769427839e-7
65.10000000000002	1.741543613049184e-7
65.20000000000002	1.7424358779159392e-7
65.30000000000001	1.7433135663820113e-7
65.4	1.7441766811023248e-7
65.5	1.7450252250318558e-7
65.60000000000002	1.7458592014250946e-7
65.70000000000002	1.7466786138351517e-7
65.80000000000001	1.7474834661132216e-7
65.9	1.7482737624075717e-7
66.	1.7490495071629616e-7
66.10000000000002	1.7498107051198476e-7
66.20000000000002	1.750557361313561e-7
66.30000000000001	1.751289481073504e-7
66.4	1.752007070022513e-7
66.5	1.7527101340759152e-7
66.60000000000002	1.7533986794407545e-7
66.70000000000002	1.7540727126150557e-7
66.80000000000001	1.754732240386922e-7
66.9	1.7553772698338077e-7
67.	1.7560078083215998e-7
67.10000000000002	1.7566238635038783e-7
67.20000000000002	1.757225443321013e-7
67.30000000000001	1.757812555999287e-7
67.4	1.758385210050203e-7
67.5	1.7589434142694732e-7
67.60000000000002	1.759487177736189e-7
67.70000000000002	1.7600165098119856e-7
67.80000000000001	1.7605314201401946e-7
67.9	1.7610319186448906e-7
68.	1.761518015529995e-7
68.10000000000002	1.761989721278551e-7
68.20000000000002	1.7624470466515805e-7
68.30000000000001	1.7628900026873544e-7
68.4	1.7633186007004845e-7
68.5	1.7637328522808346e-7
68.60000000000002	1.7641327692928506e-7
68.70000000000002	1.764518363874428e-7
68.80000000000001	1.764889648436117e-7
68.9	1.7652466356600782e-7
69.	1.7655893384992433e-7
69.10000000000002	1.7659177701762907e-7
69.20000000000002	1.766231944182666e-7
69.30000000000001	1.7665318742777809e-7
69.4	1.7668175744878938e-7
69.5	1.767089059105164e-7
69.60000000000002	1.767346342686737e-7
69.70000000000002	1.7675894400537774e-7
69.80000000000001	1.7678183662903482e-7
69.9	1.7680331367425355e-7
70.	1.7682337670175405e-7
70.10000000000002	1.7684202729824446e-7
70.20000000000002	1.7685926707634077e-7
70.30000000000001	1.7687509767445415e-7
70.4	1.7688952075669897e-7
70.5	1.7690253801277844e-7
70.60000000000002	1.7691415115790262e-7
70.70000000000002	1.769243619326601e-7
70.80000000000001	1.7693317210293285e-7
70.9	1.7694058345978978e-7
71.	1.7694659781937486e-7
71.10000000000002	1.7695121702281298e-7
71.20000000000002	1.7695444293609658e-7
71.30000000000001	1.769562774499785e-7
71.4	1.769567224798834e-7
71.5	1.7695577996577323e-7
71.60000000000002	1.7695345187207154e-7
71.70000000000002	1.769497401875274e-7
71.80000000000001	1.7694464692512635e-7
71.9	1.7693817412197707e-7
72.	1.7693032383920784e-7
72.10000000000002	1.7692109816184e-7
72.20000000000002	1.7691049919870382e-7
72.30000000000001	1.7689852908231163e-7
72.4	1.7688518996875252e-7
72.5	1.7687048403757664e-7
72.60000000000002	1.7685441349170008e-7
72.70000000000002	1.768369805572778e-7
72.80000000000001	1.768181874835953e-7
72.9	1.7679803654296137e-7
73.	1.7677653003059587e-7
73.10000000000002	1.7675367026451218e-7
73.20000000000002	1.7672945958540363e-7
73.30000000000001	1.7670390035653594e-7
73.4	1.7667699496363314e-7
73.5	1.7664874581475587e-7
73.60000000000002	1.766191553401975e-7
73.70000000000002	1.765882259923585e-7
73.80000000000001	1.765559602456426e-7
73.9	1.7652236059633066e-7
74.	1.7648742956247522e-7
74.10000000000002	1.7645116968377447e-7
74.20000000000002	1.7641358352146573e-7
74.30000000000001	1.7637467365820195e-7
74.4	1.7633444269793181e-7
74.5	1.7629289326579763e-7
74.60000000000002	1.762500280080033e-7
74.70000000000002	1.7620584959169809e-7
74.80000000000001	1.7616036070486706e-7
74.9	1.7611356405620232e-7
75.	1.7606546237499212e-7
75.10000000000002	1.7601605841100413e-7
75.20000000000002	1.759653549343491e-7
75.30000000000001	1.7591335473538652e-7
75.4	1.7586006062458494e-7
75.5	1.7580547543241454e-7
75.60000000000002	1.757496020092173e-7
75.70000000000002	1.7569244322509813e-7
75.80000000000001	1.7563400196978578e-7
75.9	1.7557428115253607e-7
76.	1.7551328370199334e-7
76.10000000000002	1.7545101256606975e-7
76.20000000000002	1.7538747071184029e-7
76.30000000000001	1.753226611253949e-7
76.4	1.7525658681174296e-7
76.5	1.7518925079467416e-7
76.60000000000002	1.7512065611663887e-7
76.70000000000002	1.7505080583863253e-7
76.80000000000001	1.749797030400658e-7
76.9	1.7490735081863955e-7
77.	1.7483375229023628e-7
77.10000000000002	1.7475891058878218e-7
77.20000000000002	1.7468282886612556e-7
77.30000000000001	1.7460551029192198e-7
77.4	1.7452695805349955e-7
77.5	1.7444717535574275e-7
77.60000000000002	1.7436616542096873e-7
77.70000000000002	1.7428393148879758e-7
77.80000000000001	1.742004768160284e-7
77.9	1.7411580467651976e-7
78.	1.7402991836106468e-7
78.10000000000002	1.739428211772616e-7
78.20000000000002	1.7385451644938606e-7
78.30000000000001	1.7376500751828434e-7
78.4	1.7367429774122208e-7
78.5	1.7358239049177778e-7
78.60000000000002	1.7348928915971652e-7
78.70000000000002	1.7339499715084748e-7
78.80000000000001	1.7329951788692054e-7
78.9	1.7320285480549373e-7
79.	1.7310501135979413e-7
79.10000000000002	1.730059910186081e-7
79.20000000000002	1.729057972661491e-7
79.30000000000001	1.7280443360193541e-7
79.4	1.727019035406582e-7
79.5	1.725982106120584e-7
79.60000000000002	1.7249335836079533e-7
79.70000000000002	1.7238735034633517e-7
79.80000000000001	1.722801901428099e-7
79.9	1.7217188133889376e-7
80.	1.720624275376809e-7
80.10000000000002	1.7195183235655985e-7
80.20000000000002	1.7184009942708113e-7
80.30000000000001	1.7172723239483147e-7
80.4	1.7161323491931198e-7
80.5	1.7149811067381349e-7
80.60000000000002	1.7138186334527358e-7
80.70000000000002	1.712644966341733e-7
80.80000000000001	1.7114601425439177e-7
80.9	1.7102641993309424e-7
81.	1.709057174105825e-7
81.10000000000002	1.7078391044020363e-7
81.20000000000002	1.7066100278819e-7
81.30000000000001	1.7053699823354385e-7
81.4	1.7041190056792417e-7
81.5	1.7028571359549377e-7
81.60000000000002	1.7015844113282156e-7
81.70000000000002	1.700300870087267e-7
81.80000000000001	1.6990065506417892e-7
81.9	1.697701491521548e-7
82.	1.696385731375134e-7
82.10000000000002	1.6950593089687757e-7
82.20000000000002	1.6937222631849952e-7
82.30000000000001	1.692374633021324e-7
82.4	1.691016457589184e-7
82.5	1.6896477761124506e-7
82.60000000000002	1.6882686279263174e-7
82.70000000000002	1.6868790524759515e-7
82.80000000000001	1.6854790893152456e-7
82.9	1.684068778105591e-7
83.	1.6826481586146511e-7
83.10000000000002	1.681217270714907e-7
83.20000000000002	1.6797761543827277e-7
83.30000000000001	1.6783248496968133e-7
83.4	1.6768633968370239e-7
83.5	1.6753918360832705e-7
83.60000000000002	1.6739102078140215e-7
83.70000000000002	1.6724185525052094e-7
83.80000000000001	1.6709169107289633e-7
83.9	1.6694053231522793e-7
84.	1.6678838305358866e-7
84.10000000000002	1.6663524737327896e-7
84.20000000000002	1.6648112936873444e-7
84.30000000000001	1.6632603314336855e-7
84.4	1.6616996280946868e-7
84.5	1.660129224880604e-7
84.60000000000002	1.6585491630879193e-7
84.70000000000002	1.6569594840979843e-7
84.80000000000001	1.655360229375967e-7
84.9	1.653751440469377e-7
85.	1.6521331590070349e-7
85.10000000000002	1.6505054266976067e-7
85.20000000000002	1.648868285328692e-7
85.30000000000001	1.6472217767652404e-7
85.4	1.6455659429486246e-7
85.5	1.643900825895151e-7
85.60000000000002	1.6422264676949946e-7
85.70000000000002	1.6405429105109712e-7
85.80000000000001	1.6388501965771267e-7
85.9	1.6371483681978394e-7
86.	1.6354374677462937e-7
86.10000000000002	1.6337175376633802e-7
86.20000000000002	1.6319886204564897e-7
86.30000000000001	1.630250758698312e-7
86.4	1.6285039950255428e-7
86.5	1.6267483721377638e-7
86.60000000000002	1.6249839327961436e-7
86.70000000000002	1.623210719822315e-7
86.80000000000001	1.6214287760970832e-7
86.9	1.6196381445593107e-7
87.	1.6178388682046208e-7
87.10000000000002	1.6160309900842936e-7
87.20000000000002	1.6142145533039474e-7
87.30000000000001	1.612389601022533e-7
87.4	1.6105561764509073e-7
87.5	1.6087143228508248e-7
87.60000000000002	1.6068640835336358e-7
87.70000000000002	1.6050055018591645e-7
87.80000000000001	1.603138621234533e-7
87.9	1.6012634851129233e-7
88.	1.5993801369924074e-7
88.10000000000002	1.5974886204148094e-7
88.20000000000002	1.595588978964531e-7
88.30000000000001	1.5936812562673392e-7
88.4	1.5917654959891688e-7
88.5	1.589841741835095e-7
88.60000000000002	1.587910037548032e-7
88.70000000000002	1.5859704269076108e-7
88.80000000000001	1.584022953728987e-7
88.9	1.582067661861833e-7
89.	1.580104595188963e-7
89.10000000000002	1.578133797625337e-7
89.20000000000002	1.5761553131168676e-7
89.30000000000001	1.5741691856393008e-7
89.4	1.5721754591970267e-7
89.5	1.570174177821937e-7
89.60000000000002	1.568165385572362e-7
89.70000000000002	1.5661491265318364e-7
89.80000000000001	1.5641254448080467e-7
89.9	1.5620943845317204e-7
90.	1.5600559898553445e-7
90.10000000000002	1.558010304952266e-7
90.20000000000002	1.555957374015419e-7
90.30000000000001	1.5538972412562083e-7
90.4	1.5518299509035505e-7
90.5	1.5497555472025437e-7
90.60000000000002	1.5476740744135172e-7
90.70000000000002	1.5455855768109227e-7
90.80000000000001	1.5434900986820878e-7
90.9	1.54138768432631e-7
91.	1.539278378053702e-7
91.10000000000002	1.5371622241839882e-7
91.20000000000002	1.535039267045546e-7
91.30000000000001	1.5329095509743104e-7
91.4	1.5307731203126182e-7
91.5	1.5286300194082195e-7
91.60000000000002	1.5264802926131216e-7
91.70000000000002	1.5243239842825974e-7
91.80000000000001	1.522161138774041e-7
91.9	1.5199918004459814e-7
92.	1.517816013656923e-7
92.10000000000002	1.515633822764456e-7
92.20000000000002	1.513445272123985e-7
92.30000000000001	1.5112504060878596e-7
92.4	1.509049269004195e-7
92.5	1.5068419052159998e-7
92.60000000000002	1.504628359059947e-7
92.70000000000002	1.5024086748654004e-7
92.80000000000001	1.5001828969534923e-7
92.9	1.4979510696359438e-7
93.	1.495713237214149e-7
93.10000000000002	1.4934694439780694e-7
93.20000000000002	1.4912197342053183e-7
93.30000000000001	1.4889641521599844e-7
93.4	1.4867027420918107e-7
93.5	1.4844355482351235e-7
93.60000000000002	1.4821626148077074e-7
93.70000000000002	1.479883986010034e-7
93.80000000000001	1.4775997060240424e-7
93.9	1.4753098190122904e-7
94.	1.473014369116952e-7
94.10000000000002	1.4707134004587673e-7
94.20000000000002	1.4684069571361495e-7
94.30000000000001	1.466095083224127e-7
94.4	1.463777822773436e-7
94.5	1.4614552198095717e-7
94.60000000000002	1.4591273183316826e-7
94.70000000000002	1.4567941623118366e-7
94.80000000000001	1.4544557956938216e-7
94.9	1.452112262392418e-7
95.	1.4497636062922917e-7
95.10000000000002	1.4474098712471696e-7
95.20000000000002	1.4450511010787387e-7
95.30000000000001	1.4426873395759173e-7
95.4	1.4403186304937602e-7
95.5	1.437945017552634e-7
95.60000000000002	1.4355665444372346e-7
95.70000000000002	1.4331832547956464e-7
95.80000000000001	1.4307951922385748e-7
95.9	1.4284024003382282e-7
96.	1.4260049226275598e-7
96.10000000000002	1.423602802599341e-7
96.20000000000002	1.4211960837052063e-7
96.30000000000001	1.4187848093548411e-7
96.4	1.4163690229150123e-7
96.5	1.4139487677087617e-7
96.60000000000002	1.4115240870144505e-7
96.70000000000002	1.4090950240649596e-7
96.80000000000001	1.406661622046737e-7
96.9	1.404223924099017e-7
97.	1.4017819733128697e-7
97.10000000000002	1.3993358127304076e-7
97.20000000000002	1.3968854853439468e-7
97.30000000000001	1.3944310340950217e-7
97.4	1.3919725018737378e-7
97.5	1.3895099315177693e-7
97.60000000000002	1.3870433658116243e-7
97.70000000000002	1.3845728474857482e-7
97.80000000000001	1.3820984192156816e-7
97.9	1.3796201236213741e-7
98.	1.3771380032661633e-7
98.10000000000002	1.3746521006561055e-7
98.20000000000002	1.3721624582391564e-7
98.30000000000001	1.3696691184042173e-7
98.4	1.3671721234806208e-7
98.5	1.3646715157369893e-7
98.60000000000002	1.3621673373807054e-7
98.70000000000002	1.3596596305570558e-7
98.80000000000001	1.3571484373483476e-7
98.9	1.3546337997732453e-7
99.	1.3521157597859768e-7
99.10000000000002	1.3495943592755076e-7
99.20000000000002	1.347069640064832e-7
99.30000000000001	1.3445416439102303e-7
99.4	1.3420104125003824e-7
99.5	1.3394759874558056e-7
99.60000000000002	1.3369384103279734e-7
99.70000000000002	1.33439772259859e-7
99.80000000000001	1.3318539656789178e-7
99.9	1.3293071809089394e-7
100.	1.3267574095567855e-7

==> data/maxinf1a.dat <==
0.	0.0001932065750007075
0.1	0.00019320430732169263
0.2	0.00019319750456359345
0.30000000000000004	0.00019318616756315468
0.4	0.0001931702977146444
0.5	0.0001931498969693947
0.6000000000000001	0.00019312496783515892
0.7000000000000001	0.0001930955133752864
0.8	0.00019306153720771504
0.9	0.0001930230435037808
1.	0.00019298003698684893
1.1	0.00019293252293076313
1.2000000000000002	0.00019288050715811757
1.3	0.00019282399603835052
1.4000000000000001	0.00019276299648566183
1.5	0.00019269751595675592
1.6	0.0001926275624484114
1.7000000000000002	0.00019255314449487923
1.8	0.00019247427116511056
1.9000000000000001	0.00019239095205981731
2.	0.00019230319730836648
2.1	0.00019221101756551094
2.2	0.00019211442400795804
2.3000000000000003	0.00019201342833077915
2.4000000000000004	0.00019190804274366304
2.5	0.00019179827996701392
2.6	0.00019168415322789732
2.7	0.00019156567625583842
2.8000000000000003	0.00019144286327847234
2.9000000000000004	0.00019131572901705195
3.	0.0001911842886818146
3.1	0.00019104855796721164
3.2	0.00019090855304700231
3.3000000000000003	0.00019076429056921835
3.4000000000000004	0.00019061578765099832
3.5	0.00019046306187329794
3.6	0.00019030613127547894
3.7	0.00019014501434978025
3.8000000000000003	0.00018997973003567252
3.9000000000000004	0.00018981029771410375
4.	0.0001896367372016356
4.1000000000000005	0.00018945906874447596
4.2	0.00018927731301241163
4.3	0.00018909149109264312
4.4	0.00018890162448352633
4.5	0.00018870773508822546
4.6000000000000005	0.0001885098452082793
4.7	0.00018830797753708543
4.800000000000001	0.0001881021551533068
4.9	0.00018789240151420282
5.	0.00018767874044888947
5.1000000000000005	0.00018746119615153416
5.2	0.00018723979317448477
5.300000000000001	0.00018701455642134037
5.4	0.00018678551113996702
5.5	0.00018655268291545944
5.6000000000000005	0.00018631609766305628
5.7	0.00018607578162101055
5.800000000000001	0.00018583176134341712
5.9	0.0001855840636930063
6.	0.00018533271583390134
6.1000000000000005	0.00018507774522434712
6.2	0.00018481917960941224
6.300000000000001	0.00018455704701366885
6.4	0.00018429137573385207
6.5	0.0001840221943315051
6.6000000000000005	0.00018374953162561132
6.7	0.00018347341668521769
6.800000000000001	0.00018319387882205246
6.9	0.0001829109475831408
7.	0.0001826246527434222
7.1000000000000005	0.0001823350242983707
7.2	0.00018204209245662424
7.300000000000001	0.00018174588763262333
7.4	0.00018144644043926433
7.5	0.00018114378168056856
7.6000000000000005	0.00018083794234437136
7.7	0.0001805289535950343
7.800000000000001	0.00018021684676618126
7.9	0.00017990165335346337
8.	0.0001795834050073552
8.1	0.00017926213352598353
8.200000000000001	0.0001789378708479917
8.3	0.00017861064904544377
8.4	0.00017828050031676857
8.5	0.00017794745697974706
8.6	0.0001776115514645451
8.700000000000001	0.00017727281630679472
8.8	0.00017693128414072445
8.9	0.00017658698769234225
9.	0.00017623995977267205
9.1	0.00017589023327104666
9.200000000000001	0.00017553784114845815
9.3	0.00017518281643096883
9.4	0.00017482519220318217
9.5	0.000174465001601778
9.600000000000001	0.00017410227780911277
9.700000000000001	0.00017373705404688454
9.8	0.00017336936356986737
9.9	0.00017299923965971407
10.	0.0001726267156188295
10.100000000000001	0.00017225182476431587
10.200000000000001	0.00017187460042199115
10.3	0.00017149507592048116
10.4	0.0001711132845853875
10.5	0.0001707292597335315
10.600000000000001	0.00017034303466727512
10.700000000000001	0.0001699546426689209
10.8	0.00016956411699518937
10.9	0.00016917149087177785
11.	0.00016877679748799847
11.100000000000001	0.00016838006999149826
11.200000000000001	0.00016798134148306003
11.3	0.00016758064501148627
11.4	0.0001671780135685658
11.5	0.00016677348008412282
11.600000000000001	0.00016636707742115068
11.700000000000001	0.00016595883837102897
11.8	0.0001655487956488248
11.9	0.00016513698188867857
12.	0.00016472342963927457
12.100000000000001	0.00016430817135939675
12.200000000000001	0.00016389123941356807
12.3	0.00016347266606777587
12.4	0.0001630524834852824
12.5	0.00016263072372251893
12.600000000000001	0.00016220741872506627
12.700000000000001	0.00016178260032371865
12.8	0.0001613563002306332
12.9	0.00016092855003556268
13.	0.00016049938120217333
13.100000000000001	0.00016006882506444645
13.200000000000001	0.0001596369128231625
13.3	0.00015920367554246963
13.4	0.00015876914414653486
13.5	0.00015833334941627668
13.600000000000001	0.00015789632198618113
13.700000000000001	0.00015745809234119849
13.8	0.00015701869081372088
13.9	0.0001565781475806417
14.	0.0001561364926604934
14.100000000000001	0.00015569375591066635
14.200000000000001	0.00015524996702470488
14.3	0.00015480515552968374
14.4	0.00015435935078365984
14.5	0.00015391258197320286
14.600000000000001	0.0001534648781110014
14.700000000000001	0.00015301626803354486
14.8	0.00015256678039888023
14.9	0.00015211644368444315
15.	0.00015166528618496282
15.100000000000001	0.00015121333601043904
15.200000000000001	0.00015076062108419148
15.3	0.00015030716914098038
15.4	0.00014985300772519763
15.5	0.00014939816418912683
15.600000000000001	0.0001489426656912731
15.700000000000001	0.00014848653919476016
15.8	0.0001480298114657949
15.9	0.0001475725090721981
16.	0.00014711465838200096
16.1	0.00014665628556210527
16.2	0.00014619741657700904
16.3	0.00014573807718759295
16.400000000000002	0.00014527829294997072
16.5	0.00014481808921439952
16.6	0.00014435749112425017
16.7	0.00014389652361503885
16.8	0.0001434352114135146
16.900000000000002	0.00014297357903680653
17.	0.0001425116507916266
17.1	0.00014204945077352863
17.2	0.00014158700286622257
17.3	0.00014112433074094205
17.400000000000002	0.0001406614578558656
17.5	0.00014019840745559058
17.6	0.00013973520257065737
17.7	0.00013927186601712512
17.8	0.00013880842039619667
17.900000000000002	0.00013834488809389236
18.	0.00013788129128077152
18.1	0.00013741765191170116
18.2	0.00013695399172567073
18.3	0.00013649033224565228
18.400000000000002	0.0001360266947785047
18.5	0.00013556310041492193
18.6	0.00013509957002942342
18.7	0.00013463612428038686
18.8	0.0001341727836101218
18.900000000000002	0.00013370956824498308
19.	0.00013324649819552436
19.1	0.0001327835932566893
19.200000000000003	0.00013232087300804116
19.3	0.00013185835681402895
19.400000000000002	0.00013139606382428956
19.5	0.0001309340129739859
19.6	0.00013047222298417818
19.700000000000003	0.00013001071236223052
19.8	0.00012954949940224914
19.900000000000002	0.0001290886021855538
20.	0.00012862803858117964
20.1	0.00012816782624641075
20.200000000000003	0.00012770798262734282
20.3	0.00012724852495947528
20.400000000000002	0.000126789470268332
20.5	0.00012633083537010942
20.6	0.0001258726368723522
20.700000000000003	0.0001254148911746547
20.8	0.0001249576144693881
20.900000000000002	0.00012450082274245304
21.	0.00012404453177405556
21.1	0.0001235887571395077
21.200000000000003	0.00012313351421004996
21.3	0.0001226788181536969
21.400000000000002	0.00012222468393610378
21.5	0.00012177112632145461
21.6	0.00012131815987337031
21.700000000000003	0.00012086579895583651
21.8	0.00012041405773415051
21.900000000000002	0.00011996295017588754
22.	0.00011951249005188353
22.1	0.00011906269093723621
22.200000000000003	0.00011861356621232334
22.3	0.00011816512906383556
22.400000000000002	0.00011771739248582692
22.5	0.00011727036928077867
22.6	0.00011682407206067912
22.700000000000003	0.00011637851324811639
22.8	0.00011593370507738496
22.900000000000002	0.00011548965959560614
23.	0.00011504638866385916
23.1	0.0001146039039583262
23.200000000000003	0.00011416221697144736
23.3	0.00011372133901308778
23.400000000000002	0.00011328128121171428
23.5	0.00011284205451558302
23.6	0.00011240366969393597
23.700000000000003	0.00011196613733820687
23.8	0.00011152946786323605
23.900000000000002	0.00011109367150849348
24.	0.0001106587583393091
24.1	0.00011022473824811129
24.200000000000003	0.00010979162095567217
24.3	0.00010935941601235919
24.400000000000002	0.00010892813279939352
24.5	0.00010849778053011357
24.6	0.00010806836825124441
24.700000000000003	0.00010763990484417232
24.8	0.0001072123990262238
24.900000000000002	0.00010678585935194887
25.	0.00010636029421440877
25.1	0.00010593571184646679
25.200000000000003	0.00010551212032208307
25.3	0.00010508952755761146
25.400000000000002	0.00010466794131309998
25.5	0.0001042473691935931
25.6	0.00010382781865043605
25.700000000000003	0.00010340929698258119
25.8	0.00010299181133789516
25.900000000000002	0.00010257536871446807
26.	0.00010215997596192279
26.1	0.00010174563978272513
26.200000000000003	0.00010133236673349424
26.3	0.00010092016322631318
26.400000000000002	0.00010050903553003911
26.5	0.0001000989897716131
26.6	0.00009969003193736874
26.700000000000003	0.00009928216787434117
26.8	0.00009887540329157294
26.900000000000002	0.00009846974376141992
27.	0.00009806519472085514
27.1	0.00009766176147277047
27.200000000000003	0.00009725944918727643
27.3	0.00009685826290299987
27.400000000000002	0.00009645820752837864
27.5	0.00009605928784295418
27.6	0.00009566150849866056
27.700000000000003	0.00009526487402111125
27.8	0.00009486938881088163
27.900000000000002	0.00009447505714478877
28.	0.00009408188317716746
28.1	0.00009368987094114222
28.200000000000003	0.00009329902434989562
28.3	0.00009290934719793227
28.400000000000002	0.00009252084316233867
28.5	0.00009213351580403868
28.6	0.00009174736856904407
28.700000000000003	0.0000913624047897011
28.8	0.00009097862768593152
28.900000000000002	0.00009059604036646876
29.	0.00009021464583008943
29.1	0.00008983444696683904
29.200000000000003	0.00008945544655925267
29.3	0.00008907764728357028
29.400000000000002	0.00008870105171094593
29.5	0.00008832566230865203
29.6	0.00008795148144127713
29.700000000000003	0.00008757851137191818
29.8	0.00008720675426336672
29.900000000000002	0.00008683621217928881
30.	0.00008646688708539915
30.1	0.00008609878085062861
30.200000000000003	0.00008573189524828539
30.3	0.00008536623195720977
30.400000000000002	0.00008500179256292284
30.5	0.0000846385785587675
30.6	0.00008427659134704425
30.700000000000003	0.00008391583224013889
30.8	0.00008355630246164442
30.900000000000002	0.00008319800314747532
31.	0.0000828409353469758
31.1	0.00008248510002401986
31.200000000000003	0.00008213049805810542
31.3	0.00008177713024544094
31.400000000000002	0.00008142499730002475
31.5	0.00008107409985471722
31.6	0.00008072443846230612
31.700000000000003	0.0000803760135965642
31.8	0.00008002882565329972
31.900000000000002	0.00007968287495139961
32.	0.00007933816173386514
32.1	0.00007899468616884041
32.2	0.00007865244835063311
32.300000000000004	0.00007831144830072799
32.4	0.00007797168596879283
32.5	0.00007763316123367681
32.6	0.00007729587390440138
32.7	0.00007695982372114361
32.800000000000004	0.00007662501035621199
32.9	0.00007629143341501433
33.	0.00007595909243701848
33.1	0.00007562798689670536
33.2	0.00007529811620451408
33.300000000000004	0.00007496947970777956
33.4	0.00007464207669166267
33.5	0.00007431590638007247
33.6	0.00007399096793658122
33.7	0.00007366726046533093
33.800000000000004	0.00007334478301193328
33.9	0.00007302353456436111
34.	0.00007270351405383254
34.1	0.00007238472035568765
34.2	0.00007206715229025696
34.300000000000004	0.000071750808623723
34.4	0.00007143568806897371
34.5	0.00007112178928644835
34.6	0.00007080911088497608
34.7	0.00007049765142260664
34.800000000000004	0.00007018740940743345
34.9	0.00006987838329840957
35.	0.00006957057150615546
35.1	0.00006926397239375984
35.2	0.00006895858427757267
35.300000000000004	0.00006865440542799072
35.4	0.00006835143407023587
35.5	0.00006804966838512546
35.6	0.00006774910650983595
35.7	0.00006744974653865846
35.800000000000004	0.00006715158652374749
35.9	0.00006685462447586188
36.	0.0000665588583650988
36.1	0.00006626428612162
36.2	0.00006597090563637135
36.300000000000004	0.00006567871476179468
36.4	0.0000653877113125326
36.5	0.00006509789306612596
36.6	0.00006480925776370472
36.7	0.00006452180311067077
36.800000000000004	0.0000642355267773745
36.9	0.00006395042639978394
37.	0.00006366649958014674
37.1	0.00006338374388764561
37.2	0.00006310215685904637
37.300000000000004	0.00006282173599933929
37.4	0.00006254247878237349
37.5	0.00006226438265148446
37.6	0.0000619874450201149
37.7	0.0000617116632724287
37.800000000000004	0.00006143703476391809
37.9	0.00006116355682200417
38.	0.00006089122674663092
38.1	0.00006062004181085224
38.2	0.000060349999261412854
38.300000000000004	0.00006008109631932226
38.400000000000006	0.000059813330180422396
38.5	0.00005954669801594876
38.6	0.00005928119697308516
38.7	0.000059016824175512104
38.800000000000004	0.000058753576723948727
38.900000000000006	0.00005849145169668845
39.	0.00005823044615012851
39.1	0.0000579705571192931
39.2	0.00005771178161835051
39.300000000000004	0.00005745411664112377
39.400000000000006	0.00005719755916159588
39.5	0.00005694210613440815
39.6	0.00005668775449535316
39.7	0.00005643450116186154
39.800000000000004	0.00005618234303348284
39.900000000000006	0.00005593127699236046
40.	0.00005568129990370075
40.1	0.000055432408616236584
40.2	0.00005518459996268473
40.300000000000004	0.000054937870760197934
40.400000000000006	0.00005469221781081101
40.5	0.00005444763790188164
40.6	0.00005420412780652521
40.7	0.00005396168428404455
40.800000000000004	0.000053720304080353915
40.900000000000006	0.000053479983928397485
41.	0.0000532407205485626
41.1	0.000053002510649087683
41.2	0.00005276535092646465
41.300000000000004	0.00005252923806583628
41.400000000000006	0.00005229416874138819
41.5	0.000052060139616735734
41.6	0.000051827147345305686
41.7	0.000051595188570712854
41.800000000000004	0.00005136425992713185
41.900000000000006	0.00005113435803966338
42.	0.000050905479524696116
42.1	0.00005067762099026317
42.2	0.000050450779036394144
42.300000000000004	0.00005022495025546196
42.400000000000006	0.00005000013123252524
42.5	0.000049776318545665546
42.6	0.00004955350876632023
42.7	0.00004933169845961067
42.800000000000004	0.00004911088418466555
42.900000000000006	0.00004889106249493991
43.	0.000048672229938529464
43.1	0.00004845438305848049
43.2	0.00004823751839309529
43.300000000000004	0.00004802163247623324
43.400000000000006	0.00004780672183760742
43.5	0.00004759278300307706
43.6	0.000047379812494935435
43.7	0.00004716780683219392
43.800000000000004	0.00004695676253086153
43.900000000000006	0.00004674667610422032
44.	0.0000465375440630969
44.1	0.00004632936291612962
44.2	0.000046122129170031845
44.300000000000004	0.00004591583932985138
44.400000000000006	0.00004571048989922547
44.5	0.00004550607738063253
44.6	0.000045302598275639365
44.7	0.00004510004908514513
44.800000000000004	0.00004489842630962106
44.900000000000006	0.000044697726449346684
45.	0.0000444979460046422
45.1	0.00004429908147609723
45.2	0.00004410112936479597
45.300000000000004	0.00004390408617253864
45.400000000000006	0.00004370794840205944
45.5	0.00004351271255724101
45.6	0.0000433183751433252
45.7	0.000043124932667120824
45.800000000000004	0.00004293238163720743
45.900000000000006	0.000042740718564136186
46.	0.00004254993996062712
46.1	0.00004236004234176321
46.2	0.00004217102222518113
46.300000000000004	0.00004198287613125884
46.400000000000006	0.00004179560058329988
46.5	0.00004160919210771459
46.6	0.00004142364723419812
46.7	0.00004123896249590557
46.800000000000004	0.00004105513442962364
46.900000000000006	0.000040872159575939726
47.	0.000040690034479407866
47.1	0.000040508755688711435
47.2	0.000040328319756823515
47.300000000000004	0.00004014872324116381
47.400000000000006	0.00003996996270375312
47.5	0.000039792034711364664
47.6	0.000039614935835672895
47.7	0.00003943866265339936
47.800000000000004	0.000039263211746456076
47.900000000000006	0.000039088579702085925
48.	0.00003891476311300051
48.1	0.000038741758577515596
48.2	0.000038569562699683564
48.300000000000004	0.000038398172089423556
48.400000000000006	0.000038227583362649235
48.5	0.00003805779314139353
48.6	0.00003788879805393147
48.7	0.000037720594734900235
48.800000000000004	0.000037553179825416904
48.900000000000006	0.00003738654997319384
49.	0.00003722070183265166
49.1	0.00003705563206502994
49.2	0.00003689133733849553
49.300000000000004	0.00003672781432824885
49.400000000000006	0.00003656505971662756
49.5	0.00003640307019320831
49.6	0.000036241842454906347
49.7	0.00003608137320607263
49.800000000000004	0.00003592165915858926
49.900000000000006	0.00003576269703196238
50.	0.000035604483553413456
50.1	0.000035447015457967935
50.2	0.000035290289488542556
50.300000000000004	0.000035134302396030104
50.400000000000006	0.0000349790509393825
50.5	0.00003482453188569184
50.6	0.00003467074201026952
50.7	0.00003451767809672358
50.800000000000004	0.00003436533693703399
50.900000000000006	0.00003421371533162625
51.	0.00003406281008944311
51.1	0.00003391261802801448
51.2	0.00003376313597352558
51.300000000000004	0.00003361436076088351
51.400000000000006	0.0000334662892337817
51.5	0.00003331891824476317
51.6	0.000033172244655281575
51.7	0.00003302626533576114
51.800000000000004	0.00003288097716565456
51.900000000000006	0.00003273637703349938
52.	0.000032592461836973005
52.1	0.00003244922848294583
52.2	0.000032306673887533095
52.300000000000004	0.00003216479497614493
52.400000000000006	0.00003202358868353537
52.5	0.000031883051953849324
52.6	0.00003174318174066843
52.7	0.00003160397500705547
52.800000000000004	0.000031465428725597285
52.900000000000006	0.00003132753987844629
53.	0.000031190305457360595
53.1	0.00003105372246374286
53.2	0.00003091778790867777
53.300000000000004	0.00003078249881296819
53.400000000000006	0.00003064785220716995
53.5	0.000030513845131625514
53.6	0.000030380474636496204
53.7	0.000030247737781793304
53.800000000000004	0.000030115631637408032
53.900000000000006	0.000029984153283139934
54.	0.000029853299808724535
54.1	0.000029723068313859625
54.2	0.000029593455908230228
54.300000000000004	0.00002946445971153284
54.400000000000006	0.00002933607685349811
54.5	0.00002920830447391273
54.6	0.00002908113972264014
54.7	0.000028954579759640094
54.800000000000004	0.000028828621754987318
54.900000000000006	0.000028703262888889046
55.	0.00002857850035170149
55.1	0.00002845433134394545
55.2	0.00002833075307632082
55.300000000000004	0.000028207762769720212
55.400000000000006	0.00002808535765524145
55.5	0.000027963534974199437
55.6	0.000027842291978136685
55.7	0.000027721625928833434
55.800000000000004	0.00002760153409831629
55.900000000000006	0.000027482013768866535
56.	0.000027363062233027256
56.1	0.0000272446767936096
56.2	0.000027126854763698444
56.300000000000004	0.000027009593466656926
56.400000000000006	0.000026892890236130428
56.5	0.000026776742416049606
56.6	0.000026661147360632666
56.7	0.00002654610243438695
56.800000000000004	0.00002643160501210956
56.900000000000006	0.00002631765247888757
57.	0.00002620424223009717
57.1	0.0000260913716714022
57.2	0.000025979038218752178
57.300000000000004	0.000025867239298379277
57.400000000000006	0.000025755972346794932
57.5	0.000025645234810785578
57.6	0.000025535024147407773
57.7	0.000025425337823982792
57.800000000000004	0.000025316173318090446
57.900000000000006	0.00002520752811756224
58.	0.000025099399720474142
58.1	0.00002499178563513849
58.2	0.000024884683380095453
58.300000000000004	0.000024778090484103922
58.400000000000006	0.000024672004486131742
58.5	0.000024566422935345415
58.6	0.000024461343391099347
58.7	0.0000243567634229244
58.800000000000004	0.000024252680610516013
58.900000000000006	0.00002414909254372185
59.	0.000024045996822528744
59.1	0.000023943391057049425
59.2	0.00002384127286750843
59.300000000000004	0.00002373963988422793
59.400000000000006	0.00002363848974761266
59.5	0.000023537820108134687
59.6	0.000023437628626317626
59.7	0.0000233379129727204
59.800000000000004	0.000023238670827920583
59.900000000000006	0.000023139899882497352
60.	0.000023041597837013962
60.1	0.000022943762401999812
60.2	0.00002284639129793217
60.300000000000004	0.00002274948225521748
60.400000000000006	0.00002265303301417226
60.5	0.000022557041325003635
60.6	0.00002246150494778956
60.7	0.00002236642165245857
60.800000000000004	0.00002227178921876928
60.900000000000006	0.000022177605436289503
61.	0.000022083868104375075
61.1	0.000021990575032148174
61.2	0.000021897724038475605
61.300000000000004	0.00002180531295194653
61.400000000000006	0.00002171333961085002
61.5	0.00002162180186315223
61.6	0.00002153069756647335
61.7	0.000021440024588064205
61.800000000000004	0.000021349780804782648
61.900000000000006	0.000021259964103069596
62.	0.00002117057237892485
62.1	0.000021081603537882682
62.2	0.0000209930554949871
62.300000000000004	0.000020904926174766876
62.400000000000006	0.00002081721351121044
62.5	0.00002072991544774039
62.6	0.00002064302993718782
62.7	0.000020556554941766535
62.800000000000004	0.00002047048843304686
62.900000000000006	0.000020384828391929383
63.	0.00002029957280861847
63.1	0.000020214719682595517
63.2	0.000020130267022592014
63.300000000000004	0.000020046212846562543
63.400000000000006	0.000019962555181657445
63.5	0.000019879292064195373
63.6	0.000019796421539635637
63.7	0.000019713941662550482
63.800000000000004	0.000019631850496597054
63.900000000000006	0.00001955014611448934
64.	0.000019468826597969875
64.10000000000001	0.000019387890037781255
64.2	0.000019307334533637767
64.3	0.000019227158194196445
64.4	0.000019147359137028416
64.5	0.0000190679354885899
64.60000000000001	0.00001898888538419308
64.7	0.000018910206967976886
64.8	0.000018831898392877736
64.9	0.00001875395782060003
65.	0.000018676383421586678
65.10000000000001	0.000018599173374989356
65.2	0.000018522325868638842
65.3	0.000018445839099015118
65.4	0.000018369711271217457
65.5	0.000018293940598934426
65.60000000000001	0.000018218525304413694
65.7	0.00001814346361843194
65.8	0.000018068753780264552
65.9	0.000017994394037655194
66.	0.000017920382646785623
66.10000000000001	0.00001784671787224496
66.2	0.000017773397986999338
66.3	0.000017700421272361233
66.4	0.0000176277860179588
66.5	0.000017555490521705235
66.60000000000001	0.000017483533089767935
66.7	0.00001741191203653779
66.8	0.000017340625684598306
66.9	0.000017269672364694655
67.	0.000017199050415702923
67.10000000000001	0.000017128758184598985
67.2	0.000017058794026427652
67.3	0.000016989156304271564
67.4	0.000016919843389220236
67.5	0.000016850853660339
67.60000000000001	0.000016782185504637824
67.7	0.000016713837317040387
67.8	0.00001664580750035283
67.9	0.00001657809446523268
68.	0.000016510696630157784
68.10000000000001	0.000016443612421395116
68.2	0.000016376840272969623
68.3	0.000016310378626633157
68.4	0.000016244225931833252
68.5	0.000016178380645682092
68.60000000000001	0.000016112841232925263
68.7	0.000016047606165910754
68.8	0.000015982673924557734
68.9	0.000015918042996325524
69.	0.000015853711876182516
69.10000000000001	0.000015789679066575023
69.2	0.000015725943077396337
69.3	0.000015662502425955627
69.4	0.000015599355636946925
69.5	0.000015536501242418213
69.60000000000001	0.000015473937781740374
69.7	0.00001541166380157636
69.8	0.000015349677855850198
69.9	0.000015287978505716156
70.	0.000015226564319527966
70.10000000000001	0.000015165433872807905
70.2	0.000015104585748216186
70.3	0.000015044018535520067
70.4	0.000014983730831563279
70.5	0.000014923721240235381
70.60000000000001	0.000014863988372441084
70.7	0.000014804530846069768
70.8	0.000014745347285964962
70.9	0.000014686436323893826
71.	0.000014627796598516836
71.10000000000001	0.000014569426755357327
71.2	0.000014511325446771268
71.3	0.000014453491331916925
71.4	0.000014395923076724724
71.5	0.000014338619353867084
71.60000000000001	0.000014281578842728316
71.7	0.000014224800229374604
71.8	0.00001416828220652404
71.9	0.0000141120234735167
72.	0.000014056022736284827
72.10000000000001	0.00001400027870732298
72.2	0.000013944790105658438
72.3	0.000013889555656821389
72.4	0.000013834574092815433
72.5	0.000013779844152088095
72.60000000000001	0.000013725364579501268
72.7	0.00001367113412630192
72.8	0.00001361715155009272
72.9	0.000013563415614802834
73.	0.00001350992509065875
73.10000000000001	0.00001345667875415516
73.2	0.000013403675388025986
73.3	0.000013350913781215326
73.4	0.000013298392728848723
73.5	0.000013246111032204269
73.60000000000001	0.000013194067498683908
73.7	0.000013142260941784821
73.8	0.00001309069018107084
73.9	0.000013039354042143957
74.	0.000012988251356615956
74.10000000000001	0.000012937380962080041
74.2	0.000012886741702082668
74.3	0.000012836332426095306
74.4	0.000012786151989486397
74.5	0.000012736199253493404
74.60000000000001	0.000012686473085194813
74.7	0.000012636972357482415
74.8	0.000012587695949033467
74.9	0.000012538642744283093
75.	0.000012489811633396744
75.10000000000001	0.000012441201512242643
75.2	0.000012392811282364453
75.3	0.000012344639850953958
75.4	0.00001229668613082381
75.5	0.000012248949040380471
75.60000000000001	0.000012201427503597091
75.7	0.000012154120449986639
75.8	0.000012107026814574982
75.9	0.000012060145537874132
76.	0.000012013475565855591
76.10000000000001	0.000011967015849923718
76.2	0.00001192076534688929
76.3	0.000011874723018943031
76.4	0.000011828887833629343
76.5	0.000011783258763820086
76.60000000000001	0.000011737834787688417
76.7	0.000011692614888682784
76.80000000000001	0.000011647598055500963
76.9	0.000011602783282064238
77.	0.000011558169567491608
77.10000000000001	0.000011513755916074125
77.2	0.000011469541337249388
77.30000000000001	0.000011425524845575993
77.4	0.000011381705460708195
77.5	0.000011338082207370616
77.60000000000001	0.000011294654115333039
77.7	0.000011251420219385348
77.80000000000001	0.000011208379559312491
77.9	0.000011165531179869615
78.	0.000011122874130757202
78.10000000000001	0.000011080407466596409
78.2	0.000011038130246904442
78.30000000000001	0.000010996041536069986
78.4	0.000010954140403328856
78.5	0.000010912425922739598
78.60000000000001	0.00001087089717315928
78.7	0.000010829553238219385
78.80000000000001	0.000010788393206301712
78.9	0.000010747416170514477
79.	0.000010706621228668444
79.10000000000001	0.000010666007483253155
79.2	0.000010625574041413332
79.30000000000001	0.000010585320014925229
79.4	0.000010545244520173255
79.5	0.00001050534667812655
79.60000000000001	0.000010465625614315724
79.7	0.000010426080458809714
79.80000000000001	0.00001038671034619264
79.9	0.000010347514415540913
80.	0.000010308491810400251
80.10000000000001	0.000010269641678762959
80.2	0.000010230963173045214
80.30000000000001	0.000010192455450064451
80.4	0.000010154117671016892
80.5	0.00001011594900145511
80.60000000000001	0.000010077948611265738
80.7	0.000010040115674647248
80.80000000000001	0.000010002449370087833
80.9	9.964948880343392e-6
81.	9.927613392415589e-6
81.10000000000001	9.89044209753002e-6
81.2	9.8534341911145e-6
81.30000000000001	9.816588872777393e-6
81.4	9.779905346286084e-6
81.5	9.743382819545528e-6
81.60000000000001	9.70702050457687e-6
81.7	9.670817617496221e-6
81.80000000000001	9.634773378493455e-6
81.9	9.598887011811166e-6
82.	9.563157745723659e-6
82.10000000000001	9.527584812516083e-6
82.2	9.492167448463662e-6
82.30000000000001	9.456904893810945e-6
82.4	9.421796392751247e-6
82.5	9.386841193406126e-6
82.60000000000001	9.352038547804964e-6
82.7	9.317387711864637e-6
82.80000000000001	9.282887945369305e-6
82.9	9.24853851195026e-6
83.	9.21433867906586e-6
83.10000000000001	9.180287717981635e-6
83.2	9.146384903750366e-6
83.30000000000001	9.11262951519233e-6
83.4	9.079020834875665e-6
83.5	9.045558149096722e-6
83.60000000000001	9.012240747860603e-6
83.7	8.979067924861772e-6
83.80000000000001	8.9460389774647e-6
83.9	8.913153206684695e-6
84.	8.88040991716872e-6
84.10000000000001	8.847808417176378e-6
84.2	8.815348018560968e-6
84.30000000000001	8.783028036750602e-6
84.4	8.750847790729454e-6
84.5	8.718806603019052e-6
84.60000000000001	8.686903799659704e-6
84.7	8.655138710191995e-6
84.80000000000001	8.623510667638342e-6
84.9	8.592019008484709e-6
85.	8.560663072662325e-6
85.10000000000001	8.529442203529549e-6
85.2	8.498355747853812e-6
85.30000000000001	8.467403055793626e-6
85.4	8.436583480880711e-6
85.5	8.405896380002154e-6
85.60000000000001	8.375341113382722e-6
85.7	8.34491704456724e-6
85.80000000000001	8.314623540403007e-6
85.9	8.284459971022367e-6
86.	8.254425709825318e-6
86.10000000000001	8.224520133462228e-6
86.2	8.194742621816634e-6
86.30000000000001	8.165092557988108e-6
86.4	8.135569328275243e-6
86.5	8.106172322158672e-6
86.60000000000001	8.076900932284225e-6
86.7	8.047754554446138e-6
86.80000000000001	8.018732587570329e-6
86.9	7.989834433697822e-6
87.	7.96105949796817e-6
87.10000000000001	7.932407188603002e-6
87.2	7.903876916889706e-6
87.30000000000001	7.875468097165057e-6
87.4	7.84718014679907e-6
87.5	7.819012486178848e-6
87.60000000000001	7.790964538692526e-6
87.7	7.763035730713327e-6
87.80000000000001	7.735225491583669e-6
87.9	7.707533253599339e-6
88.	7.679958451993797e-6
88.10000000000001	7.652500524922504e-6
88.2	7.625158913447367e-6
88.30000000000001	7.597933061521236e-6
88.4	7.570822415972526e-6
88.5	7.543826426489842e-6
88.60000000000001	7.516944545606737e-6
88.7	7.490176228686571e-6
88.80000000000001	7.46352093390734e-6
88.9	7.436978122246738e-6
89.	7.410547257467125e-6
89.10000000000001	7.3842278061007264e-6
89.2	7.358019237434811e-6
89.30000000000001	7.331921023496942e-6
89.4	7.305932639040417e-6
89.5	7.280053561529602e-6
89.60000000000001	7.254283271125512e-6
89.7	7.228621250671359e-6
89.80000000000001	7.203066985678219e-6
89.9	7.177619964310759e-6
90.	7.1522796773730435e-6
90.10000000000001	7.1270456182944e-6
90.2	7.101917283115389e-6
90.30000000000001	7.076894170473817e-6
90.4	7.051975781590837e-6
90.5	7.027161620257098e-6
90.60000000000001	7.002451192818997e-6
90.7	6.977844008165016e-6
90.80000000000001	6.953339577712049e-6
90.9	6.928937415391906e-6
91.	6.904637037637812e-6
91.10000000000001	6.8804379633709945e-6
91.2	6.856339713987375e-6
91.30000000000001	6.832341813344273e-6
91.4	6.8084437877472385e-6
91.5	6.784645165936895e-6
91.60000000000001	6.760945479075903e-6
91.7	6.737344260735959e-6
91.80000000000001	6.713841046884877e-6
91.9	6.690435375873731e-6
92.	6.667126788424081e-6
92.10000000000001	6.643914827615226e-6
92.2	6.620799038871594e-6
92.30000000000001	6.597778969950111e-6
92.4	6.57485417092772e-6
92.5	6.552024194188898e-6
92.60000000000001	6.529288594413294e-6
92.7	6.50664692856339e-6
92.80000000000001	6.484098755872254e-6
92.9	6.461643637831344e-6
93.	6.4392811381783854e-6
93.10000000000001	6.417010822885298e-6
93.2	6.39483226014622e-6
93.30000000000001	6.372745020365541e-6
93.4	6.350748676146064e-6
93.5	6.328842802277176e-6
93.60000000000001	6.307026975723109e-6
93.7	6.285300775611253e-6
93.80000000000001	6.2636637832205516e-6
93.9	6.242115581969924e-6
94.	6.220655757406781e-6
94.10000000000001	6.19928389719557e-6
94.2	6.177999591106436e-6
94.30000000000001	6.15680243100389e-6
94.4	6.135692010835531e-6
94.5	6.114667926620899e-6
94.60000000000001	6.093729776440309e-6
94.7	6.0728771604238e-6
94.80000000000001	6.052109680740101e-6
94.9	6.031426941585703e-6
95.	6.010828549173917e-6
95.10000000000001	5.990314111724102e-6
95.2	5.969883239450838e-6
95.30000000000001	5.9495355445532105e-6
95.4	5.929270641204168e-6
95.5	5.909088145539906e-6
95.60000000000001	5.888987675649305e-6
95.7	5.868968851563464e-6
95.80000000000001	5.84903129524524e-6
95.9	5.8291746305788984e-6
96.	5.80939848335976e-6
96.10000000000001	5.789702481283952e-6
96.2	5.770086253938195e-6
96.30000000000001	5.750549432789638e-6
96.4	5.731091651175775e-6
96.5	5.711712544294378e-6
96.60000000000001	5.692411749193509e-6
96.7	5.673188904761607e-6
96.80000000000001	5.654043651717557e-6
96.9	5.634975632600905e-6
97.	5.615984491762054e-6
97.10000000000001	5.5970698753525455e-6
97.2	5.578231431315397e-6
97.30000000000001	5.5594688093754665e-6
97.4	5.540781661029908e-6
97.5	5.522169639538626e-6
97.60000000000001	5.5036323999148435e-6
97.7	5.485169598915676e-6
97.80000000000001	5.466780895032768e-6
97.9	5.448465948482993e-6
98.	5.430224421199187e-6
98.10000000000001	5.41205597682094e-6
98.2	5.393960280685455e-6
98.30000000000001	5.375936999818406e-6
98.4	5.357985802924922e-6
98.5	5.340106360380541e-6
98.60000000000001	5.322298344222263e-6
98.7	5.304561428139659e-6
98.80000000000001	5.286895287465968e-6
98.9	5.2692995991693215e-6
99.	5.251774041843959e-6
99.10000000000001	5.234318295701512e-6
99.2	5.216932042562334e-6
99.30000000000001	5.199614965846879e-6
99.4	5.182366750567136e-6
99.5	5.165187083318073e-6
99.60000000000001	5.148075652269185e-6
99.7	5.131032147156048e-6
99.80000000000001	5.114056259271915e-6
99.9	5.0971476814594e-6
100.	5.080306108102162e-6

==> data/maxinf1b.dat <==
0.	0.5001820765891491
0.01	0.5001532424778329
0.02	0.5000539768063377
0.03	0.4999508529427744
0.04	0.49977135439272036
0.05	0.4995409856365216
0.06	0.49926002242344664
0.07	0.49892877050610573
0.08	0.49854755552630803
0.09	0.49811671558838844
0.1	0.49763659658253145
0.11	0.49710754990188066
0.12	0.49652993199686457
0.13	0.4959041051785871
0.14	0.4952304391529849
0.15	0.4945093128810034
0.16	0.49374111647866653
0.17	0.4929262529741271
0.18	0.4920651398190229
0.19	0.4911582101087077
0.2	0.49018150327652665
0.21	0.48920871686750445
0.22	0.4881560752022063
0.23	0.4870772865128457
0.24	0.48595265993240333
0.25	0.48478088475434256
0.26	0.48358280582320023
0.27	0.4823337746756048
0.28	0.4810436038211422
0.29	0.4797128958907919
0.3	0.47834226899480425
0.31	0.4766394516531299
0.32	0.4754271182657754
0.33	0.473933796526244
0.34	0.4724031635803625
0.35000000000000003	0.4708359022148908
0.36	0.4692327058431573
0.37	0.4675942777316483
0.38	0.46592133022598414
0.39	0.46421458397886095
0.4	0.46247476718213987
0.41000000000000003	0.46070261480497654
0.42	0.4588988678396207
0.43	0.45706427255632254
0.44	0.45519957976861297
0.45	0.45330554411009916
0.46	0.45138292332378266
0.47000000000000003	0.4494324775648303
0.48	0.4474549687176251
0.49	0.4454511597278565
0.5	0.44342181395033153
0.51	0.4413676945131384
0.52	0.43928956369871097
0.53	0.43718818234230816
0.54	0.43506430924835504
0.55	0.43291870062503723
0.56	0.4307521095375012
0.5700000000000001	0.42856528537995164
0.58	0.4263589733668933
0.59	0.4241339140437209
0.6	0.4218908428168079
0.61	0.41963048950320614
0.62	0.4173535779000293
0.63	0.4150608253735339
0.64	0.41275294246789573
0.65	0.4104306325336224
0.66	0.40809459137550885
0.67	0.40574550692002453
0.68	0.40338405890195195
0.6900000000000001	0.40101091857010296
0.7000000000000001	0.39862674841188195
0.71	0.3962322018964486
0.72	0.39382792323620264
0.73	0.39141454716628754
0.74	0.3889926987417885
0.75	0.38656299315228143
0.76	0.384126035553359
0.77	0.3816824209147579
0.78	0.3792327338846828
0.79	0.376777548669911
0.8	0.37431742893125686
0.81	0.3718529276939493
0.8200000000000001	0.3693845872724807
0.8300000000000001	0.36691293920946655
0.84	0.3644385042280608
0.85	0.36196179219744573
0.86	0.35948330211093943
0.87	0.3570035220762383
0.88	0.3545229293173191
0.89	0.3520419901875311
0.9	0.34956116019339567
0.91	0.34708088402864784
0.92	0.3446015956180488
0.93	0.34212371817049836
0.9400000000000001	0.33964766424099757
0.9500000000000001	0.33717383580099436
0.96	0.33470262431667436
0.97	0.3322344108347477
0.98	0.3297695660753007
0.99	0.3273084505312879
1.	0.3248514145742439
1.01	0.3223987985658099
1.02	0.31995093297467675
1.03	0.3175081384985522
1.04	0.3150707261907789
1.05	0.3126389975912319
1.06	0.31021324486113955
1.07	0.3077937509214822
1.08	0.3053807895946326
1.09	0.302974625748912
1.1	0.30057551544575395
1.11	0.2981837060891678
1.12	0.2957994365772149
1.1300000000000001	0.29342293745521814
1.1400000000000001	0.29105443107043394
1.1500000000000001	0.28869413172793107
1.16	0.2863422458474298
1.17	0.28399897212086495
1.18	0.28166450167044826
1.19	0.27933901820701573
1.2	0.2770226981884551
1.21	0.2747157109780205
1.22	0.27241821900234936
1.23	0.2701303779090058
1.24	0.2678523367233915
1.25	0.2655842380048581
1.26	0.2633262180018866
1.27	0.26107840680618566
1.28	0.25884092850558793
1.29	0.2566139013356146
1.3	0.2543974378296058
1.31	0.2521916449673023
1.32	0.24999662432178632
1.33	0.24781247220469005
1.34	0.24563927980958672
1.35	0.24347713335349086
1.36	0.24132611421639463
1.37	0.2391862990787784
1.3800000000000001	0.23705776005703758
1.3900000000000001	0.23494056483677067
1.4000000000000001	0.23283477680388875
1.41	0.23074045517349562
1.42	0.22865765511651132
1.43	0.22658642788400224
1.44	0.22452682092919135
1.45	0.2224788780271295
1.46	0.2204426393920043
1.47	0.21841814179207558
1.48	0.21640541866222718
1.49	0.21440450021412427
1.5	0.21241541354397706
1.51	0.21043818273790527
1.52	0.20847282897491146
1.53	0.20651937062746184
1.54	0.20457782335968822
1.55	0.2026482002232184
1.56	0.20073051175064707
1.57	0.19882476604666457
1.58	0.1969309688768583
1.59	0.19504912375420563
1.6	0.19317923202328052
1.61	0.1913212929421942
1.62	0.1894753037622945
1.6300000000000001	0.1876412598056485
1.6400000000000001	0.185819154540336
1.6500000000000001	0.18400897965358054
1.6600000000000001	0.18221072512274528
1.67	0.180424379284227
1.68	0.17864992890027576
1.69	0.1768873592237728
1.7	0.17513665406099888
1.71	0.17339779583242523
1.72	0.17167076563156106
1.73	0.16995554328189236
1.74	0.16825210739194438
1.75	0.16656043540850318
1.76	0.1648805036680329
1.77	0.16321228744632169
1.78	0.1615557610063935
1.79	0.15991089764472
1.8	0.15827766973576973
1.81	0.1566560487749293
1.82	0.15504600541983302
1.83	0.15344750953013675
1.84	0.15186053020577034
1.85	0.15028503582370767
1.86	0.14872099407328565
1.87	0.14716837199011024
1.8800000000000001	0.14562713598858484
1.8900000000000001	0.1440972518930937
1.9000000000000001	0.1425786849678775
1.9100000000000001	0.14107139994563495
1.92	0.13957536105488302
1.93	0.1380905320461122
1.94	0.13661687621676877
1.95	0.13515435643509688
1.96	0.1337029351628757
1.97	0.13226257447708106
1.98	0.13083323609050562
1.99	0.1294148813713692
2.	0.12800747136195056
2.0100000000000002	0.12661096679626965
2.02	0.1252253281168549
2.0300000000000002	0.1238505154906208
2.04	0.12248648882388881
2.05	0.12113320777658032
2.06	0.11979063177560778
2.07	0.11845872002749638
2.08	0.11713743153026035
2.09	0.11582672508456308
2.1	0.11452655930418838
2.11	0.11323689262584682
2.12	0.11195768331834657
2.13	0.11068888949115033
2.14	0.10943046910234694
2.15	0.10818237996605884
2.16	0.10694457975931193
2.17	0.10571702602838993
2.18	0.1044996761946963
2.19	0.10329248756014711
2.2	0.10209541731211548
2.21	0.10090842252795065
2.22	0.09973146017909185
2.23	0.09856448713479704
2.24	0.09740746016550883
2.25	0.09626033594587391
2.2600000000000002	0.09512307105743831
2.27	0.09399562199103503
2.2800000000000002	0.09287794514888326
2.29	0.0917699968464166
2.3000000000000003	0.09067173331385761
2.31	0.08958311069755559
2.32	0.08850408506110345
2.33	0.0874346123862505
2.34	0.08637464857362553
2.35	0.08532414944328591
2.36	0.08428307073510699
2.37	0.0832513681090256
2.38	0.08222899714515229
2.39	0.08121591334376349
2.4	0.08021207212518952
2.41	0.07921742882960692
2.42	0.07823193871675116
2.43	0.07725555696555719
2.44	0.07628823867374249
2.45	0.07532993885734059
2.46	0.07438061245019734
2.47	0.07344021430343795
2.48	0.07250869918491604
2.49	0.07158602177865292
2.5	0.07067213668427522
2.5100000000000002	0.06976699841646061
2.52	0.06887056140439854
2.5300000000000002	0.0679827799912736
2.54	0.0671036084337795
2.5500000000000003	0.06623300090166906
2.56	0.06537091147734936
2.57	0.06451729415552396
2.58	0.06367210284289292
2.59	0.06283529135791263
2.6	0.06200681343062121
2.61	0.06118662270253604
2.62	0.06037467272662549
2.63	0.05957091696736114
2.64	0.05877530880085248
2.65	0.057987801515069784
2.66	0.057208348310156434
2.67	0.05643690229883519
2.68	0.055673416506910295
2.69	0.054917843873868354
2.7	0.054170137253579706
2.71	0.053430249415102944
2.72	0.052698133043593394
2.73	0.05197374074131798
2.74	0.051257025028776285
2.75	0.05054793834593089
2.7600000000000002	0.04984643305354509
2.77	0.04915246143463093
2.7800000000000002	0.04846597569600624
2.79	0.04778692796996175
2.8000000000000003	0.04711527031603735
2.81	0.04645095472290817
2.82	0.04579393311037912
2.83	0.045144157331487494
2.84	0.04450157917471364
2.85	0.04386615036629685
2.86	0.043237822572657514
2.87	0.04261654740292252
2.88	0.04200227641155341
2.89	0.041394961101075
2.9	0.040794552924903714
2.91	0.040201003290272666
2.92	0.03961426356125233
2.93	0.039034285061864155
2.94	0.03846101907928567
2.95	0.037894416867143677
2.96	0.03733442964889441
2.97	0.036781008621287005
2.98	0.03623410495790865
2.99	0.03569366981280821
3.	0.035159654324195544
3.0100000000000002	0.03463200961821446
3.02	0.03411068681278569
3.0300000000000002	0.03359563702151689
3.04	0.03308681135767792
3.0500000000000003	0.032584160938236725
3.06	0.032087636887954143
3.0700000000000003	0.03159719034353381
3.08	0.031112772457824407
3.09	0.030634334404070936
3.1	0.030161827380211954
3.11	0.029695202613219694
3.12	0.02923441136347947
3.13	0.028779404929206
3.14	0.02833013465089257
3.15	0.027886551915790335
3.16	0.027448608162414546
3.17	0.02701625488507456
3.18	0.026589443638423874
3.19	0.026168126042028256
3.2	0.02575225378494752
3.21	0.025341778630328833
3.22	0.02493665242000766
3.23	0.024536827079114223
3.24	0.024142254620681546
3.25	0.023752887150252533
3.2600000000000002	0.023368676870483315
3.27	0.022989576085739448
3.2800000000000002	0.022615537206682544
3.29	0.02224651275484433
3.3000000000000003	0.02188245536718517
3.31	0.021523317800634843
3.3200000000000003	0.02116905293661213
3.33	0.02081961378552147
3.34	0.020474953491223247
3.35	0.020135025335475835
3.36	0.019799782742346672
3.37	0.019469179282589774
3.38	0.01914316867798794
3.39	0.018821704805656467
3.4	0.01850474170230709
3.41	0.01819223356846932
3.42	0.017884134772667336
3.43	0.017580399855550398
3.44	0.01728098353397481
3.45	0.016985840705035407
3.46	0.01669492645004498
3.47	0.01640819603845939
3.48	0.016125604931747445
3.49	0.01584710878720301
3.5	0.015572663461698423
3.5100000000000002	0.015302225015377376
3.52	0.015035749715286085
3.5300000000000002	0.014773194038940975
3.54	0.01451451467783212
3.5500000000000003	0.014259668540860537
3.56	0.014008612757708885
3.5700000000000003	0.01376130468214379
3.58	0.013517701895249153
3.59	0.01327776220858947
3.6	0.013041443667301849
3.61	0.012808704553116456
3.62	0.01257950338730406
3.63	0.012353798933550281
3.64	0.01213155020075575
3.65	0.011912716445761569
3.66	0.011697257175999587
3.67	0.011485132152066906
3.68	0.011276301390224255
3.69	0.011070725164817812
3.7	0.010868364010624252
3.71	0.010669178725118588
3.72	0.010473130370664715
3.73	0.01028018027662851
3.74	0.010090290041413295
3.75	0.009903421534417672
3.7600000000000002	0.009719536897915656
3.77	0.009538598548859325
3.7800000000000002	0.009360569180603719
3.79	0.009185411764554658
3.8000000000000003	0.009013089551738972
3.81	0.008843566074298148
3.8200000000000003	0.008676805146904897
3.83	0.008512770868103554
3.84	0.008351427621574321
3.85	0.008192740077321787
3.86	0.008036673192788283
3.87	0.00788319221389239
3.88	0.007732262675993168
3.89	0.007583850404780608
3.9	0.007437921517092905
3.91	0.007294442421661082
3.92	0.00715337981978169
3.93	0.00701470070591814
3.94	0.006878372368231425
3.95	0.006744362389040873
3.96	0.006612638645215788
3.97	0.0064831693084985535
3.98	0.0063559228457601945
3.99	0.006230868019189045
4.	0.0061079738864134175
4.01	0.005987209800559192
4.0200000000000005	0.005868545410242954
4.03	0.005751950659501981
4.04	0.005637395787661502
4.05	0.005524851329140541
4.0600000000000005	0.005414288113197078
4.07	0.005305677263613536
4.08	0.005198990198323565
4.09	0.005094198628981068
4.1	0.004991274560472502
4.11	0.004890190290373419
4.12	0.004790918408350281
4.13	0.004693431795508499
4.14	0.0045977036236878495
4.15	0.004503707354706162
4.16	0.004411416739552414
4.17	0.004320805817530185
4.18	0.004231848915352653
4.19	0.004144520646190019
4.2	0.004058795908670575
4.21	0.003974649885836295
4.22	0.003892058044054218
4.23	0.0038109961318844787
4.24	0.0037314401789061875
4.25	0.003653366494502135
4.26	0.0035767516666034217
4.2700000000000005	0.0035015725603950547
4.28	0.0034278063169835833
4.29	0.003355430352027751
4.3	0.003284422354333313
4.3100000000000005	0.003214760284412999
4.32	0.0031464223730126805
4.33	0.003079387119604737
4.34	0.0030136332908497045
4.3500000000000005	0.0029491399190272136
4.36	0.002885886300437189
4.37	0.0028238519937723557
4.38	0.0027630168184630704
4.39	0.0027033608529954123
4.4	0.0026448644332035718
4.41	0.0025875081505374988
4.42	0.0025312728503067315
4.43	0.0024761396299014574
4.44	0.0024220898369916558
4.45	0.00236910506770535
4.46	0.0023171671647867955
4.47	0.0022662582157356266
4.48	0.002216360550927813
4.49	0.002167456741719322
4.5	0.0021195295985333884
4.51	0.0020725621689322614
4.5200000000000005	0.0020265377356742716
4.53	0.001981439814757148
4.54	0.0019372521534482654
4.55	0.0018939587283028458
4.5600000000000005	0.0018515437431707719
4.57	0.001809991627192904
4.58	0.0017692870327876316
4.59	0.001729414833628495
4.6000000000000005	0.0016903601226136026
4.61	0.001652108209827616
4.62	0.0016146446204970079
4.63	0.0015779550929393808
4.64	0.001542025576507503
4.65	0.0015068422295287716
4.66	0.0014723914172408512
4.67	0.00143865970972405
4.68	0.0014056338798312004
4.69	0.0013733009011156418
4.7	0.0013416479457579373
4.71	0.0013106623824919706
4.72	0.0012803317745310094
4.73	0.0012506438774943372
4.74	0.0012215866373350608
4.75	0.001193148188269598
4.76	0.0011653168507094972
4.7700000000000005	0.0011372768617136531
4.78	0.0011105533953986889
4.79	0.0010844046509236745
4.8	0.0010598354250190155
4.8100000000000005	0.0010348708236130628
4.82	0.0010104470508808785
4.83	0.000986553672992273
4.84	0.0009631804259110498
4.8500000000000005	0.0009403172133702084
4.86	0.00091795410485431
4.87	0.0008960813335893623
4.88	0.0008746892945407034
4.89	0.000853768542419213
4.9	0.0008333097896962578
4.91	0.0008133039046277738
4.92	0.0007937419092877559
4.93	0.0007746149776116068
4.94	0.000755914433449594
4.95	0.000737631748630798
4.96	0.0007197585410378127
4.97	0.0007022865726925509
4.98	0.0006852077478533994
4.99	0.0006685141111240447
5.	0.0006521978455741907

==> data/maxinf1c.dat <==
0.	0.9500200072050656
0.01	0.9478510136390815
0.02	0.9455892535070715
0.03	0.9432322554313174
0.04	0.9407776304485915
0.05	0.9382230750097915
0.06	0.9355663808304435
0.07	0.9328054442969483
0.08	0.9299382753464258
0.09	0.9269630057475751
0.1	0.9238778967204443
0.11	0.9206813458444352
0.12	0.9173718932155825
0.13	0.9139482268260215
0.14	0.9104091871501245
0.15	0.9067537709329175
0.16	0.9029811341866391
0.17	0.8990905944106679
0.18	0.8950816320582984
0.19	0.8909538912808412
0.2	0.8867071799854032
0.21	0.8823414692472065
0.22	0.8778568921207569
0.23	0.8732537418963926
0.24	0.8685324698500057
0.25	0.8636936825340427
0.26	0.8587381386574318
0.27	0.8536667456009219
0.28	0.8484805556126314
0.29	0.8431807617265081
0.3	0.837768693443915
0.31	0.8322458122159379
0.32	0.8266137067611792
0.33	0.8208740882509831
0.34	0.815028785391174
0.35000000000000003	0.8090797394266023
0.36	0.8030289990921271
0.37	0.7968787155311045
0.38	0.7906311372000386
0.39	0.7842886047758652
0.4	0.7778535460802333
0.41000000000000003	0.7713284710333222
0.42	0.7647159666480339
0.43	0.7580186920738461
0.44	0.7512393736983177
0.45	0.7443808003129803
0.46	0.7374458183493438
0.47000000000000003	0.730437327189798
0.48	0.7233582745574239
0.49	0.7162116519880007
0.5	0.7090004903869673
0.51	0.7017278556735506
0.52	0.694396844513869
0.53	0.6870105801444845
0.54	0.6795722082875661
0.55	0.6720848931585797
0.56	0.6645518135672547
0.5700000000000001	0.6569761591123695
0.58	0.6493611264708211
0.59	0.6417099157812854
0.6	0.6340257271227393
0.61	0.6263117570880115
0.62	0.6185711954525035
0.63	0.6108072219381553
0.64	0.6030230030727178
0.65	0.5952216891443451
0.66	0.5874064112514995
0.67	0.5795802784481446
0.68	0.5717463749841717
0.6900000000000001	0.5639077576409738
0.7000000000000001	0.556067453162074
0.71	0.5482284557786745
0.72	0.5403937248299708
0.73	0.5325661824780373
0.74	0.5247487115170666
0.75	0.5169441532767022
0.76	0.5091553056191642
0.77	0.5013849210298258
0.78	0.49363570480086055
0.79	0.48591031330751944
0.8	0.4782113523765574
0.81	0.4705413757462744
0.8200000000000001	0.46290288361757886
0.8300000000000001	0.4552983212954277
0.84	0.44773007791993835
0.85	0.44020048528641326
0.86	0.4327118167534483
0.87	0.42526628623824814
0.88	0.4178660472982
0.89	0.4105131922977024
0.9	0.40320975165918155
0.91	0.39595769319716934
0.92	0.38875892153424885
0.93	0.3816152775976303
0.9400000000000001	0.3745285381950395
0.9500000000000001	0.3675004156685627
0.96	0.3605325576250238
0.97	0.3536265467414232
0.98	0.3467839006439018
0.99	0.34000607185866555
1.	0.33329444783322804
1.01	0.3266503510263086
1.02	0.3200750390646598
1.03	0.3135697049650673
1.04	0.30713547741972147
1.05	0.30077342114312
1.06	0.2944845372786382
1.07	0.2882697638628515
1.08	0.2821299763456934
1.09	0.27606598816447986
1.1	0.2700785513698258
1.11	0.26416835730145277
1.12	0.258336037311869
1.1300000000000001	0.2525821635358944
1.1400000000000001	0.24690724970398384
1.1500000000000001	0.24131175199730207
1.16	0.2357960699424941
1.17	0.23036054734409123
1.18	0.22500547325249856
1.19	0.21973108296551014
1.2	0.21453755906129982
1.21	0.2094250324608571
1.22	0.20439358351783393
1.23	0.19944324313379583
1.24	0.19457399389687674
1.25	0.1897857712418654
1.26	0.1850784646297671
1.27	0.1804519187449109
1.28	0.17590593470769667
1.29	0.17144027130110967
1.3	0.16705464620915444
1.31	0.16274873726539868
1.32	0.15852218370984503
1.33	0.1543745874523937
1.34	0.15030551434118794
1.35	0.14631449543418057
1.36	0.14240102827229612
1.37	0.13856457815260836
1.3800000000000001	0.13480457939999524
1.3900000000000001	0.1311204366357774
1.4000000000000001	0.12751152604189472
1.41	0.12397719661921867
1.42	0.12051677143864796
1.43	0.11712954888368422
1.44	0.11381480388323055
1.45	0.1105717891334076
1.46	0.10739973630723125
1.47	0.10429785725104594
1.48	0.10126534516665965
1.49	0.09830137577817456
1.5	0.09540510848256159
1.51	0.09257568748307575
1.52	0.08981224290465983
1.53	0.08711389189053707
1.54	0.08447973967923948
1.55	0.0819088806613724
1.56	0.079400399415464
1.57	0.07695337172229619
1.58	0.07456686555716331
1.59	0.07223994205955345
1.6	0.06997165647979177
1.61	0.06776105910223473
1.62	0.06560719614464673
1.6300000000000001	0.06350911063343817
1.6400000000000001	0.06146584325448528
1.6500000000000001	0.059476433179296274
1.6600000000000001	0.05753991886633042
1.67	0.05565533883731583
1.68	0.053821732428453055
1.69	0.05203814051642938
1.7	0.050303606219206425
1.71	0.04861717557157907
1.72	0.04697789817553989
1.73	0.04538482782551652
1.74	0.04383702310858141
1.75	0.0423335479797657
1.76	0.04087347231263848
1.77	0.0394558724253409
1.78	0.038079831582293354
1.79	0.03674444047181845
1.8	0.03544879765994903
1.81	0.034192010020712656
1.82	0.03297319314320698
1.83	0.03179147171580178
1.84	0.03064597988782175
1.85	0.02953586160908437
1.86	0.02846027094768299
1.87	0.02741837238642225
1.8800000000000001	0.026409341098326655
1.8900000000000001	0.025432363201657898
1.9000000000000001	0.024486635994887634
1.9100000000000001	0.02357136817208499
1.92	0.02268578001918689
1.93	0.021753951829468487
1.94	0.02092692472776977
1.95	0.020127286155244378
1.96	0.019354304577004055
1.97	0.01860726076261576
1.98	0.017885447877881825
1.99	0.017188171560974262
2.	0.016514749983435432
2.0100000000000002	0.015864513896557183
2.02	0.015236806663651882
2.0300000000000002	0.014630984278727055
2.04	0.014046415372075455
2.05	0.013482481203288434
2.06	0.012938575642199409
2.07	0.012414105138259428
2.08	0.011908488678843216
2.09	0.011421157736979512
2.1	0.01095155620899317
2.11	0.010499140342542252
2.12	0.010063378655524783
2.13	0.009643751846325
2.14	0.009239752695859924
2.15	0.008850885961880479
2.16	0.008476668265972254
2.17	0.008116627973693225
2.18	0.0077703050682763454
2.19	0.007437251018316217
2.2	0.007117028639849019
2.21	0.00680921195322591
2.22	0.006513386035169543
2.23	0.006229146866393815
2.24	0.005956101175156257
2.25	0.005693866277102498
2.2600000000000002	0.005442069911751341
2.27	0.005200350075958911
2.2800000000000002	0.004968354854688938
2.29	0.0047457422494065335
2.3000000000000003	0.004532180004401013
2.31	0.004327345431333529
2.32	0.0041309252322938835
2.33	0.003942615321640693
2.34	0.0037621206468880885
2.35	0.003589155008891738
2.36	0.0034234408815766518
2.37	0.003264709231438349
2.38	0.003112699337039373
2.39	0.002967158608712317
2.4	0.002827842408671082
2.41	0.002694513871721723
2.42	0.0025669437267549877
2.43	0.002444910119192685
2.44	0.0023281984345510398
2.45	0.002216601123274647
2.46	0.002109917526986021
2.47	0.0020079537062865334
2.48	0.0019105222702363997
2.49	0.0018174422076325401
2.5	0.0017285387201953994
2.5100000000000002	0.0016436430577675145
2.52	0.0015625923556191969
2.5300000000000002	0.0014852294739489344
2.54	0.0014114028396591104
2.5500000000000003	0.001340966290480353
2.56	0.001273778921511244
2.57	0.0012097049342333376
2.58	0.0011486134880552682
2.59	0.001090378554433511
2.6	0.0010348787736114533
2.61	0.0009819973140129195
2.62	0.000931621734320652
2.63	0.0008836438482652875
2.64	0.0008379595921451349
2.65	0.0007944688950925678
2.66	0.0007530755520980396
2.67	0.0007136870997986293
2.68	0.0006762146950337512
2.69	0.0006653011899542747
2.7	0.0006307519277043646
2.71	0.000597887799303401
2.72	0.0005666330100318516
2.73	0.0005369148223068584
2.74	0.0005086634507280117
2.75	0.0004818119598084198
2.7600000000000002	0.00043585520538195094
2.77	0.0004121700502670036
2.7800000000000002	0.0003896868701226679
2.79	0.00036834941206011733
2.8000000000000003	0.00034810379813874536
2.81	0.0003288984386275191
2.82	0.0003106839477476149
2.83	0.000293413061859794
2.84	0.00027704056005860593
2.85	0.00026152318713430333
2.86	0.00024681957886230863
2.87	0.00023289018957906973
2.88	0.00021969722200234932
2.89	0.0002072045592532226
2.9	0.00019537769903647597
2.91	0.0001841836899355507
2.92	0.00017359106977777314
2.93	0.0001635698060252678
2.94	0.00015409123814673147
2.95	0.00014512802192505187
2.96	0.0001366540756557213
2.97	0.00012612993577368475
2.98	0.00013196008900709057
2.99	0.0001244899227256455
3.	0.0001174246778388784
3.0100000000000002	0.00011074365619397425
3.02	0.00009477084805816299
3.0300000000000002	0.00008908708842472594
3.04	0.00008372352773611964
3.0500000000000003	0.00007866331560405082
3.06	0.00007389042029354187
3.0700000000000003	0.00007950848807322406
3.08	0.0000749618771365121
3.09	0.00006114685264991106
3.1	0.00005737805106312006
3.11	0.000053827476711898626
3.12	0.000050483301587327
3.13	0.00004733429209267994
3.14	0.00004290390684001331
3.15	0.00004949149544389504
3.16	0.000038954274033276295
3.17	0.000045068599720729155
3.18	0.000032878016889539164
3.19	0.00003768337148740183
3.2	0.000035451792952940854
3.21	0.000034549877945112745
3.22	0.00002618316279212192
3.23	0.00003235003997716273
3.24	0.000027743610316967248
3.25	0.00002138099988855506
3.2600000000000002	0.00001997234438480535
3.27	0.00001865060770292113
3.2800000000000002	0.00002413462413892945
3.29	0.000023433161489532556
3.3000000000000003	0.000015157954054881437
3.31	0.00001889303943604112
3.3200000000000003	0.000017783599767771532
3.33	0.000016739232793801136
3.34	0.000015756229508700344
3.35	0.000014831082651631283
3.36	0.00001396047642804019
3.37	0.000013141276710255087
3.38	0.000012370521697360893
3.39	0.000011645413015371992
3.4	0.000010963307239363237
3.41	0.000010321707819841517
3.42	9.718257396254761e-6
3.43	9.150730481129677e-6
3.44	8.61702649891657e-6
3.45	8.115163164186991e-6
3.46	7.643270184388442e-6
3.47	7.199583272901066e-6
3.48	6.782438458670737e-6
3.49	6.390266679206498e-6
3.5	6.021588644231281e-6
3.5100000000000002	5.675009957760996e-6
3.52	5.349216486860461e-6
3.5300000000000002	5.042969965782855e-6
3.54	4.755103824646064e-6
3.5500000000000003	4.484519232230317e-6
3.56	4.230181342901368e-6
3.5700000000000003	3.991115738068515e-6
3.58	3.76640505298038e-6
3.59	3.555185780040877e-6
3.6	3.3566452401962393e-6
3.61	3.1700187142988934e-6
3.62	2.994586726697704e-6
3.63	2.7822449880341722e-6
3.64	2.6746393893565626e-6
3.65	2.5288888431291284e-6
3.66	2.3918579606986983e-6
3.67	2.263017563958457e-6
3.68	2.141870222912481e-6
3.69	2.027948414267094e-6
3.7	1.9208127812433792e-6
3.71	1.8200504894501538e-6
3.72	1.7252736738932089e-6
3.73	1.6361179724244682e-6
3.74	1.552241141152901e-6
3.75	1.4733217475492968e-6
3.7600000000000002	1.3990579371780007e-6
3.77	1.3291662701822755e-6
3.7800000000000002	1.2633806238348835e-6
3.79	1.2014511576433868e-6
3.8000000000000003	1.143143337669472e-6
3.81	1.0882370168848087e-6
3.8200000000000003	1.036525568541726e-6
3.83	9.878150696863866e-7
3.84	9.419235320847874e-7
3.85	8.986801779685071e-7
3.86	8.579247581375417e-7
3.87	8.195069100821834e-7
3.88	7.832855539050239e-7
3.89	7.491283239376966e-7
3.9	7.169110340554779e-7
3.91	6.86517174796297e-7
3.92	6.578374404893468e-7
3.93	6.307692846924847e-7
3.94	6.052165023272745e-7
3.95	2.9551564480817676e-7
3.96	2.793454665929351e-7
3.97	2.641954674046321e-7
3.98	2.499992128814219e-7
3.99	2.366946234992752e-7
4.	2.2422369404449674e-7
4.01	2.1253223054401512e-7
4.0200000000000005	2.015696036209238e-7
4.03	1.9128851729988448e-7
4.04	2.9336687219057947e-7
4.05	4.0191474971165516e-7
4.0600000000000005	6.778359479796736e-7
4.07	2.6066291205124516e-7
4.08	2.5096099120525505e-7
4.09	2.4179945199221755e-7
4.1	2.3314605385247182e-7
4.11	2.249705900486502e-7
4.12	2.1724475709980227e-7
4.13	2.0994203254055888e-7
4.14	4.097149796904586e-7
4.15	4.897159648859161e-7
4.16	5.689996111202632e-7
4.17	1.8448789811151634e-7
4.18	2.7665143339617885e-7
4.19	2.7011817223879963e-7
4.2	2.639136516065554e-7
4.21	2.580202232555396e-7
4.22	2.524212795917601e-7
4.23	2.4710118914406057e-7
4.24	2.4204523617760444e-7
4.25	2.3723956418754768e-7
4.26	2.3267112302857956e-7
4.2700000000000005	2.2832761945113748e-7
4.28	2.2419747082941156e-7
4.29	2.2026976187972821e-7
4.3	2.165342041806691e-7
4.3100000000000005	2.1298109831829643e-7
4.32	2.0960129849125793e-7
4.33	2.063861794212965e-7
4.34	7.197881919603683e-9
4.3500000000000005	6.736087656946763e-9
4.36	6.307320623937723e-9
4.37	5.909151003546007e-9
4.38	5.539328622914558e-9
4.39	5.19576984164002e-9
4.4	4.8765453727682e-9
4.41	4.579868972471938e-9
4.42	4.304086938582492e-9
4.43	4.04766836208969e-9
4.44	3.809196079421984e-9
4.45	3.5873582767836336e-9
4.46	3.380940701072042e-9
4.47	3.188819434940879e-9
4.48	3.0099541964219294e-9
4.49	2.8433821261858048e-9
4.5	2.688212028017053e-9
4.51	2.5436190304147843e-9
4.5200000000000005	2.408839639414216e-9
4.53	2.2831671547673202e-9
4.54	2.1659474235305086e-9
4.55	2.056574906892587e-9
4.5600000000000005	1.9544890377435404e-9
4.57	1.859170848043085e-9
4.58	1.7701398465024403e-9
4.59	1.6869511284514775e-9
4.6000000000000005	1.609192701030728e-9
4.61	1.5364830080310126e-9
4.62	1.468468639806612e-9
4.63	1.404822214717304e-9
4.64	1.3452404195137574e-9
4.65	1.2894421969752231e-9
4.66	1.2371670699416947e-9
4.67	1.188173591659043e-9
4.68	1.1422379130786343e-9
4.69	1.0991524584260975e-9
4.7	1.058724700980502e-9
4.71	1.020776031588367e-9
4.72	9.8514071297943e-10
4.73	9.51664913455677e-10
4.74	9.202058139943941e-10
4.75	8.906307832420862e-10
4.76	8.628166152816639e-10
4.7700000000000005	8.366488254317999e-10
4.78	8.12020999687383e-10
4.79	7.888341937348305e-10
4.8	7.669963777778206e-10
4.8100000000000005	7.464219236889372e-10
4.82	7.270311312626663e-10
4.83	7.087497905861967e-10
4.84	6.915087777681983e-10
4.8500000000000005	6.752436814730052e-10
4.86	6.59894457899951e-10
4.87	6.454051120257294e-10
4.88	6.317234030928023e-10
4.89	6.188005724797911e-10
4.9	6.065910922314709e-10
4.91	5.950524326571799e-10
4.92	5.841448475278449e-10
4.93	5.738311755142948e-10
4.94	5.640766566134742e-10
4.95	5.548487624054218e-10
4.96	5.46117039072863e-10
4.97	5.37852962197572e-10
4.98	5.300298024237246e-10
4.99	5.226225011488103e-10
5.	5.156075554676338e-10

==> data/maxinf1d.dat <==
0.	0.5001999984773597
0.01	0.5000941933730356
0.02	0.4999759543603878
0.03	0.4998439577454686
0.04	0.49969689997433203
0.05	0.4995335348635867
0.06	0.49935270321806974
0.07	0.49915335376551806
0.08	0.4989345546611892
0.09	0.49869549641253885
0.1	0.49843548806007054
0.11	0.4981539487806802
0.12	0.49785039692179966
0.13	0.4975244380594014
0.14	0.49717575319194374
0.15	0.4968040877515729
0.16	0.49640924178166673
0.17	0.49599106140068977
0.18	0.4955494315298444
0.19	0.4950842697835449
0.2	0.494595521386346
0.21	0.4940831549712115
0.22	0.49354715912030134
0.23	0.4929875395231594
0.24	0.4924043166436903
0.25	0.491797523803878
0.26	0.4911672056075745
0.27	0.4905134166411801
0.28	0.48983622039956914
0.29	0.4891356883952472
0.3	0.4884118994166752
0.31	0.48766493890817747
0.32	0.4868948984491137
0.33	0.48610187531425253
0.34	0.48528597210070956
0.35000000000000003	0.4844472964095758
0.36	0.483585960572584
0.37	0.4827020814159544
0.38	0.48179578005499524
0.39	0.48086718171421655
0.4	0.4799164155686387
0.41000000000000003	0.4789436146027593
0.42	0.47794891548424767
0.43	0.476932458449958
0.44	0.47589438720225297
0.45	0.47483484881397287
0.46	0.4737539936406639
0.47000000000000003	0.4726519752389055
0.48	0.47152895028976777
0.49	0.47038507852658157
0.5	0.4692205226663409
0.51	0.4680354483441575
0.52	0.4668300240502818
0.53	0.46560442106927596
0.54	0.46435881342099666
0.55	0.4630933778030824
0.56	0.4618082935347045
0.5700000000000001	0.4605037425013573
0.58	0.4591799091005186
0.59	0.45783698018801516
0.6	0.45647514502496755
0.61	0.4550945952252029
0.62	0.4536955247030401
0.63	0.4522781296213668
0.64	0.45084260833994
0.65	0.449389161363857
0.66	0.44791799129214205
0.67	0.4464293027664144
0.68	0.444923302419605
0.6900000000000001	0.44340019882468706
0.7000000000000001	0.4418602024434081
0.71	0.44030352557500113
0.72	0.43873038230485956
0.73	0.4371409884531707
0.74	0.43553556152349704
0.75	0.4339143206513006
0.76	0.43227748655241127
0.77	0.43062528147143475
0.78	0.428957929130105
0.79	0.42727565467558254
0.8	0.4255786846287022
0.81	0.42386724683217974
0.8200000000000001	0.4221415703987775
0.8300000000000001	0.42040188565944253
0.84	0.41864842411142644
0.85	0.4168814183663849
0.86	0.4151011020984855
0.87	0.41330770999251143
0.88	0.41150147769199646
0.89	0.4096826417473791
0.9	0.40785143956420333
0.91	0.406008109351371
0.92	0.4041528900694605
0.93	0.4022860213791209
0.9400000000000001	0.40040774358955666
0.9500000000000001	0.39851829760711716
0.96	0.3966179248839974
0.97	0.39470686736707133
0.98	0.3927853674468627
0.99	0.39085366790667225
1.	0.3889120118718709
1.01	0.38696064275937364
1.02	0.38499980422730645
1.03	0.38302974012488006
1.04	0.3810506944424805
1.05	0.3790629112619939
1.06	0.3770666347073765
1.07	0.3750621088954794
1.08	0.37304957788714643
1.09	0.3710292856385926
1.1	0.36900147595307947
1.11	0.36696639243289675
1.12	0.3649242784316645
1.1300000000000001	0.36287537700696587
1.1400000000000001	0.36081993087332603
1.1500000000000001	0.3587581823555425
1.16	0.3566903733423874
1.17	0.35461674524068365
1.18	0.3525375389297737
1.19	0.3504529947163887
1.2	0.34836335228992854
1.21	0.3462688506781647
1.22	0.3441697282033769
1.23	0.3420662224389318
1.24	0.33995857016631625
1.25	0.3378470073326328
1.26	0.3357317690085705
1.27	0.3336130893468543
1.28	0.33149120154119144
1.29	0.32936633778571406
1.3	0.32723872923493574
1.31	0.32510860596422314
1.32	0.32297619693079527
1.33	0.32084172993526044
1.34	0.31870543158369224
1.35	0.3165675272502588
1.36	0.31442824104040795
1.37	0.3122877957546203
1.3800000000000001	0.3101464128527331
1.3900000000000001	0.3080043124188421
1.4000000000000001	0.30586171312679095
1.41	0.3037188322062516
1.42	0.30157588540940145
1.43	0.29943308697820475
1.44	0.297290649612304
1.45	0.2951487844375238
1.46	0.2930077009749951
1.47	0.2908676071109027
1.48	0.28872870906686254
1.49	0.2865912113709301
1.5	0.28445531682924713
1.51	0.2823212264983277
1.52	0.2801891396579893
1.53	0.27805925378493046
1.54	0.275931764526959
1.55	0.27380686567787366
1.56	0.27168474915300106
1.57	0.2695656049653901
1.58	0.2674496212026672
1.59	0.26533698400455175
1.6	0.26322787754103716
1.61	0.26112248399123295
1.62	0.25902098352287606
1.6300000000000001	0.25692355427250524
1.6400000000000001	0.2548303723263045
1.6500000000000001	0.25274161170161324
1.6600000000000001	0.25065744432910325
1.67	0.24857804003562234
1.68	0.24650356652770705
1.69	0.2444341893757591
1.7	0.2423700719988885
1.71	0.240311375650421
1.72	0.2382582594040678
1.73	0.23621088014075733
1.74	0.23416939253612784
1.75	0.23213394904867582
1.76	0.2301046999085619
1.77	0.22808179310706964
1.78	0.22606537438671534
1.79	0.22405558723200528
1.8	0.22205257286083932
1.81	0.22005647021655528
1.82	0.21806741596061302
1.83	0.2160855444659127
1.84	0.2141109878107446
1.85	0.21214387577336716
1.86	0.2101843358272069
1.87	0.20823249313667844
1.8800000000000001	0.20628847055361857
1.8900000000000001	0.2043523886143309
1.9000000000000001	0.20242436553723392
1.9100000000000001	0.20050451722111176
1.92	0.198592957243957
1.93	0.19668979686240565
1.94	0.19479514501175474
1.95	0.19290910830655963
1.96	0.1910317910418033
1.97	0.1891632951946327
1.98	0.1873037204266569
1.99	0.18545316408679888
2.	0.18361172121469652
2.0100000000000002	0.18177948454464526
2.02	0.17995654451007628
2.0300000000000002	0.17814298924856334
2.04	0.17633890460735202
2.05	0.1745443741494034
2.06	0.17275947915994533
2.07	0.17098429865352704
2.08	0.1692189093815636
2.09	0.16746338584037057
2.1	0.16571780027967414
2.11	0.16398222271159515
2.12	0.16225672092009594
2.13	0.160541360470883
2.14	0.15883620472175797
2.15	0.15714131483341062
2.16	0.15545674978064172
2.17	0.15378256636401308
2.18	0.15211881922191264
2.19	0.15046556084302912
2.2	0.1488228415792251
2.21	0.14719070965880493
2.22	0.14556921120016442
2.23	0.14395839022581672
2.24	0.14235828867678577
2.25	0.14076894642735832
2.2600000000000002	0.1391904013001862
2.27	0.1376226890817316
2.2800000000000002	0.13606584353804432
2.29	0.13451989643086618
2.3000000000000003	0.13298487753404978
2.31	0.1314608146502876
2.32	0.129947733628139
2.33	0.12844565837934926
2.34	0.12695461089645063
2.35	0.12547461127063775
2.36	0.12400567770990853
2.37	0.12254782655746146
2.38	0.12110107231034255
2.39	0.11966542763833063
2.4	0.11824090340305576
2.41	0.11682750867733946
2.42	0.11542525076475026
2.43	0.11403413521936483
2.44	0.11265416586572788
2.45	0.11128534481900006
2.46	0.10992767250528858
2.47	0.10858114768214937
2.48	0.10724576745925475
2.49	0.10592152731921708
2.5	0.10460842113856103
2.5100000000000002	0.10330644120883542
2.52	0.10201557825785824
2.5300000000000002	0.10073582147108442
2.54	0.09946715851309151
2.5500000000000003	0.0982095755491719
2.56	0.0969630572670273
2.57	0.09572758689855448
2.58	0.09450314624171709
2.59	0.09328971568249474
2.6	0.09208727421690158
2.61	0.09089579947306808
2.62	0.08971526773337696
2.63	0.08854565395664783
2.64	0.08738693180036138
2.65	0.08623907364291775
2.66	0.08510205060592022
2.67	0.08397583257647913
2.68	0.08286038822952735
2.69	0.08175568505014173
2.7	0.08066168935586288
2.71	0.07957836631900764
2.72	0.07850567998896642
2.73	0.07744359331448054
2.74	0.07639206816589127
2.75	0.07535106535735621
2.7600000000000002	0.07432054466902543
2.77	0.0733004648691721
2.7800000000000002	0.07229078373627117
2.79	0.07129145808102069
2.8000000000000003	0.07030244376829922
2.81	0.06932369573905481
2.82	0.06835516803211865
2.83	0.067396813805939
2.84	0.06644858536022978
2.85	0.06551043415752753
2.86	0.06458231084465392
2.87	0.0636641652740756
2.88	0.0627559465251598
2.89	0.06185760292531767
2.9	0.06096908207103362
2.91	0.060090330848773486
2.92	0.059221295455768666
2.93	0.058361921420670745
2.94	0.057512153624074004
2.95	0.056671936318898816
2.96	0.055841213150635075
2.97	0.05501992717743894
2.98	0.05420802089008101
2.99	0.05340543623174089
3.	0.0526121146176454
3.0100000000000002	0.051827996954546096
3.02	0.05105302366003357
3.0300000000000002	0.05028713468168414
3.04	0.04953026951603693
3.0500000000000003	0.04878236722739717
3.06	0.04804336646646344
3.0700000000000003	0.04731320548877546
3.08	0.04659182217298016
3.09	0.045879154038913
3.1	0.04517513826549194
3.11	0.04447971170842177
3.12	0.04379281091770647
3.13	0.0431143721549673
3.14	0.042444331410564
3.15	0.04178262442051814
3.16	0.0411291866832353
3.17	0.040483953476025444
3.18	0.03984685987141886
3.19	0.03921784075327668
3.2	0.038596830832693586
3.21	0.03798376466369254
3.22	0.03737857665870844
3.23	0.0367812011038613
3.24	0.03619157217401605
3.25	0.035609623947629454
3.2600000000000002	0.03503529042138159
3.27	0.03446850552459248
3.2800000000000002	0.03390920313342181
3.29	0.033357317084852074
3.3000000000000003	0.032812781190453395
3.31	0.03227552924993074
3.3200000000000003	0.03174549506445183
3.33	0.031222612449756253
3.34	0.03070681524904505
3.35	0.030198037345650693
3.36	0.029696212675487315
3.37	0.029201275239280903
3.38	0.028713159114580094
3.39	0.02823179846754678
3.4	0.027757127564527456
3.41	0.027289080783405115
3.42	0.026827592624732347
3.43	0.026372597722645417
3.44	0.02592403085556071
3.45	0.025481826956653124
3.46	0.025045921124117597
3.47	0.024616248631214248
3.48	0.02419274493609772
3.49	0.023775345691431818
3.5	0.023363986753789978
3.5100000000000002	0.022958604192842545
3.52	0.02255913430033202
3.5300000000000002	0.022165513598836974
3.54	0.02177767885032599
3.5500000000000003	0.021395567064502543
3.56	0.021019115506942212
3.5700000000000003	0.020648261707023115
3.58	0.020282943465651376
3.59	0.019923098862782377
3.6	0.01956866626473959
3.61	0.019219584331332227
3.62	0.01887579202277318
3.63	0.018537228606398892
3.64	0.01820383366319249
3.65	0.017875547094112015
3.66	0.017552309126225157
3.67	0.017234060318652454
3.68	0.016920741568320186
3.69	0.016612294115525318
3.7	0.016308659549313705
3.71	0.016009779812673812
3.72	0.01571559720754736
3.73	0.015426054399659241
3.74	0.015141094423168073
3.75	0.014860660685139915
3.7600000000000002	0.014584696969846404
3.77	0.014313147442890042
3.7800000000000002	0.014045956655157845
3.79	0.013783069546606127
3.8000000000000003	0.013524431449877885
3.81	0.013269988093755122
3.8200000000000003	0.01301968560644811
3.83	0.012773470518723806
3.84	0.012531289766875267
3.85	0.012293090695534503
3.86	0.012058821060330717
3.87	0.01182842903039608
3.88	0.011601863190721378
3.89	0.011379072544363458
3.9	0.011160006514506935
3.91	0.010944614946382061
3.92	0.010732848109041298
3.93	0.010524656696996348
3.94	0.010319991831718457
3.95	0.010118805063003567
3.96	0.00992104837020505
3.97	0.009726674163335992
3.98	0.009535635284043243
3.99	0.009347885006455612
4.	0.009163377037908337
4.01	0.008982065519546025
4.0200000000000005	0.00880390502680634
4.03	0.008628850569786711
4.04	0.008456857593496138
4.05	0.00828788197799439
4.0600000000000005	0.008121880038420884
4.07	0.007958808524915267
4.08	0.007798624622432064
4.09	0.00764128595045147
4.1	0.0074867505625885004
4.11	0.007334976946102743
4.12	0.007185924021310728
4.13	0.00703955114090319
4.14	0.006895818089169282
4.15	0.006754685081129978
4.16	0.006616112761582695
4.17	0.006480062204059128
4.18	0.0063464949096987125
4.19	0.00621537280603945
4.2	0.006086658245728453
4.21	0.0059603140051538855
4.22	0.005836303283000787
4.23	0.005714589698732421
4.24	0.005595137290999412
4.25	0.005477910515978397
4.26	0.005362874245642404
4.2700000000000005	0.005249993765964781
4.28	0.005139234775058642
4.29	0.005030563381253663
4.3	0.004923946101112251
4.3100000000000005	0.004819349857386894
4.32	0.004716741976920548
4.33	0.0046160901884918434
4.34	0.0045173626206070705
4.3500000000000005	0.004420527799240614
4.36	0.004325554645525625
4.37	0.004232412473396758
4.38	0.004141070987186599
4.39	0.004051500279177612
4.4	0.003963670827111171
4.41	0.003877553491655507
4.42	0.0037931195138339786
4.43	0.003710340512415556
4.44	0.0036291884812689034
4.45	0.0035496357866818193
4.46	0.00347165516464739
4.47	0.0033952197181185747
4.48	0.003320302914232646
4.49	0.0032468785815069753
4.5	0.003174920907007633
4.51	0.00310440443349226
4.5200000000000005	0.0030353040565286094
4.53	0.0029675950215902074
4.54	0.002901252921130368
4.55	0.0028362536916361155
4.5600000000000005	0.0027725736106631468
4.57	0.0027101892938532902
4.58	0.0026490776919355723
4.59	0.0025892160877123613
4.6000000000000005	0.0025305820930316032
4.61	0.002473153645746553
4.62	0.0024169090066640062
4.63	0.002361826756482358
4.64	0.0023078857927205207
4.65	0.0022550653266388584
4.66	0.0022033448801532527
4.67	0.0021527042827433054
4.68	0.002103123668355806
4.69	0.0020545834723044586
4.7	0.00200706442816684
4.71	0.0019605475646796346
4.72	0.001915014202633038
4.73	0.0018704459517653441
4.74	0.0018268247076585666
4.75	0.0017841326486359964
4.76	0.0017423522326626348
4.7700000000000005	0.001701466194249248
4.78	0.0016614575413609835
4.79	0.0016223095523312434
4.8	0.001584005772781721
4.8100000000000005	0.0015465300125492684
4.82	0.001509866342620412
4.83	0.0014739990920741891
4.84	0.0014389128450340604
4.8500000000000005	0.0014045924376295343
4.86	0.0013710229549682422
4.87	0.0013381897281190076
4.88	0.001306078331106652
4.89	0.0012746745779190465
4.9	0.001243964519527073
4.91	0.0012139344409180409
4.92	0.0011845708581430616
4.93	0.0011558605153790208
4.94	0.0011277903820055629
4.95	0.0011003476496976629
4.96	0.001073519729534191
4.97	0.0010472942491230287
4.98	0.0010216590497430815
4.99	0.0009966021835037134
5.	0.0009721119105219312

==> data/maxinf2b.dat <==
0.	0.5001999996612424
0.01	0.5000539996675822
0.02	0.49977136765796853
0.03	0.49926007187771804
0.04	0.49842626228537057
0.05	0.49751609710228695
0.06	0.496408181498137
0.07	0.49510507278073657
0.08	0.4936931759917186
0.09	0.4920304888852449
0.1	0.49018512340882847
0.11	0.48816049241593107
0.12	0.4859604068958918
0.13	0.48358902824393146
0.14	0.4810508294076822
0.15	0.47835056140300924
0.16	0.4754932230863924
0.17	0.47248403294274693
0.18	0.4689447950820145
0.19	0.4660319087592324
0.2	0.4626002721414061
0.21	0.4590393287393973
0.22	0.4553550080227468
0.23	0.45155330935179305
0.24	0.44764027959423236
0.25	0.4436219915986874
0.26	0.43950452359919306
0.27	0.4352939396203709
0.28	0.43099627094568765
0.29	0.4266174987018415
0.3	0.4221635376018455
0.31	0.41764022087840524
0.32	0.4127850251833592
0.33	0.40840836417638027
0.34	0.40371096466209394
0.35000000000000003	0.3989664688326126
0.36	0.3941801190292733
0.37	0.3893570111368483
0.38	0.3845020878626604
0.39	0.3796201331050786
0.4	0.3747157673658484
0.41000000000000003	0.3694327175013773
0.42	0.36485744734466635
0.43	0.35991188938682617
0.44	0.3549607103855307
0.45	0.35000767791630305
0.46	0.34505638756233215
0.47000000000000003	0.340110264098505
0.48	0.33517256326604794
0.49	0.32983079849451125
0.5	0.3253346216153955
0.51	0.32044007021247156
0.52	0.3155653270581569
0.53	0.31071284608495897
0.54	0.3058849321456886
0.55	0.30108374541772664
0.56	0.2963113059953866
0.5700000000000001	0.2915694986314531
0.58	0.2868600775917701
0.59	0.2821846715895435
0.6	0.2775447887687516
0.61	0.27294182170874604
0.62	0.26837705242470816
0.63	0.2638516573411386
0.64	0.2593667122179386
0.65	0.2549231970109262
0.66	0.25052200065078184
0.67	0.24616392572644702
0.68	0.24184969306090143
0.6900000000000001	0.2375799461690124
0.7000000000000001	0.23335525558880318
0.71	0.22873982996185604
0.72	0.22460929306652852
0.73	0.22095621961350642
0.74	0.21691614407853163
0.75	0.21292302483976142
0.76	0.20897707770882595
0.77	0.20507847185692893
0.78	0.20122733297955137
0.79	0.19742374631134108
0.8	0.1936677594928045
0.81	0.18995938529095213
0.8200000000000001	0.18629860417650113
0.8300000000000001	0.18268536676063854
0.84	0.1791195960946842
0.85	0.17560118983627976
0.86	0.17213002228596577
0.87	0.1687059462982028
0.88	0.1653287950710484
0.89	0.16199838381881823
0.9	0.15871451133214828
0.91	0.15547696142993273
0.92	0.15228550430764382
0.93	0.149139897786555
0.9400000000000001	0.14603988846837074
0.9500000000000001	0.14298521279974796
0.96	0.13997559805114673
0.97	0.13701076321438999
0.98	0.13409041982325093
0.99	0.13121427270130004
1.	0.12838202064116516
1.01	0.12529332265836807
1.02	0.12284797034992824
1.03	0.12014554478287856
1.04	0.11748576054760959
1.05	0.11486829434849269
1.06	0.11229281971399764
1.07	0.10975900730346336
1.08	0.10726652517468237
1.09	0.1048150390154515
1.1	0.10240421234211697
1.11	0.10003370666801967
1.12	0.09770318164462563
1.1300000000000001	0.09541229517800295
1.1400000000000001	0.09316070352318526
1.1500000000000001	0.09094806135884118
1.16	0.08877402184455008
1.17	0.08663823666286338
1.18	0.08454035604821662
1.19	0.08248002880463876
1.2	0.08045690231409303
1.21	0.07847062253717016
1.22	0.07652083400774551
1.23	0.07460717982310225
1.24	0.07272930163091734
1.25	0.07088683961440384
1.26	0.06907943247680029
1.27	0.0673067174263009
1.28	0.06556833016242274
1.29	0.06386390486471426
1.3	0.06219307418461746
1.31	0.06055546924120973
1.32	0.058950719621466294
1.33	0.05737845338560283
1.34	0.05583829707798005
1.35	0.054329875743976186
1.36	0.05285281295316232
1.37	0.051275964804693715
1.3800000000000001	0.049991250085593075
1.3900000000000001	0.048605990070640516
1.4000000000000001	0.04725056881632779
1.41	0.045924603096528
1.42	0.04462770849128156
1.43	0.04335949945815248
1.44	0.04211958941039089
1.45	0.04090759080174568
1.46	0.03972311521773152
1.47	0.03856577347312169
1.48	0.03743517571540665
1.49	0.0363309315339299
1.5	0.035252650074388936
1.51	0.034199940158366936
1.52	0.03317241040754236
1.53	0.03216966937220749
1.54	0.03119132566371438
1.55	0.030236988090456052
1.56	0.029306265796982523
1.57	0.028398768405846812
1.58	0.027514106161771724
1.59	0.02665189007772835
1.6	0.025811732082517518
1.61	0.024993245169448813
1.62	0.02419604354571661
1.6300000000000001	0.02341974278207904
1.6400000000000001	0.02266395996245324
1.6500000000000001	0.021928313833050838
1.6600000000000001	0.02121242495068701
1.67	0.020515915829908964
1.68	0.01983841108860257
1.69	0.01917953759174927
1.7	0.01853892459302023
1.71	0.01791620387390959
1.72	0.0173110098801248
1.73	0.016722979854968022
1.74	0.016151753969459066
1.75	0.015596975448967496
1.76	0.015022238881642195
1.77	0.014500684937825834
1.78	0.01402780470045941
1.79	0.01353531319986563
1.8	0.013057535168414292
1.81	0.0125941345963448
1.82	0.01214477930096516
1.83	0.011709141019023397
1.84	0.011286895494254646
1.85	0.01087772256003669
1.86	0.010481306217101617
1.87	0.010097334706265355
1.8800000000000001	0.00972550057615105
1.8900000000000001	0.009365500745895355
1.9000000000000001	0.009017036562839423
1.9100000000000001	0.008679813855218838
1.92	0.008353542979877886
1.93	0.008037938865044923
1.94	0.007732721048215789
1.95	0.007437613709201936
1.96	0.007152345698409187
1.97	0.006876650560421551
1.98	0.0066102665529723095
1.99	0.006352936661392146
2.	0.006104408608630594
2.0100000000000002	0.0058644348609533745
2.02	0.005632772629423679
2.0300000000000002	0.005409183867280511
2.04	0.00519343526333175
2.05	0.00498529823148342
2.06	0.004784548896530138
2.07	0.004590968076334823
2.08	0.004404341260527951
2.09	0.00422445858585898
2.1	0.004044324985104318
2.11	0.0038777640837464613
2.12	0.003723245876432924
2.13	0.00356833303730636
2.14	0.003419183649773402
2.15	0.003275615045204068
2.16	0.0031374489471693474
2.17	0.0030045114248885346
2.18	0.002876632844547331
2.19	0.0027536478186191435
2.2	0.0026353951533199587
2.21	0.0025217177943257056
2.22	0.002412462770878525
2.23	0.0023074811384065437
2.24	0.0022066279197788864
2.25	0.0021097620453154747
2.2600000000000002	0.002016746291668089
2.27	0.0019274472196866546
2.2800000000000002	0.0018417351113814216
2.29	0.0017594839060890194
2.3000000000000003	0.001680571135946869
2.31	0.0016048778607775957
2.32	0.0015322886024814984
2.33	0.0014626912790320916
2.34	0.001395977138166234
2.35	0.0013320406908570357
2.36	0.0012707796446544185
2.37	0.0012120948369746757
2.38	0.001155890168417171
2.39	0.00110207253618275
2.4	0.001051752055201274
2.41	0.0010025721885338235
2.42	0.0009540543856220536
2.43	0.0009089114839314768
2.44	0.000865732739063874
2.45	0.0008244416438811454
2.46	0.0007849642301983235
2.47	0.000747229005307212
2.48	0.0007132712699669524
2.49	0.000676711152022224
2.5	0.0006437973533350788

==> data/maxinf2c.dat <==
0.	0.959290558810117
0.01	0.9455892979711649
0.02	0.9407777187243721
0.03	0.9355665120113688
0.04	0.9299384482869708
0.05	0.9238781100575392
0.06	0.917372145395009
0.07	0.9104094764563064
0.08	0.9029814587742265
0.09	0.8950819899840268
0.1	0.8867075692389167
0.11	0.8778573106533452
0.12	0.8685329156005088
0.13	0.8587386095748477
0.14	0.8484810496752264
0.15	0.8377692086748462
0.16	0.8266142412408032
0.17	0.8150293372663269
0.18	0.8030295665827121
0.19	0.7906317186033124
0.2	0.7778541397731576
0.21	0.7647165710880499
0.22	0.7512399874228721
0.23	0.7374464399744496
0.24	0.7233589027755113
0.25	0.7090011239642214
0.26	0.6943974822872319
0.27	0.6795728491615427
0.28	0.6645524565106199
0.29	0.6493617705133247
0.3	0.6340263713518628
0.31	0.618571839010318
0.32	0.6030236451528729
0.33	0.5874070510963666
0.34	0.5717470118821544
0.35000000000000003	0.5560680864450845
0.36	0.5403943538710854
0.37	0.5242603156146838
0.38	0.5091559244496269
0.39	0.49363631773464234
0.4	0.47821195893118223
0.41000000000000003	0.462903483342388
0.42	0.447730670394641
0.43	0.4327124015867891
0.44	0.41786662412673514
0.45	0.40321032014615343
0.46	0.3887594813685457
0.47000000000000003	0.37452908909023874
0.48	0.36053309931850386
0.49	0.3467844328960184
0.5	0.33329497042654616
0.51	0.3200755518032346
0.52	0.30713598012842247
0.53	0.2943403650884446
0.54	0.28182264544621477
0.55	0.2700790231368541
0.56	0.2583364985442932
0.5700000000000001	0.2469077003217061
0.58	0.23589899108686138
0.59	0.22500590246942256
0.6	0.2145379775252887
0.61	0.2043939912151256
0.62	0.19457439082902542
0.63	0.18507885081314066
0.64	0.17590631017297204
0.65	0.16705501100081044
0.66	0.15841889643413315
0.67	0.15030585797168683
0.68	0.14240136144028312
0.6900000000000001	0.134804902199989
0.7000000000000001	0.12751183857960272
0.71	0.12051707383042498
0.72	0.11381509625553184
0.73	0.10731543225213855
0.74	0.10126561791700306
0.75	0.09540537164783594
0.76	0.08981249664613777
0.77	0.08447998416548162
0.78	0.07940063482174749
0.79	0.0745670920649098
0.8	0.06997187427599652
0.81	0.06560740542130966
0.8200000000000001	0.06146604420804591
0.8300000000000001	0.057540111697108084
0.84	0.053821917340093395
0.85	0.050303783418136475
0.86	0.046978067870432884
0.87	0.04383718550983245
0.88	0.0408736276318533
0.89	0.03807998003179092
0.9	0.03544893945227975
0.91	0.032973328490687424
0.92	0.030556251946985174
0.93	0.02846039403926077
0.9400000000000001	0.026409458376225665
0.9500000000000001	0.024486747666212633
0.96	0.022685886288772727
0.97	0.02100068394388949
0.98	0.01942514105354604
0.99	0.017953453033224116
1.	0.016580013497300507
1.01	0.015299416463289407
1.02	0.014106457620388271
1.03	0.01299613472785109
1.04	0.011963647208370936
1.05	0.011004395000936596
1.06	0.010113976736569767
1.07	0.00928818729898497
1.08	0.008523014830576096
1.09	0.007770232731658234
1.1	0.0071594182835911895
1.11	0.006553903227408029
1.12	0.005994814220647445
1.1300000000000001	0.005479045350709218
1.1400000000000001	0.005003657473919846
1.1500000000000001	0.004548853226501627
1.16	0.004163069624275267
1.17	0.003792776194578808
1.18	0.003452665501168001
1.19	0.0031405492701219217
1.2	0.002854372242118058
1.21	0.002592206413804671
1.22	0.0023522453170119048
1.23	0.0021211908561162103
1.24	0.0019104649244405438
1.25	0.0017492304799621484
1.26	0.0015822580428668264
1.27	0.0014300861061001834
1.28	0.0012915219599972903
1.29	0.0011654570605381012
1.3	0.0010508622396385224
1.31	0.0009467830799968083
1.32	0.0008523354594950243
1.33	0.000766701268765288
1.34	0.0006891243042551244
1.35	0.000618906337962953
1.36	0.0005554033639603184
1.37	0.0004870302918951879
1.3800000000000001	0.00044621618860687836
1.3900000000000001	0.0003994837569860913
1.4000000000000001	0.0003573635630447993
1.41	0.00031943249347406475
1.42	0.0002853027479677979
1.43	0.00025461925893044076
1.44	0.00022705726262779274
1.45	0.00020232001659015644
1.46	0.00018013665786088633
1.47	0.00016026019652330136
1.48	0.00014246563882971852
1.49	0.00012105195974375222
1.5	0.00011232184028217375
1.51	0.00009961740047000472
1.52	0.00008828152794750141
1.53	0.00007817519087449904
1.54	0.0000691724930565903
1.55	0.00006115954475350026
1.56	0.00005403341836908255
1.57	0.00004770118393044468
1.58	0.00004207901943379877
1.59	0.000037091391314548135
1.6	0.00003267030048650594
1.61	0.00002875458958785934
1.62	0.000025289307267598844
1.6300000000000001	0.000022225125543917698
1.6400000000000001	0.000019517806463998422
1.6500000000000001	0.000017127714491306045
1.6600000000000001	0.00001501937124080772
1.67	0.000013161049373427398
1.68	0.000011524402647645025
1.69	0.00001008412930773579
1.7	8.81766616411174e-6
1.71	7.704910891088537e-6
1.72	6.727970230775479e-6
1.73	5.870931948391537e-6
1.74	5.119658533947697e-6
1.75	4.461600787784745e-6
1.76	3.885629562864564e-6
1.77	3.381884064988636e-6
1.78	2.9416352333205903e-6
1.79	2.9685969925865313e-6
1.8	2.2216450376423964e-6
1.81	1.929059245192021e-6
1.82	1.674093235086288e-6
1.83	1.4520655250571036e-6
1.84	1.2588541381773244e-6
1.85	1.0908329320440474e-6
1.86	9.448147514884219e-7
1.87	8.180007270735045e-7
1.8800000000000001	7.079351024022001e-7
1.8900000000000001	6.124650293509813e-7
1.9000000000000001	2.3172314270763885e-7
1.9100000000000001	4.580042078941065e-7
1.92	3.9592015786675145e-7
1.93	3.421919178591292e-7
1.94	2.957189001284529e-7
1.95	2.5554112689531354e-7
1.96	2.2082194897063786e-7
1.97	1.908327900604688e-7
1.98	1.6493969274265497e-7
1.99	1.7203524667853156e-8
2.	1.2330924803483644e-7
2.0100000000000002	9.861863838775062e-10
2.02	8.483722169678069e-10
2.0300000000000002	7.298836774368845e-10
2.04	6.280474865405271e-10
2.05	5.40551556877354e-10
2.06	4.653977044895307e-10
2.07	4.008603157544273e-10
2.08	3.454502536572284e-10
2.09	2.9788336918789287e-10
2.1	2.5705305619689614e-10
2.11	2.220063528928544e-10
2.12	1.9192315102281213e-10
2.13	1.6609812533148327e-10
2.14	1.4392504177745358e-10
2.15	1.248831437662681e-10
2.16	1.0852535186425628e-10
2.17	9.446804455772401e-11
2.18	8.238221604999803e-11
2.19	7.198583223383982e-11
2.2	6.303722819130299e-11
2.21	5.532941017552702e-11
2.22	4.8685142305905875e-11
2.23	4.295271341767275e-11
2.24	3.800229288094538e-11
2.25	3.372279595069006e-11
2.2600000000000002	3.001918951408422e-11
2.27	2.6810178131998682e-11
2.2800000000000002	2.402621817548915e-11
2.29	2.1607814768961837e-11
2.3000000000000003	1.9504062287123e-11
2.31	1.7671394418001905e-11
2.32	1.6072514392455605e-11
2.33	1.467547997434105e-11
2.34	1.345292127816631e-11
2.35	1.2381372497265389e-11
2.36	1.1440701242551427e-11
2.37	1.061362146011057e-11
2.38	9.88527785972746e-12
2.39	9.242891484934534e-12
2.4	8.675457522685093e-12
2.41	8.173487717362597e-12
2.42	7.728790845949636e-12
2.43	7.33428565187292e-12
2.44	6.98384144450316e-12
2.45	6.6721422671353424e-12
2.46	6.394571133871179e-12
2.47	6.147111348546037e-12
2.48	5.92626235832698e-12
2.49	5.7289679709615334e-12
2.5	5.552555086654388e-12

==> data/maxinf2d.dat <==
0.	0.5001999984773597
0.01	0.4999760442763662
0.02	0.4996971837284855
0.03	0.4993532902597563
0.04	0.49893555850364774
0.05	0.498437024557102
0.06	0.4978525827958568
0.07	0.49717870498570454
0.08	0.49641307517507904
0.09	0.49555426090017696
0.1	0.4946014595084584
0.11	0.4935543169413482
0.12	0.49241280309549745
0.13	0.49117712743780384
0.14	0.4898476820126
0.15	0.4884250027201679
0.16	0.4869097427047047
0.17	0.4853026537784522
0.18	0.48360457320926964
0.19	0.48181641411669934
0.2	0.4799391583179019
0.21	0.4779738508522916
0.22	0.4759215956666152
0.23	0.47378355210859086
0.24	0.4715609319876701
0.25	0.46925499703558254
0.26	0.4668670566495401
0.27	0.4643984658354018
0.28	0.4618506232919416
0.29	0.4592249695940509
0.3	0.4565229854445141
0.31	0.4537461899724287
0.32	0.4508961390624228
0.33	0.44797442370325397
0.34	0.44498266834762173
0.35000000000000003	0.44192252927743986
0.36	0.4387956929706051
0.37	0.4356038744666609
0.38	0.43234881572977185
0.39	0.4290322840082043
0.4	0.4256560701901136
0.41000000000000003	0.42222198715588877
0.42	0.4187318681276659
0.43	0.41518756501689497
0.44	0.4115909467710515
0.45	0.4079438977207551
0.46	0.40424831592867094
0.47000000000000003	0.40050611154167653
0.48	0.39671920514783
0.49	0.3928895261397389
0.5	0.38901901108595277
0.51	0.3851096021120261
0.52	0.3811632452929024
0.53	0.37718188905827565
0.54	0.3731674826125675
0.55	0.3691219743711483
0.56	0.36504731041440636
0.5700000000000001	0.36094543296123976
0.58	0.35681827886351736
0.59	0.3526677781230142
0.6	0.34849585243229253
0.61	0.3443044137409501
0.62	0.3400953628486195
0.63	0.33587058802604447
0.64	0.3316319636655179
0.65	0.3273813489619057
0.66	0.32312058662543114
0.67	0.3188515016273358
0.68	0.31457589997947466
0.6900000000000001	0.3102955675488489
0.7000000000000001	0.3060122689080108
0.71	0.30172774622222476
0.72	0.2974437181741995
0.73	0.2931618789271447
0.74	0.28888389712684753
0.75	0.28461141494339554
0.76	0.2803460471531103
0.77	0.2760893802611977
0.78	0.2718429716655492
0.79	0.26760834886207235
0.8	0.26338700869186005
0.81	0.2591804166304527
0.8200000000000001	0.25499000611937644
0.8300000000000001	0.25081717794008684
0.84	0.24666329963038314
0.85	0.24252970494329879
0.86	0.23841769334841595
0.87	0.23432852957549236
0.88	0.23026344320023523
0.89	0.22622362827199555
0.9	0.22221024298310965
0.91	0.21822440937955506
0.92	0.21426721311254068
0.93	0.21033970323059858
0.9400000000000001	0.20644289201169808
0.9500000000000001	0.2025777548348558
0.96	0.1987452300906686
0.97	0.19494621913015514
0.98	0.19118158625124942
0.99	0.1874521587222485
1.	0.18375872684148065
1.01	0.18010204403242377
1.02	0.1764828269734676
1.03	0.17290175576148473
1.04	0.16935947410834137
1.05	0.16585658956945418
1.06	0.16239367380346906
1.07	0.1589712628621182
1.08	0.1555898575092851
1.09	0.15224992356828987
1.1	0.14895189229638683
1.11	0.14569616078545236
1.12	0.14248309238782353
1.1300000000000001	0.13931301716623845
1.1400000000000001	0.13618623236681732
1.1500000000000001	0.1331030029140141
1.16	0.13006356192646418
1.17	0.1270681112526454
1.18	0.12411682202526995
1.19	0.12120983523332116
1.2	0.1183472623106502
1.21	0.1155291857400504
1.22	0.11275565967173101
1.23	0.11002671055511581
1.24	0.10734233778290142
1.25	0.10470251434631728
1.26	0.10210718750053932
1.27	0.09955627943922142
1.28	0.0970496879771203
1.29	0.09458728723980624
1.3	0.09216892835946316
1.31	0.08979444017580243
1.32	0.08746362994112916
1.33	0.08517628402862049
1.34	0.08293216864289436
1.35	0.08073103053196717
1.36	0.07857259769972182
1.37	0.07645658011802899
1.3800000000000001	0.07438267043768747
1.3900000000000001	0.0723505446973744
1.4000000000000001	0.07035986302981895
1.41	0.06841027036443999
1.42	0.06650139712571201
1.43	0.06463285992655173
1.44	0.06280426225604138
1.45	0.06101519516083491
1.46	0.05926523791961708
1.47	0.05755395871001543
1.48	0.05588091526739071
1.49	0.05424565553495978
1.5	0.05264771830473322
1.51	0.05108663384877565
1.52	0.04956192454032692
1.53	0.04807310546434808
1.54	0.0466196850170838
1.55	0.04520116549426127
1.56	0.04381704366757117
1.57	0.04246681134910408
1.58	0.04114995594344196
1.59	0.03986596098713058
1.6	0.03861430667528414
1.61	0.03739447037509988
1.62	0.03620592712608349
1.6300000000000001	0.03504815012681313
1.6400000000000001	0.03392061120809162
1.6500000000000001	0.03282278129236104
1.6600000000000001	0.03175413083927715
1.67	0.030714130277361865
1.68	0.02970225042167607
1.69	0.028717962877474138
1.7	0.027760740429823245
1.71	0.026830057419190114
1.72	0.025925390103016914
1.73	0.025046217003327004
1.74	0.024192019240418614
1.75	0.023362280852721847
1.76	0.022556489102911408
1.77	0.02177413477038229
1.78	0.021014712430211635
1.79	0.020277720718743703
1.8	0.019562662585948933
1.81	0.01886904553472086
1.82	0.018196381847286832
1.83	0.017544188798920172
1.84	0.016911988859152075
1.85	0.016299309880691743
1.86	0.015705685276272863
1.87	0.015130654183652807
1.8800000000000001	0.014573761618999755
1.8900000000000001	0.014034558618909645
1.9000000000000001	0.01351260237130205
1.9100000000000001	0.013007456335450286
1.92	0.01251869035140611
1.93	0.012045880739084816
1.94	0.011588610387280433
1.95	0.011146468832884688
1.96	0.010719052330586386
1.97	0.01030596391333048
1.98	0.00990681344381839
1.99	0.00952121765733217
2.	0.009148800196166785
2.0100000000000002	0.008789191635954697
2.02	0.008442029504167593
2.0300000000000002	0.008106958291079165
2.04	0.0077836294534727
2.05	0.007471701411375266
2.06	0.0071708395380994504
2.07	0.006880716143871034
2.08	0.0066010104533188434
2.09	0.006331408577100613
2.1	0.006071603477935011
2.11	0.005821294931307637
2.12	0.005580189481114165
2.13	0.0053480003905009
2.14	0.005124447588158095
2.15	0.004909257610317859
2.16	0.0047021635387030514
2.17	0.004502904934669643
2.18	0.00431122776977949
2.19	0.004126884353035734
2.2	0.0039496332550075985
2.21	0.0037792392290661152
2.22	0.0036154731299467176
2.23	0.0034581118298491376
2.24	0.0033069381322792402
2.25	0.003161740683831877
2.2600000000000002	0.0030223138841076803
2.27	0.002888457793951316
2.2800000000000002	0.0027599780421922624
2.29	0.0026366857310638524
2.3000000000000003	0.002518397340469727
2.31	0.0024049346312615474
2.32	0.0022961245476853286
2.33	0.002191799119148223
2.34	0.0020917953614514907
2.35	0.0019959551776295805
2.36	0.001904125258529548
2.37	0.001816156983259048
2.38	0.0017319063196257764
2.39	0.0016512337246852697
2.4	0.001574004045508719
2.41	0.0015000864202767785
2.42	0.0014293541798001234
2.43	0.0013616847495621141
2.44	0.001296959552373829
2.45	0.0012350639117265818
2.46	0.0011758869559221259
2.47	0.001119321523055777
2.48	0.0010652640669231153
2.49	0.0010136145639160596
2.5	0.0009642764209698162

==> data/maxinfVMb.dat <==
0.01	0.5000539935044057
0.02	0.49977128564915374
0.03	0.4992596583455506
0.04	0.49842496404218234
0.05	0.4975129373465966
0.06	0.49640165360135446
0.07	0.4950930305762259
0.08	0.49367298996766196
0.09	0.4919983391604338
0.1	0.4901364104448006
0.11	0.4880896138588628
0.12	0.48586068300196816
0.13	0.48345263547371986
0.14	0.4808687424753883
0.15	0.47811250395909477
0.16	0.47518762710163465
0.17	0.4720980067509102
0.18	0.4688477070280708
0.19	0.4654409435954977
0.2	0.46188206630063844
0.21	0.45817554202757244
0.22	0.4543259376617244
0.23	0.45033790311592004
0.24	0.44621615438826395
0.25	0.44196545663011794
0.26	0.43759060719833465
0.27	0.4330964186498682
0.28	0.42848770160628086
0.29	0.42376924736458454
0.3	0.41894581005386666
0.31	0.4137566393426153
0.32	0.4090027041456523
0.33	0.4038921843114994
0.34	0.3986949341798668
0.35000000000000003	0.39341521365401855
0.36	0.38805710982057623
0.37	0.38262450952753246
0.38	0.37712107379010273
0.39	0.37119398906692586
0.4	0.36591509476723033
0.41000000000000003	0.3602186032304877
0.42	0.3544633943293979
0.43	0.3486519078284877
0.44	0.342786421580302
0.45	0.3368691187819369
0.46	0.33090216963209224
0.47000000000000003	0.3248878233271547
0.48	0.3188285052919536
0.49	0.31272691398309926
0.5	0.3065861115566051
0.51	0.3004096031205382
0.52	0.29420140011398105
0.53	0.28796606445339723
0.54	0.28035048093058074
0.55	0.2754351099443996
0.56	0.2691514623129827
0.5700000000000001	0.2628645621244823
0.58	0.25658163555513935
0.59	0.25031028736120975
0.6	0.24405841559587244
0.61	0.2374102492440855
0.62	0.23164559775742727
0.63	0.22550105972099954
0.64	0.21940862065431233
0.65	0.21337621564417103
0.66	0.2074115151278207
0.67	0.20152185008969092
0.68	0.19571414716697738
0.6900000000000001	0.18999487435065607
0.7000000000000001	0.18436999754701577
0.71	0.17884494790005478
0.72	0.17342459947275668
0.73	0.16811325664668347
0.74	0.16291465042240622
0.75	0.15783194268346296
0.76	0.15286773741750653
0.77	0.14802409786284348
0.78	0.14330256855908774
0.79	0.1387042013196335
0.8	0.134229584204074
0.81	0.12987887264415712
0.8200000000000001	0.12565182196184027
0.8300000000000001	0.1215478206077826
0.84	0.11756592353937333
0.85	0.11370488524615477
0.86	0.10996319201498714
0.87	0.10633909310594551
0.88	0.10283063058169634
0.89	0.09943566759740782
0.9	0.0961519150149066
0.91	0.09297695625389389
0.92	0.08990827033488794
0.93	0.08694325310360247
0.9400000000000001	0.08407923665528094
0.9500000000000001	0.08131350700065595
0.96	0.0786433200333494
0.97	0.0760659158722736
0.98	0.07357853166253872
0.99	0.07117841292508986
1.	0.06886282354929432
1.01	0.06662905452444932
1.02	0.06447443150611341
1.03	0.062396321311627354
1.04	0.060392137436529186
1.05	0.05845934468004152
1.06	0.056595462963655224
1.07	0.05479807042225889
1.08	0.053064805842413965
1.09	0.05139337051739851
1.1	0.04978152958363774
1.11	0.04822711289819433
1.12	0.04672801551216836
1.1300000000000001	0.04528219779021079
1.1400000000000001	0.043887685221912526
1.1500000000000001	0.04254256796662723
1.16	0.04124500016933
1.17	0.03999319908141105
1.18	0.038785444016866365
1.19	0.03762007517115873
1.2	0.03649549232709018
1.21	0.03541015346933106
1.22	0.034362573326788326
1.23	0.033351321859750885
1.24	0.03237502270670903
1.25	0.031432351603898706
1.26	0.030522034788952886
1.27	0.029642847398539486
1.28	0.02879361186851592
1.29	0.02797319634392205
1.3	0.027180513105051627
1.31	0.026414517014880998
1.32	0.025674203992277714
1.33	0.024958609514652497
1.34	0.024266807153048478
1.35	0.023597907142069288
1.36	0.022951054986529093
1.37	0.022325430106251706
1.3800000000000001	0.02172024452004912
1.3900000000000001	0.02113474156956391
1.4000000000000001	0.02056819468336076
1.41	0.020019906181394535
1.42	0.019489206119760908
1.43	0.01897545117544694
1.44	0.018478023570639067
1.45	0.01799633003601289
1.46	0.01752980081231615
1.47	0.017077888689466275
1.48	0.01664006808230861
1.49	0.01621583414212345
1.5	0.01576740788227192
1.51	0.015369935674617115
1.52	0.014984621149886919
1.53	0.014611035229611657
1.54	0.014282141527172571
1.55	0.01392988361274595
1.56	0.013588191463446433
1.57	0.013256698098839625
1.58	0.012935050722165553
1.59	0.012622910133883572
1.6	0.012319950169862464
1.61	0.012025857163262342
1.62	0.011740329429178319
1.6300000000000001	0.011463076771140172
1.6400000000000001	0.011193820008587978
1.6500000000000001	0.010932290524469755
1.6600000000000001	0.010678229832134189
1.67	0.010431389160718205
1.68	0.010191529058256595
1.69	0.009958419011767784
1.7	0.009731837083596664
1.71	0.00951156956332203
1.72	0.009297410634562166
1.73	0.009089162056038047
1.74	0.008886632856278165
1.75	0.008689639041374191
1.76	0.008498003315219861
1.77	0.008311554811689117
1.78	0.008130128838231897
1.79	0.007953566630387592
1.8	0.007781715116737489
1.81	0.007614426693837846
1.82	0.00745155901069466
1.83	0.007292974762360453
1.84	0.007138541492251333
1.85	0.006988131402800279
1.86	0.006841621174079425
1.87	0.006698891790040226
1.8800000000000001	0.0065598283720360515
1.8900000000000001	0.006424320019306403
1.9000000000000001	0.006292259656116647
1.9100000000000001	0.006163543885260274
1.92	0.006038072847644347
1.93	0.00591575008769101
1.94	0.0057964824242999445
1.95	0.005680179827128295
1.96	0.005566755297955441
1.97	0.005456124756910444
1.98	0.005348206933350248
1.99	0.005242923261185913
2.	0.005140197778463659
2.0100000000000002	0.005039957031016103
2.02	0.004942129980007343
2.0300000000000002	0.004846647913203543
2.04	0.004753444359808417
2.05	0.004662455008710024
2.06	0.004573617629992392
2.07	0.004479005944209271
2.08	0.004402159826825278
2.09	0.004319424685080352
2.1	0.0042386119448495334
2.11	0.004152663747169752
2.12	0.004075741843536872
2.13	0.004000583981450409
2.14	0.003927142227784305
2.15	0.0038553701461620997
2.16	0.003785222744500812
2.17	0.0037225100311057448
2.18	0.0036553054507258
2.19	0.003589602679061373
2.2	0.0035253619125305514
2.21	0.0034625445613914257
2.22	0.0034011132081277007
2.23	0.0033410315674079274
2.24	0.003282264447553738
2.25	0.003224777713455491
2.2600000000000002	0.0031685382508761725
2.27	0.0031135139320872442
2.2800000000000002	0.0030596735827823004
2.29	0.0030069869502170454
2.3000000000000003	0.00295542467252602
2.31	0.0029049582491688956
2.32	0.002855560012461073
2.33	0.002807203100145218
2.34	0.002759861428962406
2.35	0.002713509669183032
2.36	0.002668123220059684
2.37	0.0026236781861654476
2.38	0.002580151354582931
2.39	0.0025375201729105554
2.4	0.0024957627280542648
2.41	0.002454857725773941
2.42	0.0024147844709552766
2.43	0.002375522848579008
2.44	0.002337053305360529
2.45	0.002299356832034134
2.46	0.0022624149462571607
2.47	0.0022262096761102718
2.48	0.002190723544171199
2.49	0.0021559395521401404
2.5	0.0021218411659958674

==> data/maxinfVMbinset.dat <==
2.5	0.001971643960904734
2.51	0.0019412112274208118
2.52	0.0019113738981474866
2.53	0.001882118104571157
2.54	0.0018534303516633728
2.55	0.0018252975065041507
2.56	0.0017977067872905186
2.57	0.0017706457527160348
2.58	0.0017441022917075236
2.59	0.0017180646135058625
2.6	0.0016925212380781802
2.61	0.001667460986849334
2.62	0.0016428729737409681
2.63	0.0016187465965070117
2.64	0.00159507152835478
2.65	0.0015718377098414428
2.66	0.001549035341035817
2.67	0.0015266548739360658
2.68	0.0015046870051340206
2.69	0.0014831226687174064
2.7	0.0014619530294014264
2.71	0.0014411694758816236
2.72	0.0014207636144001473
2.73	0.0014007272625179183
2.74	0.0013810524430854375
2.75	0.0013617313784052964
2.76	0.0013427564845796618
2.77	0.0013241203660363128
2.7800000000000002	0.0013058158102270297
2.79	0.0012878357824923446
2.8	0.001270173421086945
2.81	0.0012528220323601753
2.82	0.0012357750860863437
2.83	0.0012190262109396787
2.84	0.0012025691901090465
2.85	0.001186397957047636
2.86	0.0011705065913530839
2.87	0.001154889314773591
2.88	0.001139540487335835
2.89	0.001124454603590543
2.9	0.0011096262889718324
2.91	0.0010950502962664877
2.92	0.001080721502189549
2.93	0.0010666349040626562
2.94	0.001052785616591793
2.95	0.001039168868741106
2.96	0.0010257800006996855
2.97	0.0010126144609382424
2.98	0.0009996678033527499
2.99	0.0009869356844922172
3.	0.0009744138608678663
3.01	0.0009620981863410889
3.02	0.0009499846095876118
3.0300000000000002	0.0009380691716354599
3.04	0.0009263480034743146
3.05	0.0009148173237340066
3.06	0.000903473436429934
3.0700000000000003	0.0008923127287732728
3.08	0.0008813316690439339
3.09	0.0008705268045242813
3.1	0.0008598947594917025
3.11	0.0008494322332681695
3.12	0.0008391359983250181
3.13	0.0008290028984412251
3.14	0.0008190298469134976
3.15	0.00080921382481659
3.16	0.0007995518793122788
3.17	0.0007900411220054973
3.18	0.0007806787273461843
3.19	0.000771461931075437
3.2	0.0007623880287146149
3.21	0.0007534543740960898
3.2199999999999998	0.0007446583779343677
3.23	0.0007359975064363617
3.24	0.0007274692799496346
3.25	0.0007190712716474601
3.26	0.0007108011062496001
3.27	0.0007026564587777289
3.2800000000000002	0.0006946350533444595
3.29	0.0006867346619749849
3.3	0.0006789531034603487
3.31	0.0006712882422414198
3.3200000000000003	0.0006637379873226578
3.33	0.0006563002912147905
3.34	0.0006489731489055593
3.35	0.0006417545968576998
3.36	0.0006346427120333767
3.37	0.0006276356109442817
3.38	0.0006207314487266688
3.39	0.0006139284182405889
3.4	0.0006072247491926369
3.41	0.0006006187072815168
3.42	0.0005941085933657913
3.43	0.0005876927426531563
3.44	0.0005813695239106436
3.45	0.0005751373386951471
3.46	0.0005689946206036907
3.4699999999999998	0.000562939834542888
3.48	0.0005569714760170438
3.49	0.0005510880704343742
3.5	0.0005452881724308353
3.51	0.0005395703652110663
3.52	0.0005339332599059696
3.5300000000000002	0.000528375494946462
3.54	0.0005228957354529503
3.55	0.000517492672640088
3.56	0.0005121650232363987
3.5700000000000003	0.0005069115289183534
3.58	0.0005017309557584968
3.59	0.0004966220936872489
3.6	0.000491583755967996
3.6100000000000003	0.00048661477868511835
3.62	0.0004817140202445939
3.63	0.000476880360886839
3.64	0.0004721127022114589
3.6500000000000004	0.000467409966713581
3.66	0.00046277109733145876
3.67	0.0004581950570050474
3.6799999999999997	0.00045368082824525177
3.69	0.000449227412713569
3.7	0.00044483383081183746
3.71	0.0004404991212818356
3.7199999999999998	0.00043622234081445614
3.73	0.0004320025636682147
3.74	0.00042783888129684056
3.75	0.0004237304019857072
3.76	0.00041967625049687586
3.77	0.00041567556772252644
3.7800000000000002	0.00041172751034655226
3.79	0.0004078312505141092
3.8	0.0004039859755089123
3.81	0.00040019088743807715
3.8200000000000003	0.00039644520292431227
3.83	0.0003927481528052746
3.84	0.0003890989818398985
3.85	0.00038549694842152397
3.8600000000000003	0.00038194132429765
3.87	0.00037843139429613896
3.88	0.00037496645605771407
3.89	0.0003715458197745849
3.9000000000000004	0.000368168807935049
3.91	0.00036483475507391607
3.92	0.0003615430075286088
3.9299999999999997	0.000358292923200798
3.94	0.0003550838713234321
3.95	0.00035191523223302703
3.96	0.0003487863971470841
3.9699999999999998	0.0003456967679465067
3.98	0.0003426457569628964
3.99	0.0003396327867706032
4.	0.00033665728998341036
4.01	0.00033371870905574765
4.02	0.0003308164960883116
4.03	0.0003279501126379929
4.04	0.00032511902953199953
4.05	0.00032232272668607513
4.0600000000000005	0.000319560692926715
4.07	0.00031683242581727783
4.08	0.0003141374314879033
4.09	0.0003114752244691392
4.1	0.000308845327529193
4.11	0.0003062472715147156
4.12	0.00030368059519503623
4.13	0.00030114484510976433
4.140000000000001	0.0002986395754196762
4.15	0.0002961643477608122
4.16	0.0002937187311017034
4.17	0.00029130230160365607
4.18	0.00028891464248402115
4.1899999999999995	0.00028655534388237697
4.2	0.00028422400272955835
4.21	0.00028192022261946264
4.22	0.00027964361368357113
4.23	0.00027739379246811697
4.24	0.00027517038181384344
4.25	0.00027297301073828713
4.26	0.0002708013143205318
4.27	0.00026865493358837133
4.28	0.00026653351540782905
4.29	0.00026443671237497786
4.3	0.00026236418271000745
4.3100000000000005	0.000260315590153488
4.32	0.0002582906038647802
4.33	0.0002562888983225399
4.34	0.00025431015322727326
4.35	0.0002523540534058929
4.36	0.00025042028871823037
4.37	0.00024850855396546095
4.38	0.000246618548800396
4.390000000000001	0.00024474997763960355
4.4	0.00024290254957731245
4.41	0.000241075978301062
4.42	0.00023926998200905834
4.43	0.00023748428332919725
4.4399999999999995	0.00023571860923971802
4.45	0.0002339726909914513
4.46	0.00023224626403162596
4.47	0.00023053906792919882
4.48	0.00022885084630167523
4.49	0.00022718134674338817
4.5	0.00022553032075519968
4.51	0.0002238975236755982
4.52	0.00022228271461315923
4.53	0.00022068565638033721
4.54	0.00021910611542856487
4.55	0.00021754386178462402
4.5600000000000005	0.00021599866898826795
4.57	0.00021447031403106322
4.58	0.00021295857729642504
4.59	0.00021146324250082222
4.6	0.0002099840966361247
4.609999999999999	0.00020852092991307115
4.62	0.00020707353570582847
4.63	0.00020564171049762547
4.640000000000001	0.00020422525382743232
4.65	0.0002028239682376672
4.66	0.00020143765922290638
4.67	0.000200066135179577
4.68	0.00019870920735661166
4.6899999999999995	0.00019736668980704399
4.7	0.0001960383993405264
4.71	0.00019472415547674952
4.720000000000001	0.00019342378039974403
4.73	0.00019213709891304826
4.74	0.0001908639383957212
4.75	0.0001896041287591847
4.76	0.00018835750240487635
4.77	0.0001871238941826985
4.78	0.00018590314135024277
4.79	0.0001846950835327788
4.800000000000001	0.0001834995626839874
4.8100000000000005	0.00018231642304742537
4.82	0.0001811455111187051
4.83	0.00017998667560837538
4.84	0.00017883976740548923
4.85	0.00017770463954184322
4.859999999999999	0.00017658114715687575
4.87	0.0001754691474632108
4.88	0.00017436849971283382
4.890000000000001	0.0001732790651638857
4.9	0.00017220070704806545
4.91	0.0001711332905386254
4.92	0.0001700766827189492
4.93	0.00016903075255170137
4.9399999999999995	0.00016799537084853474
4.95	0.00016697041024034696
4.96	0.00016595574514807277
4.970000000000001	0.00016495125175400335
4.98	0.00016395680797362102
4.99	0.00016297229342793912
5.	0.00016199758941633788
5.01	0.00016103257888988492
5.02	0.0001600771464251327
5.03	0.00015913117819838163
5.04	0.0001581945619604009
5.050000000000001	0.0001572671870115971
5.0600000000000005	0.0001563489441776234
5.07	0.0001554397257854181
5.08	0.00015453942563966683
5.09	0.00015364793899967855
5.1	0.00015276516255666707
5.109999999999999	0.00015189099441143206
5.12	0.00015102533405242862
5.13	0.00015016808233422215
5.140000000000001	0.00014931914145631595
5.15	0.00014847841494234964
5.16	0.00014764580761965698
5.17	0.00014682122559917817
5.18	0.00014600457625572042
5.1899999999999995	0.00014519576820855784
5.2	0.00014439471130236686
5.21	0.00014360131658848875
5.220000000000001	0.00014281549630651338
5.23	0.0001420371638661796
5.24	0.00014126623382958362
5.25	0.00014050262189369234
5.26	0.00013974624487315344
5.27	0.00013899702068339854
5.28	0.0001382548683240325
5.29	0.00013751970786250443
5.300000000000001	0.0001367914604180546
5.3100000000000005	0.00013607004814593195
5.32	0.00013535539422187805
5.33	0.00013464742282687117
5.34	0.00013394605913212717
5.35	0.00013325122928435076
5.359999999999999	0.0001325628603912336
5.37	0.00013188088050719517
5.38	0.00013120521861935972
5.390000000000001	0.00013053580463376737
5.4	0.00012987256936181427
5.41	0.00012921544450691615
5.42	0.00012856436265139336
5.43	0.00012791925724357246
5.4399999999999995	0.00012728006258509972
5.45	0.00012664671381846309
5.46	0.00012601914691472033
5.470000000000001	0.00012539729866142615
5.48	0.00012478110665075886
5.49	0.00012417050926783932
5.5	0.00012356544567924103
5.51	0.0001229658558216869
5.52	0.0001223716803909296
5.53	0.00012178286083081209
5.54	0.00012119933932250513
5.550000000000001	0.00012062105877391885
5.5600000000000005	0.00012004796280928458
5.57	0.00011947999575890462
5.58	0.00011891710264906666
5.59	0.00011835922919212011
5.6	0.00011780632177671067
5.609999999999999	0.00011725832745817168
5.62	0.00011671519394906819
5.63	0.00011617686960989197
5.640000000000001	0.00011564330343990405
5.65	0.000115114445068123
5.66	0.00011459024474445558
5.67	0.00011407065333096764
5.68	0.00011355562229329317
5.6899999999999995	0.00011304510369217816
5.7	0.00011253905017515792
5.71	0.00011203741496836517
5.720000000000001	0.00011154015186846556
5.73	0.00011104721523472083
5.74	0.00011055855998117475
5.75	0.00011007414156896151
5.76	0.00010959391599873366
5.77	0.0001091178398032076
5.78	0.00010864587003982519
5.79	0.00010817796428352829
5.800000000000001	0.00010771408061964532
5.8100000000000005	0.00010725417763688831
5.82	0.00010679821442045615
5.83	0.0001063461505452459
5.84	0.00010589794606916675
5.85	0.00010545356152655725
5.859999999999999	0.00010501295792170338
5.87	0.00010457609672245497
5.88	0.00010414293985394033
5.890000000000001	0.00010371344969237553
5.9	0.00010328758905896906
5.91	0.00010286532121391771
5.92	0.00010244660985049413
5.93	0.00010203141908922415
5.9399999999999995	0.00010161971347215048
5.95	0.000101211457957185
5.96	0.00010080661791254414
5.970000000000001	0.00010040515911126904
5.98	0.00010000704772582743
5.99	0.00009961225032279637
6.	0.00009922073385762442
6.01	0.00009883246566947208
6.02	0.00009844741347612927
6.03	0.00009806554536900789
6.04	0.00009768682980820942
6.050000000000001	0.00009731123561766477
6.0600000000000005	0.00009693873198034729
6.07	0.00009656928843355504
6.08	0.00009620287486426378
6.09	0.00009583946150454824
6.1	0.00009547901892706997
6.109999999999999	0.00009512151804063238
6.12	0.00009476693008580048
6.13	0.00009441522663058451
6.140000000000001	0.00009406637956618717
6.15	0.00009372036110281234
6.16	0.0000933771437655351
6.17	0.00009303670039023196
6.18	0.00009269900411956964
6.1899999999999995	0.00009236402839905257
6.2	0.00009203174697312703
6.21	0.00009170213388134223
6.220000000000001	0.0000913751634545661
6.23	0.00009105081031125583
6.24	0.00009072904935378222
6.25	0.0000904098557648061
6.26	0.0000900932050037081
6.27	0.00008977907280306759
6.28	0.00008946743516519337
6.29	0.00008915826835870366
6.300000000000001	0.00008885154891515386
6.3100000000000005	0.00008854725362571358
6.32	0.00008824535953788951
6.33	0.00008794584395229595
6.34	0.00008764868441947011
6.35	0.00008735385873673298
6.359999999999999	0.00008706134494509412
6.37	0.00008677112132620044
6.38	0.00008648316639932747
6.390000000000001	0.00008619745891841302
6.4	0.00008591397786913253
6.41	0.00008563270246601535
6.42	0.00008535361214960123
6.43	0.00008507668658363625
6.4399999999999995	0.00008480190565230862
6.45	0.00008452924945752174
6.46	0.00008425869831620639
6.470000000000001	0.00008399023275766927
6.48	0.0000837238335209785
6.49	0.00008345948155238566
6.5	0.00008319715800278276
6.51	0.0000829368442251948
6.5200000000000005	0.00008267852177230655
6.53	0.00008242217239402361
6.54	0.00008216777803506629
6.55	0.00008191532083259732
6.5600000000000005	0.00008166478311388138
6.57	0.00008141614739397679
6.58	0.00008116939637345886
6.59	0.00008092451293617341
6.6	0.00008068148014702275
6.61	0.00008044028124977909
6.62	0.00008020089966492976
6.63	0.00007996331898755059
6.64	0.00007972752298520824
6.65	0.0000794934955958907
6.66	0.00007926122092596596
6.67	0.00007903068324816785
6.68	0.0000788018669996093
6.69	0.00007857475677982163
6.7	0.00007834933734882091
6.71	0.00007812559362519958
6.72	0.00007790351068424368
6.73	0.0000776830737560751
6.74	0.00007746426822381943
6.75	0.00007724707962179648
6.76	0.00007703149363373643
6.7700000000000005	0.0000768174960910188
6.78	0.00007660507297093506
6.79	0.00007639421039497373
6.8	0.00007618489462712875
6.8100000000000005	0.00007597711207222985
6.82	0.00007577084927429481
6.83	0.00007556609291490326
6.84	0.00007536282981159219
6.8500000000000005	0.00007516104691627247
6.86	0.00007496073131366573
6.87	0.00007476187021976154
6.88	0.00007456445098029568
6.89	0.00007436846106924695
6.9	0.00007417388808735468
6.91	0.00007398071976065449
6.92	0.00007378894393903396
6.93	0.00007359854859480613
6.94	0.00007340952182130255
6.95	0.00007322185183148287
6.96	0.00007303552695656429
6.97	0.00007285053564466725
6.98	0.00007266686645947884
6.99	0.00007248450807893395
7.	0.00007230344929391256
7.01	0.00007212367900695402
7.0200000000000005	0.0000719451862309882
7.03	0.00007176796008808199
7.04	0.00007159198980820264
7.05	0.00007141726472799591
7.0600000000000005	0.00007124377428958085
7.07	0.00007107150803935905
7.08	0.00007090045562683914
7.09	0.00007073060680347656
7.1000000000000005	0.00007056195142152745
7.11	0.00007039447943291759
7.12	0.00007022818088812496
7.13	0.00007006304593507701
7.14	0.00006989906481806116
7.15	0.00006973622787664964
7.16	0.00006957452554463732
7.17	0.00006941394834899294
7.18	0.0000692544869088235
7.19	0.00006909613193435178
7.2	0.00006893887422590637
7.21	0.00006878270467292389
7.22	0.00006862761425296463
7.23	0.00006847359403073958
7.24	0.00006832063515714958
7.25	0.00006816872886833709
7.26	0.00006801786648474848
7.2700000000000005	0.00006786803941020914
7.28	0.00006771923913100899
7.29	0.00006757145721500008
7.3	0.00006742468531070463
7.3100000000000005	0.0000672789151464344
7.32	0.0000671341385294206
7.33	0.00006699034734495493
7.34	0.0000668475335555406
7.3500000000000005	0.00006670568920005363
7.36	0.00006656480639291545
7.37	0.00006642487732327388
7.38	0.00006628589425419583
7.39	0.00006614784952186837
7.4	0.00006601073553481021
7.41	0.0000658745447730931
7.42	0.0000657392697875716
7.43	0.0000656049031991229
7.44	0.00006547143769789565
7.45	0.00006533886604256801
7.46	0.00006520718105961431
7.47	0.00006507637564258046
7.48	0.0000649464427513686
7.49	0.00006481737541153004
7.5	0.00006468916671356609
7.51	0.00006456180981223838
7.5200000000000005	0.00006443529792588659
7.53	0.00006430962433575421
7.54	0.00006418478238532319
7.55	0.00006406076547965563
7.5600000000000005	0.00006393756708474369
7.57	0.00006381518072686728
7.58	0.00006369359999195883
7.59	0.00006357281852497659
7.6000000000000005	0.00006345283002928398
7.61	0.0000633336282660378
7.62	0.00006321520705358203
7.63	0.00006309756026685
7.64	0.00006298068183677355
7.65	0.00006286456574969773
7.66	0.0000627492060468043
7.67	0.00006263459682354052
7.68	0.00006252073222905543
7.69	0.00006240760646564242
7.7	0.00006229521378818782
7.71	0.0000621835485036272
7.72	0.00006207260497040652
7.73	0.00006196237759795048
7.74	0.00006185286084613684
7.75	0.00006174404922477668
7.76	0.00006163593729310076
7.7700000000000005	0.0000615285196592517
7.78	0.00006142179097978224
7.79	0.00006131574595915934
7.8	0.00006121037934927353
7.8100000000000005	0.00006110568594895412
7.82	0.00006100166060349077
7.83	0.00006089829820415883
7.84	0.000060795593687751815
7.8500000000000005	0.000060693542036118284
7.86	0.000060592138275704226
7.87	0.000060491377477100766
7.88	0.00006039125475459711
7.89	0.00006029176526573812
7.9	0.000060192904210887164
7.91	0.000060094666832794614
7.92	0.00005999704841616981
7.93	0.00005990004428725921
7.94	0.00005980364981342851
7.95	0.00005970786040275008
7.96	0.00005961267150359409
7.97	0.000059518078604225554
7.98	0.000059424077232404776
7.99	0.00005933066295499317
8.	0.00005923783137756223
8.01	0.000059145578144008935
8.02	0.000059053898936173226
8.030000000000001	0.00005896278947346118
8.04	0.0000588722455124724
8.05	0.000058782262846630184
8.06	0.00005869283730581776
8.07	0.0000586039647560172
8.08	0.000058515641098952454
8.09	0.0000584278622717373
8.100000000000001	0.000058340624246526
8.11	0.00005825392303016867
8.120000000000001	0.000058167754663869834
8.129999999999999	0.000058082115222851514
8.14	0.00005799700081601924
8.15	0.000057912407585632356
8.16	0.00005782833170697724
8.17	0.00005774476938804516
8.18	0.000057661716869212763
8.190000000000001	0.000057579170422926204
8.2	0.000057497126353389484
8.21	0.00005741558099625491
8.219999999999999	0.000057334530718318214
8.23	0.00005725397191721609
8.24	0.0000571739010211278
8.25	0.00005709431448847887
8.26	0.00005701520880764958
8.27	0.0000569365804966852
8.280000000000001	0.00005685842610301027
8.29	0.00005678074220314536
8.3	0.00005670352540242734
8.31	0.00005662677233473283
8.32	0.000056550479662203734
8.33	0.000056474644074976724
8.34	0.00005639926229091513
8.350000000000001	0.00005632433105534388
8.36	0.00005624984714078734
8.370000000000001	0.00005617580734670937
8.379999999999999	0.000056102208499257247
8.39	0.000056029047451007426
8.4	0.00005595632108071459
8.41	0.00005588402629306255
8.42	0.000055812160018419014
8.43	0.000055740719212591966
8.440000000000001	0.0000556697008565893
8.45	0.000055599101956380195
8.46	0.0000555289195426601
8.469999999999999	0.00005545915067061731
8.48	0.00005538979241970252
8.49	0.00005532084189340047
8.5	0.000055252296219004274
8.51	0.000055184152547392245
8.52	0.00005511640805280649
8.530000000000001	0.00005504905993263445
8.54	0.0000549821054071926
8.55	0.00005491554171951187
8.56	0.0000548493661351264
8.57	0.000054783575941863354
8.58	0.00005471816844963578
8.59	0.00005465314099023703
8.600000000000001	0.00005458849091713805
8.61	0.00005452421560528591
8.620000000000001	0.000054460312450905024
8.629999999999999	0.00005439677887130033
8.64	0.00005433361230466252
8.65	0.00005427081020987518
8.66	0.00005420837006632389
8.67	0.00005414628937370739
8.68	0.00005408456565185125
8.690000000000001	0.00005402319644052209
8.7	0.00005396217929924515
8.71	0.00005390151180712312
8.719999999999999	0.0000538411915626565
8.73	0.00005378121618356651
8.74	0.000053721583306619514
8.75	0.00005366229058745296
8.76	0.000053603335700403546
8.77	0.000053544716338336766
8.780000000000001	0.000053486430212478966
8.79	0.00005342847505224974
8.8	0.00005337084860509738
8.81	0.0000533135486363354
8.82	0.00005325657292898069
8.83	0.00005319991928359335
8.84	0.00005314358551811846
8.850000000000001	0.00005308756946772897
8.86	0.000053031868984670836
8.870000000000001	0.00005297648193810867
8.879999999999999	0.00005292140621397422
8.89	0.00005286663971481528
8.9	0.00005281218035964705
8.91	0.00005275802608380432
8.92	0.00005270417483879515
8.93	0.000052650624592156945
8.940000000000001	0.000052597373327312205
8.95	0.000052544419043428
8.96	0.00005249175975527477
8.969999999999999	0.00005243939349308768
8.98	0.00005238731830242916
8.99	0.00005233553224405289
9.	0.00005228403339376859
9.01	0.00005223281984230895
9.02	0.00005218188969519754
9.030000000000001	0.00005213124107261762
9.04	0.00005208087210928312
9.05	0.00005203078095430993
9.06	0.000051980965771089606
9.07	0.000051931424737162956
9.08	0.00005188215604409608
9.09	0.000051833157897357044
9.100000000000001	0.000051784428516193684
9.11	0.000051735966133513346
9.120000000000001	0.00005168776899576256
9.129999999999999	0.000051639835362809286
9.14	0.000051592163507824905
9.15	0.00005154475171716912
9.16	0.00005149759829027403
9.17	0.00005145070153953067
9.18	0.000051404059790176334
9.190000000000001	0.000051357671380183087
9.2	0.000051311534660146706
9.21	0.00005126564799317769
9.219999999999999	0.00005122000975479284
9.23	0.000051174618332807416
9.24	0.00005112947212722958
9.25	0.000051084569550154436
9.26	0.000051039909025660616
9.27	0.00005099548898970594
9.280000000000001	0.00005095130789002621
9.29	0.00005090736418603336
9.3	0.000050863656348715494
9.31	0.000050820182860537386
9.32	0.000050776942215342236
9.33	0.00005073393291825411
9.34	0.000050691153485582
9.350000000000001	0.0000506486024447237
9.36	0.00005060627833407132
9.370000000000001	0.00005056417970291768
9.379999999999999	0.000050522305111363815
9.39	0.00005048065313022649
9.4	0.00005043922234094715
9.41	0.000050398011335502606
9.42	0.000050357018716314474
9.43	0.000050316243096161837
9.440000000000001	0.00005027568309809297
9.45	0.00005023533735533849
9.46	0.00005019520451122598
9.469999999999999	0.00005015528321909432
9.48	0.000050115572142209556
9.49	0.00005007606995368114
9.5	0.00005003677533637957
9.51	0.00004999768698285409
9.52	0.00004995880359525162
9.530000000000001	0.00004992012388523622
9.54	0.0000498816465739097
9.55	0.000049843370391732236
9.56	0.00004980529407844463
9.57	0.0000497674163829906
9.58	0.000049729736063440265
9.59	0.00004969225188691375
9.600000000000001	0.000049654962629506336
9.61	0.000049617867076213735
9.620000000000001	0.00004958096402085804
9.629999999999999	0.00004954425226601462
9.64	0.00004950773062293964
9.65	0.000049471397911498227
9.66	0.000049435252960093346
9.67	0.00004939929460559496
9.68	0.000049363521693270514
9.690000000000001	0.000049327933076715696
9.7	0.00004929252761778567
9.71	0.000049257304186527305
9.719999999999999	0.00004922226166111179
9.73	0.00004918739892776794
9.74	0.00004915271488071621
9.75	0.00004911820842210302
9.76	0.00004908387846193629
9.77	0.00004904972391802072
9.780000000000001	0.00004901574371589437
9.79	0.00004898193678876553
9.8	0.00004894830207745019
9.81	0.000048914838530310224
9.82	0.00004888154510319176
9.83	0.00004884842075936464
9.84	0.00004881546446946182
9.850000000000001	0.00004878267521142015
9.86	0.000048750051970420744
9.870000000000001	0.00004871759373883058
9.879999999999999	0.00004868529951614451
9.89	0.00004865316830892746
9.9	0.00004862119913075755
9.91	0.00004858939100216942
9.92	0.000048557742950598486
9.93	0.000048526254010325193
9.940000000000001	0.000048494923222420015
9.95	0.00004846374963468905
9.96	0.0000484327323016201
9.969999999999999	0.00004840187028432896
9.98	0.000048371162650506184
9.99	0.000048340608474365296
10.	0.000048310206836589566
10.01	0.0000482799568242814
10.02	0.00004824985753091066
10.030000000000001	0.000048219908056263856
10.04	0.00004819010750639436
10.05	0.000048160454993572156
10.06	0.00004813094963623476
10.07	0.00004810159055893806
10.08	0.00004807237689230801
10.09	0.00004804330777299268
10.100000000000001	0.00004801438234361428
10.11	0.00004798559975272226
10.120000000000001	0.00004795695915474661
10.129999999999999	0.000047928459709950925
10.14	0.000047900100584387226
10.15	0.000047871880949849774
10.16	0.00004784379998383034
10.17	0.00004781585686947322
10.18	0.00004778805079553099
10.190000000000001	0.0000477603809563205
10.2	0.00004773284655167937
10.21	0.000047705446786922676
10.219999999999999	0.00004767818087280026
10.23	0.00004765104802545424
10.24	0.00004762404746637686
10.25	0.000047597178422369136
10.26	0.00004757044012549901
10.27	0.0000475438318130609
10.280000000000001	0.00004751735272753453
10.29	0.000047491002116545366
10.3	0.00004746477923282413
10.31	0.00004743868333416756
10.32	0.00004741271368339888
10.33	0.00004738686954832947
10.34	0.00004736115020171973
10.350000000000001	0.000047335554921241425
10.36	0.00004731008298943939
10.370000000000001	0.000047284733693694195
10.379999999999999	0.00004725950632618486
10.39	0.00004723440018385212
10.4	0.00004720941456836178
10.41	0.00004718454878606816
10.42	0.000047159802147978615
10.43	0.00004713517396971772
10.440000000000001	0.00004711066357149176
10.45	0.000047086270278053996
10.46	0.00004706199341866984
10.469999999999999	0.00004703783232708226
10.48	0.00004701378634147785
10.49	0.000046989854804453004
10.5	0.00004696603706298026
10.51	0.00004694233246837499
10.52	0.00004691874037626277
10.53	0.000046895260146546155
10.540000000000001	0.000046871891143372533
10.55	0.00004684863273510236
10.56	0.00004682548429427644
10.57	0.000046802445197585194
10.58	0.00004677951482583655
10.59	0.00004675669256392583
10.6	0.00004673397780080392
10.61	0.00004671136992944745
10.620000000000001	0.00004668886834682814
10.63	0.00004666647245388311
10.64	0.000046644181655484745
10.65	0.000046621995360411484
10.66	0.0000465999129813182
10.67	0.00004657793393470783
10.68	0.00004655605764090166
10.69	0.000046534283524011545
10.7	0.00004651261101191136
10.71	0.00004649103953620898
10.72	0.000046469568532218216
10.73	0.00004644819743893155
10.74	0.00004642692569899271
10.75	0.00004640575275866931
10.76	0.000046384678067826356
10.77	0.000046363701079898986
10.78	0.0000463428212518666
10.790000000000001	0.00004632203804422623
10.8	0.000046301350920966835
10.81	0.00004628075934954307
10.82	0.0000462602628008502
10.83	0.0000462398607491982
10.84	0.00004621955267228707
10.85	0.00004619933805118159
10.86	0.00004617921637028667
10.870000000000001	0.00004615918711732274
10.88	0.00004613924978330144
10.89	0.00004611940386250152
10.9	0.000046099648852444905
10.91	0.00004607998425387279
10.92	0.00004606040957072224
10.93	0.00004604092431010276
10.94	0.00004602152798227333
10.95	0.000046002220100618996
10.96	0.00004598300018162846
10.97	0.00004596386774487155
10.98	0.00004594482231297642
10.99	0.00004592586341160745
11.	0.00004590699056944343
11.01	0.00004588820331815548
11.02	0.00004586950119238547
11.03	0.000045850883729724155
11.040000000000001	0.00004583235047069053
11.05	0.00004581390095870992
11.06	0.0000457955347400935
11.07	0.00004577725136401714
11.08	0.00004575905038250099
11.09	0.00004574093135038893
11.1	0.00004572289382532808
11.11	0.00004570493736774892
11.120000000000001	0.00004568706154084501
11.13	0.00004566926591055349
11.14	0.000045651550045535094
11.15	0.00004563391351715468
11.16	0.00004561635589946206
11.17	0.00004559887676917261
11.18	0.00004558147570564853
11.19	0.000045564152290879315
11.200000000000001	0.00004554690610946369
11.21	0.000045529736748590775
11.22	0.00004551264379802145
11.23	0.00004549562685007033
11.24	0.00004547868549958738
11.25	0.000045461819343940165
11.26	0.00004544502798299588
11.27	0.000045428311019103334
11.28	0.000045411668057076
11.290000000000001	0.00004539509870417402
11.3	0.000045378602570087155
11.31	0.00004536217926691761
11.32	0.00004534582840916284
11.33	0.000045329549613699054
11.34	0.00004531334249976389
11.35	0.00004529720668894033
11.36	0.0000452811418051399
11.370000000000001	0.000045265147474586384
11.38	0.00004524922332579969
11.39	0.00004523336898957943
11.4	0.00004521758409898934
11.41	0.000045201868289341336
11.42	0.000045186221198179426
11.43	0.000045170642465264646
11.44	0.00004515513173255914
11.450000000000001	0.00004513968864421109
11.46	0.000045124312846539226
11.47	0.0000451090039880181
11.48	0.00004509376171926253
11.49	0.0000450785856930133
11.5	0.00004506347556412183
11.51	0.00004504843098953602
11.52	0.00004503345162828543
11.53	0.00004501853714146691
11.540000000000001	0.00004500368719223022
11.55	0.000044988901445764114
11.56	0.000044974179569281855
11.57	0.000044959521232007426
11.58	0.00004494492610516187
11.59	0.000044930393861949116
11.6	0.000044915924177542484
11.61	0.00004490151672907146
11.620000000000001	0.000044887171195607446
11.63	0.00004487288725815139
11.64	0.00004485866459961987
11.65	0.000044844502904832286
11.66	0.00004483040186049752
11.67	0.00004481636115520126
11.68	0.00004480238047939321
11.69	0.00004478845952537405
11.700000000000001	0.00004477459798728313
11.71	0.00004476079556108562
11.72	0.000044747051944560195
11.73	0.000044733366837286886
11.74	0.00004471973994063449
11.75	0.000044706170957748583
11.76	0.000044692659593539406
11.77	0.00004467920555466996
11.78	0.00004466580854954399
11.790000000000001	0.00004465246828829427
11.8	0.00004463918448277082
11.81	0.000044625956846529514
11.82	0.00004461278509482032
11.83	0.000044599668944575715
11.84	0.000044586608114399876
11.85	0.000044573602324556966
11.86	0.000044560651296959906
11.870000000000001	0.000044547754755159446
11.88	0.00004453491242433348
11.89	0.000044522124031275435
11.9	0.00004450938930438364
11.91	0.00004449670797365114
11.92	0.000044484079770654197
11.93	0.00004447150442854209
11.94	0.000044458981682026616
11.950000000000001	0.00004444651126737146
11.96	0.00004443409292238206
11.97	0.00004442172638639502
11.98	0.00004440941140026828
11.99	0.00004439714770637044
12.	0.0000443849350485714
12.01	0.00004437277317223175
12.02	0.00004436066182419314
12.03	0.00004434860075276862
12.040000000000001	0.00004433658970773221
12.05	0.000044324628440310226
12.06	0.000044312716703170666
12.07	0.00004430085425041442
12.08	0.000044289040837565204
12.09	0.00004427727622156062
12.1	0.00004426556016074257
12.11	0.00004425389241484806
12.120000000000001	0.00004424227274499994
12.13	0.00004423070091369793
12.14	0.00004421917668480942
12.15	0.00004420769982356038
12.16	0.00004419627009652691
12.17	0.000044184887271625627
12.18	0.00004417355111810555
12.19	0.00004416226140653901
12.200000000000001	0.00004415101790881304
12.21	0.000044139820398120876
12.22	0.000044128668648953265
12.23	0.000044117562437090185
12.24	0.00004410650153959214
12.25	0.00004409548573479211
12.26	0.00004408451480228711
12.27	0.00004407358852292982
12.28	0.000044062706678820915
12.290000000000001	0.00004405186905330014
12.3	0.00004404107543093917
12.31	0.000044030325597532934
12.32	0.00004401961934009193
12.33	0.000044008956446834374
12.34	0.000043998336707178416
12.35	0.00004398775991173418
12.36	0.00004397722585229618
12.370000000000001	0.000043966734321835874
12.38	0.000043956285114493576
12.39	0.00004394587802557146
12.4	0.0000439355128515257
12.41	0.000043925189389959225
12.42	0.000043914907439614126
12.43	0.000043904666800364685
12.44	0.00004389446727320979
12.450000000000001	0.00004388430866026586
12.46	0.000043874190764759695
12.47	0.00004386411339102128
12.48	0.000043854076344476765
12.49	0.000043844079431641415
12.5	0.00004383412246011272
12.51	0.000043824205238563435
12.52	0.00004381432757673475
12.53	0.00004380448928542942
12.540000000000001	0.00004379469017650502
12.55	0.000043784930062867284
12.56	0.000043775208758463377
12.57	0.00004376552607827537
12.58	0.000043755881838313435
12.59	0.00004374627585560954
12.6	0.00004373670794821108
12.61	0.00004372717793517399
12.620000000000001	0.00004371768563655681
12.63	0.000043708230873414105
12.64	0.00004369881346779034
12.65	0.00004368943324271335
12.66	0.00004368009002218847
12.67	0.000043670783631192095
12.68	0.00004366151389566573
12.69	0.000043652280642509836
12.700000000000001	0.00004364308369957785
12.71	0.000043633922895670056
12.72	0.00004362479806052787
12.73	0.00004361570902482772
12.74	0.00004360665562017527
12.75	0.00004359763767909972
12.76	0.00004358865503504772
12.77	0.000043579707522377854
12.78	0.00004357079497635497
12.790000000000001	0.000043561917233144335
12.8	0.00004355307412980611
12.81	0.00004354426550428994
12.82	0.00004353549119542905
12.83	0.000043526751042935054
12.84	0.00004351804488739228
12.85	0.000043509372570252576
12.86	0.00004350073393382961
12.870000000000001	0.000043492128821293784
12.88	0.000043483557076666816
12.89	0.000043475018544816425
12.9	0.000043466513071451265
12.91	0.00004345804050311538
12.92	0.00004344960068718342
12.93	0.00004344119347185528
12.94	0.00004343281870615107
12.950000000000001	0.000043424476239905994
12.96	0.000043416165923765415
12.97	0.000043407887609179895
12.98	0.00004339964114839999
12.99	0.00004339142639447168
13.	0.00004338324320123122
13.01	0.000043375091423300324
13.02	0.000043366970916081506
13.03	0.00004335888153575321
13.040000000000001	0.00004335082313926479
13.05	0.00004334279558433225
13.06	0.00004333479872943324
13.07	0.00004332683243380251
13.08	0.000043318896557427184
13.09	0.00004331099096104243
13.1	0.000043303115506126435
13.11	0.00004329527005489645
13.120000000000001	0.00004328745447030374
13.13	0.000043279668616029496
13.14	0.0000432719123564803
13.15	0.000043264185556783586
13.16	0.000043256488082783385
13.17	0.00004324881980103602
13.18	0.000043241180578805694
13.19	0.000043233570284060193
13.200000000000001	0.00004322598878546668
13.21	0.00004321843595238747
13.22	0.000043210911654875764
13.23	0.00004320341576367159
13.24	0.000043195948150197585
13.25	0.000043188508686554705
13.26	0.000043181097245518575
13.27	0.00004317371370053494
13.28	0.00004316635792571599
13.290000000000001	0.00004315902979583616
13.3	0.00004315172918632828
13.31	0.00004314445597327948
13.32	0.00004313721003342734
13.33	0.00004312999124415604
13.34	0.00004312279948349234
13.35	0.000043115634630101966
13.36	0.000043108496563285514
13.370000000000001	0.000043101385162974925
13.38	0.00004309430030972947
13.39	0.000043087241884732136
13.4	0.00004308020976978598
13.41	0.00004307320384731018
13.42	0.00004306622400033675
13.43	0.000043059270112506454
13.44	0.00004305234206806557
13.450000000000001	0.000043045439751862005
13.46	0.000043038563049341916
13.47	0.000043031711846546066
13.48	0.000043024886030106394
13.49	0.0000430180854872423
13.5	0.000043011310105757485
13.51	0.00004300455977403607
13.52	0.0000429978343810398
13.53	0.00004299113381630387
13.540000000000001	0.000042984457969934145
13.55	0.000042977806732603455
13.56	0.000042971179995548515
13.57	0.00004296457765056623
13.58	0.00004295799959001079
13.59	0.00004295144570679026
13.6	0.00004294491589436317
13.61	0.00004293841004673551
13.620000000000001	0.00004293192805845735
13.63	0.00004292546982461974
13.64	0.000042919035240851483
13.65	0.00004291262420331613
13.66	0.000042906236608708624
13.67	0.000042899872354252356
13.68	0.000042893531337696054
13.69	0.000042887213457310615
13.700000000000001	0.00004288091861188634
13.71	0.00004287464670072941
13.72	0.00004286839762365942
13.73	0.000042862171281006065
13.74	0.000042855967573606274
13.75	0.000042849786402801205
13.76	0.00004284362767043341
13.77	0.00004283749127884386
13.78	0.000042831377130869045
13.790000000000001	0.00004282528512983806
13.8	0.00004281921517957003
13.81	0.00004281316718437087
13.82	0.00004280714104903071
13.83	0.000042801136678821146
13.84	0.000042795153979492107
13.85	0.00004278919285726969
13.86	0.00004278325321885283
13.870000000000001	0.000042777334971410914
13.88	0.000042771438022581
13.89	0.00004276556228046499
13.9	0.00004275970765362727
13.91	0.000042753874051091645
13.92	0.00004274806138233909
13.93	0.0000427422695573049
13.94	0.000042736498486375996
13.950000000000001	0.00004273074808038874
13.96	0.000042725018250625846
13.97	0.000042719308908814254
13.98	0.00004271361996712239
13.99	0.00004270795133815754
14.	0.000042702302934963666
14.01	0.00004269667467101864
14.02	0.00004269106646023178
14.03	0.00004268547821694166
14.040000000000001	0.00004267990985591328
14.05	0.000042674361292335965
14.06	0.00004266883244182075
14.07	0.00004266332322039814
14.08	0.00004265783354451554
14.09	0.0000426523633310351
14.1	0.00004264691249723131
14.11	0.00004264148096078839
14.120000000000001	0.00004263606863979845
14.13	0.000042630675452758785
14.14	0.00004262530131856982
14.15	0.000042619946156532665
14.16	0.000042614609886347
14.17	0.00004260929242810876
14.18	0.00004260399370230789
14.19	0.00004259871362982611
14.200000000000001	0.000042593452131934726
14.21	0.00004258820913029257
14.22	0.00004258298454694359
14.23	0.000042577778304314886
14.24	0.000042572590325214376
14.25	0.00004256742053282886
14.26	0.000042562268850721786
14.27	0.000042557135202831027
14.28	0.00004255201951346711
14.290000000000001	0.0000425469217073108
14.3	0.00004254184170941117
14.31	0.0000425367794451836
14.32	0.000042531734840407657
14.33	0.000042526707821225
14.34	0.00004252169831413755
14.35	0.00004251670624600528
14.36	0.00004251173154404436
14.370000000000001	0.00004250677413582516
14.38	0.00004250183394927023
14.39	0.000042496910912652336
14.4	0.000042492004954592596
14.41	0.00004248711600405849
14.42	0.000042482243990361875
14.43	0.00004247738884315735
14.44	0.00004247255049243993
14.450000000000001	0.000042467728868543515
14.46	0.00004246292390213892
14.47	0.00004245813552423192
14.48	0.00004245336366616154
14.49	0.00004244860825959811
14.5	0.00004244386923654148
14.51	0.00004243914652931926
14.52	0.000042434440070584866
14.530000000000001	0.000042429749793315905
14.540000000000001	0.00004242507563081229
14.55	0.00004242041751669444
14.56	0.00004241577538490169
14.57	0.00004241114916969031
14.58	0.00004240653880563187
14.59	0.00004240194422761167
14.6	0.00004239736537082674
14.61	0.000042392802170784296
14.620000000000001	0.000042388254563300054
14.63	0.00004238372248449655
14.64	0.00004237920587080129
14.65	0.000042374704658945355
14.66	0.000042370218785961566
14.67	0.00004236574818918284
14.68	0.000042361292806240717
14.69	0.00004235685257506354
14.700000000000001	0.00004235242743387487
14.71	0.00004234801732119211
14.72	0.000042343622175824605
14.73	0.00004233924193687216
14.74	0.00004233487654372361
14.75	0.000042330525936055066
14.76	0.00004232619005382843
14.77	0.0000423218688372899
14.780000000000001	0.000042317562226968325
14.790000000000001	0.00004231327016367376
14.8	0.000042308992588495895
14.81	0.00004230472944280269
14.82	0.00004230048066823861
14.83	0.00004229624620672334
14.84	0.00004229202600045028
14.85	0.000042287819991884964
14.86	0.00004228362812376381
14.870000000000001	0.00004227945033909233
14.88	0.000042275286581144
14.89	0.00004227113679345873
14.9	0.000042267000919841325
14.91	0.0000422628789043602
14.92	0.00004225877069134589
14.93	0.000042254676225389695
14.94	0.00004225059545134219
14.950000000000001	0.000042246528314312025
14.96	0.000042242474759664334
14.97	0.00004223843473301949
14.98	0.000042234408180251795
14.99	0.000042230395047487934
15.	0.000042226395281105765

==> data/maxinfVMc.dat <==
0.01	0.9455891825200681
0.02	0.9407767169226828
0.03	0.9355628545462645
0.04	0.9275789521282422
0.05	0.9228438976122634
0.06	0.9173357442874526
0.07	0.9103476821054693
0.08	0.9028831525699497
0.09	0.8949332744393916
0.1	0.8864914886071197
0.11	0.8775535966452349
0.12	0.8681177646330182
0.13	0.8581844971446776
0.14	0.8477565865769043
0.15	0.8368390429162428
0.16	0.8254390086841223
0.17	0.8135656632560465
0.18	0.8012301201200581
0.19	0.7884453199886056
0.2	0.77522592205726
0.21	0.7615881951450545
0.22	0.7475499099710472
0.23	0.7331302334252915
0.24	0.718349625377536
0.25	0.7032297383268206
0.26	0.6877933200210411
0.27	0.6720641190586972
0.28	0.6560667934181473
0.29	0.6398268218383112
0.3	0.6233704179972155
0.31	0.6067244474998774
0.32	0.5899163477875604
0.33	0.5729740511933434
0.34	0.5559259114475806
0.35000000000000003	0.5388006339116227
0.36	0.5216272096122807
0.37	0.504434852706072
0.38	0.48725294031509714
0.39	0.47011095280924103
0.4	0.4530384116950977
0.41000000000000003	0.4360648114888887
0.42	0.41921954148299256
0.43	0.40253179331177097
0.44	0.3860304507603836
0.45	0.369743959331821
0.46	0.35370017460035835
0.47000000000000003	0.3379261901761484
0.48	0.32244814799125243
0.49	0.30729103539134384
0.5	0.2924784750011542
0.51	0.2780325143891684
0.52	0.26397342310613225
0.53	0.25031950468728376
0.54	0.23708693071685386
0.55	0.22428960312484814
0.56	0.21193904961982576
0.5700000000000001	0.20004435567304224
0.58	0.1886121348782763
0.59	0.17764653793005963
0.6	0.1671492989876412
0.61	0.15711981689898236
0.62	0.1475552677013713
0.63	0.13845074402254645
0.64	0.12979941648679796
0.65	0.12159271197445619
0.66	0.11382050356623595
0.67	0.10647130719198952
0.68	0.09953248035652332
0.6900000000000001	0.09299041879121529
0.7000000000000001	0.08683074743808823
0.71	0.08103850277491079
0.72	0.07559830410287156
0.73	0.07049451201520167
0.74	0.06571137282473882
0.75	0.06123314823572183
0.76	0.057044229990412795
0.77	0.05312923959959814
0.78	0.0494731135766592
0.79	0.04606117483990072
0.8	0.04287919113157295
0.81	0.03991342143051171
0.8200000000000001	0.03715065141534582
0.8300000000000001	0.03457821907403071
0.84	0.03218403156020477
0.85	0.02995657437434662
0.86	0.027884913904217337
0.87	0.025958694300169418
0.88	0.024168129591454774
0.89	0.0225039918737471
0.9	0.020883850605298532
0.91	0.019449700156292153
0.92	0.01811737366195811
0.93	0.016879707527616555
0.9400000000000001	0.015730001677729054
0.9500000000000001	0.014661997253670133
0.96	0.013669854080066981
0.97	0.012748128171015982
0.98	0.011891749499346432
0.99	0.011096000209456017
1.	0.010356493416811845
1.01	0.009669152704674989
1.02	0.009030192400562269
1.03	0.008436098691034333
1.04	0.007883611613165151
1.05	0.007369707944121504
1.06	0.006891584996282088
1.07	0.006446645313882282
1.08	0.00603248225796708
1.09	0.005646866459156369
1.1	0.0052877331120988825
1.11	0.004953170081269485
1.12	0.004641406784727133
1.1300000000000001	0.004350803820405268
1.1400000000000001	0.0040798432982784025
1.1500000000000001	0.0038271198411999616
1.16	0.0035913322171950653
1.17	0.003371275566426298
1.18	0.0031658341868197183
1.19	0.002973974843376192
1.2	0.0027947405674272384
1.21	0.0026272449134699003
1.22	0.0024706666426893144
1.23	0.002324244803804417
1.24	0.002187274183435074
1.25	0.0020591010997461482
1.26	0.001939119514670062
1.27	0.0018267674415221107
1.28	0.001721523626290733
1.29	0.0016229044823008686
1.3	0.0015304612593088904
1.31	0.0014437774293791176
1.32	0.0013624662731248354
1.33	0.0012861686510592797
1.34	0.0012145509458987055
1.35	0.0011473031626929838
1.36	0.0010841371746250319
1.37	0.0010247851032269514
1.3800000000000001	0.0009689978226054165
1.3900000000000001	0.0009165435780572597
1.4000000000000001	0.0008672067101897312
1.41	0.0008207864763409803
1.42	0.000777095961729483
1.43	0.0007359610733472283
1.44	0.0006972196101553139
1.45	0.0006859377538741884
1.46	0.000650882185995153
1.47	0.000617817365564372
1.48	0.0005866199252707243
1.49	0.0005571747240101896
1.5	0.0005293742639047919
1.51	0.0005031181507137483
1.52	0.0004783125942866748
1.53	0.0004343710075380641
1.54	0.0004127199684598603
1.55	0.0003922577458006102
1.56	0.00037291321801590963
1.57	0.0003546198488725397
1.58	0.00033731537217040076
1.59	0.0003209414993526128
1.6	0.0003054436482665358
1.61	0.000290770691476326
1.62	0.00027687472265114626
1.6300000000000001	0.00026371083966994567
1.6400000000000001	0.0002512369431885864
1.6500000000000001	0.00023941354951348453
1.6600000000000001	0.00022820361671499083
1.67	0.00021757238299720944
1.68	0.0002074872164160214
1.69	0.0001979174751080498
1.7	0.00018883437725678088
1.71	0.00018021088008220873
1.72	0.0001720215671947091
1.73	0.00016424254370347367
1.74	0.0001568513385176117
1.75	0.00014982681331922215
1.76	0.00014314907772805017
1.77	0.00013679941021316755
1.78	0.00012821245791109527
1.79	0.00013612984908352912
1.8	0.00013042234888455066
1.81	0.00012498472926221997
1.82	0.00011980289904903108
1.83	0.00011486356831967122
1.84	0.000110154199301699
1.85	0.00009589755846487032
1.86	0.0000918180070457346
1.87	0.00008792956666823812
1.8800000000000001	0.00008422244057044825
1.8900000000000001	0.0000806873769801474
1.9000000000000001	0.00007731563648426423
1.9100000000000001	0.0000740989614851394
1.92	0.00008132045469348154
1.93	0.00007818413347933106
1.94	0.00007518589251541695
1.95	0.00006263307633807157
1.96	0.00006008282471682189
1.97	0.00005764672997425201
1.98	0.00005531919995429006
1.99	0.00005309494004942671
2.	0.00005096893613729553
2.0100000000000002	0.0000489364385642081
2.02	0.000044176773212448955
2.0300000000000002	0.00004364762213894636
2.04	0.00005000152268510681
2.05	0.00004165495803342877
2.06	0.000046421549726961355
2.07	0.00003846882443776105
2.08	0.00004719505823473437
2.09	0.00004407839125937291
2.1	0.00003418108502726909
2.11	0.000032870933793416074
2.12	0.00003161578144656761
2.13	0.00003601780958424402
2.14	0.000026239770564797978
2.15	0.000034768573094668235
2.16	0.000032400216294916556
2.17	0.00003128878379122513
2.18	0.00003311665692889884
2.19	0.00003128942472222382
2.2	0.000029321320006562172
2.21	0.000022416375303735165
2.22	0.000021591064283559223
2.23	0.00002653253303231059
2.24	0.000020038449534430873
2.25	0.00001752263367081979
2.2600000000000002	0.00002404946674514794
2.27	0.0000179337427457358
2.2800000000000002	0.000021571136360830888
2.29	0.000023974275081852914
2.3000000000000003	0.000020207273471309655
2.31	0.000019563081850505857
2.32	0.00001985650016737328
2.33	0.000019244569200731617
2.34	0.000018654791721679083
2.35	0.00001808626582442621
2.36	0.000017538130076241587
2.37	0.000017009561541198783
2.38	0.000016499773907967264
2.39	0.00001600801571571552
2.4	0.000015533568672706308
2.41	0.00001507574606233157
2.42	0.000014633891231776904
2.43	0.00001420737615868976
2.44	0.000013795600091550852
2.45	0.000013397988259728728
2.46	0.000013013990649324556
2.47	0.000012643080841272787
2.48	0.000012284754908304203
2.49	0.000011938530367496575
2.5	0.00001160394518556247

==> data/maxinfVMd.dat <==
0.01	0.49997603803450186
0.02	0.4996971217530457
0.03	0.4993530339039849
0.04	0.49893482605813133
0.05	0.49843533084082364
0.06	0.49770932012844604
0.07	0.4970599555743186
0.08	0.49640262019187936
0.09	0.4955376313936222
0.1	0.4945762303731058
0.11	0.4935174947593336
0.12	0.49236076673954265
0.13	0.49110556873123923
0.14	0.4897515463912666
0.15	0.4882984298471953
0.16	0.4867460069846647
0.17	0.48509410470633746
0.18	0.4833425754739579
0.19	0.4814912873586892
0.2	0.47954011641694383
0.21	0.4774889405913319
0.22	0.47533763458307005
0.23	0.47308606530062997
0.24	0.4707340875894071
0.25	0.46828154000730854
0.26	0.4657282404419527
0.27	0.4630739813713825
0.28	0.4603185245515542
0.29	0.4574615948649039
0.3	0.4545028729784775
0.31	0.4514419863379653
0.32	0.4482784978886998
0.33	0.4450118918266818
0.34	0.44164155573986724
0.35000000000000003	0.4381667588139429
0.36	0.43458662642685236
0.37	0.430900112439044
0.38	0.42710597168786524
0.39	0.4232027363999254
0.4	0.41918870117852225
0.41000000000000003	0.415061921655771
0.42	0.4108202316565735
0.43	0.4064612827636125
0.44	0.40198260858995893
0.45	0.3973817140549781
0.46	0.39265618777733424
0.47000000000000003	0.38780383361391557
0.48	0.3828228156198475
0.49	0.3777118094538574
0.5	0.3724701525992751
0.51	0.3670979857319277
0.52	0.3615963780945912
0.53	0.3559674307377819
0.54	0.3502143528332009
0.55	0.3443415078221775
0.56	0.338354427793114
0.5700000000000001	0.33225979606981937
0.58	0.32606539943874796
0.59	0.31978005267492554
0.6	0.3134134989973243
0.61	0.3069762907728162
0.62	0.30047965519351577
0.63	0.2939353497928324
0.64	0.28735551257160175
0.65	0.2807525112166274
0.66	0.27413879545373715
0.67	0.26752675603078574
0.68	0.26092859321563666
0.6900000000000001	0.25435619705844476
0.7000000000000001	0.24782104103929892
0.71	0.24133409012776794
0.72	0.23490572373971488
0.73	0.2285456736022147
0.74	0.22226297613697976
0.75	0.21606593864894683
0.76	0.20996211835812403
0.77	0.20395831313493284
0.78	0.19806056268542707
0.79	0.1922741588749073
0.8	0.1866036638679109
0.81	0.1810529347905822
0.8200000000000001	0.1756251536795866
0.8300000000000001	0.17032286156225493
0.84	0.1651479956085621
0.85	0.16010192840086723
0.86	0.15518550847703055
0.87	0.1503991014124914
0.88	0.1457426308139474
0.89	0.14121561869904
0.9	0.13681722483121317
0.91	0.1325462846656099
0.92	0.12840134563989192
0.93	0.12438070161301175
0.9400000000000001	0.12048242531535507
0.9500000000000001	0.11670439872562696
0.96	0.11304434133389
0.97	0.10949983628688165
0.98	0.10606835444180607
0.99	0.10274727637891856
1.	0.09953391244208494
1.01	0.09642552089077479
1.02	0.09341932425728951
1.03	0.09051252400999334
1.04	0.0877023136274826
1.05	0.08498589019045433
1.06	0.08236046459795866
1.07	0.07982327051313157
1.08	0.07737157214071437
1.09	0.07500267093497127
1.1	0.07271391133225245
1.11	0.07050268559761962
1.12	0.06836643786982236
1.1300000000000001	0.06630266748362344
1.1400000000000001	0.06430893164313736
1.1500000000000001	0.0623828475145454
1.16	0.06052209380137364
1.17	0.05872441186049057
1.18	0.056987606412172175
1.19	0.05530954589299123
1.2	0.05368816249595504
1.21	0.05212145193823914
1.22	0.05060747299305436
1.23	0.04914434681863894
1.24	0.04773025611407935
1.25	0.04636344412862888
1.26	0.04504221354840293
1.27	0.043764925281765885
1.28	0.04252999716238485
1.29	0.04133590258679119
1.3	0.04018116910134459
1.31	0.03906437695173701
1.32	0.0379841576065766
1.33	0.03693919226515073
1.34	0.035928210358172154
1.35	0.03494998804914289
1.36	0.03400334674292548
1.37	0.033087151607173224
1.3800000000000001	0.03220031011143446
1.3900000000000001	0.03134177058799972
1.4000000000000001	0.030510520817896247
1.41	0.02970558664484737
1.42	0.028926030619491356
1.43	0.028170950675695576
1.44	0.027439478840395673
1.45	0.026730779978035565
1.46	0.0260440505703712
1.47	0.025378517532131228
1.48	0.02473343706279098
1.49	0.024108093534513673
1.5	0.023501798416136258
1.51	0.022913889232927878
1.52	0.022343728561721756
1.53	0.021790703060912867
1.54	0.02125422253472472
1.55	0.020733719031073496
1.56	0.02022864597229821
1.57	0.019738477317976056
1.58	0.019262706759005543
1.59	0.0188008469421101
1.6	0.018352428723896183
1.61	0.017917000453584766
1.62	0.017494127283529635
1.6300000000000001	0.017083390506632434
1.6400000000000001	0.016684386919768503
1.6500000000000001	0.016296728212342435
1.6600000000000001	0.015920040379103637
1.67	0.01555396315636314
1.68	0.015198149480769082
1.69	0.01485226496981383
1.7	0.014515987423264902
1.71	0.014189006344730484
1.72	0.013871022482591314
1.73	0.013561747389551902
1.74	0.013260903000085027
1.75	0.01296822122506633
1.76	0.01268344356291734
1.77	0.012406320726597652
1.78	0.012136612285809435
1.79	0.011874086323798745
1.8	0.011618519108160419
1.81	0.011369694775074568
1.82	0.011127405026423405
1.83	0.01089144883925816
1.84	0.010661632187105582
1.85	0.010437767772623455
1.86	0.010219674771133344
1.87	0.010007178584577657
1.8800000000000001	0.00980011060546593
1.8900000000000001	0.009598307990392609
1.9000000000000001	0.009401613442726015
1.9100000000000001	0.009209875004083672
1.92	0.009022945854225731
1.93	0.008840684119013153
1.94	0.008662952686091737
1.95	0.008489619027977721
1.96	0.008320555032233829
1.97	0.008155636838438023
1.98	0.007994744681659746
1.99	0.007837762742170316
2.	0.0076845790011261135
2.0100000000000002	0.007535085101974036
2.02	0.007389176217339613
2.0300000000000002	0.00724675092116817
2.04	0.007107711065899596
2.05	0.006971961664466424
2.06	0.00683941077691414
2.07	0.006709969401451049
2.08	0.006583551369743767
2.09	0.0064600732462817756
2.1	0.006339454231642453
2.11	0.006221616069495285
2.12	0.006106482957190492
2.13	0.005993981459784589
2.14	0.005884040427361198
2.15	0.00577659091551183
2.16	0.005671566108847171
2.17	0.00556890124741476
2.18	0.005468533555904528
2.19	0.005370402175528647
2.2	0.005274448098466943
2.21	0.005180614104773913
2.22	0.005088844701647728
2.23	0.00499908606496595
2.24	0.004911285982996612
2.25	0.004825393802197459
2.2600000000000002	0.0047413603750195085
2.27	0.004659138009635008
2.2800000000000002	0.004578680421512919
2.29	0.004499942686768673
2.3000000000000003	0.0044228811972176554
2.31	0.004347453617065133
2.32	0.004273618841168115
2.33	0.004201336954807193
2.34	0.004130569194909265
2.35	0.0040612779126642
2.36	0.003993426537481284
2.37	0.003926979542233073
2.38	0.003861902409736901
2.39	0.003798161600426016
2.4	0.003735724521164542
2.41	0.0036745594951621656
2.42	0.0036146357329464394
2.43	0.0035559233043521983
2.44	0.0034983931114892924
2.45	0.0034420168626514104
2.46	0.0033867670471303827
2.47	0.003332616910901579
2.48	0.0032795404331476875
2.49	0.0032275123035893152
2.5	0.0031765079005921034

==> data/maxinfVMdinset.dat <==
2.5	0.0031515659717514253
2.51	0.003101953973439808
2.52	0.003053310773490844
2.53	0.00300561387025761
2.54	0.0029588413655934264
2.55	0.0029129719465737485
2.56	0.0028679848678320975
2.57	0.0028238599344876294
2.58	0.0027805774856425295
2.59	0.002738118378428575
2.6	0.0026964639725827687
2.61	0.0026555961155329388
2.62	0.0026154971279747988
2.63	0.0025761497899227962
2.64	0.0025375373272176235
2.65	0.00249964339847418
2.66	0.002462452082454052
2.67	0.002425947865847561
2.68	0.002390115631450693
2.69	0.002354940646723039
2.7	0.0023204085527131755
2.71	0.0022865053533386733
2.72	0.002253217405008185
2.73	0.002220531406573705
2.74	0.0021884343896014344
2.75	0.002156913708950243
2.76	0.0021259570336469623
2.77	0.0020955523380483364
2.7800000000000002	0.002065687893279701
2.79	0.0020363522589408926
2.8	0.002007534275070222
2.81	0.001979223054357732
2.82	0.0019514079745992072
2.83	0.0019240786713827735
2.84	0.0018972250310002345
2.85	0.0018708371835755232
2.86	0.0018449054964030066
2.87	0.0018194205674885418
2.88	0.0017943732192865886
2.89	0.0017697544926267316
2.9	0.0017455556408234203
2.91	0.00172176812396276
2.92	0.0016983836033605923
2.93	0.0016753939361861118
2.94	0.0016527911702457
2.95	0.001630567538921626
2.96	0.001608715456260608
2.97	0.001587227512207348
2.98	0.0015660964679783216
2.99	0.0015453152515712847
3.	0.001524876953406117
3.01	0.0015047748220927896
3.02	0.001485002260322335
3.0300000000000002	0.0014655528208769447
3.04	0.0014578674353983524
3.05	0.0014388965203596127
3.06	0.0014202326593192752
3.0700000000000003	0.0014018699212066047
3.08	0.0013838025077933884
3.09	0.0013660247503167102
3.1	0.0013485311061975814
3.11	0.0013313161558524264
3.12	0.001314374599594525
3.13	0.0012977012546226293
3.14	0.001281291052094028
3.15	0.0012651390342794757
3.16	0.0012492403517974462
3.17	0.0012335902609252791
3.18	0.00121818412098486
3.19	0.0012030173918005636
3.2	0.0011880856312272484
3.21	0.0011733844927461832
3.2199999999999998	0.0011498099096077061
3.23	0.0011446571601525773
3.24	0.0011306227304082636
3.25	0.0011168024471280085
3.26	0.0011031924081011865
3.27	0.0010897887936350049
3.2800000000000002	0.0010765878645719556
3.29	0.0010635859603604933
3.3	0.001050779497177378
3.31	0.0010381649661001596
3.3200000000000003	0.0010257389313283116
3.33	0.0010134980284516033
3.34	0.001001438962764312
3.35	0.0009895585076239407
3.36	0.000977853502853155
3.37	0.0009663208531836614
3.38	0.0009549575267408342
3.39	0.0009437605535678976
3.4	0.0009327270241885417
3.41	0.0009218540882068334
3.42	0.0009111389529434042
3.43	0.0009005788821068232
3.44	0.000890171194499198
3.45	0.0008799132627550049
3.46	0.0008698025121122086
3.4699999999999998	0.0008598364192147685
3.48	0.0008500125109456402
3.49	0.000840328363289416
3.5	0.0008307816002237668
3.51	0.0008213698926388932
3.52	0.0008120909572841921
3.5300000000000002	0.0008029425557413882
3.54	0.0007939224934233923
3.55	0.0007850286185981783
3.56	0.0007762588214369813
3.5700000000000003	0.0007676110330861642
3.58	0.0007590832247620724
3.59	0.0007506734068682849
3.6	0.000742379628134615
3.6100000000000003	0.0007341999747772933
3.62	0.0007261325696797486
3.63	0.000718175571593418
3.64	0.0007103271743580652
3.6500000000000004	0.0007025856061410679
3.66	0.000694949128695165
3.67	0.0006874160366341706
3.6799999999999997	0.0006799846567261741
3.69	0.0006726533472037646
3.7	0.0006654204970908143
3.71	0.0006582845255453953
3.7199999999999998	0.0006512438812183895
3.73	0.0006442970416273896
3.74	0.0006374425125454809
3.75	0.0006306788274045131
3.76	0.0006240045467124837
3.77	0.0006174182574846655
3.7800000000000002	0.0006109185726881182
3.79	0.0006045041306992374
3.8	0.000598173594773998
3.81	0.0005919256525305678
3.8200000000000003	0.0005857590154439734
3.83	0.0005796724183525078
3.84	0.0005736646189755676
3.85	0.0005677343974426424
3.8600000000000003	0.0005618805558331636
3.87	0.0005561019177269337
3.88	0.0005503973277648705
3.89	0.0005447656512198062
3.9000000000000004	0.0005392057735770802
3.91	0.0005337166001246864
3.92	0.0005282970555527273
3.9299999999999997	0.0005229460835619468
3.94	0.0005176626464811102
3.95	0.0005124457248930114
3.96	0.0005072943172688944
3.9699999999999998	0.0005022074396110729
3.98	0.0004971841251035555
3.99	0.0004922234237704688
4.	0.000487324402142088
4.01	0.00048248614292829134
4.02	0.0004777077446992484
4.03	0.000472988321573179
4.04	0.00046832700291098844
4.05	0.00046372293301763105
4.0600000000000005	0.00045917527085002864
4.07	0.00045468318973138506
4.08	0.00045024587707174357
4.09	0.00044586253409463445
4.1	0.00044153237556967227
4.11	0.0004372546295509453
4.12	0.0004330285371210772
4.13	0.00042885335214080565
4.140000000000001	0.00042472834100396425
4.15	0.00042065278239772314
4.16	0.00041662596706797524
4.17	0.0004126471975897373
4.18	0.0004087157881424539
4.1899999999999995	0.0004048310642900848
4.2	0.00040099236276585975
4.21	0.00039719903126160213
4.22	0.0003934504282215016
4.23	0.0003897459226402376
4.24	0.0003860848938653539
4.25	0.00038246673140378143
4.26	0.00037889083473241334
4.27	0.0003753566131126424
4.28	0.00037186348540876304
4.29	0.0003684108799101533
4.3	0.0003649982341571478
4.3100000000000005	0.0003616249947705182
4.32	0.00035829061728447585
4.33	0.00035499456598311776
4.34	0.0003517363137402402
4.35	0.00034851534186243564
4.36	0.0003453311399354078
4.37	0.0003421832056734234
4.38	0.000339071044771835
4.390000000000001	0.00033599417076260246
4.4	0.00033295210487275216
4.41	0.00032994437588569294
4.42	0.00032697052000534607
4.43	0.0003240300807230048
4.4399999999999995	0.0003211226086868789
4.45	0.00031824766157425595
4.46	0.0003154048039662219
4.47	0.0003125936072248875
4.48	0.00030981364937306263
4.49	0.0003070645149763239
4.5	0.0003043457950274248
4.51	0.00030165708683299624
4.52	0.000298997993902486
4.53	0.0002963681258392888
4.54	0.0002937670982340228
4.55	0.0002911945325598957
4.5600000000000005	0.0002886500560701272
4.57	0.00028613330169737633
4.58	0.0002836439079551304
4.59	0.0002811815188410135
4.6	0.0002787457837419759
4.609999999999999	0.00027633635734132213
4.62	0.00027395289952753476
4.63	0.000271595075304862
4.640000000000001	0.00026926255470562587
4.65	0.00026695501270421857
4.66	0.000264672129132746
4.67	0.00026241358859828857
4.68	0.00026017908040174145
4.6899999999999995	0.0002579682984582036
4.7	0.0002557809412188797
4.71	0.0002536167115944669
4.720000000000001	0.0002514753168799893
4.73	0.00024935646868105886
4.74	0.00024725988284152205
4.75	0.00024518527937247484
4.76	0.00024313238238260457
4.77	0.00024110092000984414
4.78	0.00023909062435429994
4.79	0.00023710123141243786
4.800000000000001	0.00023513248101248842
4.8100000000000005	0.00023318411675106183
4.82	0.00023125588593093187
4.83	0.00022934753949997535
4.84	0.00022745883199124152
4.85	0.00022558952146412383
4.859999999999999	0.00022373936944661637
4.87	0.00022190814087863218
4.88	0.00022009560405635798
4.890000000000001	0.00021830153057762901
4.9	0.00021652569528830134
4.91	0.00021476787622960104
4.92	0.00021302785458642953
4.93	0.00021130541463661062
4.9399999999999995	0.00020960034370105392
4.95	0.00020791243209481954
4.96	0.00020624147307906826
4.970000000000001	0.00020458726281387258
4.98	0.00020294960031188092
4.99	0.00020132828739280708
5.	0.00019972312863874035
5.01	0.00019813393135024998
5.02	0.0001965605055032727
5.03	0.0001950026637067697
5.04	0.0001934602211611325
5.050000000000001	0.00019193299561732886
5.0600000000000005	0.00019042080733676958
5.07	0.00018892347905188425
5.08	0.00018744083592739301
5.09	0.00018597270552225763
5.1	0.00018451891775230132
5.109999999999999	0.00018307930485348396
5.12	0.00018165370134581816
5.13	0.0001802419439979168
5.140000000000001	0.00017884387179215621
5.15	0.00017745932589044658
5.16	0.00017608814960059545
5.17	0.00017473018834325397
5.18	0.0001733852896194341
5.1899999999999995	0.00017205330297858813
5.2	0.00017073407998723412
5.21	0.0001694274741981252
5.220000000000001	0.00016813334111994322
5.23	0.00016685153818751593
5.24	0.00016558192473253825
5.25	0.00016432436195479741
5.26	0.00016307871289388494
5.27	0.00016184484240139134
5.28	0.0001606226171135707
5.29	0.00015941190542446984
5.300000000000001	0.00015821257745950962
5.3100000000000005	0.00015702450504951446
5.32	0.00015584756170517616
5.33	0.00015468162259194847
5.34	0.00015352656450536313
5.35	0.00015238226584675873
5.359999999999999	0.0001512486065994136
5.37	0.0001501254683050799
5.38	0.0001490127340409064
5.390000000000001	0.0001479102883967447
5.4	0.00014681801745283237
5.41	0.00014573580875784642
5.42	0.00014466355130731833
5.43	0.00014360113552240513
5.4399999999999995	0.0001425484532290117
5.45	0.00014150539763725412
5.46	0.0001404718633212618
5.470000000000001	0.00013944774619930914
5.48	0.00013843294351427297
5.49	0.00013742735381440808
5.5	0.00013643087693443665
5.51	0.00013544341397694497
5.52	0.00013446486729408192
5.53	0.00013349514046955346
5.54	0.0001325341383009112
5.550000000000001	0.00013158176678212147
5.5600000000000005	0.0001306379330864219
5.57	0.00012970254554944767
5.58	0.00012877551365263347
5.59	0.0001278567480068787
5.6	0.00012694616033647553
5.609999999999999	0.00012604366346329217
5.62	0.00012514917129121067
5.63	0.00012426259879081032
5.640000000000001	0.00012338386198429486
5.65	0.00012251287793066027
5.66	0.00012164956471109498
5.67	0.00012079384141461297
5.68	0.00011994562812391248
5.6899999999999995	0.00011910484590145793
5.7	0.00011827141677577996
5.71	0.00011744526372799197
5.720000000000001	0.00011662631067851562
5.73	0.000115814482474017
5.74	0.00011500970487454375
5.75	0.00011421190454086508
5.76	0.00011342100902200712
5.77	0.00011263694674298355
5.78	0.00011185964699271407
5.79	0.00011108903991213337
5.800000000000001	0.00011032505648248004
5.8100000000000005	0.0001095676285137697
5.82	0.00010881668863344253
5.83	0.00010807217027518792
5.84	0.0001073340076679395
5.85	0.00010660213582503826
5.859999999999999	0.00010587649053356304
5.87	0.00010515700834382191
5.88	0.00010444362655900644
5.890000000000001	0.00010373628322500027
5.9	0.00010303491712034546
5.91	0.00010233946774635906
5.92	0.0001016498753174005
5.93	0.00010096608075128518
5.9399999999999995	0.00010028802565984385
5.95	0.00009961565233962329
5.96	0.00009894890376272776
5.970000000000001	0.00009828772356779666
5.98	0.00009763205605111953
5.99	0.00009698184615788126
6.	0.00009633703947354135
6.01	0.00009569758221533913
6.02	0.00009506342122392681
6.03	0.00009443450395512662
6.04	0.00009381077847181054
6.050000000000001	0.00009319219343590003
6.0600000000000005	0.00009257869810048436
6.07	0.0000919702423020554
6.08	0.000091366776452857
6.09	0.00009076825153334622
6.1	0.00009017461908476736
6.109999999999999	0.00008958583120183236
6.12	0.00008900184052551052
6.13	0.00008842260023592296
6.140000000000001	0.00008784806404534062
6.15	0.00008727818619128482
6.16	0.00008671292142972776
6.17	0.00008615222502839255
6.18	0.00008559605276014976
6.1899999999999995	0.0000850443608965103
6.2	0.00008449710620121158
6.21	0.00008395424592389755
6.220000000000001	0.00008341573779388802
6.23	0.0000828815400140401
6.24	0.00008235161125469561
6.25	0.00008182591064771665
6.26	0.00008130439778060601
6.27	0.00008078703269071253
6.28	0.00008027377585951805
6.29	0.00007976458820700644
6.300000000000001	0.00007925943108611344
6.3100000000000005	0.00007875826627725382
6.32	0.00007826105598292766
6.33	0.00007776776282240265
6.34	0.00007727834982647085
6.35	0.00007679278043228098
6.359999999999999	0.00007631101847824222
6.37	0.00007583302819900035
6.38	0.00007535877422048501
6.390000000000001	0.00007488822155502531
6.4	0.00007442133559653504
6.41	0.00007395808211576465
6.42	0.00007349842725561966
6.43	0.00007304233752654455
6.4399999999999995	0.00007258977980197076
6.45	0.00007214072131382816
6.46	0.0000716951296481188
6.470000000000001	0.00007125297274055168
6.48	0.000070814218872239
6.49	0.00007037883666545036
6.5	0.00006994679507942684
6.51	0.00006951806340625225
6.5200000000000005	0.00006909261126678123
6.53	0.00006867040860662334
6.54	0.00006825142569218207
6.55	0.00006783563310674843
6.5600000000000005	0.00006742300174664758
6.57	0.00006701350281743866
6.58	0.00006660710783016547
6.59	0.00006620378859765947
6.6	0.00006580351723089157
6.61	0.00006540626613537501
6.62	0.00006501200800761566
6.63	0.00006462071583161114
6.64	0.0000642323628753968
6.65	0.0000638469226876387
6.66	0.00006346436909427237
6.67	0.00006308467619518644
6.68	0.00006270781836095121
6.69	0.00006233377022959107
6.7	0.00006196250670339987
6.71	0.00006159400294579921
6.72	0.00006122823437823856
6.73	0.000060865176677136355
6.74	0.000060504805770862457
6.75	0.000060147097836760535
6.76	0.00005979202929820923
6.7700000000000005	0.000059439576821723495
6.78	0.000059089717314093496
6.79	0.000058742427919561325
6.8	0.000058397686017035445
6.8100000000000005	0.00005805546921734135
6.82	0.000057715755360508685
6.83	0.00005737852251309404
6.84	0.00005704374896553858
6.8500000000000005	0.00005671141322956044
6.86	0.00005638149403558146
6.87	0.000056053970330187334
6.88	0.00005572882127362055
6.89	0.00005540602623730682
6.9	0.000055085564801412635
6.91	0.00005476741675243568
6.92	0.00005445156208082535
6.93	0.00005413798097863507
6.94	0.000053826653837204135
6.95	0.00005351756124487046
6.96	0.000053210683984711616
6.97	0.00005290600303231595
6.98	0.000052603499553582065
6.99	0.00005230315490254612
7.	0.00005200495061923785
7.01	0.00005170886842756312
7.0200000000000005	0.000051414890233214124
7.03	0.00005112299812160628
7.04	0.000050833174355840956
7.05	0.00005054540137469469
7.0600000000000005	0.00005025966179063355
7.07	0.000049975938387852884
7.08	0.000049694214120342065
7.09	0.00004941447210997337
7.1000000000000005	0.000049136695644615295
7.11	0.000048860868176269695
7.12	0.0000485869733192322
7.13	0.00004831499484827599
7.14	0.00004804491669685832
7.15	0.0000477767229553495
7.16	0.00004751039786928418
7.17	0.000047245925837634584
7.18	0.000046983291411105154
7.19	0.00004672247929044836
7.2	0.00004646347432480212
7.21	0.000046206261510047196
7.22	0.00004595082598718544
7.23	0.000045697153040738034
7.24	0.000045445228097163705
7.25	0.00004519503672329603
7.26	0.000044946564624801164
7.2700000000000005	0.000044699797644653195
7.28	0.000044454721761629614
7.29	0.000044211323088824175
7.3	0.000043969587872178995
7.3100000000000005	0.00004372950248903397
7.32	0.00004349105344669456
7.33	0.000043254227381016464
7.34	0.000043019011055008304
7.3500000000000005	0.00004278539135745078
7.36	0.00004255335530153308
7.37	0.000042322890023505713
7.38	0.000042093982781349714
7.39	0.00004186662095346196
7.4	0.00004164079203735689
7.41	0.00004141648364838308
7.42	0.0000411936835184563
7.43	0.00004097237949480716
7.44	0.00004075255953874434
7.45	0.000040534211724432415
7.46	0.000040317324237684486
7.47	0.00004010188537476941
7.48	0.00003988788354123326
7.49	0.000039675307250734826
7.5	0.000039464145123895255
7.51	0.00003925438588716143
7.5200000000000005	0.000039046018371682395
7.53	0.000038839031512200325
7.54	0.00003863341434595328
7.55	0.00003842915601159213
7.5600000000000005	0.00003822624574810975
7.57	0.00003802467289378314
7.58	0.00003782442688512813
7.59	0.000037625497255866054
7.6000000000000005	0.00003742787363590321
7.61	0.00003723154575032194
7.62	0.000037036503418383676
7.63	0.00003684273655254395
7.64	0.00003665023515747845
7.65	0.0000364589893291213
7.66	0.00003626898925371385
7.67	0.00003608022520686498
7.68	0.000035892687552622354
7.69	0.00003570636674255443
7.7	0.00003552125331484341
7.71	0.00003533733789338831
7.72	0.00003515461118691889
7.73	0.000034973063988119754
7.74	0.00003479268717276442
7.75	0.00003461347169885964
7.76	0.00003443540860579953
7.7700000000000005	0.00003425848901352959
7.78	0.000034082704121720216
7.79	0.00003390804520894971
7.8	0.00003373450363189683
7.8100000000000005	0.00003356207082454278
7.82	0.00003339073829738183
7.83	0.00003322049763664156
7.84	0.00003305134050351167
7.8500000000000005	0.000032883258633381743
7.86	0.00003271624383508781
7.87	0.000032550287990167316
7.88	0.00003238538305212262
7.89	0.00003222152104569298
7.9	0.00003205869406613489
7.91	0.00003189689427851022
7.92	0.00003173611391698274
7.93	0.00003157634528412263
7.94	0.000031417580750218634
7.95	0.00003125981275259814
7.96	0.00003110303379495489
7.97	0.000030947236446684335
7.98	0.00003079241334222629
7.99	0.000030638557180415095
8.	0.00003048566072383728
8.01	0.000030333716798195848
8.02	0.000030182718291682335
8.030000000000001	0.00003003265815435551
8.04	0.000029883529397527113
8.05	0.000029735325093154307
8.06	0.000029588038373239267
8.07	0.000029441662429235016
8.08	0.000029296190511458228
8.09	0.000029151615928508116
8.100000000000001	0.000029007932046692276
8.11	0.000028865132289458632
8.120000000000001	0.00002872321013683345
8.129999999999999	0.000028582159124866043
8.14	0.000028441972845079096
8.15	0.000028302644943925516
8.16	0.000028164169122250933
8.17	0.000028026539134762122
8.18	0.000027889748789501497
8.190000000000001	0.000027753791947327158
8.2	0.000027618662521398693
8.21	0.000027484354476668592
8.219999999999999	0.000027350861829379262
8.23	0.00002721817864656543
8.24	0.00002708629904556215
8.25	0.000026955217193517984
8.26	0.000026824927306913557
8.27	0.00002669542365108529
8.280000000000001	0.00002656670053975436
8.29	0.000026438752334560884
8.3	0.00002631157344460273
8.31	0.00002618515832597977
8.32	0.000026059501481342833
8.33	0.00002593459745944751
8.34	0.000025810440854712875
8.350000000000001	0.00002568702630678479
8.36	0.00002556434850010405
8.370000000000001	0.000025442402163479108
8.379999999999999	0.000025321182069663437
8.39	0.00002520068303493716
8.4	0.00002508089991869354
8.41	0.000024961827623029683
8.42	0.000024843461092341492
8.43	0.00002472579531292322
8.440000000000001	0.000024608825312570918
8.45	0.00002449254616019065
8.46	0.000024376952965410067
8.469999999999999	0.000024262040878195037
8.48	0.000024147805088469386
8.49	0.000024034240825739583
8.5	0.00002392134335872265
8.51	0.000023809107994978288
8.52	0.00002369753008054505
8.530000000000001	0.000023586604999580033
8.54	0.00002347632817400261
8.55	0.00002336669506314164
8.56	0.00002325770116338672
8.57	0.0000231493420078428
8.58	0.00002304161316598853
8.59	0.00002293451024333822
8.600000000000001	0.0000228280288811072
8.61	0.000022722164755880854
8.620000000000001	0.000022616913579286885
8.629999999999999	0.000022512271097671276
8.64	0.00002240823309177722
8.65	0.000022304795376427808
8.66	0.000022201953800211764
8.67	0.000022099704245172455
8.68	0.000021998042626500103
8.690000000000001	0.000021896964892227355
8.7	0.000021796467022927867
8.71	0.000021696545031417714
8.719999999999999	0.000021597194962460625
8.73	0.00002149841289247532
8.74	0.00002140019492924665
8.75	0.000021302537211639245
8.76	0.000021205435909314183
8.77	0.00002110888722244869
8.780000000000001	0.000021012887381458494
8.79	0.00002091743264672334
8.8	0.000020822519308314888
8.81	0.00002072814368572776
8.82	0.0000206343021276131
8.83	0.000020540991011514966
8.84	0.000020448206743609274
8.850000000000001	0.00002035594575844555
8.86	0.00002026420451869114
8.870000000000001	0.000020172979514878132
8.879999999999999	0.00002008226726515285
8.89	0.00001999206431502767
8.9	0.000019902367237135684
8.91	0.00001981317263098747
8.92	0.000019724477122730626
8.93	0.00001963627736491146
8.940000000000001	0.000019548570036239362
8.95	0.000019461351841353248
8.96	0.000019374619510590435
8.969999999999999	0.000019288369799758102
8.98	0.00001920259948990653
8.99	0.000019117305387105076
9.	0.000019032484322220123
9.01	0.00001894813315069531
9.02	0.000018864248752333938
9.030000000000001	0.000018780828031083603
9.04	0.000018697867914822945
9.05	0.000018615365355150336
9.06	0.000018533317327175015
9.07	0.000018451720829309958
9.08	0.000018370572883067033
9.09	0.00001828987053285396
9.100000000000001	0.000018209610845773535
9.11	0.00001812979091142457
9.120000000000001	0.000018050407841705
9.129999999999999	0.000017971458770616803
9.14	0.000017892940854072877
9.15	0.00001781485126970587
9.16	0.000017737187216678778
9.17	0.000017659945915497458
9.18	0.000017583124607824985
9.190000000000001	0.000017506720556297736
9.2	0.000017430731044343527
9.21	0.000017355153376001094
9.219999999999999	0.00001727998487574177
9.23	0.00001720522288829258
9.24	0.000017130864778461273
9.25	0.000017056907930962926
9.26	0.00001698334975024817
9.27	0.000016910187660333385
9.280000000000001	0.00001683741910463208
9.29	0.000016765041545788432
9.3	0.00001669305246551183
9.31	0.000016621449364413642
9.32	0.000016550229761845054
9.33	0.000016479391195736787
9.34	0.00001640893122244013
9.350000000000001	0.00001633884741656967
9.36	0.000016269137370847546
9.370000000000001	0.00001619979869594892
9.379999999999999	0.000016130829020349357
9.39	0.000016062225990173213
9.4	0.000015993987269043933
9.41	0.00001592611053793532
9.42	0.000015858593495024593
9.43	0.000015791433855546583
9.440000000000001	0.00001572462935164952
9.45	0.00001565817773225213
9.46	0.00001559207676290185
9.469999999999999	0.000015526324225634876
9.48	0.00001546091791883699
9.49	0.000015395855657106232
9.5	0.000015331135271116414
9.51	0.000015266754607482192
9.52	0.000015202711528625354
9.530000000000001	0.000015139003912642315
9.54	0.000015075629653172938
9.55	0.000015012586659270526
9.56	0.000014949872855273086
9.57	0.000014887486180675722
9.58	0.000014825424590004326
9.59	0.0000147636860526904
9.600000000000001	0.000014702268552947044
9.61	0.00001464117008964612
9.620000000000001	0.000014580388676196486
9.629999999999999	0.000014519922340423646
9.64	0.000014459769124449994
9.65	0.000014399927084576797
9.66	0.000014340394291166772
9.67	0.000014281168828528041
9.68	0.000014222248794799043
9.690000000000001	0.000014163632301834535
9.7	0.000014105317475092718
9.71	0.000014047302453523247
9.719999999999999	0.000013989585389456501
9.73	0.000013932164448493586
9.74	0.000013875037809397694
9.75	0.000013818203663986223
9.76	0.000013761660217023842
9.77	0.000013705405686116821
9.780000000000001	0.000013649438301608059
9.79	0.000013593756306473242
9.8	0.000013538357956217796
9.81	0.000013483241518774967
9.82	0.000013428405274404733
9.83	0.000013373847515593559
9.84	0.000013319566546955318
9.850000000000001	0.000013265560685132789
9.86	0.00001321182825870035
9.870000000000001	0.000013158367608067342
9.879999999999999	0.000013105177085382485
9.89	0.000013052255054438927
9.9	0.000012999599890580472
9.91	0.000012947209980608386
9.92	0.00001289508372268916
9.93	0.00001284321952626312
9.940000000000001	0.000012791615811953819
9.95	0.00001274027101147835
9.96	0.000012689183567558169
9.969999999999999	0.000012638351933831232
9.98	0.00001258777457476439
9.99	0.000012537449965566935
10.	0.000012487376592104793
10.01	0.000012437552950815428
10.02	0.000012387977548623636
10.030000000000001	0.000012338648902858003
10.04	0.000012289565541168184
10.05	0.000012240726001442767
10.06	0.000012192128831728136
10.07	0.000012143772590147786
10.08	0.000012095655844822522
10.09	0.000012047777173791288
10.100000000000001	0.000012000135164932776
10.11	0.000011952728415887693
10.120000000000001	0.000011905555533981617
10.129999999999999	0.000011858615136148787
10.14	0.000011811905848856267
10.15	0.000011765426308029066
10.16	0.00001171917515897566
10.17	0.000011673151056314365
10.18	0.000011627352663900304
10.190000000000001	0.000011581778654752934
10.2	0.000011536427710984393
10.21	0.000011491298523728231
10.219999999999999	0.000011446389793069035
10.23	0.000011401700227972427
10.24	0.000011357228546215873
10.25	0.000011312973474320008
10.26	0.000011268933747480501
10.27	0.000011225108109500649
10.280000000000001	0.000011181495312724506
10.29	0.000011138094117970542
10.3	0.000011094903294465914
10.31	0.000011051921619781393
10.32	0.000011009147879766735
10.33	0.000010966580868486645
10.34	0.000010924219388157395
10.350000000000001	0.000010882062249083795
10.36	0.000010840108269596974
10.370000000000001	0.000010798356275992412
10.379999999999999	0.000010756805102468781
10.39	0.000010715453591067098
10.4	0.000010674300591610505
10.41	0.000010633344961644637
10.42	0.000010592585566378289
10.43	0.000010552021278624831
10.440000000000001	0.000010511650978743997
10.45	0.000010471473554584213
10.46	0.00001043148790142535
10.469999999999999	0.000010391692921922124
10.48	0.000010352087526047794
10.49	0.000010312670631038514
10.5	0.000010273441161338019
10.51	0.000010234398048542883
10.52	0.000010195540231348171
10.53	0.000010156866655493639
10.540000000000001	0.00001011837627371031
10.55	0.000010080068045667549
10.56	0.000010041940937920591
10.57	0.00001000399392385849
10.58	9.96622598365253e-6
10.59	9.928636104205038e-6
10.6	9.891223279098727e-6
10.61	9.853986508546343e-6
10.620000000000001	9.81692479934082e-6
10.63	9.78003716480581e-6
10.64	9.743322624746705e-6
10.65	9.706780205401954e-6
10.66	9.670408939394936e-6
10.67	9.63420786568603e-6
10.68	9.598176029525395e-6
10.69	9.562312482405836e-6
10.7	9.526616282016233e-6
10.71	9.491086492195328e-6
10.72	9.455722182885965e-6
10.73	9.420522430089525e-6
10.74	9.385486315820944e-6
10.75	9.35061292806403e-6
10.76	9.315901360727098e-6
10.77	9.281350713599106e-6
10.78	9.246960092305988e-6
10.790000000000001	9.212728608267513e-6
10.8	9.178655378654408e-6
10.81	9.144739526345835e-6
10.82	9.110980179887279e-6
10.83	9.077376473448766e-6
10.84	9.043927546783351e-6
10.85	9.010632545186079e-6
10.86	8.977490619453185e-6
10.870000000000001	8.944500925841678e-6
10.88	8.911662626029253e-6
10.89	8.87897488707451e-6
10.9	8.846436881377528e-6
10.91	8.814047786640756e-6
10.92	8.78180678583022e-6
10.93	8.749713067137076e-6
10.94	8.717765823939394e-6
10.95	8.685964254764405e-6
10.96	8.654307563250903e-6
10.97	8.622794958112048e-6
10.98	8.591425653098451e-6
10.99	8.560198866961548e-6
11.	8.529113823417276e-6
11.01	8.498169751110086e-6
11.02	8.467365883577164e-6
11.03	8.436701459213067e-6
11.040000000000001	8.406175721234468e-6
11.05	8.375787917645418e-6
11.06	8.34553730120269e-6
11.07	8.315423129381485e-6
11.08	8.285444664341451e-6
11.09	8.255601172892894e-6
11.1	8.225891926463354e-6
11.11	8.196316201064361e-6
11.120000000000001	8.166873277258521e-6
11.13	8.137562440126877e-6
11.14	8.108382979236456e-6
11.15	8.079334188608171e-6
11.16	8.050415366684923e-6
11.17	8.021625816299973e-6
11.18	7.992964844645549e-6
11.19	7.964431763241798e-6
11.200000000000001	7.936025887905833e-6
11.21	7.907746538721155e-6
11.22	7.879593040007281e-6
11.23	7.851564720289579e-6
11.24	7.823660912269407e-6
11.25	7.79588095279444e-6
11.26	7.768224182829245e-6
11.27	7.740689947426142e-6
11.28	7.7132775956962e-6
11.290000000000001	7.685986480780533e-6
11.3	7.658815959821848e-6
11.31	7.631765393936118e-6
11.32	7.604834148184584e-6
11.33	7.578021591545919e-6
11.34	7.551327096888638e-6
11.35	7.524750040943716e-6
11.36	7.498289804277427e-6
11.370000000000001	7.4719457712643925e-6
11.38	7.445717330060841e-6
11.39	7.419603872578116e-6
11.4	7.393604794456314e-6
11.41	7.367719495038194e-6
11.42	7.3419473773433035e-6
11.43	7.316287848042241e-6
11.44	7.290740317431192e-6
11.450000000000001	7.265304199406578e-6
11.46	7.239978911440048e-6
11.47	7.214763874553486e-6
11.48	7.189658513294362e-6
11.49	7.1646622557111834e-6
11.5	7.139774533329212e-6
11.51	7.114994781126295e-6
11.52	7.0903224375089335e-6
11.53	7.065756944288546e-6
11.540000000000001	7.041297746657864e-6
11.55	7.016944293167565e-6
11.56	6.992696035703057e-6
11.57	6.968552429461461e-6
11.58	6.944512932928743e-6
11.59	6.9205770078570665e-6
11.6	6.896744119242302e-6
11.61	6.873013735301661e-6
11.620000000000001	6.8493853274516065e-6
11.63	6.8258583702858445e-6
11.64	6.802432341553513e-6
11.65	6.779106722137569e-6
11.66	6.755880996033267e-6
11.67	6.732754650326925e-6
11.68	6.709727175174709e-6
11.69	6.686798063781701e-6
11.700000000000001	6.663966812381048e-6
11.71	6.641232920213345e-6
11.72	6.618595889506091e-6
11.73	6.596055225453357e-6
11.74	6.573610436195603e-6
11.75	6.551261032799655e-6
11.76	6.529006529238807e-6
11.77	6.506846442373093e-6
11.78	6.484780291929722e-6
11.790000000000001	6.462807600483631e-6
11.8	6.440927893438239e-6
11.81	6.419140699006258e-6
11.82	6.3974455481907395e-6
11.83	6.3758419747662565e-6
11.84	6.354329515260121e-6
11.85	6.332907708933913e-6
11.86	6.311576097765e-6
11.870000000000001	6.290334226428296e-6
11.88	6.2691816422780895e-6
11.89	6.248117895330069e-6
11.9	6.22714253824343e-6
11.91	6.206255126303146e-6
11.92	6.185455217402389e-6
11.93	6.164742372025048e-6
11.94	6.144116153228376e-6
11.950000000000001	6.123576126625818e-6
11.96	6.1031218603699266e-6
11.97	6.082752925135398e-6
11.98	6.06246889410225e-6
11.99	6.042269342939174e-6
12.	6.022153849786888e-6
12.01	6.002121995241773e-6
12.02	5.982173362339481e-6
12.03	5.962307536538795e-6
12.040000000000001	5.942524105705498e-6
12.05	5.922822660096447e-6
12.06	5.903202792343728e-6
12.07	5.883664097438901e-6
12.08	5.864206172717452e-6
12.09	5.844828617843251e-6
12.1	5.825531034793208e-6
12.11	5.8063130278420055e-6
12.120000000000001	5.787174203546937e-6
12.13	5.768114170732901e-6
12.14	5.749132540477442e-6
12.15	5.730228926095971e-6
12.16	5.7114029431270366e-6
12.17	5.692654209317741e-6
12.18	5.673982344609261e-6
12.19	5.655386971122443e-6
12.200000000000001	5.636867713143551e-6
12.21	5.618424197110094e-6
12.22	5.600056051596749e-6
12.23	5.581762907301396e-6
12.24	5.563544397031287e-6
12.25	5.54540015568926e-6
12.26	5.527329820260083e-6
12.27	5.509333029796933e-6
12.28	5.4914094254078746e-6
12.290000000000001	5.473558650242566e-6
12.3	5.455780349478946e-6
12.31	5.438074170310116e-6
12.32	5.420439761931228e-6
12.33	5.402876775526538e-6
12.34	5.385384864256515e-6
12.35	5.367963683245063e-6
12.36	5.350612889566833e-6
12.370000000000001	5.333332142234593e-6
12.38	5.3161211021867745e-6
12.39	5.298979432274996e-6
12.4	5.281906797251775e-6
12.41	5.26490286375827e-6
12.42	5.2479673003121434e-6
12.43	5.231099777295484e-6
12.44	5.214299966942853e-6
12.450000000000001	5.197567543329368e-6
12.46	5.180902182358933e-6
12.47	5.1643035617524875e-6
12.48	5.1477713610364045e-6
12.49	5.131305261530919e-6
12.5	5.1149049463386614e-6
12.51	5.098570100333294e-6
12.52	5.0823004101481884e-6
12.53	5.066095564165214e-6
12.540000000000001	5.049955252503583e-6
12.55	5.033879167008825e-6
12.56	5.017867001241759e-6
12.57	5.001918450467617e-6
12.58	4.986033211645221e-6
12.59	4.970210983416226e-6
12.6	4.954451466094438e-6
12.61	4.938754361655243e-6
12.620000000000001	4.92311937372507e-6
12.63	4.907546207570958e-6
12.64	4.892034570090167e-6
12.65	4.876584169799904e-6
12.66	4.861194716827075e-6
12.67	4.845865922898154e-6
12.68	4.83059750132909e-6
12.69	4.815389167015307e-6
12.700000000000001	4.800240636421758e-6
12.71	4.785151627573078e-6
12.72	4.770121860043757e-6
12.73	4.755151054948442e-6
12.74	4.740238934932249e-6
12.75	4.725385224161196e-6
12.76	4.71058964831266e-6
12.77	4.695851934565945e-6
12.78	4.681171811592854e-6
12.790000000000001	4.666549009548405e-6
12.8	4.651983260061561e-6
12.81	4.637474296226003e-6
12.82	4.623021852591046e-6
12.83	4.608625665152556e-6
12.84	4.5942854713439374e-6
12.85	4.5800010100272036e-6
12.86	4.5657720214841204e-6
12.870000000000001	4.5515982474073405e-6
12.88	4.537479430891718e-6
12.89	4.523415316425556e-6
12.9	4.5094056498820044e-6
12.91	4.495450178510483e-6
12.92	4.4815486509281875e-6
12.93	4.467700817111599e-6
12.94	4.453906428388123e-6
12.950000000000001	4.440165237427742e-6
12.96	4.426476998234743e-6
12.97	4.412841466139492e-6
12.98	4.3992583977902675e-6
12.99	4.38572755114516e-6
13.	4.372248685464027e-6
13.01	4.358821561300481e-6
13.02	4.345445940493962e-6
13.03	4.332121586161854e-6
13.040000000000001	4.318848262691645e-6
13.05	4.305625735733158e-6
13.06	4.292453772190822e-6
13.07	4.279332140216008e-6
13.08	4.266260609199405e-6
13.09	4.253238949763454e-6
13.1	4.2402669337548504e-6
13.11	4.227344334237057e-6
13.120000000000001	4.214470925482913e-6
13.13	4.2016464829672765e-6
13.14	4.188870783359689e-6
13.15	4.176143604517145e-6
13.16	4.1634647254768676e-6
13.17	4.1508339264491525e-6
13.18	4.138250988810245e-6
13.19	4.1257156950953005e-6
13.200000000000001	4.113227828991334e-6
13.21	4.100787175330296e-6
13.22	4.088393520082112e-6
13.23	4.076046650347828e-6
13.24	4.0637463543527926e-6
13.25	4.0514924214398596e-6
13.26	4.039284642062652e-6
13.27	4.027122807778893e-6
13.28	4.015006711243756e-6
13.290000000000001	4.002936146203242e-6
13.3	3.9909109074876666e-6
13.31	3.9789307910051175e-6
13.32	3.966995593734999e-6
13.33	3.955105113721621e-6
13.34	3.943259150067801e-6
13.35	3.931457502928544e-6
13.36	3.91969997350474e-6
13.370000000000001	3.907986364036918e-6
13.38	3.896316477799037e-6
13.39	3.884690119092318e-6
13.4	3.873107093239112e-6
13.41	3.861567206576825e-6
13.42	3.85007026645187e-6
13.43	3.838616081213659e-6
13.44	3.827204460208655e-6
13.450000000000001	3.815835213774419e-6
13.46	3.804508153233768e-6
13.47	3.7932230908888824e-6
13.48	3.781979840015543e-6
13.49	3.7707782148573434e-6
13.5	3.7596180306199463e-6
13.51	3.7484991034654387e-6
13.52	3.737421250506622e-6
13.53	3.726384289801448e-6
13.540000000000001	3.715388040347398e-6
13.55	3.704432322075992e-6
13.56	3.6935169558472245e-6
13.57	3.682641763444149e-6
13.58	3.6718065675674125e-6
13.59	3.661011191829884e-6
13.6	3.6502554607512693e-6
13.61	3.6395391997528137e-6
13.620000000000001	3.628862235151991e-6
13.63	3.6182243941572666e-6
13.64	3.6076255048628625e-6
13.65	3.5970653962435797e-6
13.66	3.5865438981496437e-6
13.67	3.5760608413015913e-6
13.68	3.5656160572851883e-6
13.69	3.555209378546366e-6
13.700000000000001	3.544840638386216e-6
13.71	3.534509670956014e-6
13.72	3.5242163112522448e-6
13.73	3.513960395111698e-6
13.74	3.5037417592065773e-6
13.75	3.4935602410396555e-6
13.76	3.4834156789394285e-6
13.77	3.473307912055343e-6
13.78	3.4632367803530376e-6
13.790000000000001	3.453202124609594e-6
13.8	3.4432037864088517e-6
13.81	3.4332416081367397e-6
13.82	3.423315432976639e-6
13.83	3.413425104904761e-6
13.84	3.4035704686856007e-6
13.85	3.3937513698673487e-6
13.86	3.3839676547774084e-6
13.870000000000001	3.3742191705178786e-6
13.88	3.364505764961115e-6
13.89	3.3548272867452888e-6
13.9	3.3451835852699806e-6
13.91	3.3355745106918133e-6
13.92	3.3259999139201023e-6
13.93	3.3164596466125402e-6
13.94	3.306953561170906e-6
13.950000000000001	3.297481510736796e-6
13.96	3.288043349187404e-6
13.97	3.2786389311312987e-6
13.98	3.2692681119042443e-6
13.99	3.2599307475650618e-6
14.	3.250626694891478e-6
14.01	3.24135581137605e-6
14.02	3.2321179552220767e-6
14.03	3.222912985339538e-6
14.040000000000001	3.2137407613411084e-6
14.05	3.2046011435381253e-6
14.06	3.1954939929366384e-6
14.07	3.186419171233448e-6
14.08	3.1773765408122066e-6
14.09	3.1683659647395002e-6
14.1	3.1593873067609923e-6
14.11	3.150440431297576e-6
14.120000000000001	3.141525203441544e-6
14.13	3.1326414889528058e-6
14.14	3.1237891542551025e-6
14.15	3.114968066432261e-6
14.16	3.1061780932244714e-6
14.17	3.0974191030245815e-6
14.18	3.0886909648744196e-6
14.19	3.0799935484611455e-6
14.200000000000001	3.071326724113616e-6
14.21	3.0626903627987698e-6
14.22	3.0540843361180443e-6
14.23	3.045508516303814e-6
14.24	3.036962776215861e-6
14.25	3.0284469893378325e-6
14.26	3.019961029773758e-6
14.27	3.011504772244589e-6
14.28	3.003078092084713e-6
14.290000000000001	2.9946808652385552e-6
14.3	2.986312968257157e-6
14.31	2.977974278294777e-6
14.32	2.9696646731055456e-6
14.33	2.9613840310401074e-6
14.34	2.9531322310422948e-6
14.35	2.9449091526458344e-6
14.36	2.93671467597106e-6
14.370000000000001	2.9285486817216347e-6
14.38	2.9204110511813447e-6
14.39	2.9123016662108455e-6
14.4	2.9042204092444693e-6
14.41	2.8961671632870475e-6
14.42	2.8881418119107494e-6
14.43	2.8801442392519375e-6
14.44	2.872174330008046e-6
14.450000000000001	2.864231969434475e-6
14.46	2.8563170433415107e-6
14.47	2.848429438091263e-6
14.48	2.8405690405946077e-6
14.49	2.8327357383081796e-6
14.5	2.824929419231345e-6
14.51	2.8171499719032274e-6
14.52	2.809397285399724e-6
14.530000000000001	2.801671249330565e-6
14.540000000000001	2.793971753836378e-6
14.55	2.7862986895857632e-6
14.56	2.778651947772397e-6
14.57	2.771031420112169e-6
14.58	2.7634369988402938e-6
14.59	2.755868576708485e-6
14.6	2.748326046982122e-6
14.61	2.740809303437444e-6
14.620000000000001	2.733318240358748e-6
14.63	2.7258527525356176e-6
14.64	2.7184127352601812e-6
14.65	2.710998084324343e-6
14.66	2.703608696017073e-6
14.67	2.696244467121703e-6
14.68	2.688905294913227e-6
14.69	2.6815910771556334e-6
14.700000000000001	2.6743017120992403e-6
14.71	2.6670370984780524e-6
14.72	2.659797135507149e-6
14.73	2.6525817228800547e-6
14.74	2.6453907607661566e-6
14.75	2.638224149808128e-6
14.76	2.631081791119357e-6
14.77	2.623963586281402e-6
14.780000000000001	2.6168694373414693e-6
14.790000000000001	2.609799246809887e-6
14.8	2.6027529176576085e-6
14.81	2.5957303533137227e-6
14.82	2.58873145766299e-6
14.83	2.581756135043383e-6
14.84	2.5748042902436456e-6
14.85	2.5678758285008662e-6
14.86	2.560970655498071e-6
14.870000000000001	2.554088677361818e-6
14.88	2.5472298006598366e-6
14.89	2.5403939323986225e-6
14.9	2.5335809800211265e-6
14.91	2.526790851404382e-6
14.92	2.5200234548571954e-6
14.93	2.5132786991178384e-6
14.94	2.5065564933517384e-6
14.950000000000001	2.499856747149199e-6
14.96	2.49317937052314e-6
14.97	2.4865242739068272e-6
14.98	2.4798913681516415e-6
14.99	2.47328056452484e-6
15.	2.4666917747073492e-6

==> data/maxinfWGb.dat <==
0.	0.5001999996612424
0.01	0.5000539996675822
0.02	0.49977136765796853
0.03	0.49926007187771804
0.04	0.49842626228537057
0.05	0.49751609710228695
0.06	0.496408181498137
0.07	0.49510507278073657
0.08	0.4936931759917186
0.09	0.4920304888852449
0.1	0.49018512340882847
0.11	0.48816049241593107
0.12	0.4859604068958918
0.13	0.48358902824393146
0.14	0.4810508294076822
0.15	0.47835056140300924
0.16	0.4754932230863924
0.17	0.47248403294274693
0.18	0.4689447950820145
0.19	0.4660319087592324
0.2	0.4626002721414061
0.21	0.4590393287393973
0.22	0.4553550080227468
0.23	0.45155330935179305
0.24	0.44764027959423236
0.25	0.4436219915986874
0.26	0.43950452359919306
0.27	0.4352939396203709
0.28	0.43099627094568765
0.29	0.4266174987018415
0.3	0.4221635376018455
0.31	0.41764022087840524
0.32	0.4127850251833592
0.33	0.40840836417638027
0.34	0.40371096466209394
0.35000000000000003	0.3989664688326126
0.36	0.3941801190292733
0.37	0.3893570111368483
0.38	0.3845020878626604
0.39	0.3796201331050786
0.4	0.3747157673658484
0.41000000000000003	0.3694327175013773
0.42	0.36485744734466635
0.43	0.35991188938682617
0.44	0.3549607103855307
0.45	0.35000767791630305
0.46	0.34505638756233215
0.47000000000000003	0.340110264098505
0.48	0.33517256326604794
0.49	0.32983079849451125
0.5	0.3253346216153955
0.51	0.32044007021247156
0.52	0.3155653270581569
0.53	0.31071284608495897
0.54	0.3058849321456886
0.55	0.30108374541772664
0.56	0.2963113059953866
0.5700000000000001	0.2915694986314531
0.58	0.2868600775917701
0.59	0.2821846715895435
0.6	0.2775447887687516
0.61	0.27294182170874604
0.62	0.26837705242470816
0.63	0.2638516573411386
0.64	0.2593667122179386
0.65	0.2549231970109262
0.66	0.25052200065078184
0.67	0.24616392572644702
0.68	0.24184969306090143
0.6900000000000001	0.2375799461690124
0.7000000000000001	0.23335525558880318
0.71	0.22873982996185604
0.72	0.22460929306652852
0.73	0.22095621961350642
0.74	0.21691614407853163
0.75	0.21292302483976142
0.76	0.20897707770882595
0.77	0.20507847185692893
0.78	0.20122733297955137
0.79	0.19742374631134108
0.8	0.1936677594928045
0.81	0.18995938529095213
0.8200000000000001	0.18629860417650113
0.8300000000000001	0.18268536676063854
0.84	0.1791195960946842
0.85	0.17560118983627976
0.86	0.17213002228596577
0.87	0.1687059462982028
0.88	0.1653287950710484
0.89	0.16199838381881823
0.9	0.15871451133214828
0.91	0.15547696142993273
0.92	0.15228550430764382
0.93	0.149139897786555
0.9400000000000001	0.14603988846837074
0.9500000000000001	0.14298521279974796
0.96	0.13997559805114673
0.97	0.13701076321438999
0.98	0.13409041982325093
0.99	0.13121427270130004
1.	0.12838202064116516
1.01	0.12529332265836807
1.02	0.12284797034992824
1.03	0.12014554478287856
1.04	0.11748576054760959
1.05	0.11486829434849269
1.06	0.11229281971399764
1.07	0.10975900730346336
1.08	0.10726652517468237
1.09	0.1048150390154515
1.1	0.10240421234211697
1.11	0.10003370666801967
1.12	0.09770318164462563
1.1300000000000001	0.09541229517800295
1.1400000000000001	0.09316070352318526
1.1500000000000001	0.09094806135884118
1.16	0.08877402184455008
1.17	0.08663823666286338
1.18	0.08454035604821662
1.19	0.08248002880463876
1.2	0.08045690231409303
1.21	0.07847062253717016
1.22	0.07652083400774551
1.23	0.07460717982310225
1.24	0.07272930163091734
1.25	0.07088683961440384
1.26	0.06907943247680029
1.27	0.0673067174263009
1.28	0.06556833016242274
1.29	0.06386390486471426
1.3	0.06219307418461746
1.31	0.06055546924120973
1.32	0.058950719621466294
1.33	0.05737845338560283
1.34	0.05583829707798005
1.35	0.054329875743976186
1.36	0.05285281295316232
1.37	0.051275964804693715
1.3800000000000001	0.049991250085593075
1.3900000000000001	0.048605990070640516
1.4000000000000001	0.04725056881632779
1.41	0.045924603096528
1.42	0.04462770849128156
1.43	0.04335949945815248
1.44	0.04211958941039089
1.45	0.04090759080174568
1.46	0.03972311521773152
1.47	0.03856577347312169
1.48	0.03743517571540665
1.49	0.0363309315339299
1.5	0.035252650074388936
1.51	0.034199940158366936
1.52	0.03317241040754236
1.53	0.03216966937220749
1.54	0.03119132566371438
1.55	0.030236988090456052
1.56	0.029306265796982523
1.57	0.028398768405846812
1.58	0.027514106161771724
1.59	0.02665189007772835
1.6	0.025811732082517518
1.61	0.024993245169448813
1.62	0.02419604354571661
1.6300000000000001	0.02341974278207904
1.6400000000000001	0.02266395996245324
1.6500000000000001	0.021928313833050838
1.6600000000000001	0.02121242495068701
1.67	0.020515915829908964
1.68	0.01983841108860257
1.69	0.01917953759174927
1.7	0.01853892459302023
1.71	0.01791620387390959
1.72	0.0173110098801248
1.73	0.016722979854968022
1.74	0.016151753969459066
1.75	0.015596975448967496
1.76	0.015022238881642195
1.77	0.014500684937825834
1.78	0.01402780470045941
1.79	0.01353531319986563
1.8	0.013057535168414292
1.81	0.0125941345963448
1.82	0.01214477930096516
1.83	0.011709141019023397
1.84	0.011286895494254646
1.85	0.01087772256003669
1.86	0.010481306217101617
1.87	0.010097334706265355
1.8800000000000001	0.00972550057615105
1.8900000000000001	0.009365500745895355
1.9000000000000001	0.009017036562839423
1.9100000000000001	0.008679813855218838
1.92	0.008353542979877886
1.93	0.008037938865044923
1.94	0.007732721048215789
1.95	0.007437613709201936
1.96	0.007152345698409187
1.97	0.006876650560421551
1.98	0.0066102665529723095
1.99	0.006352936661392146
2.	0.006104408608630594
2.0100000000000002	0.0058644348609533745
2.02	0.005632772629423679
2.0300000000000002	0.005409183867280511
2.04	0.00519343526333175
2.05	0.00498529823148342
2.06	0.004784548896530138
2.07	0.004590968076334823
2.08	0.004404341260527951
2.09	0.00422445858585898
2.1	0.004044324985104318
2.11	0.0038777640837464613
2.12	0.003723245876432924
2.13	0.00356833303730636
2.14	0.003419183649773402
2.15	0.003275615045204068
2.16	0.0031374489471693474
2.17	0.0030045114248885346
2.18	0.002876632844547331
2.19	0.0027536478186191435
2.2	0.0026353951533199587
2.21	0.0025217177943257056
2.22	0.002412462770878525
2.23	0.0023074811384065437
2.24	0.0022066279197788864
2.25	0.0021097620453154747
2.2600000000000002	0.002016746291668089
2.27	0.0019274472196866546
2.2800000000000002	0.0018417351113814216
2.29	0.0017594839060890194
2.3000000000000003	0.001680571135946869
2.31	0.0016048778607775957
2.32	0.0015322886024814984
2.33	0.0014626912790320916
2.34	0.001395977138166234
2.35	0.0013320406908570357
2.36	0.0012707796446544185
2.37	0.0012120948369746757
2.38	0.001155890168417171
2.39	0.00110207253618275
2.4	0.001051752055201274
2.41	0.0010025721885338235
2.42	0.0009540543856220536
2.43	0.0009089114839314768
2.44	0.000865732739063874
2.45	0.0008244416438811454
2.46	0.0007849642301983235
2.47	0.000747229005307212
2.48	0.0007132712699669524
2.49	0.000676711152022224
2.5	0.0006437973533350788

==> data/maxinfWGbinset.dat <==
2.5	0.0006260559939205721
2.51	0.0005974534949919426
2.52	0.0005701427949850094
2.53	0.0005440711773456537
2.54	0.0005191877917069703
2.55	0.0004954436016344068
2.56	0.0004727913331832379
2.57	0.00045118542428811484
2.58	0.00043058197500229665
2.59	0.00041093869860221304
2.6	0.0003922148735710206
2.61	0.0003743712964730258
2.62	0.0003573702357289741
2.63	0.0003411753863005836
2.64	0.0003257518252909618
2.65	0.00031106596846605997
2.66	0.0002970855277007379
2.67	0.0002837794693516449
2.68	0.00027111797355770605
2.69	0.0002590723944677489
2.7	0.00024761522139353493
2.71	0.00023672004088533968
2.72	0.0002263614997260802
2.73	0.00021651526883899124
2.74	0.00020715800810284515
2.75	0.00019826733206781735
2.76	0.0001898217765642241
2.77	0.00018180076619557397
2.7800000000000002	0.000174184582706621
2.79	0.00016695433421641886
2.8	0.00016009192530573786
2.81	0.00015358002794761918
2.82	0.00014740205326930328
2.83	0.00014154212413326764
2.84	0.00013598504852468214
2.85	0.00013071629373216653
2.86	0.0001257219613083931
2.87	0.00012098876279674425
2.88	0.00011650399620996639
2.89	0.00011225552324650364
2.9	0.0001082317472300068
2.91	0.00010442159175731885
2.92	0.00010081448004011364
2.93	0.00009740031492524363
2.94	0.00009416945957878029
2.95	0.00009111271881866796
2.96	0.00008822132108089587
2.97	0.00008548690100408357
2.98	0.0000829014826174012
2.99	0.00008045746311678642
3.	0.00007814759721449152
3.01	0.00007596498204706789
3.02	0.00007390304262700941
3.0300000000000002	0.00007195551782338606
3.04	0.00007011644685694057
3.05	0.0000683801562952687
3.06	0.0000667412475338662
3.0700000000000003	0.00006519458474900551
3.08	0.00006373528330858663
3.09	0.00006235869862731018
3.1	0.00006106041545272465
3.11	0.00005983623756891722
3.12	0.0000586821779048387
3.13	0.000057594449034487955
3.14	0.000056569454056411244
3.15	0.000055603777840219904
3.16	0.00005469417862807013
3.17	0.00005383757997930262
3.18	0.00005303106304669013
3.19	0.000052271859172997634
3.2	0.00005155734279681638
3.21	0.000050885024656892364
3.2199999999999998	0.00005025254528442885
3.23	0.00004965766877310164
3.24	0.000049098276816786835
3.25	0.000048572363005257894
3.26	0.00004807802736836812
3.27	0.00004761347115949021
3.2800000000000002	0.00004717699186924003
3.29	0.000046766978460763414
3.3	0.000046381906818115155
3.31	0.00004602033539950755
3.3200000000000003	0.00004568090108744975
3.33	0.00004536231522803958
3.34	0.000045063359851909154
3.35	0.000044782884069558614
3.36	0.000044519800634042766
3.37	0.00004427308266420208
3.38	0.000044041760521852594
3.39	0.00004382491883656592
3.4	0.00004362169367188565
3.41	0.00004343126982703539
3.42	0.00004325287826837863
3.43	0.00004308579368509076
3.44	0.00004292933216369983
3.45	0.00004278284897634293
3.46	0.00004264573647777268
3.4699999999999998	0.000042517422106328446
3.48	0.000042397366484265604
3.49	0.00004228506161300714
3.5	0.00004218002915905086
3.51	0.00004208181882642723
3.52	0.000041990006811762664
3.5300000000000002	0.000041904194338156364
3.54	0.00004182400626422802
3.55	0.00004174908976484
3.56	0.0000416791130801369
3.5700000000000003	0.00004161376432968312
3.58	0.00004155275038861087
3.59	0.00004149579582281944
3.6	0.00004144264188039091
3.6100000000000003	0.000041393045536507956
3.62	0.00004134677858927597
3.63	0.00004130362680396497
3.64	0.0000412633891032952
3.6500000000000004	0.00004122587680149714
3.66	0.00004119091287997801
3.67	0.00004115833130252563
3.6799999999999997	0.00004112797636807567
3.69	0.000041099702099160095
3.7	0.00004107337166424201
3.71	0.00004104885683222734
3.7199999999999998	0.00004102603745752326
3.73	0.00004100480099409166
3.74	0.00004098504203701752
3.75	0.000040966661890182515
3.76	0.000040949568158698464
3.77	0.000040933674364817856
3.7800000000000002	0.00004091889958609516
3.79	0.00004090516811462831
3.8	0.00004089240913625947
3.81	0.000040880556428662784
3.8200000000000003	0.00004086954807729201
3.83	0.0000408593262082044
3.84	0.00004084983673681814
3.85	0.000040841029131701585
3.8600000000000003	0.0000408328561925313
3.87	0.000040825273841395946
3.88	0.00004081824092666044
3.89	0.0000408117190386452
3.9000000000000004	0.00004080567233641255
3.91	0.00004080006738499236
3.92	0.00004079487300241719
3.9299999999999997	0.000040790060115974055
3.94	0.00004078560162711936
3.95	0.000040781472284537184
3.96	0.00004077764856485726
3.9699999999999998	0.00004077410856058076
3.98	0.00004077083187479254
3.99	0.000040767799522268105
4.	0.00004076499383660754
4.01	0.00004076239838305438
4.02	0.00004075999787667812
4.03	0.000040757778105617966
4.04	0.00004075572585910446
4.05	0.000040753828859990125
4.0600000000000005	0.00004075207570153513
4.07	0.00004075045578820731
4.08	0.00004074895928026785
4.09	0.00004074757704192491
4.1	0.00004074630059284825
4.11	0.00004074512206284787
4.12	0.00004074403414952894
4.13	0.00004074303007874483
4.140000000000001	0.00004074210356767822
4.15	0.00004074124879038958
4.16	0.000040740460345679585
4.17	0.0000407397332271213
4.18	0.000040739062795124106
4.1899999999999995	0.00004073844475090042
4.2	0.00004073787511221269
4.21	0.000040737350190784824
4.22	0.00004073686657126993
4.23	0.000040736421091671756
4.24	0.00004073601082512359
4.25	0.000040735633062934826
4.26	0.00004073528529882008
4.27	0.000040734965214231634
4.28	0.00004073467066472084
4.29	0.0000407343996672589
4.3	0.000040734150388451746
4.3100000000000005	0.00004073392113358833
4.32	0.000040733710336465176
4.33	0.00004073351654993389
4.34	0.00004073333843712242
4.35	0.00004073317476328298
4.36	0.0000407330243882237
4.37	0.000040732886259283866
4.38	0.00004073275940481408
4.390000000000001	0.000040732642928127155
4.4	0.00004073253600188636
4.41	0.00004073243786290052
4.42	0.00004073234780729751
4.43	0.00004073226518604942
4.4399999999999995	0.00004073218940082469
4.45	0.00004073211990014408
4.46	0.00004073205617581909
4.47	0.000040731997759652385
4.48	0.00004073194422038203
4.49	0.00004073189516085191
4.5	0.00004073185021539208
4.51	0.00004073180904739414
4.52	0.000040731771347067545
4.53	0.000040731736829363766
4.54	0.00004073170523205604
4.55	0.00004073167631396394
4.5600000000000005	0.00004073164985331133
4.57	0.000040731625646209055
4.58	0.000040731603505252236
4.59	0.00004073158325822453
4.6	0.000040731564746901045
4.609999999999999	0.0000407315478259427
4.62	0.000040731532361875625
4.63	0.00004073151823214864
4.640000000000001	0.000040731505324263635
4.65	0.0000407314935349731
4.66	0.00004073148276953976
4.67	0.000040731472941053765
4.68	0.00004073146396980318
4.6899999999999995	0.000040731455782693454
4.7	0.000040731448312712576
4.71	0.000040731441498438
4.720000000000001	0.00004073143528358265
4.73	0.00004073142961657651
4.74	0.00004073142445018156
4.75	0.00004073141974113711
4.76	0.00004073141544983349
4.77	0.00004073141154001166
4.78	0.000040731407978486884
4.79	0.00004073140473489469
4.800000000000001	0.00004073140178145696
4.8100000000000005	0.00004073139909276739
4.82	0.000040731396645593615
4.83	0.00004073139441869598
4.84	0.00004073139239266071
4.85	0.00004073139054974675
4.859999999999999	0.000040731388873745156
4.87	0.00004073138734984991
4.88	0.000040731385964539395
4.890000000000001	0.00004073138470546764
4.9	0.00004073138356136453
4.91	0.00004073138252194423
4.92	0.00004073138157782124
4.93	0.000040731380720433424
4.9399999999999995	0.00004073137994197143
4.95	0.0000407313792353141
4.96	0.00004073137859396909
4.970000000000001	0.00004073137801201875
4.98	0.00004073137748407027
4.99	0.000040731377005210274
5.	0.000040731376570963146
5.01	0.000040731376177252834
5.02	0.000040731375820368105
5.03	0.000040731375496930384
5.04	0.00004073137520386486
5.050000000000001	0.000040731374938373616
5.0600000000000005	0.00004073137469791121
5.07	0.00004073137448016252
5.08	0.00004073137428302223
5.09	0.00004073137410457627
5.1	0.00004073137394308485
5.109999999999999	0.00004073137379696685
5.12	0.00004073137366478572
5.13	0.000040731373545236525
5.140000000000001	0.00004073137343713414
5.15	0.00004073137333940242
5.16	0.00004073137325106449
5.17	0.0000407313731712337
5.18	0.000040731373099105505
5.1899999999999995	0.000040731373033949935
5.2	0.00004073137297510501
5.21	0.00004073137292197029
5.220000000000001	0.00004073137287400143
5.23	0.00004073137283070504
5.24	0.000040731372791633954
5.25	0.00004073137275638298
5.26	0.0000407313727245851
5.27	0.000040731372695907895
5.28	0.00004073137267005036
5.29	0.000040731372646740004
5.300000000000001	0.0000407313726257302
5.3100000000000005	0.000040731372606797745
5.32	0.000040731372589740683
5.33	0.00004073137257437643
5.34	0.00004073137256053975
5.35	0.000040731372548081326
5.359999999999999	0.00004073137253686615
5.37	0.000040731372526772214
5.38	0.00004073137251768925
5.390000000000001	0.000040731372509517685
5.4	0.00004073137250216757
5.41	0.000040731372495557654
5.42	0.00004073137248961461
5.43	0.00004073137248427225
5.4399999999999995	0.000040731372479470844
5.45	0.000040731372475156465
5.46	0.00004073137247128053
5.470000000000001	0.00004073137246779917
5.48	0.00004073137246467287
5.49	0.00004073137246186598
5.5	0.00004073137245934637
5.51	0.00004073137245708512
5.52	0.000040731372455056136
5.53	0.00004073137245323592
5.54	0.00004073137245160334
5.550000000000001	0.000040731372450139354
5.5600000000000005	0.000040731372448826805
5.57	0.000040731372447650256
5.58	0.000040731372446595876
5.59	0.00004073137244565112
5.6	0.00004073137244480479
5.609999999999999	0.00004073137244404678
5.62	0.000040731372443368
5.63	0.00004073137244276032
5.640000000000001	0.00004073137244221639
5.65	0.00004073137244172959
5.66	0.000040731372441294046
5.67	0.000040731372440904445
5.68	0.000040731372440555996
5.6899999999999995	0.000040731372440244396
5.7	0.00004073137243996583
5.71	0.00004073137243971685
5.720000000000001	0.00004073137243949434
5.73	0.00004073137243929555
5.74	0.00004073137243911796
5.75	0.00004073137243895936
5.76	0.00004073137243881773
5.77	0.0000407313724386913
5.78	0.000040731372438578465
5.79	0.00004073137243847777
5.800000000000001	0.00004073137243838793
5.8100000000000005	0.00004073137243830777
5.82	0.00004073137243823631
5.83	0.00004073137243817256
5.84	0.00004073137243811576
5.85	0.00004073137243806513
5.859999999999999	0.00004073137243802
5.87	0.00004073137243797981
5.88	0.000040731372437944004
5.890000000000001	0.000040731372437912115
5.9	0.000040731372437883715
5.91	0.00004073137243785843
5.92	0.000040731372437835936
5.93	0.000040731372437815926
5.9399999999999995	0.00004073137243779811
5.95	0.000040731372437782254
5.96	0.00004073137243776818
5.970000000000001	0.00004073137243775565
5.98	0.000040731372437744524
5.99	0.000040731372437734624
6.	0.00004073137243772582
6.01	0.00004073137243771801
6.02	0.00004073137243771107
6.03	0.00004073137243770491
6.04	0.00004073137243769944
6.050000000000001	0.000040731372437694576
6.0600000000000005	0.00004073137243769028
6.07	0.00004073137243768644
6.08	0.00004073137243768305
6.09	0.00004073137243768005
6.1	0.00004073137243767737
6.109999999999999	0.000040731372437675007
6.12	0.00004073137243767292
6.13	0.00004073137243767105
6.140000000000001	0.000040731372437669396
6.15	0.00004073137243766795
6.16	0.00004073137243766666
6.17	0.00004073137243766552
6.18	0.0000407313724376645
6.1899999999999995	0.000040731372437663595
6.2	0.0000407313724376628
6.21	0.000040731372437662105
6.220000000000001	0.000040731372437661495
6.23	0.00004073137243766093
6.24	0.00004073137243766045
6.25	0.000040731372437660024
6.26	0.00004073137243765964
6.27	0.00004073137243765931
6.28	0.00004073137243765901
6.29	0.00004073137243765875
6.300000000000001	0.00004073137243765852
6.3100000000000005	0.00004073137243765831
6.32	0.000040731372437658134
6.33	0.00004073137243765797
6.34	0.000040731372437657835
6.35	0.00004073137243765771
6.359999999999999	0.000040731372437657605
6.37	0.0000407313724376575
6.38	0.00004073137243765743
6.390000000000001	0.00004073137243765734
6.4	0.00004073137243765728
6.41	0.00004073137243765722
6.42	0.00004073137243765717
6.43	0.000040731372437657124
6.4399999999999995	0.000040731372437657077
6.45	0.000040731372437657056
6.46	0.00004073137243765701
6.470000000000001	0.00004073137243765698
6.48	0.00004073137243765697
6.49	0.000040731372437656934
6.5	0.000040731372437656934
6.51	0.00004073137243765691
6.5200000000000005	0.0000407313724376569
6.53	0.00004073137243765689
6.54	0.00004073137243765688
6.55	0.00004073137243765686
6.5600000000000005	0.00004073137243765685
6.57	0.000040731372437656846
6.58	0.000040731372437656826
6.59	0.000040731372437656846
6.6	0.000040731372437656826
6.61	0.00004073137243765682
6.62	0.00004073137243765681
6.63	0.00004073137243765682
6.64	0.000040731372437656805
6.65	0.00004073137243765681
6.66	0.000040731372437656805
6.67	0.00004073137243765681
6.68	0.00004073137243765681
6.69	0.0000407313724376568
6.7	0.000040731372437656805
6.71	0.0000407313724376568
6.72	0.000040731372437656805
6.73	0.00004073137243765679
6.74	0.00004073137243765679
6.75	0.00004073137243765679
6.76	0.00004073137243765679
6.7700000000000005	0.00004073137243765679
6.78	0.00004073137243765679
6.79	0.00004073137243765679
6.8	0.00004073137243765679
6.8100000000000005	0.00004073137243765679
6.82	0.00004073137243765679
6.83	0.00004073137243765679
6.84	0.00004073137243765679
6.8500000000000005	0.00004073137243765679
6.86	0.00004073137243765679
6.87	0.00004073137243765679
6.88	0.00004073137243765679
6.89	0.00004073137243765679
6.9	0.000040731372437656785
6.91	0.000040731372437656785
6.92	0.000040731372437656785
6.93	0.000040731372437656785
6.94	0.00004073137243765679
6.95	0.000040731372437656785
6.96	0.00004073137243765679
6.97	0.000040731372437656785
6.98	0.000040731372437656785
6.99	0.00004073137243765679
7.	0.000040731372437656785
7.01	0.000040731372437656785
7.0200000000000005	0.00004073137243765679
7.03	0.00004073137243765679
7.04	0.000040731372437656785
7.05	0.00004073137243765679
7.0600000000000005	0.00004073137243765679
7.07	0.00004073137243765679
7.08	0.00004073137243765679
7.09	0.00004073137243765679
7.1000000000000005	0.00004073137243765679
7.11	0.0000407313724376568
7.12	0.00004073137243765679
7.13	0.00004073137243765679
7.14	0.00004073137243765679
7.15	0.00004073137243765679
7.16	0.00004073137243765679
7.17	0.000040731372437656785
7.18	0.00004073137243765679
7.19	0.000040731372437656785
7.2	0.00004073137243765679
7.21	0.0000407313724376568
7.22	0.00004073137243765679
7.23	0.00004073137243765679
7.24	0.0000407313724376568
7.25	0.0000407313724376568
7.26	0.0000407313724376568
7.2700000000000005	0.00004073137243765679
7.28	0.00004073137243765679
7.29	0.00004073137243765679
7.3	0.0000407313724376568
7.3100000000000005	0.000040731372437656785
7.32	0.00004073137243765679
7.33	0.0000407313724376568
7.34	0.00004073137243765679
7.3500000000000005	0.00004073137243765679
7.36	0.00004073137243765679
7.37	0.0000407313724376568
7.38	0.00004073137243765679
7.39	0.0000407313724376568
7.4	0.0000407313724376568
7.41	0.00004073137243765679
7.42	0.000040731372437656785
7.43	0.00004073137243765679
7.44	0.00004073137243765679
7.45	0.00004073137243765679
7.46	0.00004073137243765679
7.47	0.00004073137243765679
7.48	0.000040731372437656785
7.49	0.0000407313724376568
7.5	0.000040731372437656785
7.51	0.000040731372437656785
7.5200000000000005	0.00004073137243765679
7.53	0.000040731372437656785
7.54	0.00004073137243765679
7.55	0.00004073137243765679
7.5600000000000005	0.00004073137243765679
7.57	0.00004073137243765679
7.58	0.0000407313724376568
7.59	0.00004073137243765679
7.6000000000000005	0.00004073137243765679
7.61	0.00004073137243765679
7.62	0.00004073137243765679
7.63	0.00004073137243765679
7.64	0.00004073137243765679
7.65	0.00004073137243765679
7.66	0.000040731372437656785
7.67	0.00004073137243765679
7.68	0.000040731372437656785
7.69	0.0000407313724376568
7.7	0.00004073137243765679
7.71	0.00004073137243765679
7.72	0.00004073137243765679
7.73	0.00004073137243765679
7.74	0.0000407313724376568
7.75	0.00004073137243765679
7.76	0.0000407313724376568
7.7700000000000005	0.00004073137243765679
7.78	0.00004073137243765679
7.79	0.00004073137243765679
7.8	0.00004073137243765679
7.8100000000000005	0.0000407313724376568
7.82	0.00004073137243765679
7.83	0.00004073137243765679
7.84	0.00004073137243765679
7.8500000000000005	0.00004073137243765679
7.86	0.000040731372437656785
7.87	0.00004073137243765679
7.88	0.00004073137243765679
7.89	0.00004073137243765679
7.9	0.00004073137243765679
7.91	0.00004073137243765679
7.92	0.00004073137243765679
7.93	0.000040731372437656785
7.94	0.0000407313724376568
7.95	0.00004073137243765679
7.96	0.00004073137243765679
7.97	0.00004073137243765679
7.98	0.0000407313724376568
7.99	0.00004073137243765679
8.	0.0000407313724376568
8.01	0.00004073137243765679
8.02	0.00004073137243765679
8.030000000000001	0.0000407313724376568
8.04	0.00004073137243765679
8.05	0.00004073137243765679
8.06	0.000040731372437656785
8.07	0.00004073137243765679
8.08	0.00004073137243765679
8.09	0.00004073137243765679
8.100000000000001	0.00004073137243765679
8.11	0.00004073137243765679
8.120000000000001	0.0000407313724376568
8.129999999999999	0.00004073137243765679
8.14	0.00004073137243765679
8.15	0.0000407313724376568
8.16	0.00004073137243765679
8.17	0.00004073137243765679
8.18	0.0000407313724376568
8.190000000000001	0.00004073137243765679
8.2	0.0000407313724376568
8.21	0.00004073137243765679
8.219999999999999	0.00004073137243765679
8.23	0.0000407313724376568
8.24	0.000040731372437656785
8.25	0.000040731372437656785
8.26	0.00004073137243765679
8.27	0.00004073137243765679
8.280000000000001	0.00004073137243765679
8.29	0.00004073137243765679
8.3	0.0000407313724376568
8.31	0.00004073137243765679
8.32	0.000040731372437656785
8.33	0.00004073137243765679
8.34	0.000040731372437656785
8.350000000000001	0.0000407313724376568
8.36	0.000040731372437656785
8.370000000000001	0.00004073137243765679
8.379999999999999	0.0000407313724376568
8.39	0.0000407313724376568
8.4	0.000040731372437656785
8.41	0.0000407313724376568
8.42	0.0000407313724376568
8.43	0.00004073137243765679
8.440000000000001	0.0000407313724376568
8.45	0.00004073137243765679
8.46	0.00004073137243765679
8.469999999999999	0.00004073137243765679
8.48	0.00004073137243765679
8.49	0.00004073137243765679
8.5	0.0000407313724376568
8.51	0.00004073137243765679
8.52	0.00004073137243765679
8.530000000000001	0.00004073137243765679
8.54	0.00004073137243765679
8.55	0.00004073137243765679
8.56	0.00004073137243765679
8.57	0.00004073137243765679
8.58	0.00004073137243765679
8.59	0.00004073137243765679
8.600000000000001	0.0000407313724376568
8.61	0.0000407313724376568
8.620000000000001	0.00004073137243765679
8.629999999999999	0.00004073137243765679
8.64	0.00004073137243765679
8.65	0.0000407313724376568
8.66	0.00004073137243765679
8.67	0.00004073137243765679
8.68	0.0000407313724376568
8.690000000000001	0.0000407313724376568
8.7	0.0000407313724376568
8.71	0.0000407313724376568
8.719999999999999	0.00004073137243765679
8.73	0.00004073137243765679
8.74	0.00004073137243765679
8.75	0.00004073137243765679
8.76	0.00004073137243765679
8.77	0.00004073137243765679
8.780000000000001	0.00004073137243765679
8.79	0.00004073137243765679
8.8	0.00004073137243765679
8.81	0.0000407313724376568
8.82	0.00004073137243765679
8.83	0.00004073137243765679
8.84	0.00004073137243765679
8.850000000000001	0.00004073137243765679
8.86	0.00004073137243765679
8.870000000000001	0.00004073137243765679
8.879999999999999	0.00004073137243765679
8.89	0.0000407313724376568
8.9	0.00004073137243765679
8.91	0.00004073137243765679
8.92	0.0000407313724376568
8.93	0.0000407313724376568
8.940000000000001	0.0000407313724376568
8.95	0.0000407313724376568
8.96	0.0000407313724376568
8.969999999999999	0.00004073137243765679
8.98	0.00004073137243765679
8.99	0.0000407313724376568
9.	0.00004073137243765679
9.01	0.00004073137243765679
9.02	0.00004073137243765679
9.030000000000001	0.00004073137243765679
9.04	0.00004073137243765679
9.05	0.00004073137243765679
9.06	0.00004073137243765679
9.07	0.0000407313724376568
9.08	0.0000407313724376568
9.09	0.0000407313724376568
9.100000000000001	0.0000407313724376568
9.11	0.0000407313724376568
9.120000000000001	0.0000407313724376568
9.129999999999999	0.0000407313724376568
9.14	0.0000407313724376568
9.15	0.0000407313724376568
9.16	0.0000407313724376568
9.17	0.0000407313724376568
9.18	0.0000407313724376568
9.190000000000001	0.00004073137243765679
9.2	0.00004073137243765679
9.21	0.00004073137243765679
9.219999999999999	0.00004073137243765679
9.23	0.00004073137243765679
9.24	0.00004073137243765679
9.25	0.00004073137243765679
9.26	0.00004073137243765679
9.27	0.00004073137243765679
9.280000000000001	0.00004073137243765679
9.29	0.00004073137243765679
9.3	0.00004073137243765679
9.31	0.00004073137243765679
9.32	0.00004073137243765679
9.33	0.00004073137243765679
9.34	0.00004073137243765679
9.350000000000001	0.00004073137243765679
9.36	0.00004073137243765679
9.370000000000001	0.00004073137243765679
9.379999999999999	0.00004073137243765679
9.39	0.00004073137243765679
9.4	0.00004073137243765679
9.41	0.00004073137243765679
9.42	0.00004073137243765679
9.43	0.00004073137243765679
9.440000000000001	0.00004073137243765679
9.45	0.00004073137243765679
9.46	0.00004073137243765679
9.469999999999999	0.00004073137243765679
9.48	0.00004073137243765679
9.49	0.00004073137243765679
9.5	0.00004073137243765679
9.51	0.00004073137243765679
9.52	0.00004073137243765679
9.530000000000001	0.00004073137243765679
9.54	0.00004073137243765679
9.55	0.00004073137243765679
9.56	0.00004073137243765679
9.57	0.00004073137243765679
9.58	0.00004073137243765679
9.59	0.00004073137243765679
9.600000000000001	0.00004073137243765679
9.61	0.00004073137243765679
9.620000000000001	0.00004073137243765679
9.629999999999999	0.00004073137243765679
9.64	0.00004073137243765679
9.65	0.00004073137243765679
9.66	0.00004073137243765679
9.67	0.00004073137243765679
9.68	0.00004073137243765679
9.690000000000001	0.00004073137243765679
9.7	0.00004073137243765679
9.71	0.00004073137243765679
9.719999999999999	0.00004073137243765679
9.73	0.00004073137243765679
9.74	0.00004073137243765679
9.75	0.00004073137243765679
9.76	0.00004073137243765679
9.77	0.00004073137243765679
9.780000000000001	0.00004073137243765679
9.79	0.00004073137243765679
9.8	0.00004073137243765679
9.81	0.00004073137243765679
9.82	0.00004073137243765679
9.83	0.00004073137243765679
9.84	0.00004073137243765679
9.850000000000001	0.00004073137243765679
9.86	0.00004073137243765679
9.870000000000001	0.00004073137243765679
9.879999999999999	0.00004073137243765679
9.89	0.00004073137243765679
9.9	0.00004073137243765679
9.91	0.00004073137243765679
9.92	0.00004073137243765679
9.93	0.00004073137243765679
9.940000000000001	0.00004073137243765679
9.95	0.00004073137243765679
9.96	0.00004073137243765679
9.969999999999999	0.00004073137243765679
9.98	0.00004073137243765679
9.99	0.00004073137243765679
10.	0.00004073137243765679
10.01	0.00004073137243765679
10.02	0.00004073137243765679
10.030000000000001	0.00004073137243765679
10.04	0.00004073137243765679
10.05	0.00004073137243765679
10.06	0.00004073137243765679
10.07	0.00004073137243765679
10.08	0.00004073137243765679
10.09	0.00004073137243765679
10.100000000000001	0.00004073137243765679
10.11	0.00004073137243765679
10.120000000000001	0.00004073137243765679
10.129999999999999	0.00004073137243765679
10.14	0.00004073137243765679
10.15	0.00004073137243765679
10.16	0.00004073137243765679
10.17	0.00004073137243765679
10.18	0.00004073137243765679
10.190000000000001	0.00004073137243765679
10.2	0.00004073137243765679
10.21	0.00004073137243765679
10.219999999999999	0.00004073137243765679
10.23	0.00004073137243765679
10.24	0.00004073137243765679
10.25	0.00004073137243765679
10.26	0.00004073137243765679
10.27	0.00004073137243765679
10.280000000000001	0.00004073137243765679
10.29	0.00004073137243765679
10.3	0.00004073137243765679
10.31	0.00004073137243765679
10.32	0.00004073137243765679
10.33	0.00004073137243765679
10.34	0.00004073137243765679
10.350000000000001	0.00004073137243765679
10.36	0.00004073137243765679
10.370000000000001	0.00004073137243765679
10.379999999999999	0.00004073137243765679
10.39	0.00004073137243765679
10.4	0.00004073137243765679
10.41	0.00004073137243765679
10.42	0.00004073137243765679
10.43	0.00004073137243765679
10.440000000000001	0.00004073137243765679
10.45	0.00004073137243765679
10.46	0.00004073137243765679
10.469999999999999	0.00004073137243765679
10.48	0.00004073137243765679
10.49	0.00004073137243765679
10.5	0.00004073137243765679
10.51	0.00004073137243765679
10.52	0.00004073137243765679
10.53	0.00004073137243765679
10.540000000000001	0.00004073137243765679
10.55	0.00004073137243765679
10.56	0.00004073137243765679
10.57	0.00004073137243765679
10.58	0.00004073137243765679
10.59	0.00004073137243765679
10.6	0.00004073137243765679
10.61	0.00004073137243765679
10.620000000000001	0.00004073137243765679
10.63	0.00004073137243765679
10.64	0.00004073137243765679
10.65	0.00004073137243765679
10.66	0.00004073137243765679
10.67	0.00004073137243765679
10.68	0.00004073137243765679
10.69	0.00004073137243765679
10.7	0.00004073137243765679
10.71	0.00004073137243765679
10.72	0.00004073137243765679
10.73	0.00004073137243765679
10.74	0.00004073137243765679
10.75	0.00004073137243765679
10.76	0.00004073137243765679
10.77	0.00004073137243765679
10.78	0.00004073137243765679
10.790000000000001	0.00004073137243765679
10.8	0.00004073137243765679
10.81	0.00004073137243765679
10.82	0.00004073137243765679
10.83	0.00004073137243765679
10.84	0.00004073137243765679
10.85	0.00004073137243765679
10.86	0.00004073137243765679
10.870000000000001	0.00004073137243765679
10.88	0.00004073137243765679
10.89	0.00004073137243765679
10.9	0.00004073137243765679
10.91	0.00004073137243765679
10.92	0.00004073137243765679
10.93	0.00004073137243765679
10.94	0.00004073137243765679
10.95	0.00004073137243765679
10.96	0.00004073137243765679
10.97	0.00004073137243765679
10.98	0.00004073137243765679
10.99	0.00004073137243765679
11.	0.00004073137243765679
11.01	0.00004073137243765679
11.02	0.00004073137243765679
11.03	0.00004073137243765679
11.040000000000001	0.00004073137243765679
11.05	0.00004073137243765679
11.06	0.00004073137243765679
11.07	0.00004073137243765679
11.08	0.00004073137243765679
11.09	0.00004073137243765679
11.1	0.00004073137243765679
11.11	0.00004073137243765679
11.120000000000001	0.00004073137243765679
11.13	0.00004073137243765679
11.14	0.00004073137243765679
11.15	0.00004073137243765679
11.16	0.00004073137243765679
11.17	0.00004073137243765679
11.18	0.00004073137243765679
11.19	0.00004073137243765679
11.200000000000001	0.00004073137243765679
11.21	0.00004073137243765679
11.22	0.00004073137243765679
11.23	0.00004073137243765679
11.24	0.00004073137243765679
11.25	0.00004073137243765679
11.26	0.00004073137243765679
11.27	0.00004073137243765679
11.28	0.00004073137243765679
11.290000000000001	0.00004073137243765679
11.3	0.00004073137243765679
11.31	0.00004073137243765679
11.32	0.00004073137243765679
11.33	0.00004073137243765679
11.34	0.00004073137243765679
11.35	0.00004073137243765679
11.36	0.00004073137243765679
11.370000000000001	0.00004073137243765679
11.38	0.00004073137243765679
11.39	0.00004073137243765679
11.4	0.00004073137243765679
11.41	0.00004073137243765679
11.42	0.00004073137243765679
11.43	0.00004073137243765679
11.44	0.00004073137243765679
11.450000000000001	0.00004073137243765679
11.46	0.00004073137243765679
11.47	0.00004073137243765679
11.48	0.00004073137243765679
11.49	0.00004073137243765679
11.5	0.00004073137243765679
11.51	0.00004073137243765679
11.52	0.00004073137243765679
11.53	0.00004073137243765679
11.540000000000001	0.00004073137243765679
11.55	0.00004073137243765679
11.56	0.00004073137243765679
11.57	0.00004073137243765679
11.58	0.00004073137243765679
11.59	0.00004073137243765679
11.6	0.00004073137243765679
11.61	0.00004073137243765679
11.620000000000001	0.00004073137243765679
11.63	0.00004073137243765679
11.64	0.00004073137243765679
11.65	0.00004073137243765679
11.66	0.00004073137243765679
11.67	0.00004073137243765679
11.68	0.00004073137243765679
11.69	0.00004073137243765679
11.700000000000001	0.00004073137243765679
11.71	0.00004073137243765679
11.72	0.00004073137243765679
11.73	0.00004073137243765679
11.74	0.00004073137243765679
11.75	0.00004073137243765679
11.76	0.00004073137243765679
11.77	0.00004073137243765679
11.78	0.00004073137243765679
11.790000000000001	0.00004073137243765679
11.8	0.00004073137243765679
11.81	0.00004073137243765679
11.82	0.00004073137243765679
11.83	0.00004073137243765679
11.84	0.00004073137243765679
11.85	0.00004073137243765679
11.86	0.00004073137243765679
11.870000000000001	0.00004073137243765679
11.88	0.00004073137243765679
11.89	0.00004073137243765679
11.9	0.00004073137243765679
11.91	0.00004073137243765679
11.92	0.00004073137243765679
11.93	0.00004073137243765679
11.94	0.00004073137243765679
11.950000000000001	0.00004073137243765679
11.96	0.00004073137243765679
11.97	0.00004073137243765679
11.98	0.00004073137243765679
11.99	0.00004073137243765679
12.	0.00004073137243765679
12.01	0.00004073137243765679
12.02	0.00004073137243765679
12.03	0.00004073137243765679
12.040000000000001	0.00004073137243765679
12.05	0.00004073137243765679
12.06	0.00004073137243765679
12.07	0.00004073137243765679
12.08	0.00004073137243765679
12.09	0.00004073137243765679
12.1	0.00004073137243765679
12.11	0.00004073137243765679
12.120000000000001	0.00004073137243765679
12.13	0.00004073137243765679
12.14	0.00004073137243765679
12.15	0.00004073137243765679
12.16	0.00004073137243765679
12.17	0.00004073137243765679
12.18	0.00004073137243765679
12.19	0.00004073137243765679
12.200000000000001	0.00004073137243765679
12.21	0.00004073137243765679
12.22	0.00004073137243765679
12.23	0.00004073137243765679
12.24	0.00004073137243765679
12.25	0.00004073137243765679
12.26	0.00004073137243765679
12.27	0.00004073137243765679
12.28	0.00004073137243765679
12.290000000000001	0.00004073137243765679
12.3	0.00004073137243765679
12.31	0.00004073137243765679
12.32	0.00004073137243765679
12.33	0.00004073137243765679
12.34	0.00004073137243765679
12.35	0.00004073137243765679
12.36	0.00004073137243765679
12.370000000000001	0.00004073137243765679
12.38	0.00004073137243765679
12.39	0.00004073137243765679
12.4	0.00004073137243765679
12.41	0.00004073137243765679
12.42	0.00004073137243765679
12.43	0.00004073137243765679
12.44	0.00004073137243765679
12.450000000000001	0.00004073137243765679
12.46	0.00004073137243765679
12.47	0.00004073137243765679
12.48	0.00004073137243765679
12.49	0.00004073137243765679
12.5	0.00004073137243765679
12.51	0.00004073137243765679
12.52	0.00004073137243765679
12.53	0.00004073137243765679
12.540000000000001	0.00004073137243765679
12.55	0.00004073137243765679
12.56	0.00004073137243765679
12.57	0.00004073137243765679
12.58	0.00004073137243765679
12.59	0.00004073137243765679
12.6	0.00004073137243765679
12.61	0.00004073137243765679
12.620000000000001	0.00004073137243765679
12.63	0.00004073137243765679
12.64	0.00004073137243765679
12.65	0.00004073137243765679
12.66	0.00004073137243765679
12.67	0.00004073137243765679
12.68	0.00004073137243765679
12.69	0.00004073137243765679
12.700000000000001	0.00004073137243765679
12.71	0.00004073137243765679
12.72	0.00004073137243765679
12.73	0.00004073137243765679
12.74	0.00004073137243765679
12.75	0.00004073137243765679
12.76	0.00004073137243765679
12.77	0.00004073137243765679
12.78	0.00004073137243765679
12.790000000000001	0.00004073137243765679
12.8	0.00004073137243765679
12.81	0.00004073137243765679
12.82	0.00004073137243765679
12.83	0.00004073137243765679
12.84	0.00004073137243765679
12.85	0.00004073137243765679
12.86	0.00004073137243765679
12.870000000000001	0.00004073137243765679
12.88	0.00004073137243765679
12.89	0.00004073137243765679
12.9	0.00004073137243765679
12.91	0.00004073137243765679
12.92	0.00004073137243765679
12.93	0.00004073137243765679
12.94	0.00004073137243765679
12.950000000000001	0.00004073137243765679
12.96	0.00004073137243765679
12.97	0.00004073137243765679
12.98	0.00004073137243765679
12.99	0.00004073137243765679
13.	0.00004073137243765679
13.01	0.00004073137243765679
13.02	0.00004073137243765679
13.03	0.00004073137243765679
13.040000000000001	0.00004073137243765679
13.05	0.00004073137243765679
13.06	0.00004073137243765679
13.07	0.00004073137243765679
13.08	0.00004073137243765679
13.09	0.00004073137243765679
13.1	0.00004073137243765679
13.11	0.00004073137243765679
13.120000000000001	0.00004073137243765679
13.13	0.00004073137243765679
13.14	0.00004073137243765679
13.15	0.00004073137243765679
13.16	0.00004073137243765679
13.17	0.00004073137243765679
13.18	0.00004073137243765679
13.19	0.00004073137243765679
13.200000000000001	0.00004073137243765679
13.21	0.00004073137243765679
13.22	0.00004073137243765679
13.23	0.00004073137243765679
13.24	0.00004073137243765679
13.25	0.00004073137243765679
13.26	0.00004073137243765679
13.27	0.00004073137243765679
13.28	0.00004073137243765679
13.290000000000001	0.00004073137243765679
13.3	0.00004073137243765679
13.31	0.00004073137243765679
13.32	0.00004073137243765679
13.33	0.00004073137243765679
13.34	0.00004073137243765679
13.35	0.00004073137243765679
13.36	0.00004073137243765679
13.370000000000001	0.00004073137243765679
13.38	0.00004073137243765679
13.39	0.00004073137243765679
13.4	0.00004073137243765679
13.41	0.00004073137243765679
13.42	0.00004073137243765679
13.43	0.00004073137243765679
13.44	0.00004073137243765679
13.450000000000001	0.00004073137243765679
13.46	0.00004073137243765679
13.47	0.00004073137243765679
13.48	0.00004073137243765679
13.49	0.00004073137243765679
13.5	0.00004073137243765679
13.51	0.00004073137243765679
13.52	0.00004073137243765679
13.53	0.00004073137243765679
13.540000000000001	0.00004073137243765679
13.55	0.00004073137243765679
13.56	0.00004073137243765679
13.57	0.00004073137243765679
13.58	0.00004073137243765679
13.59	0.00004073137243765679
13.6	0.00004073137243765679
13.61	0.00004073137243765679
13.620000000000001	0.00004073137243765679
13.63	0.00004073137243765679
13.64	0.00004073137243765679
13.65	0.00004073137243765679
13.66	0.00004073137243765679
13.67	0.00004073137243765679
13.68	0.00004073137243765679
13.69	0.00004073137243765679
13.700000000000001	0.00004073137243765679
13.71	0.00004073137243765679
13.72	0.00004073137243765679
13.73	0.00004073137243765679
13.74	0.00004073137243765679
13.75	0.00004073137243765679
13.76	0.00004073137243765679
13.77	0.00004073137243765679
13.78	0.00004073137243765679
13.790000000000001	0.00004073137243765679
13.8	0.00004073137243765679
13.81	0.00004073137243765679
13.82	0.00004073137243765679
13.83	0.00004073137243765679
13.84	0.00004073137243765679
13.85	0.00004073137243765679
13.86	0.00004073137243765679
13.870000000000001	0.00004073137243765679
13.88	0.00004073137243765679
13.89	0.00004073137243765679
13.9	0.00004073137243765679
13.91	0.00004073137243765679
13.92	0.00004073137243765679
13.93	0.00004073137243765679
13.94	0.00004073137243765679
13.950000000000001	0.00004073137243765679
13.96	0.00004073137243765679
13.97	0.00004073137243765679
13.98	0.00004073137243765679
13.99	0.00004073137243765679
14.	0.00004073137243765679
14.01	0.00004073137243765679
14.02	0.00004073137243765679
14.03	0.00004073137243765679
14.040000000000001	0.00004073137243765679
14.05	0.00004073137243765679
14.06	0.00004073137243765679
14.07	0.00004073137243765679
14.08	0.00004073137243765679
14.09	0.00004073137243765679
14.1	0.00004073137243765679
14.11	0.00004073137243765679
14.120000000000001	0.00004073137243765679
14.13	0.00004073137243765679
14.14	0.00004073137243765679
14.15	0.00004073137243765679
14.16	0.00004073137243765679
14.17	0.00004073137243765679
14.18	0.00004073137243765679
14.19	0.00004073137243765679
14.200000000000001	0.00004073137243765679
14.21	0.00004073137243765679
14.22	0.00004073137243765679
14.23	0.00004073137243765679
14.24	0.00004073137243765679
14.25	0.00004073137243765679
14.26	0.00004073137243765679
14.27	0.00004073137243765679
14.28	0.00004073137243765679
14.290000000000001	0.00004073137243765679
14.3	0.00004073137243765679
14.31	0.00004073137243765679
14.32	0.00004073137243765679
14.33	0.00004073137243765679
14.34	0.00004073137243765679
14.35	0.00004073137243765679
14.36	0.00004073137243765679
14.370000000000001	0.00004073137243765679
14.38	0.00004073137243765679
14.39	0.00004073137243765679
14.4	0.00004073137243765679
14.41	0.00004073137243765679
14.42	0.00004073137243765679
14.43	0.00004073137243765679
14.44	0.00004073137243765679
14.450000000000001	0.00004073137243765679
14.46	0.00004073137243765679
14.47	0.00004073137243765679
14.48	0.00004073137243765679
14.49	0.00004073137243765679
14.5	0.00004073137243765679
14.51	0.00004073137243765679
14.52	0.00004073137243765679
14.530000000000001	0.00004073137243765679
14.540000000000001	0.00004073137243765679
14.55	0.00004073137243765679
14.56	0.00004073137243765679
14.57	0.00004073137243765679
14.58	0.00004073137243765679
14.59	0.00004073137243765679
14.6	0.00004073137243765679
14.61	0.00004073137243765679
14.620000000000001	0.00004073137243765679
14.63	0.00004073137243765679
14.64	0.00004073137243765679
14.65	0.00004073137243765679
14.66	0.00004073137243765679
14.67	0.00004073137243765679
14.68	0.00004073137243765679
14.69	0.00004073137243765679
14.700000000000001	0.00004073137243765679
14.71	0.00004073137243765679
14.72	0.00004073137243765679
14.73	0.00004073137243765679
14.74	0.00004073137243765679
14.75	0.00004073137243765679
14.76	0.00004073137243765679
14.77	0.00004073137243765679
14.780000000000001	0.00004073137243765679
14.790000000000001	0.00004073137243765679
14.8	0.00004073137243765679
14.81	0.00004073137243765679
14.82	0.00004073137243765679
14.83	0.00004073137243765679
14.84	0.00004073137243765679
14.85	0.00004073137243765679
14.86	0.00004073137243765679
14.870000000000001	0.00004073137243765679
14.88	0.00004073137243765679
14.89	0.00004073137243765679
14.9	0.00004073137243765679
14.91	0.00004073137243765679
14.92	0.00004073137243765679
14.93	0.00004073137243765679
14.94	0.00004073137243765679
14.950000000000001	0.00004073137243765679
14.96	0.00004073137243765679
14.97	0.00004073137243765679
14.98	0.00004073137243765679
14.99	0.00004073137243765679
15.	0.00004073137243765679

==> data/maxinfWGc.dat <==
0.	0.959290558810117
0.01	0.9455892979711649
0.02	0.9407777187243721
0.03	0.9355665120113688
0.04	0.9299384482869708
0.05	0.9238781100575392
0.06	0.917372145395009
0.07	0.9104094764563064
0.08	0.9029814587742265
0.09	0.8950819899840268
0.1	0.8867075692389167
0.11	0.8778573106533452
0.12	0.8685329156005088
0.13	0.8587386095748477
0.14	0.8484810496752264
0.15	0.8377692086748462
0.16	0.8266142412408032
0.17	0.8150293372663269
0.18	0.8030295665827121
0.19	0.7906317186033124
0.2	0.7778541397731576
0.21	0.7647165710880499
0.22	0.7512399874228721
0.23	0.7374464399744496
0.24	0.7233589027755113
0.25	0.7090011239642214
0.26	0.6943974822872319
0.27	0.6795728491615427
0.28	0.6645524565106199
0.29	0.6493617705133247
0.3	0.6340263713518628
0.31	0.618571839010318
0.32	0.6030236451528729
0.33	0.5874070510963666
0.34	0.5717470118821544
0.35000000000000003	0.5560680864450845
0.36	0.5403943538710854
0.37	0.5242603156146838
0.38	0.5091559244496269
0.39	0.49363631773464234
0.4	0.47821195893118223
0.41000000000000003	0.462903483342388
0.42	0.447730670394641
0.43	0.4327124015867891
0.44	0.41786662412673514
0.45	0.40321032014615343
0.46	0.3887594813685457
0.47000000000000003	0.37452908909023874
0.48	0.36053309931850386
0.49	0.3467844328960184
0.5	0.33329497042654616
0.51	0.3200755518032346
0.52	0.30713598012842247
0.53	0.2943403650884446
0.54	0.28182264544621477
0.55	0.2700790231368541
0.56	0.2583364985442932
0.5700000000000001	0.2469077003217061
0.58	0.23589899108686138
0.59	0.22500590246942256
0.6	0.2145379775252887
0.61	0.2043939912151256
0.62	0.19457439082902542
0.63	0.18507885081314066
0.64	0.17590631017297204
0.65	0.16705501100081044
0.66	0.15841889643413315
0.67	0.15030585797168683
0.68	0.14240136144028312
0.6900000000000001	0.134804902199989
0.7000000000000001	0.12751183857960272
0.71	0.12051707383042498
0.72	0.11381509625553184
0.73	0.10731543225213855
0.74	0.10126561791700306
0.75	0.09540537164783594
0.76	0.08981249664613777
0.77	0.08447998416548162
0.78	0.07940063482174749
0.79	0.0745670920649098
0.8	0.06997187427599652
0.81	0.06560740542130966
0.8200000000000001	0.06146604420804591
0.8300000000000001	0.057540111697108084
0.84	0.053821917340093395
0.85	0.050303783418136475
0.86	0.046978067870432884
0.87	0.04383718550983245
0.88	0.0408736276318533
0.89	0.03807998003179092
0.9	0.03544893945227975
0.91	0.032973328490687424
0.92	0.030556251946985174
0.93	0.02846039403926077
0.9400000000000001	0.026409458376225665
0.9500000000000001	0.024486747666212633
0.96	0.022685886288772727
0.97	0.02100068394388949
0.98	0.01942514105354604
0.99	0.017953453033224116
1.	0.016580013497300507
1.01	0.015299416463289407
1.02	0.014106457620388271
1.03	0.01299613472785109
1.04	0.011963647208370936
1.05	0.011004395000936596
1.06	0.010113976736569767
1.07	0.00928818729898497
1.08	0.008523014830576096
1.09	0.007770232731658234
1.1	0.0071594182835911895
1.11	0.006553903227408029
1.12	0.005994814220647445
1.1300000000000001	0.005479045350709218
1.1400000000000001	0.005003657473919846
1.1500000000000001	0.004548853226501627
1.16	0.004163069624275267
1.17	0.003792776194578808
1.18	0.003452665501168001
1.19	0.0031405492701219217
1.2	0.002854372242118058
1.21	0.002592206413804671
1.22	0.0023522453170119048
1.23	0.0021211908561162103
1.24	0.0019104649244405438
1.25	0.0017492304799621484
1.26	0.0015822580428668264
1.27	0.0014300861061001834
1.28	0.0012915219599972903
1.29	0.0011654570605381012
1.3	0.0010508622396385224
1.31	0.0009467830799968083
1.32	0.0008523354594950243
1.33	0.000766701268765288
1.34	0.0006891243042551244
1.35	0.000618906337962953
1.36	0.0005554033639603184
1.37	0.0004870302918951879
1.3800000000000001	0.00044621618860687836
1.3900000000000001	0.0003994837569860913
1.4000000000000001	0.0003573635630447993
1.41	0.00031943249347406475
1.42	0.0002853027479677979
1.43	0.00025461925893044076
1.44	0.00022705726262779274
1.45	0.00020232001659015644
1.46	0.00018013665786088633
1.47	0.00016026019652330136
1.48	0.00014246563882971852
1.49	0.00012105195974375222
1.5	0.00011232184028217375
1.51	0.00009961740047000472
1.52	0.00008828152794750141
1.53	0.00007817519087449904
1.54	0.0000691724930565903
1.55	0.00006115954475350026
1.56	0.00005403341836908255
1.57	0.00004770118393044468
1.58	0.00004207901943379877
1.59	0.000037091391314548135
1.6	0.00003267030048650594
1.61	0.00002875458958785934
1.62	0.000025289307267598844
1.6300000000000001	0.000022225125543917698
1.6400000000000001	0.000019517806463998422
1.6500000000000001	0.000017127714491306045
1.6600000000000001	0.00001501937124080772
1.67	0.000013161049373427398
1.68	0.000011524402647645025
1.69	0.00001008412930773579
1.7	8.81766616411174e-6
1.71	7.704910891088537e-6
1.72	6.727970230775479e-6
1.73	5.870931948391537e-6
1.74	5.119658533947697e-6
1.75	4.461600787784745e-6
1.76	3.885629562864564e-6
1.77	3.381884064988636e-6
1.78	2.9416352333205903e-6
1.79	2.9685969925865313e-6
1.8	2.2216450376423964e-6
1.81	1.929059245192021e-6
1.82	1.674093235086288e-6
1.83	1.4520655250571036e-6
1.84	1.2588541381773244e-6
1.85	1.0908329320440474e-6
1.86	9.448147514884219e-7
1.87	8.180007270735045e-7
1.8800000000000001	7.079351024022001e-7
1.8900000000000001	6.124650293509813e-7
1.9000000000000001	2.3172314270763885e-7
1.9100000000000001	4.580042078941065e-7
1.92	3.9592015786675145e-7
1.93	3.421919178591292e-7
1.94	2.957189001284529e-7
1.95	2.5554112689531354e-7
1.96	2.2082194897063786e-7
1.97	1.908327900604688e-7
1.98	1.6493969274265497e-7
1.99	1.7203524667853156e-8
2.	1.2330924803483644e-7
2.0100000000000002	9.861863838775062e-10
2.02	8.483722169678069e-10
2.0300000000000002	7.298836774368845e-10
2.04	6.280474865405271e-10
2.05	5.40551556877354e-10
2.06	4.653977044895307e-10
2.07	4.008603157544273e-10
2.08	3.454502536572284e-10
2.09	2.9788336918789287e-10
2.1	2.5705305619689614e-10
2.11	2.220063528928544e-10
2.12	1.9192315102281213e-10
2.13	1.6609812533148327e-10
2.14	1.4392504177745358e-10
2.15	1.248831437662681e-10
2.16	1.0852535186425628e-10
2.17	9.446804455772401e-11
2.18	8.238221604999803e-11
2.19	7.198583223383982e-11
2.2	6.303722819130299e-11
2.21	5.532941017552702e-11
2.22	4.8685142305905875e-11
2.23	4.295271341767275e-11
2.24	3.800229288094538e-11
2.25	3.372279595069006e-11
2.2600000000000002	3.001918951408422e-11
2.27	2.6810178131998682e-11
2.2800000000000002	2.402621817548915e-11
2.29	2.1607814768961837e-11
2.3000000000000003	1.9504062287123e-11
2.31	1.7671394418001905e-11
2.32	1.6072514392455605e-11
2.33	1.467547997434105e-11
2.34	1.345292127816631e-11
2.35	1.2381372497265389e-11
2.36	1.1440701242551427e-11
2.37	1.061362146011057e-11
2.38	9.88527785972746e-12
2.39	9.242891484934534e-12
2.4	8.675457522685093e-12
2.41	8.173487717362597e-12
2.42	7.728790845949636e-12
2.43	7.33428565187292e-12
2.44	6.98384144450316e-12
2.45	6.6721422671353424e-12
2.46	6.394571133871179e-12
2.47	6.147111348546037e-12
2.48	5.92626235832698e-12
2.49	5.7289679709615334e-12
2.5	5.552555086654388e-12

==> data/maxinfWGd.dat <==
0.	0.5001999984773597
0.01	0.4999760442763662
0.02	0.4996971837284855
0.03	0.4993532902597563
0.04	0.49893555850364774
0.05	0.498437024557102
0.06	0.4978525827958568
0.07	0.49717870498570454
0.08	0.49641307517507904
0.09	0.49555426090017696
0.1	0.4946014595084584
0.11	0.4935543169413482
0.12	0.49241280309549745
0.13	0.49117712743780384
0.14	0.4898476820126
0.15	0.4884250027201679
0.16	0.4869097427047047
0.17	0.4853026537784522
0.18	0.48360457320926964
0.19	0.48181641411669934
0.2	0.4799391583179019
0.21	0.4779738508522916
0.22	0.4759215956666152
0.23	0.47378355210859086
0.24	0.4715609319876701
0.25	0.46925499703558254
0.26	0.4668670566495401
0.27	0.4643984658354018
0.28	0.4618506232919416
0.29	0.4592249695940509
0.3	0.4565229854445141
0.31	0.4537461899724287
0.32	0.4508961390624228
0.33	0.44797442370325397
0.34	0.44498266834762173
0.35000000000000003	0.44192252927743986
0.36	0.4387956929706051
0.37	0.4356038744666609
0.38	0.43234881572977185
0.39	0.4290322840082043
0.4	0.4256560701901136
0.41000000000000003	0.42222198715588877
0.42	0.4187318681276659
0.43	0.41518756501689497
0.44	0.4115909467710515
0.45	0.4079438977207551
0.46	0.40424831592867094
0.47000000000000003	0.40050611154167653
0.48	0.39671920514783
0.49	0.3928895261397389
0.5	0.38901901108595277
0.51	0.3851096021120261
0.52	0.3811632452929024
0.53	0.37718188905827565
0.54	0.3731674826125675
0.55	0.3691219743711483
0.56	0.36504731041440636
0.5700000000000001	0.36094543296123976
0.58	0.35681827886351736
0.59	0.3526677781230142
0.6	0.34849585243229253
0.61	0.3443044137409501
0.62	0.3400953628486195
0.63	0.33587058802604447
0.64	0.3316319636655179
0.65	0.3273813489619057
0.66	0.32312058662543114
0.67	0.3188515016273358
0.68	0.31457589997947466
0.6900000000000001	0.3102955675488489
0.7000000000000001	0.3060122689080108
0.71	0.30172774622222476
0.72	0.2974437181741995
0.73	0.2931618789271447
0.74	0.28888389712684753
0.75	0.28461141494339554
0.76	0.2803460471531103
0.77	0.2760893802611977
0.78	0.2718429716655492
0.79	0.26760834886207235
0.8	0.26338700869186005
0.81	0.2591804166304527
0.8200000000000001	0.25499000611937644
0.8300000000000001	0.25081717794008684
0.84	0.24666329963038314
0.85	0.24252970494329879
0.86	0.23841769334841595
0.87	0.23432852957549236
0.88	0.23026344320023523
0.89	0.22622362827199555
0.9	0.22221024298310965
0.91	0.21822440937955506
0.92	0.21426721311254068
0.93	0.21033970323059858
0.9400000000000001	0.20644289201169808
0.9500000000000001	0.2025777548348558
0.96	0.1987452300906686
0.97	0.19494621913015514
0.98	0.19118158625124942
0.99	0.1874521587222485
1.	0.18375872684148065
1.01	0.18010204403242377
1.02	0.1764828269734676
1.03	0.17290175576148473
1.04	0.16935947410834137
1.05	0.16585658956945418
1.06	0.16239367380346906
1.07	0.1589712628621182
1.08	0.1555898575092851
1.09	0.15224992356828987
1.1	0.14895189229638683
1.11	0.14569616078545236
1.12	0.14248309238782353
1.1300000000000001	0.13931301716623845
1.1400000000000001	0.13618623236681732
1.1500000000000001	0.1331030029140141
1.16	0.13006356192646418
1.17	0.1270681112526454
1.18	0.12411682202526995
1.19	0.12120983523332116
1.2	0.1183472623106502
1.21	0.1155291857400504
1.22	0.11275565967173101
1.23	0.11002671055511581
1.24	0.10734233778290142
1.25	0.10470251434631728
1.26	0.10210718750053932
1.27	0.09955627943922142
1.28	0.0970496879771203
1.29	0.09458728723980624
1.3	0.09216892835946316
1.31	0.08979444017580243
1.32	0.08746362994112916
1.33	0.08517628402862049
1.34	0.08293216864289436
1.35	0.08073103053196717
1.36	0.07857259769972182
1.37	0.07645658011802899
1.3800000000000001	0.07438267043768747
1.3900000000000001	0.0723505446973744
1.4000000000000001	0.07035986302981895
1.41	0.06841027036443999
1.42	0.06650139712571201
1.43	0.06463285992655173
1.44	0.06280426225604138
1.45	0.06101519516083491
1.46	0.05926523791961708
1.47	0.05755395871001543
1.48	0.05588091526739071
1.49	0.05424565553495978
1.5	0.05264771830473322
1.51	0.05108663384877565
1.52	0.04956192454032692
1.53	0.04807310546434808
1.54	0.0466196850170838
1.55	0.04520116549426127
1.56	0.04381704366757117
1.57	0.04246681134910408
1.58	0.04114995594344196
1.59	0.03986596098713058
1.6	0.03861430667528414
1.61	0.03739447037509988
1.62	0.03620592712608349
1.6300000000000001	0.03504815012681313
1.6400000000000001	0.03392061120809162
1.6500000000000001	0.03282278129236104
1.6600000000000001	0.03175413083927715
1.67	0.030714130277361865
1.68	0.02970225042167607
1.69	0.028717962877474138
1.7	0.027760740429823245
1.71	0.026830057419190114
1.72	0.025925390103016914
1.73	0.025046217003327004
1.74	0.024192019240418614
1.75	0.023362280852721847
1.76	0.022556489102911408
1.77	0.02177413477038229
1.78	0.021014712430211635
1.79	0.020277720718743703
1.8	0.019562662585948933
1.81	0.01886904553472086
1.82	0.018196381847286832
1.83	0.017544188798920172
1.84	0.016911988859152075
1.85	0.016299309880691743
1.86	0.015705685276272863
1.87	0.015130654183652807
1.8800000000000001	0.014573761618999755
1.8900000000000001	0.014034558618909645
1.9000000000000001	0.01351260237130205
1.9100000000000001	0.013007456335450286
1.92	0.01251869035140611
1.93	0.012045880739084816
1.94	0.011588610387280433
1.95	0.011146468832884688
1.96	0.010719052330586386
1.97	0.01030596391333048
1.98	0.00990681344381839
1.99	0.00952121765733217
2.	0.009148800196166785
2.0100000000000002	0.008789191635954697
2.02	0.008442029504167593
2.0300000000000002	0.008106958291079165
2.04	0.0077836294534727
2.05	0.007471701411375266
2.06	0.0071708395380994504
2.07	0.006880716143871034
2.08	0.0066010104533188434
2.09	0.006331408577100613
2.1	0.006071603477935011
2.11	0.005821294931307637
2.12	0.005580189481114165
2.13	0.0053480003905009
2.14	0.005124447588158095
2.15	0.004909257610317859
2.16	0.0047021635387030514
2.17	0.004502904934669643
2.18	0.00431122776977949
2.19	0.004126884353035734
2.2	0.0039496332550075985
2.21	0.0037792392290661152
2.22	0.0036154731299467176
2.23	0.0034581118298491376
2.24	0.0033069381322792402
2.25	0.003161740683831877
2.2600000000000002	0.0030223138841076803
2.27	0.002888457793951316
2.2800000000000002	0.0027599780421922624
2.29	0.0026366857310638524
2.3000000000000003	0.002518397340469727
2.31	0.0024049346312615474
2.32	0.0022961245476853286
2.33	0.002191799119148223
2.34	0.0020917953614514907
2.35	0.0019959551776295805
2.36	0.001904125258529548
2.37	0.001816156983259048
2.38	0.0017319063196257764
2.39	0.0016512337246852697
2.4	0.001574004045508719
2.41	0.0015000864202767785
2.42	0.0014293541798001234
2.43	0.0013616847495621141
2.44	0.001296959552373829
2.45	0.0012350639117265818
2.46	0.0011758869559221259
2.47	0.001119321523055777
2.48	0.0010652640669231153
2.49	0.0010136145639160596
2.5	0.0009642764209698162

==> data/maxinfWGdinset.dat <==
2.5	0.0009642764209698163
2.51	0.0009171563846176419
2.52	0.0008721644512061913
2.53	0.0008292137783200359
2.54	0.000788220597459888
2.55	0.0007491041280152658
2.56	0.0007117864925684485
2.57	0.0006761926335630389
2.58	0.0006422502313668603
2.59	0.0006098896237556037
2.6	0.0005790437268403007
2.61	0.0005496479574586833
2.62	0.0005216401570473463
2.63	0.0004949605170089112
2.64	0.00046955150558547455
2.65	0.00044535779624713736
2.66	0.00042232619760178427
2.67	0.0004004055848299719
2.68	0.00037954683264644927
2.69	0.00035970274978772653
2.7	0.0003408280150229987
2.71	0.0003228791146838632
2.72	0.00030581428170636896
2.73	0.00028959343617727257
2.74	0.0002741781273747061
2.75	0.00025953147729198487
2.76	0.00024561812563181703
2.77	0.0002324041762568887
2.7800000000000002	0.00021985714508154005
2.79	0.00020794590938810693
2.8	0.00019664065855044892
2.81	0.00018591284614621065
2.82	0.00017573514343846737
2.83	0.00016608139420658743
2.84	0.00015692657090542045
2.85	0.00014824673213123326
2.86	0.00014001898137224302
2.87	0.00013222142702104563
2.88	0.0001248331436257927
2.89	0.00011783413435655176
2.9	0.00011120529466295547
2.91	0.00010492837709894615
2.92	0.00009898595729019398
2.93	0.00009336140101958645
2.94	0.00008803883240604893
2.95	0.00008300310315186582
2.96	0.00007823976283363901
2.97	0.00007373503021199846
2.98	0.00006947576553523547
2.99	0.00006544944381208245
3.	0.0000616441290289877
3.01	0.00005804844928735345
3.02	0.00005465157283639032
3.0300000000000002	0.000051443184977429596
3.04	0.00004841346581575641
3.05	0.00004555306883628051
3.06	0.00004285310027962363
3.0700000000000003	0.00004030509929549851
3.08	0.00003790101885055508
3.09	0.00003563320736820513
3.1	0.00003349439107826978
3.11	0.00003147765705465492
3.12	0.000029576436919623033
3.13	0.000027784491193615757
3.14	0.000026095894269963053
3.15	0.000024505019994219076
3.16	0.00002300652782826573
3.17	0.00002159534957973966
3.18	0.000020266676677751266
3.19	0.000019015947976289434
3.2	0.000017838838067125033
3.21	0.00001673124608445656
3.2199999999999998	0.000015689284983964092
3.23	0.000014709271279370145
3.24	0.000013787715220030279
3.25	0.00001292131139350352
3.26	0.000012106929737478407
3.27	0.000011341606945852857
3.2800000000000002	0.000010622538254184072
3.29	9.947069590142657e-6
3.3	9.312690075016115e-6
3.31	8.717024862715585e-6
3.3200000000000003	8.157828303141166e-6
3.33	7.632977417159752e-6
3.34	7.140465670841133e-6
3.35	6.678397036983717e-6
3.36	6.24498033234123e-6
3.37	5.838523819334917e-6
3.38	5.457430061402772e-6
3.39	5.100191021495732e-6
3.4	4.765383393585071e-6
3.41	4.451664157388563e-6
3.42	4.157766346862452e-6
3.43	3.882495023335297e-6
3.44	3.624723444483838e-6
3.45	3.383389420664827e-6
3.46	3.1574918504255414e-6
3.4699999999999998	2.9460874273143067e-6
3.48	2.7482875104052653e-6
3.49	2.5632551512355016e-6
3.5	2.3902022701291704e-6
3.51	2.2283869751526523e-6
3.52	2.0771110172057435e-6
3.5300000000000002	1.9357173750078156e-6
3.54	1.8035879639841435e-6
3.55	1.680141463296473e-6
3.56	1.5648312554936159e-6
3.5700000000000003	1.4571434734819243e-6
3.58	1.3565951497328914e-6
3.59	1.2627324628552881e-6
3.6	1.1751290768625324e-6
3.6100000000000003	1.0933845686624337e-6
3.62	1.0171229394864051e-6
3.63	9.459912061585083e-7
3.64	8.796580682816953e-7
3.6500000000000004	8.178126475892194e-7
3.66	7.601632958738628e-7
3.67	7.06436468066126e-7
3.6799999999999997	6.563756571854326e-7
3.69	6.097403880353301e-7
3.7	5.663052666553685e-7
3.71	5.258590826783658e-7
3.7199999999999998	4.882039618727486e-7
3.73	4.531545662754415e-7
3.74	4.2053733944158206e-7
3.75	3.901897944533919e-7
3.76	3.61959842441876e-7
3.77	3.357051594818446e-7
3.7800000000000002	3.1129258982317293e-7
3.79	2.885975835194016e-7
3.8	2.67503666608826e-7
3.81	2.4790194209334207e-7
3.8200000000000003	2.2969062004651594e-7
3.83	2.1277457526488548e-7
3.84	1.9706493095543102e-7
3.85	1.8247866702762933e-7
3.8600000000000003	1.6893825163062996e-7
3.87	1.5637129464501016e-7
3.88	1.447102219043761e-7
3.89	1.3389196898492428e-7
3.9000000000000004	1.2385769346100006e-7
3.91	1.1455250458191613e-7
3.92	1.0592520937981073e-7
3.9299999999999997	9.79280742703138e-8
3.94	9.051660125732862e-8
3.95	8.364931790040347e-8
3.96	7.728758024809483e-8
3.9699999999999998	7.139538798348313e-8
3.98	6.59392110686745e-8
3.99	6.088782721381686e-8
4.	5.621216953294038e-8
4.01	5.1885183783900657e-8
4.02	4.788169462291428e-8
4.03	4.4178280335731035e-8
4.04	4.0753155537434835e-8
4.05	3.7586061361295e-8
4.0600000000000005	3.465816268407082e-8
4.07	3.195195196074099e-8
4.08	2.9451159265894754e-8
4.09	2.7140668162009482e-8
4.1	2.5006437036617568e-8
4.11	2.3035425571003343e-8
4.12	2.12155260226012e-8
4.13	1.9535499021759803e-8
4.140000000000001	1.7984913601034145e-8
4.15	1.6554091191718036e-8
4.16	1.5234053337977624e-8
4.17	1.4016472893747777e-8
4.18	1.2893628481527562e-8
4.1899999999999995	1.1858362005423409e-8
4.2	1.090403902326102e-8
4.21	1.002451179436344e-8
4.22	9.21408483070745e-9
4.23	8.467482789657732e-9
4.24	7.77982055636853e-9
4.25	6.504854313590769e-9
4.26	5.974191145732879e-9
4.27	5.485721992768401e-9
4.28	5.036184316985654e-9
4.29	4.62256023636902e-9
4.3	4.24205879074657e-9
4.3100000000000005	3.8920994452414074e-9
4.32	3.5702967483833633e-9
4.33	3.2744460674830934e-9
4.34	3.0025103288039637e-9
4.35	2.7526076947029415e-9
4.36	2.5230001142693806e-9
4.37	2.3120826880845458e-9
4.38	2.1183737915684533e-9
4.390000000000001	1.9405059049914364e-9
4.4	1.7772171016152816e-9
4.41	1.6273431486083154e-9
4.42	1.489810178361664e-9
4.43	1.3636278906304387e-9
4.4399999999999995	1.247883248546057e-9
4.45	1.1417346340037458e-9
4.46	1.0444064302319333e-9
4.47	9.551840015074126e-10
4.48	8.734090420003356e-10
4.49	7.984752676239867e-10
4.5	7.298244265342286e-10
4.51	6.669426055795909e-10
4.52	6.093568115518248e-10
4.53	5.56631807535166e-10
4.54	5.083671860067472e-10
4.55	4.641946616058548e-10
4.5600000000000005	4.237755676723162e-10
4.57	3.867985417585068e-10
4.58	3.529773863507299e-10
4.59	3.2204909199856376e-10
4.6	2.937720109490393e-10
4.609999999999999	2.6792417022093473e-10
4.62	2.443017138362697e-10
4.63	2.2271746465525923e-10
4.640000000000001	2.0299959694061868e-10
4.65	1.849904114106648e-10
4.66	1.685452051307539e-10
4.67	1.535312291424803e-10
4.68	1.3982672724189442e-10
4.6899999999999995	1.2732004979466828e-10
4.7	1.1590883691965704e-10
4.71	1.0549926578505541e-10
4.720000000000001	9.600535714521624e-11
4.73	8.734833660326252e-11
4.74	7.945604641647853e-11
4.75	7.22624039700031e-11
4.76	6.570690333097654e-11
4.77	5.973415656157378e-11
4.78	5.4293471716657516e-11
4.79	4.933846468138021e-11
4.800000000000001	4.48267022171706e-11
4.8100000000000005	4.071937378231558e-11
4.82	3.698098987678711e-11
4.83	3.3579104831138874e-11
4.84	3.0484062117051886e-11
4.85	2.7668760403357757e-11
4.859999999999999	2.5108438716900532e-11
4.87	2.278047919316078e-11
4.88	2.0664226017871773e-11
4.890000000000001	1.8740819268548276e-11
4.9	1.6993042464558538e-11
4.91	1.540518272663047e-11
4.92	1.3962902532071773e-11
4.93	1.2653122130953461e-11
4.9399999999999995	1.1463911761544142e-11
4.95	1.0384392870808803e-11
4.96	9.404647608199558e-12
4.970000000000001	8.51563591863894e-12
4.98	7.709119613882058e-12
4.99	6.977592850649445e-12
5.	6.314218489365987e-12
5.01	5.7127698492825186e-12
5.02	5.167577414469412e-12
5.03	4.6734800808861745e-12
5.04	4.225780567675974e-12
5.050000000000001	3.820204646213431e-12
5.0600000000000005	3.45286386844443e-12
5.07	3.120221501870244e-12
5.08	2.8190614023185403e-12
5.09	2.5464595775566753e-12
5.1	2.2997582149869125e-12
5.109999999999999	2.0765419652467937e-12
5.12	1.8746162906449785e-12
5.13	1.6919877031069843e-12
5.140000000000001	1.5268457307898425e-12
5.15	1.3775464658496635e-12
5.16	1.2425975580980848e-12
5.17	1.1206445305493154e-12
5.18	1.010458303213104e-12
5.1899999999999995	9.10923821003768e-13
5.2	8.210296903761887e-13
5.21	7.398587373277636e-13
5.220000000000001	6.665794067767698e-13
5.23	6.004379300949394e-13
5.24	5.407511937821716e-13
5.25	4.869002479702607e-13
5.26	4.38324398669395e-13
5.27	3.945158324652047e-13
5.28	3.550147267693312e-13
5.29	3.1940480275532214e-13
5.300000000000001	2.873092818036443e-13
5.3100000000000005	2.5838720966224314e-13
5.32	2.3233011562719366e-13
5.33	2.0885897688526063e-13
5.34	1.87721460757501e-13
5.35	1.6868941996043398e-13
5.359999999999999	1.515566181766669e-13
5.37	1.3613666521699554e-13
5.38	1.2226114287612842e-13
5.390000000000001	1.0977790424849881e-13
5.4	9.854953079209844e-14
5.41	8.845193281870232e-14
5.42	7.93730803594243e-14
5.43	7.121185251508713e-14
5.4399999999999995	6.387699446083775e-14
5.45	5.728617224220204e-14
5.46	5.136511638315325e-14
5.470000000000001	4.604684613295486e-14
5.48	4.127096691409388e-14
5.49	3.698303420453011e-14
5.5	3.313397769936284e-14
5.51	2.967958015482484e-14
5.52	2.658000582599394e-14
5.53	2.3799373872951653e-14
5.54	2.130537253226744e-14
5.550000000000001	1.9068910235176348e-14
5.5600000000000005	1.706380020396652e-14
5.57	1.5266475376839645e-14
5.58	1.3655730801653024e-14
5.59	1.2212490902952434e-14
5.6	1.0919599266890502e-14
5.609999999999999	9.761628807078103e-15
5.62	8.724710373055019e-15
5.63	7.796378043652134e-15
5.640000000000001	6.965429511642368e-15
5.65	6.221800115218537e-15
5.66	5.556449207313458e-15
5.67	4.961257676831177e-15
5.68	4.428935547584389e-15
5.6899999999999995	3.9529386821627996e-15
5.7	3.527393710009672e-15
5.71	3.147030382511765e-15
5.720000000000001	2.807120633676596e-15
5.73	2.5034236936926596e-15
5.74	2.232136664975211e-15
5.75	1.989850026785771e-15
5.76	1.7735075857025374e-15
5.77	1.5803704356027256e-15
5.78	1.4079845328337345e-15
5.79	1.2541515303024266e-15
5.800000000000001	1.1169025486654485e-15
5.8100000000000005	9.944745939924475e-16
5.82	8.852893594992308e-16
5.83	7.879341744875253e-16
5.84	7.011448867291957e-16
5.85	6.237904854262233e-16
5.859999999999999	5.548592907679229e-16
5.87	4.934465531830184e-16
5.88	4.3874332081667313e-16
5.890000000000001	3.9002644770568015e-16
5.9	3.4664962772092157e-16
5.91	3.0803535072060996e-16
5.92	2.7366768762859975e-16
5.93	2.430858204227036e-16
5.9399999999999995	2.1587824138476144e-16
5.95	1.916775535131559e-16
5.96	1.701558108080584e-16
5.970000000000001	1.5102034328078797e-16
5.98	1.340100170758495e-16
5.99	1.188918850853117e-16
6.	1.0545818793351136e-16
6.01	9.352366926282969e-17
6.02	8.292317290219385e-17
6.03	7.350949278777349e-17
6.04	6.515144946573258e-17
6.050000000000001	5.773216967165376e-17
6.0600000000000005	5.114754787952897e-17
6.07	4.5304870870980964e-17
6.08	4.0121588316466553e-17
6.09	3.552421410585651e-17
6.1	3.1447344735379064e-17
6.109999999999999	2.783278246884513e-17
6.12	2.4628752259104124e-17
6.13	2.178920255501953e-17
6.140000000000001	1.9273181142717515e-17
6.15	1.7044278089047873e-17
6.16	1.5070128680505507e-17
6.17	1.3321969991740541e-17
6.18	1.1774245382704485e-17
6.1899999999999995	1.0404251820089544e-17
6.2	9.19182545392245e-18
6.21	8.119061360175424e-18
6.220000000000001	7.170063790646636e-18
6.23	6.330723657199651e-18
6.24	5.5885203232364325e-18
6.25	4.93234508513484e-18
6.26	4.352344003947025e-18
6.27	3.839777996259733e-18
6.28	3.386898315720948e-18
6.29	2.986835756017964e-18
6.300000000000001	2.6335020844503572e-18
6.3100000000000005	2.3215023748411394e-18
6.32	2.0460570513057395e-18
6.33	1.8029325821018606e-18
6.34	1.5883798769727922e-18
6.35	1.3990795434848528e-18
6.359999999999999	1.2320932491033966e-18
6.37	1.0848205172879932e-18
6.38	9.549603587304963e-19
6.390000000000001	8.404772039216891e-19
6.4	7.395706613329402e-19
6.41	6.506486773689401e-19
6.42	5.723037205466505e-19
6.43	5.032916536712459e-19
6.4399999999999995	4.425129946407101e-19
6.45	3.8899629938981525e-19
6.46	3.4188342980476792e-19
6.470000000000001	3.0041649558105095e-19
6.48	2.6392628229874967e-19
6.49	2.3182199875506366e-19
6.5	2.0358219509532615e-19
6.51	1.7874671976424457e-19
6.5200000000000005	1.5690959797598947e-19
6.53	1.377127274696037e-19
6.54	1.208402989486213e-19
6.55	1.0601385895630224e-19
6.5600000000000005	9.298794214908234e-20
6.57	8.154620812483766e-20
6.58	7.149802524993138e-20
6.59	6.267545040874427e-20
6.6	5.493055935953949e-20
6.61	4.8133087499981545e-20
6.62	4.216834539459265e-20
6.63	3.693537745752776e-20
6.64	3.2345335773264186e-20
6.65	2.832004422485666e-20
6.66	2.479073092878797e-20
6.67	2.1696909486710574e-20
6.68	1.8985391792792836e-20
6.69	1.6609417112362892e-20
6.7	1.4527883901078335e-20
6.71	1.2704672388829518e-20
6.72	1.1108047331199165e-20
6.73	9.71013155326488e-21
6.74	8.486441993417878e-21
6.75	7.415480914282021e-21
6.76	6.478375797654447e-21
6.7700000000000005	5.658562192986607e-21
6.78	4.941504455270117e-21
6.79	4.3144498980312815e-21
6.8	3.76621240914882e-21
6.8100000000000005	3.2869820390737288e-21
6.82	2.8681574796043806e-21
6.83	2.5021987127067926e-21
6.84	2.1824974283723682e-21
6.8500000000000005	1.9032630929438757e-21
6.86	1.6594227989658875e-21
6.87	1.4465332481881062e-21
6.88	1.2607034142089037e-21
6.89	1.0985266033490854e-21
6.9	9.570207843188226e-22
6.91	8.335761914065084e-22
6.92	7.259093243381661e-22
6.93	6.320225724548393e-22
6.94	5.501687830482782e-22
6.95	4.788201750148593e-22
6.96	4.166410706988717e-22
6.97	3.624639820218976e-22
6.98	3.1526864272552943e-22
6.99	2.741636276686144e-22
7.	2.3837024339305033e-22
7.01	2.0720841229046111e-22
7.0200000000000005	1.8008430627213573e-22
7.03	1.564795154028614e-22
7.04	1.3594156297915146e-22
7.05	1.1807560143265313e-22
7.0600000000000005	1.0253714358947045e-22
7.07	8.90257015424447e-23
7.08	7.727922098399496e-23
7.09	6.706921255634091e-23
7.1000000000000005	5.819649382806258e-23
7.11	5.048746609912313e-23
7.12	4.379085954506198e-23
7.13	3.7974888389238015e-23
7.14	3.2924764975250476e-23
7.15	2.854052791982001e-23
7.16	2.4735145064743054e-23
7.17	2.1432856807968888e-23
7.18	1.8567729660178187e-23
7.19	1.6082393616473235e-23
7.2	1.392694021635907e-23
7.21	1.2057961044902093e-23
7.22	1.0437708952926126e-23
7.23	9.033366487543733e-24
7.24	7.816407964250944e-24
7.25	6.76204331164749e-24
7.26	5.848733308979927e-24
7.2700000000000005	5.057767140962388e-24
7.28	4.372894336424332e-24
7.29	3.780004157197572e-24
7.3	3.2668463788164574e-24
7.3100000000000005	2.82278817044361e-24
7.32	2.438602451463814e-24
7.33	2.1062836882639375e-24
7.34	1.8188876072489143e-24
7.3500000000000005	1.5703917482582818e-24
7.36	1.3555741742601442e-24
7.37	1.1699079955300972e-24
7.38	1.0094696656347788e-24
7.39	8.70859267829176e-25
7.4	7.511312386798614e-25
7.41	6.477341749861954e-25
7.42	5.584585440230604e-25
7.43	4.81391268952305e-25
7.44	4.148762937318719e-25
7.45	3.574803474305308e-25
7.46	3.0796322866676123e-25
7.47	2.652520188006731e-25
7.48	2.284187091515816e-25
7.49	1.9666079432092791e-25
7.5	1.692844419199092e-25
7.51	1.456898997266846e-25
7.5200000000000005	1.253588454839649e-25
7.53	1.0784342302929606e-25
7.54	9.275674195622284e-26
7.55	7.976464717209125e-26
7.5600000000000005	6.857859010337098e-26
7.57	5.894945538806935e-26
7.58	5.066221611075701e-26
7.59	4.3531307349006243e-26
7.6000000000000005	3.7396622333392586e-26
7.61	3.212004815826467e-26
7.62	2.758246896276588e-26
7.63	2.368117404525895e-26
7.64	2.032761666597371e-26
7.65	1.7445476495085538e-26
7.66	1.4968984918255794e-26
7.67	1.2841477842424844e-26
7.68	1.101414535889009e-26
7.69	9.44495171206289e-27
7.7	8.097702572325847e-27
7.71	6.941239691051047e-27
7.72	5.9487456868458995e-27
7.73	5.0971440281822465e-27
7.74	4.366581285464377e-27
7.75	3.7399804659349224e-27
7.76	3.202655752929807e-27
7.7700000000000005	2.7419802775795396e-27
7.78	2.3470996828020925e-27
7.79	2.008685219522301e-27
7.8	1.7187209636277837e-27
7.8100000000000005	1.4703204767155506e-27
7.82	1.2575688693876093e-27
7.83	1.0753867758953652e-27
7.84	9.19413224754607e-28
7.8500000000000005	7.859048014791628e-28
7.86	6.716488554246537e-28
7.87	5.7388881036101695e-28
7.88	4.9025990428077106e-28
7.89	4.187339137110001e-28
7.9	3.575716162987735e-28
7.91	3.0528191689667604e-28
7.92	2.6058671044044094e-28
7.93	2.2239068274861177e-28
7.94	1.8975536072330274e-28
7.95	1.6187681866436143e-28
7.96	1.3806652957889278e-28
7.97	1.1773492125132336e-28
7.98	1.0037725797266037e-28
7.99	8.556152154144055e-29
8.	7.291801059251858e-29
8.01	6.213041647787689e-29
8.02	5.292816767519885e-29
8.030000000000001	4.5079863777970424e-29
8.04	3.8387645167056925e-29
8.05	3.2682366032386306e-29
8.06	2.781945698359173e-29
8.07	2.3675379473297558e-29
8.08	2.0144588013571408e-29
8.09	1.7136928002544584e-29
8.100000000000001	1.4575407160444248e-29
8.11	1.2394287331486305e-29
8.120000000000001	1.053745093809265e-29
8.129999999999999	8.957002847339647e-30
8.14	7.612073973386983e-30
8.15	6.46779772078383e-30
8.16	5.494434481104713e-30
8.17	4.666622923571786e-30
8.18	3.962739850169994e-30
8.190000000000001	3.364352987133827e-30
8.2	2.8557533176722406e-30
8.21	2.4235554771663022e-30
8.219999999999999	2.056356376370838e-30
8.23	1.7444436286810676e-30
8.24	1.4795465672922106e-30
8.25	1.2546236754065806e-30
8.26	1.0636811419441082e-30
8.27	9.016180174293551e-31
8.280000000000001	7.640940978939316e-31
8.29	6.474172242238243e-31
8.3	5.484471637023584e-31
8.31	4.645136509781962e-31
8.32	3.933465171331498e-31
8.33	3.3301613636701175e-31
8.34	2.8188267728251243e-31
8.350000000000001	2.385528660530224e-31
8.36	2.0184315721247687e-31
8.370000000000001	1.7074836898912277e-31
8.379999999999999	1.4441497793121114e-31
8.39	1.2211838540088909e-31
8.4	1.0324356922486363e-31
8.41	8.7268619852427e-32
8.42	7.375073390060163e-32
8.43	6.231430077270945e-32
8.440000000000001	5.264077167373108e-32
8.45	4.446004614190017e-32
8.46	3.7543150309034607e-32
8.469999999999999	3.1696014466337817e-32
8.48	2.675418598085296e-32
8.49	2.257833789416668e-32
8.5	1.9050454248709118e-32
8.51	1.6070590850374454e-32
8.52	1.3554125234809644e-32
8.530000000000001	1.1429422440213667e-32
8.54	9.635854127601235e-33
8.55	8.122117908749373e-33
8.56	6.844811680380964e-33
8.57	5.7672245236674344e-33
8.58	4.858311484469131e-33
8.59	4.091824449909624e-33
8.600000000000001	3.445575507408919e-33
8.61	2.9008127210412263e-33
8.620000000000001	2.441691279108078e-33
8.629999999999999	2.0548255346528833e-33
8.64	1.7289096442398366e-33
8.65	1.4543963668027051e-33
8.66	1.2232251623785566e-33
8.67	1.0285920715882798e-33
8.68	8.647549961333928e-34
8.690000000000001	7.268689684702087e-34
8.7	6.108468208376761e-34
8.71	5.1324136179192375e-34
8.719999999999999	4.311457609319804e-34
8.73	3.6210934540580245e-34
8.74	3.0406643853698197e-34
8.75	2.5527623295711683e-34
8.76	2.142719977201996e-34
8.77	1.798181792940509e-34
8.780000000000001	1.5087417711934753e-34
8.79	1.2656376158714869e-34
8.8	1.0614926090112752e-34
8.81	8.900977768679285e-35
8.82	7.462281005959953e-35
8.83	6.254874828908526e-35
8.84	5.241779984520144e-35
8.850000000000001	4.391896473636764e-35
8.86	3.679074155519289e-35
8.870000000000001	3.0813294157565524e-35
8.879999999999999	2.5801850788606483e-35
8.89	2.160114290042714e-35
8.9	1.8080720870897295e-35
8.91	1.51310091675384e-35
8.92	1.2659984917278965e-35
8.93	1.0590381943008804e-35
8.940000000000001	8.857337622163629e-36
8.95	7.406412843096021e-36
8.96	6.191926247896979e-36
8.969999999999999	5.175553165625301e-36
8.98	4.3251474199786405e-36
8.99	3.613750762496713e-36
9.	3.01876022430744e-36
9.01	2.521228355315131e-36
9.02	2.1052752640340862e-36
9.030000000000001	1.7575946977837816e-36
9.04	1.4670392078392763e-36
9.05	1.224271808673821e-36
9.06	1.0214735333510236e-36
9.07	8.520979664618288e-37
9.08	7.10665250815168e-37
9.09	5.925892557792887e-37
9.100000000000001	4.940325987233563e-37
9.11	4.117850559402862e-37
9.120000000000001	3.4316161066796484e-37
9.129999999999999	2.859169843942716e-37
9.14	2.3817400127154525e-37
9.15	1.9836355914755757e-37
9.16	1.6517433705715257e-37
9.17	1.3751066865698717e-37
9.18	1.1445726299061595e-37
9.190000000000001	9.524966570380076e-38
9.2	7.924953175845735e-38
9.21	6.592393018370863e-38
9.219999999999999	5.482802697319903e-38
9.23	4.5590597693556074e-38
9.24	3.79019099140524e-38
9.25	3.150358989722336e-38
9.26	2.618015037436055e-38
9.27	2.1751908576517197e-38
9.280000000000001	1.8069067607089156e-38
9.29	1.5006771076195657e-38
9.3	1.246097180538139e-38
9.31	1.0344981307965125e-38
9.32	8.586588457612667e-39
9.33	7.125653949502507e-39
9.34	5.912102400767068e-39
9.350000000000001	4.9042467053352895e-39
9.36	4.067389952096442e-39
9.370000000000001	3.3726591696674595e-39
9.379999999999999	2.7960326573525747e-39
9.39	2.3175289361876182e-39
9.4	1.92053060442048e-39
9.41	1.591220774479476e-39
9.42	1.3181134428339855e-39
9.43	1.0916622169443588e-39
9.440000000000001	9.039343926998059e-40
9.45	7.483395234249963e-40
9.46	6.194034164787873e-40
9.469999999999999	5.125799932953838e-40
9.48	4.240947016800715e-40
9.49	3.5081421569096598e-40
9.5	2.9013803233541447e-40
9.51	2.3990830391415247e-40
9.52	1.9833485384855422e-40
9.530000000000001	1.6393283205833015e-40
9.54	1.3547089000272852e-40
9.55	1.1192810922839766e-40
9.56	9.245821228019196e-41
9.57	7.635983082108526e-41
9.58	6.305181087878157e-41
9.59	5.205270605877722e-41
9.600000000000001	4.296375199427389e-41
9.61	3.5454733966372373e-41
9.620000000000001	2.9252258468967585e-41
9.629999999999999	2.4130021805675734e-41
9.64	1.9900737340121054e-41
9.65	1.6409440070969594e-41
9.66	1.3527934683120143e-41
9.67	1.1150192733934845e-41
9.68	9.188537499797601e-42
9.690000000000001	7.570482344442053e-42
9.7	6.236111202066274e-42
9.71	5.1359086669324334e-42
9.719999999999999	4.228962889931235e-42
9.73	3.4814775371244346e-42
9.74	2.8655399118266464e-42
9.75	2.358101351838846e-42
9.76	1.9401334964511222e-42
9.77	1.595930231241989e-42
9.780000000000001	1.312530276873145e-42
9.79	1.0792396693151823e-42
9.8	8.872369315842085e-43
9.81	7.292466845057564e-43
9.82	5.992698888257495e-43
9.83	4.9236093846439435e-43
9.84	4.044435057295745e-43
9.850000000000001	3.3215843279179395e-43
9.86	2.7273811860884626e-43
9.870000000000001	2.239028074300291e-43
9.879999999999999	1.8377497776937114e-43
9.89	1.5080868734355184e-43
9.9	1.2373127319662386e-43
9.91	1.0149525638773955e-43
9.92	8.323867322891254e-44
9.93	6.82523634175149e-44
9.940000000000001	5.595300054107176e-44
9.95	4.586086148194622e-44
9.96	3.7581505797190466e-44
9.969999999999999	3.0790680477516795e-44
9.98	2.5221884805332565e-44
9.99	2.065612864987831e-44
10.	1.6913499030528928e-44
10.01	1.3846217107504633e-44
10.02	1.1332923372664167e-44
10.030000000000001	9.273974740665677e-45
10.04	7.587575161448971e-45
10.05	6.206592678134075e-45
10.06	5.0759416894875354e-45
10.07	4.15043049373817e-45
10.08	3.392991777045495e-45
10.09	2.7732282152554084e-45
10.100000000000001	2.2662173191126128e-45
10.11	1.8515295148524036e-45
10.120000000000001	1.5124215809811436e-45
10.129999999999999	1.2351742611769984e-45
10.14	1.0085483929054477e-45
10.15	8.233384382807573e-46
10.16	6.720060485329344e-46
10.17	5.4837937703118834e-46
10.18	4.474063943847801e-46
10.190000000000001	3.649525485927103e-46
10.2	2.9763483264140816e-46
10.21	2.4268573658656185e-46
10.219999999999999	1.978417247890155e-46
10.23	1.6125183593842188e-46
10.24	1.314027903382159e-46
10.25	1.0705763574630418e-46
10.26	8.720549467656761e-47
10.27	7.102041289448959e-47
10.280000000000001	5.782766771140582e-47
10.29	4.707618944645883e-47
10.3	3.8315991484462943e-47
10.31	3.117970309441776e-47
10.32	2.5367462306576203e-47
10.33	2.0634560026688837e-47
10.34	1.6781336416386406e-47
10.350000000000001	1.364492068341972e-47
10.36	1.1092479334744856e-47
10.370000000000001	9.015698550916055e-48
10.379999999999999	7.326276026309151e-48
10.39	5.95223834514169e-48
10.4	4.834933337270598e-48
10.41	3.9265742015106906e-48
10.42	3.1882345827788265e-48
10.43	2.5882121331742827e-48
10.440000000000001	2.1006931071024015e-48
10.45	1.7046628364125272e-48
10.46	1.3830169952286222e-48
10.469999999999999	1.1218367992149505e-48
10.48	9.097980212980763e-49
10.49	7.376892166513707e-49
10.5	5.98019056355335e-49
10.51	4.846963538126496e-49
10.52	3.927693799893433e-49
10.53	3.1821352517293353e-49
10.540000000000001	2.5775837633083794e-49
10.55	2.0874692232267055e-49
10.56	1.6902094129891573e-49
10.57	1.3682772054969715e-49
10.58	1.1074415380939156e-49
10.59	8.961499135880925e-50
10.6	7.250261428093072e-50
10.61	5.86461905222612e-50
10.620000000000001	4.742846710464121e-50
10.63	3.8348776364770627e-50
10.64	3.1001097908394664e-50
10.65	2.5056233033144596e-50
10.66	2.0247323667655896e-50
10.67	1.6358090720820762e-50
10.68	1.32132831156819e-50
10.69	1.0670923581224188e-50
10.7	8.616014478371038e-51
10.71	6.955429796686612e-51
10.72	5.613770629659765e-51
10.73	4.5300030838569315e-51
10.74	3.6547314662551314e-51
10.75	2.947987164231786e-51
10.76	2.3774360575704627e-51
10.77	1.916925537870751e-51
10.78	1.5453070373127518e-51
10.790000000000001	1.2454820207614936e-51
10.8	1.0036291898772717e-51
10.81	8.085786063711367e-52
10.82	6.5130490670922734e-52
10.83	5.245170315277181e-52
10.84	4.2232615693185825e-52
10.85	3.3997697653368655e-52
10.86	2.7363029288818498e-52
10.870000000000001	2.2018715719882448e-52
10.88	1.7714664621527568e-52
10.89	1.4249086597595422e-52
10.9	1.1459198916234174e-52
10.91	9.21371197239437e-53
10.92	7.406757848498215e-53
10.93	5.952985189398966e-53
10.94	4.7835971543971165e-53
10.95	3.8431517809880514e-53
10.96	3.0869785785351505e-53
10.97	2.4790930961131067e-53
10.98	1.9905138196668467e-53
10.99	1.597904057205426e-53
11.	1.2824762844641504e-53
11.01	1.0291084102368161e-53
11.02	8.256311178638562e-54
11.03	6.622532828316531e-54
11.040000000000001	5.310988091687514e-54
11.05	4.258333553992912e-54
11.06	3.4136356598408404e-54
11.07	2.735947741475427e-54
11.08	2.1923584874089594e-54
11.09	1.7564204437974544e-54
11.1	1.4068848011148165e-54
11.11	1.126682979130255e-54
11.120000000000001	9.021070360100587e-55
11.13	7.221502200210234e-55
11.14	5.779764813982352e-55
11.15	4.624938123785934e-55
11.16	3.700111640244413e-55
11.17	2.9596262463367984e-55
11.18	2.366857183557762e-55
11.19	1.892432412281323e-55
11.200000000000001	1.5128011404578145e-55
11.21	1.209083932420312e-55
11.22	9.661491976660209e-56
11.23	7.718716434315222e-56
11.24	6.165369594269653e-56
11.25	4.923639955048407e-56
11.26	3.931213218459285e-56
11.27	3.138195914333781e-56
11.28	2.5046476982576674e-56
11.290000000000001	1.9986022979566205e-56
11.3	1.594480671205599e-56
11.31	1.2718189059268383e-56
11.32	1.0142486430598207e-56
11.33	8.086800610263062e-57
11.34	6.446473120429101e-57
11.35	5.137842160672427e-57
11.36	4.09404376911849e-57
11.370000000000001	3.261649921450574e-57
11.38	2.597977293510936e-57
11.39	2.0689333367740532e-57
11.4	1.6472927424261833e-57
11.41	1.3113185768818818e-57
11.42	1.0436593866431872e-57
11.43	8.304672192762894e-58
11.44	6.606924536389853e-58
11.450000000000001	5.255201096340067e-58
11.46	4.179193440985794e-58
11.47	3.322834790673635e-58
11.48	2.641424278773705e-58
11.49	2.099330052509172e-58
11.5	1.6681550766308143e-58
11.51	1.3252727286702636e-58
11.52	1.0526578706742646e-58
11.53	8.359539686942956e-59
11.540000000000001	6.637287455002867e-59
11.55	5.268803854498746e-59
11.56	4.181639373268052e-59
11.57	3.318136612974743e-59
11.58	2.6324194445850347e-59
11.59	2.0879930974797497e-59
11.6	1.6558316070195083e-59
11.61	1.3128539616741732e-59
11.620000000000001	1.040710199480831e-59
11.63	8.248146077411549e-60
11.64	6.535758823739534e-60
11.65	5.17784246627676e-60
11.66	4.10123626867332e-60
11.67	3.247834469589097e-60
11.68	2.5714976110041846e-60
11.69	2.035595606104618e-60
11.700000000000001	1.6110537325942268e-60
11.71	1.2747989210647967e-60
11.72	1.0085245863115397e-60
11.73	7.977088938217012e-61
11.74	6.308346199462834e-61
11.75	4.987693359059899e-61
11.76	3.942730683776943e-61
11.77	3.116072984398211e-61
11.78	2.4622450364306907e-61
11.790000000000001	1.9452170218403965e-61
11.8	1.536448447617464e-61
11.81	1.2133359507603792e-61
11.82	9.57981847230767e-62
11.83	7.562173457055239e-62
11.84	5.968279191306366e-62
11.85	4.709391201971575e-62
11.86	3.7152970819370608e-62
11.870000000000001	2.930457760833454e-62
11.88	2.310949879344603e-62
11.89	1.8220434449319824e-62
11.9	1.4362831677207535e-62
11.91	1.1319690554046055e-62
11.92	8.919534295340217e-63
11.93	7.026886613076646e-63
11.94	5.534735267424038e-63
11.950000000000001	4.358568754645761e-63
11.96	3.431658720221849e-63
11.97	2.7013286273665787e-63
11.98	2.1260030960250883e-63
11.99	1.6728750552918716e-63
12.	1.316061726168357e-63
12.01	1.0351473007814003e-63
12.02	8.140314610290858e-64
12.03	6.400197371458356e-64
12.040000000000001	5.031050600398424e-64
12.05	3.9540043669265597e-64
12.06	3.106910515865566e-64
12.07	2.4408072608053088e-64
12.08	1.9171291432789947e-64
12.09	1.5055056610531438e-64
12.1	1.1820247161107212e-64
12.11	9.278630144607593e-65
12.120000000000001	7.282060968226626e-65
12.13	5.713969249425405e-65
12.14	4.482647905563737e-65
12.15	3.5159646374859098e-65
12.16	2.7571951753043753e-65
12.17	2.1617410143072173e-65
12.18	1.6945444136126441e-65
12.19	1.3280529499032977e-65
12.200000000000001	1.0406171204046236e-65
12.21	8.152291188510817e-66
12.22	6.385303458703437e-66
12.23	5.00030552300621e-66
12.24	3.9149361301373913e-66
12.25	3.0645447151348903e-66
12.26	2.3983932048683404e-66
12.27	1.8766701604322024e-66
12.28	1.468143995806897e-66
12.290000000000001	1.1483188637022063e-66
12.3	8.979858349236327e-67
12.31	7.020848699975191e-67
12.32	5.488110956073283e-67
12.33	4.2891308277661154e-67
12.34	3.3514199046205874e-67
12.35	2.618192274747181e-67
12.36	2.044972021867082e-67
12.370000000000001	1.596931712030752e-67
12.38	1.2468047867879764e-67
12.39	9.732484434378965e-68
12.4	7.59560052324179e-68
12.41	5.9267096928757845e-68
12.42	4.623579557808822e-68
12.43	3.606252704264286e-68
12.44	2.81220592244902e-68
12.450000000000001	2.1925586630788764e-68
12.46	1.7091039052710959e-68
12.47	1.3319835219810744e-68
12.48	1.0378686145524046e-68
12.49	8.085354139823941e-69
12.5	6.297509855003531e-69
12.51	4.904015180437687e-69
12.52	3.8181052593092857e-69
12.53	2.972056965747236e-69
12.540000000000001	2.3130206110066463e-69
12.55	1.7997617484164697e-69
12.56	1.4001148852547724e-69
12.57	1.088993956284385e-69
12.58	8.468381355415724e-70
12.59	6.583979746132608e-70
12.6	5.117875375183048e-70
12.61	3.97744394117172e-70
12.620000000000001	3.090520079128731e-70
12.63	2.4008897243758067e-70
12.64	1.8647731068040944e-70
12.65	1.4480812252044271e-70
12.66	1.1242761284088079e-70
12.67	8.727024539988457e-71
12.68	6.772866978949634e-71
12.69	5.255233725578418e-71
12.700000000000001	4.076849383323923e-71
12.71	3.1620624227695017e-71
12.72	2.4520501734961774e-71
12.73	1.9010844378934975e-71
12.74	1.473623715749049e-71
12.75	1.1420495283634366e-71
12.76	8.849045261402154e-72
12.77	6.85521429146208e-72
12.78	5.309563206103401e-72
12.790000000000001	4.1115890054982214e-72
12.8	3.1832719188570217e-72
12.81	2.4640579723471793e-72
12.82	1.9069585165543796e-72
12.83	1.4755186766016907e-72
12.84	1.1414616304295063e-72
12.85	8.828584236352814e-73
12.86	6.827063680441616e-73
12.870000000000001	5.278250331161508e-73
12.88	4.079990525070932e-73
12.89	3.1531270229415996e-73
12.9	2.436334525423521e-73
12.91	1.8821122175270555e-73
12.92	1.453674757702396e-73
12.93	1.1225407761060283e-73
12.94	8.666627751406175e-74
12.950000000000001	6.689771774414201e-74
12.96	5.162803568229015e-74
12.97	3.9835754055108795e-74
12.98	3.073078288660886e-74
12.99	2.370212844975043e-74
13.	1.8277391375853797e-74
13.01	1.4091402394005816e-74
13.02	1.0861939091530743e-74
13.03	8.370928850460951e-75
13.040000000000001	6.449901453184597e-75
13.05	4.96873287122999e-75
13.06	3.82693741249614e-75
13.07	2.946932656984534e-75
13.08	2.2688312977657237e-75
13.09	1.7464145403448138e-75
13.1	1.344019636002263e-75
13.11	1.0341345073615999e-75
13.120000000000001	7.955392058465249e-76
13.13	6.118701771054045e-76
13.14	4.7051137309716106e-76
13.15	3.6173797765032553e-76
13.16	2.7805533234486146e-76
13.17	2.1368866752706092e-76
13.18	1.641893165233004e-76
13.19	1.261308841741479e-76
13.200000000000001	9.68748685817442e-77
13.21	7.438989636690288e-77
13.22	5.711233575654734e-77
13.23	4.383883774937517e-77
13.24	3.364350870015016e-77
13.25	2.581408133188719e-77
13.26	1.9802736418325904e-77
13.27	1.5188220056388086e-77
13.28	1.1646668006724e-77
13.290000000000001	8.929140405717813e-78
13.3	6.844326980370081e-78
13.31	5.245235449394568e-78
13.32	4.0189478161558e-78
13.33	3.0787391032284904e-78
13.34	2.35801492378655e-78
13.35	1.80564908513742e-78
13.36	1.3823986342301653e-78
13.370000000000001	1.058147916264215e-78
13.38	8.09790368685708e-79
13.39	6.196008064325423e-79
13.4	4.7398487413543053e-79
13.41	3.6251846469212894e-79
13.42	2.7721001895509337e-79
13.43	2.1193410694876607e-79
13.44	1.6199661016065866e-79
13.450000000000001	1.2380099657280346e-79
13.46	9.459223687697077e-80
13.47	7.226033849262473e-80
13.48	5.518964858584656e-80
13.49	4.214328711997106e-80
13.5	3.2174538504319208e-80
13.51	2.45589269184586e-80
13.52	1.8742157721670867e-80
13.53	1.4300226983032828e-80
13.540000000000001	1.090886116709746e-80
13.55	8.3201094523673545e-81
13.56	6.344418246723302e-81
13.57	4.836906725344336e-81
13.58	3.686860968901292e-81
13.59	2.8096935208359937e-81
13.6	2.140791049606798e-81
13.61	1.6308076943221908e-81
13.620000000000001	1.2420651155042112e-81
13.63	9.457995827619084e-82
13.64	7.200572257509233e-82
13.65	5.480851669754941e-82
13.66	4.1710195531035046e-82
13.67	3.173580681896337e-82
13.68	2.4141819751392372e-82
13.69	1.8361307478217204e-82
13.700000000000001	1.39620871583234e-82
13.71	1.0614761174868237e-82
13.72	8.068322532615737e-83
13.73	6.1315378795881414e-83
13.74	4.658742659008351e-83
13.75	3.5390049358608515e-83
13.76	2.6878606937263985e-83
13.77	2.041011658714341e-83
13.78	1.549520605111659e-83
13.790000000000001	1.1761490634372918e-83
13.8	8.925663700132524e-84
13.81	6.772231774247174e-84
13.82	5.137315614524262e-84
13.83	3.896312874145283e-84
13.84	2.9545037145703847e-84
13.85	2.239898806241322e-84
13.86	1.6977955750969395e-84
13.870000000000001	1.2866355223154045e-84
13.88	9.748522958085913e-85
13.89	7.384740540499971e-85
13.9	5.592999811045788e-85
13.91	4.235137444714411e-85
13.92	3.2062940930329895e-85
13.93	2.4269025707953358e-85
13.94	1.836599533243084e-85
13.950000000000001	1.3895997861553422e-85
13.96	1.0511825642131041e-85
13.97	7.950230127076965e-86
13.98	6.011659749418816e-86
13.99	4.544877956662523e-86
14.	3.4352883782080124e-86
14.01	2.5960754829323087e-86
14.02	1.961483108384011e-86
14.03	1.4817159992117114e-86
14.040000000000001	1.1190732361567394e-86
14.05	8.45016500200949e-87
14.06	6.379476036498362e-87
14.07	4.815240384250531e-87
14.08	3.6338255651712813e-87
14.09	2.741721391044463e-87
14.1	2.0682151067562223e-87
14.11	1.559844236756877e-87
14.120000000000001	1.1761965478577607e-87
14.13	8.867306277141124e-88
14.14	6.683695552768276e-88
14.15	5.036800509908798e-88
14.16	3.794949337808961e-88
14.17	2.8587116778060407e-88
14.18	2.1530190383210956e-88
14.19	1.6212072066804907e-88
14.200000000000001	1.220512754519414e-88
14.21	9.186694195052502e-89
14.22	6.913362645225748e-89
14.23	5.201547378092848e-89
14.24	3.912811440216641e-89
14.25	2.9427842412175784e-89
14.26	2.212794406277099e-89
14.27	1.663553794392885e-89
14.28	1.2503908144783842e-89
14.290000000000001	9.396537280791772e-90
14.3	7.059973140425633e-90
14.31	5.303363527120475e-90
14.32	3.983023670346807e-90
14.33	2.99080100754684e-90
14.34	2.2453047251706375e-90
14.35	1.685296052232872e-90
14.36	1.2647079766421517e-90
14.370000000000001	9.488934592814288e-91
14.38	7.117996817768155e-91
14.39	5.338401908010765e-91
14.4	4.0029289874468244e-91
14.41	3.000942302012574e-91
14.42	2.2493163824303692e-91
14.43	1.6856080175954347e-91
14.44	1.2629197978172077e-91
14.450000000000001	9.460369419738919e-92
14.46	7.085223605214864e-92
14.47	5.3053271214130316e-92
14.48	3.971768386845041e-92
14.49	2.9728212953614294e-92
14.5	2.2246763247501635e-92
14.51	1.664477787363733e-92
14.52	1.2450945029423224e-92
14.530000000000001	9.311931417546255e-93
14.540000000000001	6.962903284931307e-93
14.55	5.205399883972119e-93
14.56	3.890728931275289e-93
14.57	2.907508491648369e-93
14.58	2.1723217490179304e-93
14.59	1.6227082716441385e-93
14.6	1.2119086651347245e-93
14.61	9.049247625950708e-94
14.620000000000001	6.755666397336534e-94
14.63	5.042397276020726e-94
14.64	3.7628687014010945e-94
14.65	2.807464096154652e-94
14.66	2.0942209423781715e-94
14.67	1.561866560266831e-94
14.68	1.1646045868803942e-94
14.69	8.682128452168734e-95
14.700000000000001	6.471233322069149e-95
14.71	4.8223758038895875e-95
14.72	3.592925280261981e-95
14.73	2.676384220177664e-95
14.74	1.9932504775735437e-95
14.75	1.4841863534997017e-95
14.76	1.1049131250291295e-95
14.77	8.223959671881827e-96
14.780000000000001	6.119937016133889e-96
14.790000000000001	4.553297997396966e-96
14.8	3.3870244920080043e-96
14.81	2.518974325524156e-96
14.82	1.8730194447027592e-96
14.83	1.3924319253615932e-96
14.84	1.0349486427863568e-96
14.85	7.69089297208926e-97
14.86	5.714100534002592e-97
14.870000000000001	4.244554630411333e-97
14.88	3.1523143519893644e-97
14.89	2.3406692622469506e-97
14.9	1.7376556861529752e-97
14.91	1.2897351638864425e-97
14.92	9.570849715081268e-98
14.93	7.100903226655316e-98
14.94	5.267321562676729e-98
14.950000000000001	3.90642249004027e-98
14.96	2.8965546847661444e-98
14.97	2.1473230878658583e-98
14.98	1.5915716560963103e-98
14.99	1.1794190550046728e-98
15.	8.738225036480906e-99

==> data/oscil1FI.dat <==
225.	0.22386062984833946
225.1	0.20847564723384804
225.2	0.1899440381511801
225.3	0.16865822316502127
225.4	0.145169668798825
225.5	0.12021838690838116
225.6	0.09474985800930942
225.7	0.06990778482231663
225.8	0.04699069466503284
225.9	0.02736437291426236
226.	0.012331855857348122
226.1	0.0029771772370248404
226.2	0.000013451027449915812
226.3	0.0036727406030785
226.4	0.013668544962008733
226.5	0.029242017889232155
226.6	0.04927826926373701
226.7	0.07246051237592252
226.8	0.09742476313062558
226.9	0.12288582134399265
227.	0.14771999346689021
227.1	0.1710041392294011
227.2	0.19201974523080603
227.3	0.21023413271835778
227.4	0.2252701820393144
227.5	0.23687324963206435
227.6	0.24488091650867255
227.7	0.2491987191010944
227.8	0.24978333990330442
227.9	0.24663379484762066
228.	0.23979072358115466
228.1	0.2293437128894393
228.2	0.21544641327088349
228.3	0.19833880319221092
228.4	0.17837508620671855
228.5	0.15605419529184328
228.6	0.13204770168115496
228.7	0.10721738071443518
228.8	0.08261258136523766
228.9	0.059437237049406635
229.	0.03897942027664964
229.1	0.022503727085493818
229.2	0.011117661232923893
229.3	0.0056343644652198065
229.4	0.006460685973466426
229.5	0.01353756590695556
229.6	0.02634819533105431
229.7	0.043991991706882665
229.8	0.06530567370981151
229.9	0.0890029341468117
230.	0.11380425661402496
230.1	0.13853663642429903
230.2	0.16219469993545876
230.3	0.18396518598111483
230.4	0.20322320011387923
230.5	0.21951077002328162
230.6	0.23250727353322964
230.7	0.24199891856979447
230.8	0.2478518943952709
230.9	0.24999176110780533
231.	0.24839029456744477
231.1	0.24306027132211552
231.2	0.23405835817745946
231.3	0.22149612523479867
231.4	0.2055589836941001
231.5	0.1865323072295833
231.6	0.16483287544135744
231.7	0.1410418804938362
231.8	0.11593305295541681
231.9	0.09048639812618892
232.	0.0658756766945669
232.1	0.04341795684077373
232.2	0.024478444412999102
232.3	0.010334505150026976
232.4	0.002017683244786196
232.5	0.00016618879727575432
232.6	0.004925223044089855
232.7	0.015923438261413007
232.8	0.03233253256797949
232.9	0.052992488595158115
233.	0.07656833566007609
233.1	0.10170170084941148
233.2	0.12713010248972476
233.3	0.15176202979544942
233.4	0.17470933413501732
233.5	0.19528658001436927
233.6	0.21298956778848477
233.7	0.22746403667614098
233.8	0.23847269949584055
233.9	0.2458657739994809
234.	0.24955781881650385
234.1	0.2495121447975342
234.2	0.2457332389122927
234.3	0.23826727574175738
234.4	0.22721064805805807
234.5	0.2127262772759166
234.6	0.19506702670303325
234.7	0.1746046052847298
234.8	0.15186073908690653
234.9	0.1275350867087362
235.	0.10252171360320021
235.1	0.07790379345151564
235.2	0.054916036907591365
235.3	0.03486785113808353
235.4	0.01902838899116645
235.5	0.008486467174007846
235.6	0.004010154652484254
235.7	0.005937222167153325
235.8	0.014124119063114143
235.9	0.027967276078174876
236.	0.04649108212525177
236.1	0.06847966649671597
236.2	0.09262126653503402
236.3	0.11763646024893294
236.4	0.14237185018390003
236.5	0.16585336684126445
236.6	0.18730345845032498
236.7	0.20613189502115625
236.8	0.22191105890355103
236.9	0.23434500794105106
237.	0.24323895421611302
237.1	0.24847324971627432
237.2	0.24998404628444953
237.3	0.24775159680966324
237.4	0.24179655196115776
237.5	0.23218435930258313
237.6	0.2190377479134427
237.7	0.2025570368187838
237.8	0.18304738758198602
237.9	0.1609508830257436
238.	0.13687927695817212
238.1	0.11164046629072695
238.2	0.08624869288392932
238.3	0.06190640650647783
238.4	0.039946558036135366
238.5	0.02172992442343408
238.6	0.008503692144595497
238.7	0.0012426845715272374
238.8	0.0005073427381567403
238.9	0.006355335406427638
239.	0.018332197867135167
239.1	0.03554378880291772
239.2	0.05678946869709212
239.3	0.08072041081383699
239.4	0.10598722941874897
239.5	0.13135225382414248
239.6	0.15575702244717685
239.7	0.17834830537516932
239.8	0.19847308744723896
239.9	0.2156547222711965
240.	0.22956084733000934
240.1	0.23997068608032562
240.2	0.24674644782765814
240.3	0.24981131542720125
240.4	0.24913510629515018
240.5	0.2447279586725568
240.6	0.23664209399985087
240.7	0.22498158685935676
240.8	0.20991989313076442
240.9	0.1917244048617771
241.	0.17078628542212476
241.1	0.1476521160300354
241.2	0.12305145714314895
241.3	0.09791167228920794
241.4	0.0733492373516422
241.5	0.050626843874848206
241.6	0.031069682982614748
241.7	0.01594330995847679
241.8	0.006308169076559016
241.9	0.002878009791419875
242.	0.00591508047574815
242.1	0.015189583872529614
242.2	0.030014703096460593
242.3	0.0493475691528826
242.4	0.0719295953824841
242.5	0.09643314489867821
242.6	0.12158638561440774
242.7	0.14626014061647694
242.8	0.16951348706812622
242.9	0.1906043122381244
243.	0.2089754886599982
243.1	0.2242276250420288
243.2	0.23608728312733313
243.3	0.24437676329737024
243.4	0.24898907003039666
243.5	0.24986988379064184
243.6	0.2470073052636196
243.7	0.2404296287571938
243.8	0.2302112105502547
243.9	0.21648638279520993
244.	0.1994710801621104
244.1	0.17949114362864063
244.2	0.15701490293441622
244.3	0.13268546271827403
244.4	0.10734522913787348
244.5	0.08204222483328172
244.6	0.05800600206659981
244.7	0.036582508422983835
244.8	0.019124071992907988
244.9	0.006843154442027431
245.	0.0006537740788017166
245.1	0.0010360563827039567
245.2	0.007959873950952743
245.3	0.020889746023640434
245.4	0.03886953797573564
245.5	0.06066253913920025
245.6	0.0849102839957277
245.7	0.11027555223236751
245.8	0.1355473647661638
245.9	0.15970100028834963
246.	0.1819179573301456
246.1	0.20157692326554502
246.2	0.21822786345920797
246.3	0.23155936651268005
246.4	0.2413663497549115
246.5	0.24752240319723182
246.6	0.24995896853920418
246.7	0.24865227351876917
246.8	0.2436183014828815
246.9	0.23491582845001924
247.	0.22265745664130168
247.1	0.20702837324035858
247.2	0.18831202551179577
247.3	0.16692079641648846
247.4	0.14342792066881857
247.5	0.11859432873975365
247.6	0.09338128269100579
247.7	0.0689376322563868
247.8	0.04655096694745823
247.9	0.027556711207661216
248.	0.013209130767322531
248.1	0.004531636853535032
248.2	0.0021759245487058968
248.3	0.006323973638698425
248.4	0.01665940602129505
248.5	0.03241637588478645
248.6	0.05249230651391547
248.7	0.0755947351890861
248.8	0.1003882484562642
248.9	0.12561459562871574
249.	0.15017223486861758
249.1	0.1731544844945183
249.2	0.1938540886490402
249.3	0.21174547855104386
249.4	0.2264555785911933
249.5	0.2377315837885555
249.6	0.24541128371728355
249.7	0.24939911049909047
249.8	0.24964944689947005
249.9	0.24615779885205671
250.	0.2389600165973857

==> data/oscil1P1.dat <==
225.	0.2630285501359623
225.1	0.2734051834336328
225.2	0.2832985934452437
225.3	0.29260270015120965
225.4	0.3012179853737716
225.5	0.3090525004932011
225.6	0.3160227967519974
225.7	0.32205476883080164
225.8	0.32708440325086374
225.9	0.33105842411348
226.	0.33393482971725363
226.1	0.3356833146889294
226.2	0.3362855734121342
226.3	0.3357354817289479
226.4	0.3340391551100563
226.5	0.33121488272802213
226.6	0.32729293811260113
226.7	0.32231526830454915
226.8	0.31633506464267036
226.9	0.30941621950574705
227.	0.3016326744745633
227.1	0.2930676664681745
227.2	0.28381287943179356
227.3	0.27396751010113285
227.4	0.26363725723016396
227.5	0.2529332444373836
227.6	0.24197088749232387
227.7	0.23086871742222106
227.8	0.21974717126319773
227.9	0.20872736260639024
228.	0.19792984429387261
228.1	0.18747337570018696
228.2	0.17747370699158188
228.3	0.16804239258750736
228.4	0.15928564575894916
228.5	0.15130324588871685
228.6	0.14418750939411418
228.7	0.13802233467741926
228.8	0.13288233073097175
228.9	0.1288320381885639
229.	0.12592525069165145
229.1	0.12420444343696715
229.2	0.12370031470125065
229.3	0.12443144500990339
229.4	0.1264040774405829
229.5	0.12961202134187813
229.6	0.1340366805133325
229.7	0.13964720564855454
229.8	0.1464007696003981
229.9	0.1542429627986257
230.	0.16310830494842515
230.1	0.1729208679744968
230.2	0.18359500406202786
230.3	0.19503617159362804
230.4	0.20714185080085407
230.5	0.21980254005016187
230.6	0.23290282287471975
230.7	0.24632249515398572
230.8	0.25993774123899344
230.9	0.2736223473291809
231.	0.28724894003128093
231.1	0.3006902377757386
231.2	0.3138203026343686
231.3	0.3265157800753544
231.4	0.33865711430860185
231.5	0.35012972711472473
231.6	0.3608251484118937
231.7	0.37064208729328824
231.8	0.37948743285871633
231.9	0.3872771748615106
232.	0.39393723498905936
232.1	0.39940420048416253
232.2	0.40362595278625585
232.3	0.40656218491640067
232.4	0.40818480243757116
232.5	0.40847820398106527
232.6	0.4074394385292014
232.7	0.40507823787196445
232.8	0.4014169238985805
232.9	0.3964901916317794
233.	0.390344770150253
233.1	0.3830389647612537
233.2	0.3746420849681368
233.3	0.36523376391524354
233.4	0.3549031760734307
233.5	0.34374816094292815
233.6	0.33187426148613686
233.7	0.31939368685180525
233.8	0.3064242097055737
233.9	0.29308800913247113
234.	0.2795104706180251
234.1	0.2658189550411209
234.2	0.25214154891886964
234.3	0.23860580832894532
234.4	0.2253375089959825
234.5	0.21245941496509335
234.6	0.20009007809828372
234.7	0.18834268031992368
234.8	0.17732393010903205
234.9	0.16713302419295445
235.	0.1578606847445128
235.1	0.1495882816296183
235.2	0.14238704840183558
235.3	0.13631739980335084
235.4	0.13142835751734117
235.5	0.12775708983506368
235.6	0.12532856976299345
235.7	0.1241553549122005
235.8	0.12423749129590411
235.9	0.1255625419237812
236.	0.12810573983556056
236.1	0.13183026397413355
236.2	0.13668763507226592
236.3	0.1426182275292614
236.4	0.14955189209653963
236.5	0.1574086830856842
236.6	0.16609968276997678
236.7	0.17552791468139
236.8	0.185589336618935
236.9	0.19617390339010435
237.	0.20716668861289472
237.1	0.21844905431824058
237.2	0.22989985661785717
237.3	0.24139667534487025
237.4	0.25281705533796356
237.5	0.2640397469264884
237.6	0.2749459331849141
237.7	0.28542043166046155
237.8	0.29535285853596305
237.9	0.3046387435686156
238.	0.31318058464050796
238.1	0.3208888313634644
238.2	0.32768278789312294
238.3	0.3334914259177839
238.4	0.33825409968853604
238.5	0.3419211559394366
238.6	0.3444544326001606
238.7	0.34582764131819743
238.8	0.3460266299720258
238.9	0.3450495225592143
239.	0.3429067350720116
239.1	0.3396208672154257
239.2	0.33522647106662706
239.3	0.32976969900730635
239.4	0.32330783447006434
239.5	0.315908710213857
239.6	0.3076500199703627
239.7	0.2986185303714137
239.8	0.2889092010668559
239.9	0.27862422186226715
240.	0.26787197653764505
240.1	0.2567659437433555
240.2	0.24542354600063016
240.3	0.23396495835473957
240.4	0.22251188863424182
240.5	0.21118634155533994
240.6	0.20010937907376825
240.7	0.1893998894257189
240.8	0.17917337721413645
240.9	0.1695407866878414
241.	0.16060737003049744
241.1	0.15247161202792467
241.2	0.14522422191979012
241.3	0.13894720257127782
241.4	0.13371300632840122
241.5	0.1295837860549443
241.6	0.1266107488983607
241.7	0.12483361930560738
241.8	0.12428021671832384
241.9	0.12496615223073684
242.	0.12689464730469957
242.1	0.13005647641622875
242.2	0.1344300342689641
242.3	0.13998152696454602
242.4	0.1466652852804029
242.5	0.15442419698431525
242.6	0.16319025392444653
242.7	0.1728852084854004
242.8	0.18342133290656354
242.9	0.1947022739295644
243.	0.20662399428746117
243.1	0.21907579167857277
243.2	0.23194138509175127
243.3	0.2451000576747538
243.4	0.258427844770172
243.5	0.27179875528982184
243.6	0.28508601426283453
243.7	0.29816331417874675
243.8	0.3109060626563499
243.9	0.3231926140031075
244.	0.3349054723882544
244.1	0.3459324546334083
244.2	0.3561678010253019
244.3	0.3655132230716381
244.4	0.37387887774820605
244.5	0.38118425851697746
244.6	0.3873589942234449
244.7	0.3923435478990168
244.8	0.3960898084913626
244.9	0.3985615696124586
245.	0.39973489052001354
245.1	0.3995983357216438
245.2	0.3981530908010379
245.3	0.39541295329916964
245.4	0.3914041987291837
245.5	0.3861653230483601
245.6	0.37974666414222946
245.7	0.37220990608204796
245.8	0.36362747108550136
245.9	0.354081805229985
246.	0.3436645650268496
246.1	0.3324757129532495
246.2	0.32062253094548676
246.3	0.30821856167527495
246.4	0.29538248814979334
246.5	0.28223696279056465
246.6	0.2689073976491898
246.7	0.25552072780436286
246.8	0.24220416025094277
246.9	0.2290839207352602
247.	0.21628401100985048
247.1	0.20392498887551921
247.2	0.1921227831496564
247.3	0.18098755534977531
247.4	0.17062261941357432
247.5	0.16112343019610215
247.6	0.1525766507968825
247.7	0.14505930798160233
247.8	0.13863804408245978
247.9	0.13336847279705566
248.	0.12929464526747536
248.1	0.12644863171944423
248.2	0.1248502227869302
248.3	0.12450675345208098
248.4	0.12541305130570096
248.5	0.1275515095919031
248.6	0.13089228425450058
248.7	0.13539361296457014
248.8	0.1410022528908132
248.9	0.1476540327889923
249.	0.15527451384574192
249.1	0.16377975262669828
249.2	0.17307715846020633
249.3	0.18306643664582228
249.4	0.1936406080209487
249.5	0.20468709465781249
249.6	0.21608886080399714
249.7	0.2277255976298043
249.8	0.23947493990998636
249.9	0.25121370245040975
250.	0.26281912387516587

==> data/oscil1P2.dat <==
225.	0.3288113081209472
225.1	0.3411894557173366
225.2	0.35290593479333116
225.3	0.3638509056046563
225.4	0.3739215633522094
225.5	0.38302315201013365
225.6	0.3910698995126396
225.7	0.397985864976566
225.8	0.4037056895109121
225.9	0.408175243123283
226.	0.41135216126674856
226.1	0.41320626566860286
226.2	0.41371986523416576
226.3	0.41288793401239215
226.4	0.4107181644338662
226.5	0.4072308952734863
226.6	0.4024589150374118
226.7	0.39644714271418113
226.8	0.3892521890509545
226.9	0.3809418027053967
227.	0.371594206769855
227.1	0.3612973322559351
227.2	0.35014795615317396
227.3	0.3382507526252761
227.4	0.3257172667716884
227.5	0.3126648211524735
227.6	0.2992153659430687
227.7	0.2854942841455005
227.8	0.2716291637287906
227.9	0.2577485488989403
228.	0.24398068290473035
228.1	0.2304522548678697
228.2	0.2172871630834601
228.3	0.20460530707023677
228.4	0.19252142036096798
228.5	0.18114395561465263
228.6	0.17057403310809738
228.7	0.16090446302987632
228.8	0.15221885126136409
228.9	0.14459079749459433
229.	0.13808319361350474
229.1	0.13274762926309522
229.2	0.12862391045984256
229.3	0.12573969596740658
229.4	0.12411025498530132
229.5	0.12373834848660764
229.6	0.12461423530612059
229.7	0.12671580283478462
229.8	0.13000882093242366
229.9	0.1344473164409659
230.	0.13997406447693939
230.1	0.1465211915169115
230.2	0.15401088417451445
230.3	0.16235619651376176
230.4	0.17146194776110077
230.5	0.1812257013779162
230.6	0.19153881564481248
230.7	0.20228755519733388
230.8	0.21335425234664815
230.9	0.22461850652433696
231.	0.23595840981276225
231.1	0.24725178626503788
231.2	0.25837743258438417
231.3	0.2692163477225221
231.4	0.27965293907109784
231.5	0.2895761931577667
231.6	0.29888079911689164
231.7	0.30746821368062044
231.8	0.31524765702424984
231.9	0.3221370294946099
232.	0.3280637400447356
232.1	0.332965438084212
232.2	0.33679064142371623
232.3	0.33949925403444003
232.4	0.3410629684480359
232.5	0.3414655487793745
232.6	0.3407029915511222
232.7	0.33878356272407617
232.8	0.33572771057797673
232.9	0.3315678553318278
233.	0.3263480576280823
233.1	0.3201235692191343
233.2	0.31296027037513824
233.3	0.3049339996675578
233.4	0.29612978286163055
233.5	0.2866409686622726
233.6	0.27656827999191863
233.7	0.26601879032577
233.8	0.25510483536171746
233.9	0.24394287095113568
234.	0.232652288756297
234.1	0.22135420152516133
234.2	0.2101702101801236
234.3	0.19922116510127963
234.4	0.1886259340448111
234.5	0.1785001890726048
234.6	0.16895522468106924
234.7	0.16009681900679062
234.8	0.15202414955766327
234.9	0.14482877437447836
235.	0.13859368887512477
235.1	0.133392467878226
235.2	0.12928850145247117
235.3	0.12633433230088364
235.4	0.12457110137497876
235.5	0.12402810733238903
235.6	0.1247224843139268
235.7	0.12665900133347985
235.8	0.12982998535852172
235.9	0.13421536892242714
236.	0.13978286186464522
236.1	0.14648824555345025
236.2	0.15427578672098594
236.3	0.16307876684378256
236.4	0.1728201218458602
236.5	0.1834131857975563
236.6	0.19476253124216353
236.7	0.20676489781505092
236.8	0.2193101999355399
236.9	0.23228260355942404
237.	0.2455616612876264
237.1	0.2590234945407328
237.2	0.27254201103631687
237.3	0.2859901454503859
237.4	0.2992411109097363
237.5	0.3121696488508832
237.6	0.32465326479434786
237.7	0.33657343772080034
237.8	0.3478167909960224
237.9	0.3582762131725731
238.	0.36785191749358304
238.1	0.37645242953308555
238.2	0.3839954931220262
238.3	0.3904088855220478
238.4	0.3956311337124685
238.5	0.39961212464047885
238.6	0.40231360334053534
238.7	0.40370955394590713
238.8	0.4037864597819488
238.9	0.4025434399354443
239.	0.3999922609251848
239.1	0.396157223343551
239.2	0.39107492458481985
239.3	0.3847939000107832
239.4	0.37737414611571785
239.5	0.3688865304286384
239.6	0.35941209401949326
239.7	0.34904125354604265
239.8	0.33787291077911275
239.9	0.3260134784656481
240.	0.3135758322222184
240.1	0.3006781988883226
240.2	0.28744299240120275
240.3	0.27399560877603135
240.4	0.2604631921818111
240.5	0.2469733843900556
240.6	0.23365307003773061
240.7	0.2206271301859067
240.8	0.2080172165712019
240.9	0.19594055873891397
241.	0.18450881591686935
241.1	0.17382698504099664
241.2	0.16399237578150933
241.3	0.15509366274841804
241.4	0.1472100242833031
241.5	0.14041037637862236
241.6	0.1347527093151272
241.7	0.13028353358139988
241.8	0.1270374405476865
241.9	0.12503678221977718
242.	0.12429147320919695
242.1	0.12479891683535474
242.2	0.12654405603562585
242.3	0.12949954851313317
242.4	0.13362606431158724
242.5	0.1388727027844186
242.6	0.145177524733703
242.7	0.15246819434505443
242.8	0.16066272444912622
242.9	0.16967031760959528
243.	0.17939229458186823
243.1	0.1897231008155884
243.2	0.20055138089633395
243.3	0.2117611101451561
243.4	0.22323277202573022
243.5	0.23484456955359603
243.6	0.24647365856453932
243.7	0.2579973904833784
243.8	0.2692945521420208
243.9	0.28024659022780163
244.	0.2907388080994709
244.1	0.3006615229869691
244.2	0.30991117198990514
244.3	0.31839135580405575
244.4	0.32601380973032335
244.5	0.3326992922501532
244.6	0.3383783822779371
244.7	0.34299217711646407
244.8	0.34649288413655366
244.9	0.34884430026687363
245.	0.3500221745038965
245.1	0.35001444982369617
245.2	0.3488213820852314
245.3	0.3464555347466989
245.4	0.34294164946025213
245.5	0.33831639385336454
245.6	0.3326279890350133
245.7	0.32593572056929776
245.8	0.31830933782610893
245.9	0.3098283477363495
246.	0.3005812100367232
246.1	0.29066444207588227
246.2	0.28018164215959324
246.3	0.2692424412287861
246.4	0.2579613933825477
246.5	0.24645681637112532
246.6	0.23484959368590508
246.7	0.2232619502587278
246.8	0.21181621404833587
246.9	0.20063357593431136
247.	0.18983286035714983
247.1	0.1795293190371588
247.2	0.16983345987533882
247.3	0.1608499227889885
247.4	0.1526764137667218
247.5	0.14540270784660314
247.6	0.13910973103317162
247.7	0.1338687303808072
247.8	0.12974054059037232
247.9	0.12677495450194526
248.	0.12501020382842903
248.1	0.1244725553733107
248.2	0.125176026821733
248.3	0.12712222499899933
248.4	0.13030030826650046
248.5	0.13468707348412792
248.6	0.14024716672286253
248.7	0.14693341567391813
248.8	0.15468728048387742
248.9	0.1634394185608659
249.	0.1731103577568711
249.1	0.1836112712470388
249.2	0.19484484640928051
249.3	0.206706239066706
249.4	0.2190841036008061
249.5	0.23186168868354767
249.6	0.24491798771892623
249.7	0.2581289325360602
249.8	0.27136861844166693
249.9	0.2845105484243211
250.	0.29742888410944185

==> data/oscil1Pc.dat <==
225.	0.4081601417430905
225.1	0.38540536084903054
225.2	0.3637954717614251
225.3	0.34354639424413397
225.4	0.3248604512740191
225.5	0.3079243474966653
225.6	0.29290730373536294
225.7	0.2799593661926323
225.8	0.26920990723822413
225.9	0.260766332763237
226.	0.2547130090159978
226.1	0.2511104196424678
226.2	0.2499945613537
226.3	0.25137658425865994
226.4	0.25524268045607756
226.5	0.26155422199849143
226.6	0.270248146849987
226.7	0.2812375889812697
226.8	0.29441274630637515
226.9	0.30964197778885627
227.	0.3267731187555817
227.1	0.3456350012758904
227.2	0.3660391644150325
227.3	0.3877817372735911
227.4	0.4106454759981476
227.5	0.43440193441014296
227.6	0.45881374656460744
227.7	0.4836369984322784
227.8	0.5086236650080116
227.9	0.5335240884946694
228.	0.558089472801397
228.1	0.5820743694319434
228.2	0.6052391299249581
228.3	0.6273523003422559
228.4	0.6481929338800829
228.5	0.6675527984966305
228.6	0.6852384574977883
228.7	0.7010732022927044
228.8	0.7148988180076641
228.9	0.7265771643168418
229.	0.7359915556948439
229.1	0.7430479272999376
229.2	0.7476757748389069
229.3	0.74982885902269
229.4	0.7494856675741157
229.5	0.7466496301715143
229.6	0.7413490841805469
229.7	0.733636991516661
229.8	0.7235904094671782
229.9	0.7113097207604083
230.	0.6969176305746354
230.1	0.6805579405085918
230.2	0.6623941117634577
230.3	0.6426076318926102
230.4	0.6213962014380452
230.5	0.598971758571922
230.6	0.5755583614804678
230.7	0.5513899496486804
230.8	0.5267080064143584
230.9	0.5017591461464821
231.	0.4767926501559568
231.1	0.4520579759592235
231.2	0.42780226478124717
231.3	0.4042678722021235
231.4	0.3816899466203003
231.5	0.36029407972750854
231.6	0.3402940524712147
231.7	0.3218896990260913
231.8	0.30526491011703394
231.9	0.29058579564387954
232.	0.27799902496620504
232.1	0.26763036143162555
232.2	0.259583405790028
232.3	0.25393856104915935
232.4	0.250752229114393
232.5	0.2500562472395602
232.6	0.25185756991967645
232.7	0.2561381994039594
232.8	0.2628553655234427
232.9	0.27194195303639285
233.	0.2833071722216648
233.1	0.29683746601961203
233.2	0.3123976446567249
233.3	0.3298322364171987
233.4	0.34896704106493875
233.5	0.36961087039479923
233.6	0.3915574585219445
233.7	0.4145875228224247
233.8	0.4384709549327087
233.9	0.4629691199163933
234.	0.48783724062567785
234.1	0.5128268434337178
234.2	0.5376882409010068
234.3	0.5621730265697751
234.4	0.5860365569592064
234.5	0.6090403959623019
234.6	0.6309546972206471
234.7	0.6515605006732856
234.8	0.6706519203333048
234.9	0.6880382014325671
235.	0.7035456263803624
235.1	0.7170192504921558
235.2	0.7283244501456932
235.3	0.7373482678957655
235.4	0.74400054110768
235.5	0.7482148028325473
235.6	0.7499489459230798
235.7	0.7491856437543196
235.8	0.7459325233455741
235.9	0.7402220891537917
236.	0.7321113982997943
236.1	0.7216814904724163
236.2	0.7090365782067481
236.3	0.694303005626956
236.4	0.6776279860576002
236.5	0.6591781311167595
236.6	0.6391377859878596
236.7	0.6177071875035591
236.8	0.595100463445525
236.9	0.5715434930504716
237.	0.5472716500994789
237.1	0.5225274511410267
237.2	0.497558132345826
237.3	0.4726131792047439
237.4	0.4479418337523001
237.5	0.4237906042226284
237.6	0.400400802020738
237.7	0.37800613061873817
237.8	0.3568303504680145
237.9	0.3370850432588113
238.	0.31896749786590906
238.1	0.30265873910345004
238.2	0.28832171898485087
238.3	0.2760996885601683
238.4	0.2661147665989955
238.5	0.2584667194200845
238.6	0.253231964059304
238.7	0.25046280473589544
238.8	0.2501869102460254
238.9	0.25240703750534155
239.	0.25710100400280356
239.1	0.26422190944102325
239.2	0.2736986043485531
239.3	0.28543640098191053
239.4	0.2993180194142179
239.5	0.3152047593575046
239.6	0.3329378860101441
239.7	0.3523402160825436
239.8	0.37321788815403123
239.9	0.39536229967208475
240.	0.41855219124013654
240.1	0.4425558573683219
240.2	0.46713346159816715
240.3	0.4920394328692291
240.4	0.5170249191839472
240.5	0.5418402740546044
240.6	0.5662375508885011
240.7	0.5899729803883743
240.8	0.6128094062146616
240.9	0.6345186545732446
241.	0.6548838140526332
241.1	0.6737014029310787
241.2	0.6907834022987005
241.3	0.7059591346803041
241.4	0.7190769693882958
241.5	0.7300058375664333
241.6	0.7386365417865122
241.7	0.7448828471129927
241.8	0.7486823427339896
241.9	0.749997065549486
242.	0.7488138794861035
242.1	0.7451446067484165
242.2	0.73902590969541
242.3	0.7305189245223207
242.4	0.7197086504080098
242.5	0.7067031002312661
242.6	0.6916322213418504
242.7	0.6746465971695452
242.8	0.6559159426443102
242.9	0.6356274084608402
243.	0.6139837111306705
243.1	0.5912011075058389
243.2	0.5675072340119147
243.3	0.5431388321800901
243.4	0.5183393832040978
243.5	0.49335667515658216
243.6	0.4684403271726262
243.7	0.443839295337875
243.8	0.41979938520162924
243.9	0.39656079576909087
244.	0.37435571951227464
244.1	0.3534060223796226
244.2	0.333921026984793
244.3	0.31609542112430616
244.4	0.3001073125214706
244.5	0.2861164492328693
244.6	0.27426262349861796
244.7	0.26466427498451905
244.8	0.2574173073720837
244.9	0.2525941301206677
245.	0.25024293497609
245.1	0.25038721445465995
245.2	0.25302552711373066
245.3	0.25813151195413153
245.4	0.2656541518105641
245.5	0.2755182830982754
245.6	0.28762534682275726
245.7	0.3018543733486543
245.8	0.31806319108838965
245.9	0.3360898470336655
246.	0.35575422493642705
246.1	0.3768598449708682
246.2	0.39919582689491995
246.3	0.4225389970959389
246.4	0.44665611846765896
246.5	0.47130622083831003
246.6	0.4962430086649051
246.7	0.5212173219369093
246.8	0.5459796257007214
246.9	0.5702825033304285
247.	0.5938831286329996
247.1	0.6165456920873219
247.2	0.6380437569750048
247.3	0.6581625218612362
247.4	0.6767009668197039
247.5	0.6934738619572948
247.6	0.7083136181699459
247.7	0.7210719616375905
247.8	0.731621415327168
247.9	0.7398565727009991
248.	0.7456951509040955
248.1	0.749078812907245
248.2	0.7499737503913368
248.3	0.7483710215489198
248.4	0.7442866404277986
248.5	0.737761416923969
248.6	0.7288605490226369
248.7	0.7176729713615118
248.8	0.7043104666253094
248.9	0.6889065486501418
249.	0.6716151283973869
249.1	0.6526089761262629
249.2	0.6320779951305131
249.3	0.6102273242874717
249.4	0.5872752883782453
249.5	0.5634512166586397
249.6	0.5389931514770766
249.7	0.5141454698341354
249.8	0.4891564416483467
249.9	0.4642757491252692
250.	0.43975199201539233

==> data/oscil2FI.dat <==
225.	0.0008768853538316582
225.1	0.0007352594908514102
225.2	0.0006032716365631689
225.3	0.0004820959715819892
225.4	0.000372789036099918
225.5	0.000276279639405808
225.6	0.00019336014743339097
225.7	0.00012467924615868278
225.8	0.00007073626130952875
225.9	0.00003187709599075867
226.	8.291827787801568e-6
226.1	1.3986048676039083e-8
226.2	6.921508743838696e-6
226.3	0.000028739356970805346
226.4	0.00006504374421179696
226.5	0.00011526791726745587
226.6	0.00017870940675468239
226.7	0.00025453864751744104
226.8	0.00034180885355713624
226.9	0.0004394670183947807
227.	0.0005463659003248451
227.1	0.0006612768429405092
227.2	0.0007829032746748882
227.3	0.0009098947269177218
227.4	0.0010408612084834533
227.5	0.0011743877747214149
227.6	0.0013090491322194947
227.7	0.0014434241246749481
227.8	0.0015761099518681247
227.9	0.0017057359815410324
228.	0.0018309770231041752
228.1	0.0019505659422180254
228.2	0.0020633055061795875
228.3	0.002168079361453618
228.4	0.002263862056412471
228.5	0.0023497280342001086
228.6	0.0024248595324507646
228.7	0.002488553338243411
228.8	0.0025402263580531666
228.9	0.0025794199734993657
229.	0.0026058031643401893
229.1	0.0026191743904029857
229.2	0.002619462233967686
229.3	0.002606724813552041
229.4	0.0025811479891095926
229.5	0.002543042387378293
229.6	0.0024928392845467843
229.7	0.0024310853915695072
229.8	0.002358436595390597
229.9	0.0022756507170455086
230.	0.002183579355102921
230.1	0.002083158890175858
230.2	0.001975400733237615
230.3	0.0018613809071784753
230.4	0.0017422290573640663
230.5	0.0016191169928204473
230.6	0.0014932468649763685
230.7	0.0013658390955227917
230.8	0.0012381201687858502
230.9	0.00111131040692296
231.	0.0009866118481175312
231.1	0.0008651963486474542
231.2	0.0007481940291240876
231.3	0.0006366821832533242
231.4	0.0005316747640865625
231.5	0.00043411255786285016
231.6	0.000344854149183728
231.7	0.0002646677734253594
231.8	0.00019422414303785066
231.9	0.00013409032379805186
232.	0.00008472472529630431
232.1	0.00004647325711064319
232.2	0.000019566688440623386
232.3	4.119234654477714e-6
232.4	1.2837948048330404e-7
232.5	7.475926694669227e-6
232.6	0.000025930260376874308
232.7	0.00005514977837880005
232.8	0.00009468744981749881
232.9	0.00014399643440615658
233.	0.00020243668947165057
233.1	0.0002692824797675083
233.2	0.0003437306958253612
233.3	0.00042490987871455165
233.4	0.0005118898427806425
233.5	0.0006036917832547204
233.6	0.0006992987525731423
233.7	0.0007976663877988754
233.8	0.0008977337716302932
233.9	0.0009984343110374509
234.	0.0010987065204708323
234.1	0.0011975046007136779
234.2	0.0012938087096592095
234.3	0.0013866348274357808
234.4	0.001475044125226482
234.5	0.0015581517546842947
234.6	0.0016351349828828614
234.7	0.0017052406061337888
234.8	0.0017677915846173895
234.9	0.0018221928485068605
235.	0.0018679362350220107
235.1	0.001904604524547221
235.2	0.0019318745525292872
235.3	0.0019495193822828697
235.4	0.001957409532041921
235.5	0.0019555132575796216
235.6	0.0019438958994636023
235.7	0.001922718311510045
235.8	0.0018922343942460096
235.9	0.001852787764183054
236.	0.001804807596443841
236.1	0.0017488036847623603
236.2	0.001685360769085775
236.3	0.001615132186925742
236.4	0.001538832910213372
236.5	0.0014572320346708566
236.6	0.0013711447935831822
236.7	0.0012814241722821575
236.8	0.0011889522035863054
236.9	0.001094631027808374
237.	0.0009993738036789281
237.1	0.0009040955585711964
237.2	0.0008097040676768997
237.3	0.0007170908522123624
237.4	0.0006271223862683761
237.5	0.000540631600506176
237.6	0.0004584097685113763
237.7	0.0003811988582223659
237.8	0.00030968442644896117
237.9	0.00024448912910404177
238.	0.000186166913420934
238.1	0.00013519795118045318
238.2	0.00009198436389828811
238.3	0.000056846782125299534
238.4	0.00003002177160399458
238.5	0.000011660149135466971
238.6	1.8262007874226726e-6
238.7	4.978046682696571e-7
238.8	7.56745006582703e-6
238.9	0.000022844134462885366
239.	0.00004605610995567622
239.1	0.00007685444106828582
239.2	0.00011481732701968348
239.3	0.00015945513328974163
239.4	0.00021021606995955648
239.5	0.00026649244786409505
239.6	0.0003276274381640976
239.7	0.0003929222565726228
239.8	0.0004616436901876875
239.9	0.0005330318826950339
240.	0.0006063082926016509
240.1	0.000680683739108003
240.2	0.0007553664511786209
240.3	0.0008295700372609883
240.4	0.0009025212958579047
240.5	0.0009734677906945354
240.6	0.001041685118446682
240.7	0.0011064838018205337
240.8	0.0011672157460998515
240.9	0.0012232802030138637
241.	0.0012741291918394529
241.1	0.0013192723339509787
241.2	0.0013582810634963256
241.3	0.0013907921834382178
241.4	0.0014165107427967435
241.5	0.0014352122175101656
241.6	0.0014467439838512885
241.7	0.0014510260797604862
241.8	0.0014480512557513456
241.9	0.0014378843231863123
242.	0.001420660813685277
242.1	0.0013965849692008452
242.2	0.001365927087852064
242.3	0.001329020255936079
242.4	0.0012862565016155676
242.5	0.0012380824105880954
242.6	0.001184994248559032
242.7	0.0011275326395341974
242.8	0.0010662768527939532
242.9	0.0010018387548722378
243.	0.0009348564859063685
243.1	0.0008659879223088374
243.2	0.0007959039897992735
243.3	0.0007252818923853507
243.4	0.0006547983238562516
243.5	0.000585122728715044
243.6	0.000516910679197504
243.7	0.0004507974340762831
243.8	0.00038739174331549526
243.9	0.00032726996031136736
244.	0.0002709705204307067
244.1	0.0002189888408545503
244.2	0.00017177269237157123
244.3	0.00012971808878365943
244.4	0.00009316573403228226
244.5	0.000062398061089938
244.6	0.00003763689015925529
244.7	0.000019041726863636455
244.8	6.708713989854382e-6
244.9	6.702430508137916e-7
245.	8.952245777859348e-7
245.1	7.290008729961694e-6
245.2	0.000019699940628638153
245.3	0.00003791152788576022
245.4	0.00006165519119835124
245.5	0.00009060856271194925
245.6	0.00012440029119830228
245.7	0.0001626143080167929
245.8	0.00020479450339392586
245.9	0.0002504497588075149
246.	0.000299059278235579
246.1	0.0003500781587432993
246.2	0.00040294313934305105
246.3	0.0004570784662651637
246.4	0.0005119018127040362
246.5	0.0005668301917275409
246.6	0.0006212858023188864
246.7	0.0006747017504162185
246.8	0.0007265275892731717
246.9	0.0007762346264291858
247.	0.0008233209479930502
247.1	0.0008673161147462784
247.2	0.0009077854887064457
247.3	0.0009443341531944294
247.4	0.0009766103940683072
247.5	0.001004308714567267
247.6	0.0010271723611006492
247.7	0.00104499534227602
247.8	0.0010576239284427612
247.9	0.0010649576239972328
248.	0.001066949609618141
248.1	0.001063606656445221
248.2	0.001054988518953856
248.3	0.0010412068178867009
248.4	0.0010224234290577758
248.5	0.0009988483981219244
248.6	0.0009707374054816862
248.7	0.0009383888093622364
248.8	0.0009021402987015386
248.9	0.0008623651908545401
249.	0.0008194684121735189
249.1	0.0007738822022785024
249.2	0.000726061585246271
249.3	0.0006764796530002306
249.4	0.0006256227078514317
249.5	0.0005739853123991315
249.6	0.0005220652958266734
249.7	0.00047035876600329165
249.8	0.0004193551767097426
249.9	0.0003695324987314961
250.	0.0003213525424994652

==> data/oscil2P1.dat <==
225.	0.21819046381953536
225.1	0.21725654075040593
225.2	0.21640762481834366
225.3	0.21564497396836077
225.4	0.21496966357349773
225.5	0.21438258856299355
225.6	0.21388446552787052
225.7	0.2134758347675921
225.8	0.2131570622470118
225.9	0.21292834143864606
226.	0.21278969503131376
226.1	0.21274097649231255
226.2	0.21278187147647923
226.3	0.21291189908161512
226.4	0.21313041295581533
226.5	0.21343660226809585
226.6	0.21382949255935985
226.7	0.21430794649605542
226.8	0.21487066455385118
226.9	0.21551618566318778
227.	0.21624288785263038
227.1	0.21704898892949703
227.2	0.21793254724021774
227.3	0.21889146255528275
227.4	0.21992347712540664
227.5	0.2210261769566727
227.6	0.22219699335290208
227.7	0.22343320477332032
227.8	0.22473193905275354
227.9	0.22609017603010714
228.	0.22750475062876183
228.1	0.2289723564297862
228.2	0.23048954977555577
228.3	0.23205275443750312
228.4	0.2336582668773396
228.5	0.23530226212626904
228.6	0.23698080030143548
228.7	0.23868983377325603
228.8	0.24042521499135935
228.9	0.24218270497070113
229.	0.24395798243309605
229.1	0.24574665359295106
229.2	0.24754426256950254
229.3	0.24934630240139027
229.4	0.251148226633005
229.5	0.2529454614358379
229.6	0.2547334182220267
229.7	0.2565075067015679
229.8	0.25826314832927044
229.9	0.2599957900825092
230.	0.2617009185062909
230.1	0.2633740739580589
230.2	0.2650108649811364
230.3	0.2666069827327384
230.4	0.2681582153901083
230.5	0.2696604624566089
230.6	0.2711097488884826
230.7	0.27250223896257225
230.8	0.2738342498055185
230.9	0.2751022645058285
231.	0.2763029447317838
231.1	0.27743314278031594
231.2	0.2784899129848373
231.3	0.2794705224134054
231.4	0.28037246079261663
231.5	0.28119344959714837
231.6	0.28193145024989613
231.7	0.2825846713831413
231.8	0.28315157511704886
231.9	0.28363088231805544
232.	0.2840215768062068
232.1	0.28432290848728453
232.2	0.28453439539250147
232.3	0.2846558246156
232.4	0.28468725214429713
232.5	0.28462900159014054
232.6	0.28448166182785406
232.7	0.2842460835621853
232.8	0.2839233748469718
232.9	0.2835148955876371
233.	0.28302225106449647
233.1	0.2824472845201152
233.2	0.2817920688593703
233.3	0.28105889751592444
233.4	0.2802502745433071
233.5	0.27936890399287245
233.6	0.27841767864436884
233.7	0.2773996681578089
233.8	0.2763181067176892
233.9	0.27517638024238333
234.	0.2739780132327107
234.1	0.2727266553342883
234.2	0.27142606768825345
234.3	0.27008010914437536
234.4	0.2686927224094346
234.5	0.26726792020204837
234.6	0.2658097714829353
234.7	0.2643223878268967
234.8	0.26280990999967135
234.9	0.26127649479922904
235.	0.2597263022171519
235.1	0.25816348297146335
235.2	0.2565921664577285
235.3	0.25501644916042304
235.4	0.2534403835616318
235.5	0.2518679675789636
235.6	0.25030313455942627
235.7	0.24874974385071089
235.8	0.24721157196615118
235.9	0.24569230435444397
236.	0.24419552778017833
236.1	0.24272472331633668
236.2	0.24128325994524452
236.3	0.23987438875999964
236.4	0.2385012377542564
236.5	0.23716680718438693
236.6	0.23587396548454154
236.7	0.23462544571199248
236.8	0.2334238424974019
236.9	0.23227160947231965
237.	0.23117105714430763
237.1	0.23012435118859606
237.2	0.22913351112413227
237.3	0.22820040934125502
237.4	0.22732677044804628
237.5	0.22651417090261564
237.6	0.2257640388992156
237.7	0.22507765447708283
237.8	0.22445614982226395
237.9	0.2239005097344001
238.	0.22341157223244543
238.1	0.22299002927557804
238.2	0.22263642757809765
238.3	0.22235116949981892
238.4	0.2221345139963795
238.5	0.22198657761689494
238.6	0.22190733553950368
238.7	0.2218966226385057
238.8	0.2219541345799562
238.9	0.2220794289457012
239.	0.2222719263888966
239.1	0.22253091182699902
239.2	0.22285553568099717
239.3	0.22324481517227956
239.4	0.2236976356909144
239.5	0.22421275225128684
239.6	0.22478879105290148
239.7	0.22542425116577214
239.8	0.22611750636106834
239.9	0.22686680710866472
240.	0.2276702827638225
240.1	0.22852594396549558
240.2	0.22943168526866656
240.3	0.23038528803264186
240.4	0.2313844235864554
240.5	0.2324266566913555
240.6	0.23350944931889017
240.7	0.23463016476127996
240.8	0.2357860720886815
240.9	0.23697435096555092
241.	0.23819209683567877
241.1	0.23943632648259577
241.2	0.24070398396898446
241.3	0.24199194695549298
241.4	0.2432970333959678
241.5	0.2446160086026703
241.6	0.2459455926714738
241.7	0.247282468253507
241.8	0.24862328865613012
241.9	0.24996468625262866
242.	0.2513032811765941
242.1	0.25263569027362365
242.2	0.2539585362798434
242.3	0.2552684571937703
242.4	0.25656211580527644
242.5	0.2578362093429109
242.6	0.25908747919859665
242.7	0.26031272068677497
242.8	0.2615087927934484
242.9	0.26267262786928586
243.	0.26380124122001053
243.1	0.26489174054671655
243.2	0.26594133518855567
243.3	0.26694734512039425
243.4	0.2679072096585924
243.5	0.26881849582897005
243.6	0.26967890635229047
243.7	0.2704862872042597
243.8	0.27123863470898535
243.9	0.27193410212718
244.	0.2725710057029914
244.1	0.2731478301362536
244.2	0.27366323345012783
244.3	0.274116051227487
244.4	0.27450530019303043
244.5	0.2748301811218861
244.6	0.2750900810593929
244.7	0.2752845748408054
244.8	0.2754134259037685
244.9	0.27547658639058775
245.	0.27547419654148353
245.1	0.27540658338415924
245.2	0.27527425872910866
245.3	0.275077916484066
245.4	0.2748184293048767
245.5	0.274496844603775
245.6	0.27411437993957316
245.7	0.27367241781759216
245.8	0.27317249993022524
245.9	0.2726163208718529
246.	0.27200572136436457
246.1	0.2713426810317788
246.2	0.2706293107643953
246.3	0.26986784471450936
246.4	0.2690606319670175
246.5	0.26821012792916893
246.6	0.26731888548434274
246.7	0.2663895459550024
246.8	0.2654248299199066
246.9	0.26442752793029756
247.	0.26340049116906317
247.1	0.2623466220958956
247.2	0.26126886512016545
247.3	0.26017019734168184
247.4	0.25905361939770594
247.5	0.2579221464525469
247.6	0.25677879936383585
247.7	0.25562659605715715
247.8	0.2544685431381416
247.9	0.25330762776843235
248.	0.2521468098291344
248.1	0.25098901439249804
248.2	0.2498371245196658
248.3	0.24869397439939397
248.4	0.24756234283975054
248.5	0.24644494712190268
248.6	0.24534443722231844
248.7	0.24426339040696884
248.8	0.24320430619852365
248.9	0.24216960171505483
249.	0.24116160737644082
249.1	0.240182562972527
249.2	0.23923461408512492
249.3	0.23831980885418275
249.4	0.2374400950769019
249.5	0.23659731762724848
249.6	0.23579321618220458
249.7	0.2350294232402273
249.8	0.23430746241673003
249.9	0.23362874700099712
250.	0.23299457875873056

==> data/oscil2P2.dat <==
225.	0.2839732218045203
225.1	0.2850408130341098
225.2	0.2860149661664312
225.3	0.2868931794218075
225.4	0.2876732415519355
225.5	0.28835324007992613
225.6	0.28893156828851263
225.7	0.28940693091335645
225.8	0.2897783485070602
225.9	0.2900451604484491
226.	0.2902070265808087
226.1	0.2902639274719859
226.2	0.2902161632985108
226.3	0.29006435136505937
226.4	0.2898094222796253
226.5	0.28945261481356005
226.6	0.28899546948417054
226.7	0.28843982090568737
226.8	0.2877877889621353
226.9	0.28704176886283744
227.	0.286204420147922
227.1	0.2852786547172576
227.2	0.2842676239615982
227.3	0.283174705079426
227.4	0.28200348666693104
227.5	0.28075775367176264
227.6	0.27944147180364687
227.7	0.2780587714965997
227.8	0.2766139315183464
227.9	0.2751113623226572
228.	0.27355558923961953
228.1	0.2719512355974689
228.2	0.27030300586743394
228.3	0.26861566892023253
228.4	0.26689404147935847
228.5	0.26514297185220476
228.6	0.2633673240154186
228.7	0.26157196212571315
228.8	0.2597617355217517
228.9	0.25794146427673154
229.	0.2561159253549493
229.1	0.2542898394190791
229.2	0.2524678583280945
229.3	0.2506545533588934
229.4	0.2488544041777234
229.5	0.2470717885805674
229.6	0.24531097301481478
229.7	0.24357610388779802
229.8	0.24187119966129597
229.9	0.24020014372484944
230.	0.23856667803480516
230.1	0.23697439750047367
230.2	0.23542674509362302
230.3	0.2339270076528721
230.4	0.232478312350355
230.5	0.2310836237843632
230.6	0.22974574165857534
230.7	0.2284672990059205
230.8	0.22725076091317323
230.9	0.22609842370098454
231.	0.22501241451326506
231.1	0.22399469126961521
231.2	0.22304704293485272
231.3	0.22217109006057315
231.4	0.22136828555511262
231.5	0.2206399156401903
231.6	0.21998710095489404
231.7	0.21941079777047345
231.8	0.21891179928258236
231.9	0.2184907369511548
232.	0.218148081861883
232.1	0.21788414608733395
232.2	0.21769908402996194
232.3	0.21759289373363933
232.4	0.217565418154762
232.5	0.21761634638844976
232.6	0.2177452148497749
232.7	0.21795140841429694
232.8	0.21823416152636801
232.9	0.2185925592876854
233.	0.21902553854232576
233.1	0.21953188897799572
233.2	0.2201102542663718
233.3	0.22075913326823873
233.4	0.22147688133150695
233.5	0.222261711712217
233.6	0.22311169715015058
233.7	0.2240247716317737
233.8	0.22499873237383294
233.9	0.2260312420610479
234.	0.22711983137098266
234.1	0.22826190181832876
234.2	0.2294547289495074
234.3	0.2306954659167097
234.4	0.23198114745826318
234.5	0.23330869430955983
234.6	0.23467491806572074
234.7	0.2360765265137636
234.8	0.23751012944830255
234.9	0.238972244980753
235.	0.24045930634776386
235.1	0.24196766922007107
235.2	0.2434936195083641
235.3	0.2450333816579559
235.4	0.24658312741926938
235.5	0.248138985076289
235.6	0.2496970491103596
235.7	0.25125339027199023
235.8	0.25280406602876876
235.9	0.25434513135308995
236.	0.25587264980926294
236.1	0.2573827048956534
236.2	0.25887141159396454
236.3	0.2603349280745208
236.4	0.26176946750357694
236.5	0.263171309896259
236.6	0.2645368139567283
236.7	0.26586242884565336
236.8	0.26714470581400684
236.9	0.26838030964163934
237.	0.2695660298190393
237.1	0.27069879141108827
237.2	0.271775665542592
237.3	0.27279387944677075
237.4	0.273750826019819
237.5	0.2746440728270104
237.6	0.27547137050864934
237.7	0.2762306605374217
237.8	0.2769200822823234
237.9	0.2775379793383576
238.	0.27808290508552047
238.1	0.2785536274451992
238.2	0.27894913280700084
238.3	0.2792686291040828
238.4	0.279511548020312
238.5	0.2796775463179371
238.6	0.2797665062798785
238.7	0.2797785352662154
238.8	0.27971396438987917
238.9	0.2795733463219312
239.	0.27935745224206987
239.1	0.2790672679551243
239.2	0.2787039891991899
239.3	0.27826901617575645
239.4	0.2777639473365678
239.5	0.2771905724660682
239.6	0.27655086510203203
239.7	0.27584697434040106
239.8	0.2750812160733252
239.9	0.27425606371204564
240.	0.2733741384483959
240.1	0.27243819911046263
240.2	0.27145113166923923
240.3	0.27041593845393364
240.4	0.2693357271340246
240.5	0.26821369952607116
240.6	0.2670531402828525
240.7	0.26585740552146786
240.8	0.26462991144574693
240.9	0.26337412301662355
241.	0.2620935427220507
241.1	0.2607916994956677
241.2	0.25947213783070366
241.3	0.25813840713263325
241.4	0.2567940513508697
241.5	0.25544259892634835
241.6	0.2540875530882403
241.7	0.25273238252929947
241.8	0.25138051248549276
241.9	0.25003531624166897
242.	0.24870010708109153
242.1	0.2473781306927496
242.2	0.24607255804650516
242.3	0.24478647874235748
242.4	0.24352289483646075
242.5	0.24228471514301428
242.6	0.24107475000785308
242.7	0.239895706546429
242.8	0.23875018433601108
242.9	0.2376406715493167
243.	0.23656954151441756
243.1	0.23553904968373215
243.2	0.23455133099313838
243.3	0.23360839759079657
243.4	0.23271213691415063
243.5	0.2318643100927442
243.6	0.23106655065399528
243.7	0.23032036350889135
243.8	0.2296271241946563
243.9	0.22898807835187412
244.	0.22840434141420782
244.1	0.22787689848981435
244.2	0.22740660441473112
244.3	0.22699418395990467
244.4	0.22664023217514778
244.5	0.22634521485506184
244.6	0.22610946911388513
244.7	0.2259332040582527
244.8	0.22581650154895963
244.9	0.22575931704500277
245.	0.22576148052536638
245.1	0.2258226974862115
245.2	0.22594255001330213
245.3	0.22612049793159514
245.4	0.22635588003594512
245.5	0.2266479154087793
245.6	0.2269957048323569
245.7	0.22739823230484205
245.8	0.2278543666708328
245.9	0.22836286337821737
246.	0.22892236637423816
246.1	0.22953141015441153
246.2	0.2301884219785017
246.3	0.2308917242680205
246.4	0.2316395371997719
246.5	0.23242998150972957
246.6	0.23326108152105804
246.7	0.23413076840936733
246.8	0.23503688371729967
246.9	0.2359771831293487
247.	0.23694934051636257
247.1	0.23795095225753515
247.2	0.2389795418458479
247.3	0.240032564780895
247.4	0.24110741375085346
247.5	0.24220142410304796
247.6	0.24331187960012493
247.7	0.2444360184563621
247.8	0.2455710396460542
247.9	0.24671410947332195
248.	0.2478623683900881
248.1	0.2490129380463646
248.2	0.2501629285544686
248.3	0.2513094459463124
248.4	0.2524495998005501
248.5	0.2535805110141275
248.6	0.25469931969068044
248.7	0.2558031931163169
248.8	0.25688933379158785
248.9	0.2579549874869284
249.	0.25899745128757
249.1	0.26001408159286754
249.2	0.2610023020341991
249.3	0.26195961127506645
249.4	0.26288359065675926
249.5	0.26377191165298375
249.6	0.26462234309713367
249.7	0.26543275814648315
249.8	0.26620114094841063
249.9	0.2669255929749085
250.	0.2676043389930065

==> data/oscil2Pc.dat <==
225.	0.49783631437594444
225.1	0.4977026462154844
225.2	0.4975774090152254
225.3	0.4974618466098317
225.4	0.4973570948745666
225.5	0.4972641713570803
225.6	0.4971839661836168
225.7	0.49711723431905136
225.8	0.4970645892459279
225.9	0.4970264981129046
226.	0.4970032783878778
226.1	0.4969950960357016
226.2	0.4970019652250102
226.3	0.4970237495533254
226.4	0.49706016476455955
226.5	0.4971107829183439
226.6	0.49717503795646945
226.7	0.49725223259825724
226.8	0.4973415464840134
226.9	0.49744204547397497
227.	0.49755269199944746
227.1	0.49767235635324525
227.2	0.4977998287981843
227.3	0.4979338323652911
227.4	0.49807303620766213
227.5	0.49821606937156465
227.6	0.49836153484345114
227.7	0.49850802373008024
227.8	0.4986541294289001
227.9	0.49879846164723557
228.	0.4989396601316184
228.1	0.49907640797274483
228.2	0.49920744435701003
228.3	0.4993315766422643
228.4	0.4994476916433019
228.5	0.4995547660215262
228.6	0.4996518756831457
228.7	0.4997382041010308
228.8	0.49981304948688887
228.9	0.4998758307525673
229.	0.4999260922119545
229.1	0.49996350698797015
229.2	0.499987879102403
229.3	0.49999914423971614
229.4	0.4999973691892718
229.5	0.4999827499835946
229.6	0.49995560876315853
229.7	0.49991638941063404
229.8	0.4998656520094333
229.9	0.4998040661926412
230.	0.49973240345890374
230.1	0.4996515285414674
230.2	0.4995623899252406
230.3	0.49946600961438964
230.4	0.4993634722595369
230.5	0.4992559137590277
230.6	0.4991445094529421
230.7	0.499030462031507
230.8	0.4989149892813084
230.9	0.49879931179318676
231.	0.4986846407549516
231.1	0.49857216595006926
231.2	0.4984630440803103
231.3	0.4983583875260216
231.4	0.498259253652271
231.5	0.49816663476266176
231.6	0.4980814487952094
231.7	0.49800453084638535
231.8	0.4979366256003688
231.9	0.4978783807307895
232.	0.49783034133191006
232.1	0.4977929454253815
232.2	0.49776652057753623
232.3	0.4977512816507607
232.4	0.49774732970094065
232.5	0.49775465202140967
232.6	0.497773123322371
232.7	0.497802508023518
232.8	0.49784246362666007
232.9	0.497892545124678
233.	0.49795221039317733
233.1	0.49802082650188934
233.2	0.4980976768742575
233.3	0.4981819692158368
233.4	0.4982728441251856
233.5	0.4983693842949101
233.6	0.4984706242054806
233.7	0.49857556021041755
233.8	0.4986831609084776
233.9	0.4987923776965687
234.	0.4989021553963066
234.1	0.49901144284738247
234.2	0.4991192033622387
234.3	0.4992244249389148
234.4	0.49932613013230226
234.5	0.4994233854883915
234.6	0.4995153104513443
234.7	0.49960108565933964
234.8	0.4996799605520263
234.9	0.49975126022001753
235.	0.4998143914350845
235.1	0.4998688478084651
235.2	0.4999142140339076
235.3	0.49995016918162055
235.4	0.499976489019099
235.5	0.49999304734474737
235.6	0.49999981633021423
235.7	0.49999686587729864
235.8	0.49998436200507984
235.9	0.49996256429246577
236.	0.49993182241055895
236.1	0.49989257178801016
236.2	0.4998453284607908
236.3	0.4997906831654794
236.4	0.4997292947421664
236.5	0.4996618829193541
236.6	0.49958922055873023
236.7	0.4995121254423537
236.8	0.49943145168859143
236.9	0.4993480808860411
237.	0.49926291303665327
237.1	0.4991768574003157
237.2	0.49909082333327615
237.3	0.49900571121197423
237.4	0.49892240353213446
237.5	0.4988417562703741
237.6	0.4987645905921349
237.7	0.49869168498549543
237.8	0.4986237678954132
237.9	0.49856151092724227
238.	0.49850552268203413
238.1	0.4984563432792224
238.2	0.4984144396149013
238.3	0.4983802013960985
238.4	0.49835393798330824
238.5	0.49833587606516766
238.6	0.4983261581806181
238.7	0.4983248420952791
238.8	0.49833190103016434
238.9	0.49834722473236764
239.	0.4983706213690334
239.1	0.4984018202178769
239.2	0.49844047511981315
239.3	0.4984861686519645
239.4	0.49853841697251755
239.5	0.4985966752826452
239.6	0.4986603438450662
239.7	0.49872877449382735
239.8	0.4988012775656069
239.9	0.49887712917928945
240.	0.49895557878778185
240.1	0.4990358569240417
240.2	0.4991171830620947
240.3	0.4991987735134242
240.4	0.4992798492795201
240.5	0.49935964378257314
240.6	0.49943741039825706
240.7	0.4995124297172526
240.8	0.49958401646557193
240.9	0.49965152601782575
241.	0.4997143604422704
241.1	0.4997719740217363
241.2	0.49982387820031143
241.3	0.499869645911874
241.4	0.4999089152531625
241.5	0.4999413924709816
241.6	0.4999668542402859
241.7	0.4999851492171933
241.8	0.49999619885837737
241.9	0.49999999750570234
242.	0.49999661174231425
242.1	0.4999861790336268
242.2	0.49996890567365165
242.3	0.49994506406387207
242.4	0.49991498935826323
242.5	0.4998790755140753
242.6	0.49983777079355046
242.7	0.4997915727667964
242.8	0.49974102287054056
242.9	0.4996867005813976
243.	0.4996292172655722
243.1	0.49956920976955105
243.2	0.49950733381830587
243.3	0.49944425728880937
243.4	0.49938065342725674
243.5	0.4993171940782863
243.6	0.4992545429937142
243.7	0.49919334928684894
243.8	0.4991342410963579
243.9	0.49907781952094543
244.	0.4990246528828009
244.1	0.4989752713739317
244.2	0.49893016213514085
244.3	0.49888976481260816
244.4	0.49885446763182173
244.5	0.49882460402305245
244.6	0.4988004498267218
244.7	0.4987822211009415
244.8	0.4987700725472717
244.9	0.4987640965644093
245.	0.49876432293315043
245.1	0.49877071912962967
245.2	0.4987831912575894
245.3	0.49880158558433907
245.4	0.49882569065917814
245.5	0.4988552399874462
245.6	0.4988899152280703
245.7	0.49892934987756576
245.8	0.49897313339894195
245.9	0.4990208157499295
246.	0.4990719122613974
246.1	0.49912590881380975
246.2	0.4991822672571035
246.3	0.4992404310174704
246.4	0.49929983083321045
246.5	0.49935989056110175
246.6	0.49942003299459925
246.7	0.4994796856356306
246.8	0.49953828636279374
246.9	0.49959528894035354
247.	0.49965016831457404
247.1	0.49970242564656886
247.2	0.4997515930339865
247.3	0.49979723787742336
247.4	0.4998389668514404
247.5	0.49987642944440497
247.6	0.49990932103603886
247.7	0.49993738548648026
247.8	0.49996041721580414
247.9	0.49997826275824603
248.	0.4999908217807777
248.1	0.49999804756113714
248.2	0.49999994692586547
248.3	0.49999657965429367
248.4	0.49998805735969953
248.5	0.49997454186397
248.6	0.49995624308700154
248.7	0.49993341647671463
248.8	0.49990636000988853
248.9	0.49987541079801656
249.	0.49984094133598894
249.1	0.4998033554346055
249.2	0.49976308388067586
249.3	0.4997205798707508
249.4	0.4996763142663389
249.5	0.49963077071976825
249.6	0.49958444072066144
249.7	0.499537818613289
249.8	0.4994913966348589
249.9	0.4994456600240948
250.	0.49940108224826296

==> data/thetanoisea.dat <==
-100.	3.	7.359956130172966e-6
-100.	3.2	7.359956130172966e-6
-100.	3.4	7.359956130172966e-6
-100.	3.6	7.359956130172966e-6
-100.	3.8	7.359956130172966e-6
-100.	4.	7.359956130172966e-6
-98.85714285714286	3.	7.880640587940656e-6
-98.85714285714286	3.2	7.880640587940656e-6
-98.85714285714286	3.4	7.880640587940656e-6
-98.85714285714286	3.6	7.880640587940656e-6
-98.85714285714286	3.8	7.880640587940656e-6
-98.85714285714286	4.	7.880640587940656e-6
-97.71428571428571	3.	8.427400165980123e-6
-97.71428571428571	3.2	8.427400165980123e-6
-97.71428571428571	3.4	8.427400165980123e-6
-97.71428571428571	3.6	8.427400165980123e-6
-97.71428571428571	3.8	8.427400165980123e-6
-97.71428571428571	4.	8.427400165980123e-6
-96.57142857142857	3.	9.000565973424745e-6
-96.57142857142857	3.2	9.000565973424745e-6
-96.57142857142857	3.4	9.000565973424745e-6
-96.57142857142857	3.6	9.000565973424745e-6
-96.57142857142857	3.8	9.000565973424745e-6
-96.57142857142857	4.	9.000565973424745e-6
-95.42857142857143	3.	9.600379162066288e-6
-95.42857142857143	3.2	9.600379162066288e-6
-95.42857142857143	3.4	9.600379162066288e-6
-95.42857142857143	3.6	9.600379162066288e-6
-95.42857142857143	3.8	9.600379162066288e-6
-95.42857142857143	4.	9.600379162066288e-6
-94.28571428571429	3.	0.000010226982467134872
-94.28571428571429	3.2	0.000010226982467134872
-94.28571428571429	3.4	0.000010226982467134872
-94.28571428571429	3.6	0.000010226982467134872
-94.28571428571429	3.8	0.000010226982467134872
-94.28571428571429	4.	0.000010226982467134872
-93.14285714285714	3.	0.000010880411738021862
-93.14285714285714	3.2	0.000010880411738021862
-93.14285714285714	3.4	0.000010880411738021862
-93.14285714285714	3.6	0.000010880411738021862
-93.14285714285714	3.8	0.000010880411738021862
-93.14285714285714	4.	0.000010880411738021862
-92.	3.	0.00001156058752105289
-92.	3.2	0.00001156058752105289
-92.	3.4	0.00001156058752105289
-92.	3.6	0.00001156058752105289
-92.	3.8	0.00001156058752105289
-92.	4.	0.00001156058752105289
-90.85714285714286	3.	0.000012267306760125981
-90.85714285714286	3.2	0.000012267306760125981
-90.85714285714286	3.4	0.000012267306760125981
-90.85714285714286	3.6	0.000012267306760125981
-90.85714285714286	3.8	0.000012267306760125981
-90.85714285714286	4.	0.000012267306760125981
-89.71428571428572	3.	0.000013000234684360301
-89.71428571428572	3.2	0.000013000234684360301
-89.71428571428572	3.4	0.000013000234684360301
-89.71428571428572	3.6	0.000013000234684360301
-89.71428571428572	3.8	0.000013000234684360301
-89.71428571428572	4.	0.000013000234684360301
-88.57142857142857	3.	0.000013758896954809715
-88.57142857142857	3.2	0.000013758896954809715
-88.57142857142857	3.4	0.000013758896954809715
-88.57142857142857	3.6	0.000013758896954809715
-88.57142857142857	3.8	0.000013758896954809715
-88.57142857142857	4.	0.000013758896954809715
-87.42857142857143	3.	0.000014542672144741553
-87.42857142857143	3.2	0.000014542672144741553
-87.42857142857143	3.4	0.000014542672144741553
-87.42857142857143	3.6	0.000014542672144741553
-87.42857142857143	3.8	0.000014542672144741553
-87.42857142857143	4.	0.000014542672144741553
-86.28571428571429	3.	0.000015350784629932008
-86.28571428571429	3.2	0.000015350784629932008
-86.28571428571429	3.4	0.000015350784629932008
-86.28571428571429	3.6	0.000015350784629932008
-86.28571428571429	3.8	0.000015350784629932008
-86.28571428571429	4.	0.000015350784629932008
-85.14285714285714	3.	0.000016182297966855716
-85.14285714285714	3.2	0.000016182297966855716
-85.14285714285714	3.4	0.000016182297966855716
-85.14285714285714	3.6	0.000016182297966855716
-85.14285714285714	3.8	0.000016182297966855716
-85.14285714285714	4.	0.000016182297966855716
-84.	3.	0.000017036108837531043
-84.	3.2	0.000017036108837531043
-84.	3.4	0.000017036108837531043
-84.	3.6	0.000017036108837531043
-84.	3.8	0.000017036108837531043
-84.	4.	0.000017036108837531043
-82.85714285714286	3.	0.00001791094164010933
-82.85714285714286	3.2	0.00001791094164010933
-82.85714285714286	3.4	0.00001791094164010933
-82.85714285714286	3.6	0.00001791094164010933
-82.85714285714286	3.8	0.00001791094164010933
-82.85714285714286	4.	0.00001791094164010933
-81.71428571428572	3.	0.000018805343804061843
-81.71428571428572	3.2	0.000018805343804061843
-81.71428571428572	3.4	0.000018805343804061843
-81.71428571428572	3.6	0.000018805343804061843
-81.71428571428572	3.8	0.000018805343804061843
-81.71428571428572	4.	0.000018805343804061843
-80.57142857142857	3.	0.000019717681908025226
-80.57142857142857	3.2	0.000019717681908025226
-80.57142857142857	3.4	0.000019717681908025226
-80.57142857142857	3.6	0.000019717681908025226
-80.57142857142857	3.8	0.000019717681908025226
-80.57142857142857	4.	0.000019717681908025226
-79.42857142857143	3.	0.000020646138677025072
-79.42857142857143	3.2	0.000020646138677025072
-79.42857142857143	3.4	0.000020646138677025072
-79.42857142857143	3.6	0.000020646138677025072
-79.42857142857143	3.8	0.000020646138677025072
-79.42857142857143	4.	0.000020646138677025072
-78.28571428571429	3.	0.000021588710933923365
-78.28571428571429	3.2	0.000021588710933923365
-78.28571428571429	3.4	0.000021588710933923365
-78.28571428571429	3.6	0.000021588710933923365
-78.28571428571429	3.8	0.000021588710933923365
-78.28571428571429	4.	0.000021588710933923365
-77.14285714285714	3.	0.000022543208577553853
-77.14285714285714	3.2	0.000022543208577553853
-77.14285714285714	3.4	0.000022543208577553853
-77.14285714285714	3.6	0.000022543208577553853
-77.14285714285714	3.8	0.000022543208577553853
-77.14285714285714	4.	0.000022543208577553853
-76.	3.	0.00002350725465714645
-76.	3.2	0.00002350725465714645
-76.	3.4	0.00002350725465714645
-76.	3.6	0.00002350725465714645
-76.	3.8	0.00002350725465714645
-76.	4.	0.00002350725465714645
-74.85714285714286	3.	0.000024478286609329523
-74.85714285714286	3.2	0.000024478286609329523
-74.85714285714286	3.4	0.000024478286609329523
-74.85714285714286	3.6	0.000024478286609329523
-74.85714285714286	3.8	0.000024478286609329523
-74.85714285714286	4.	0.000024478286609329523
-73.71428571428572	3.	0.000025453558720271954
-73.71428571428572	3.2	0.000025453558720271954
-73.71428571428572	3.4	0.000025453558720271954
-73.71428571428572	3.6	0.000025453558720271954
-73.71428571428572	3.8	0.000025453558720271954
-73.71428571428572	4.	0.000025453558720271954
-72.57142857142857	3.	0.00002643014587141958
-72.57142857142857	3.2	0.00002643014587141958
-72.57142857142857	3.4	0.00002643014587141958
-72.57142857142857	3.6	0.00002643014587141958
-72.57142857142857	3.8	0.00002643014587141958
-72.57142857142857	4.	0.00002643014587141958
-71.42857142857143	3.	0.000027404948622826647
-71.42857142857143	3.2	0.000027404948622826647
-71.42857142857143	3.4	0.000027404948622826647
-71.42857142857143	3.6	0.000027404948622826647
-71.42857142857143	3.8	0.000027404948622826647
-71.42857142857143	4.	0.000027404948622826647
-70.28571428571429	3.	0.000028374699683313644
-70.28571428571429	3.2	0.000028374699683313644
-70.28571428571429	3.4	0.000028374699683313644
-70.28571428571429	3.6	0.000028374699683313644
-70.28571428571429	3.8	0.000028374699683313644
-70.28571428571429	4.	0.000028374699683313644
-69.14285714285714	3.	0.0000293359718116223
-69.14285714285714	3.2	0.0000293359718116223
-69.14285714285714	3.4	0.0000293359718116223
-69.14285714285714	3.6	0.0000293359718116223
-69.14285714285714	3.8	0.0000293359718116223
-69.14285714285714	4.	0.0000293359718116223
-68.	3.	0.000030285187187408012
-68.	3.2	0.000030285187187408012
-68.	3.4	0.000030285187187408012
-68.	3.6	0.000030285187187408012
-68.	3.8	0.000030285187187408012
-68.	4.	0.000030285187187408012
-66.85714285714286	3.	0.00003121862828531534
-66.85714285714286	3.2	0.00003121862828531534
-66.85714285714286	3.4	0.00003121862828531534
-66.85714285714286	3.6	0.00003121862828531534
-66.85714285714286	3.8	0.00003121862828531534
-66.85714285714286	4.	0.00003121862828531534
-65.71428571428572	3.	0.000032132450279525285
-65.71428571428572	3.2	0.000032132450279525285
-65.71428571428572	3.4	0.000032132450279525285
-65.71428571428572	3.6	0.000032132450279525285
-65.71428571428572	3.8	0.000032132450279525285
-65.71428571428572	4.	0.000032132450279525285
-64.57142857142858	3.	0.00003302269500002622
-64.57142857142858	3.2	0.00003302269500002622
-64.57142857142858	3.4	0.00003302269500002622
-64.57142857142858	3.6	0.00003302269500002622
-64.57142857142858	3.8	0.00003302269500002622
-64.57142857142858	4.	0.00003302269500002622
-63.42857142857143	3.	0.00003388530645541586
-63.42857142857143	3.2	0.00003388530645541586
-63.42857142857143	3.4	0.00003388530645541586
-63.42857142857143	3.6	0.00003388530645541586
-63.42857142857143	3.8	0.00003388530645541586
-63.42857142857143	4.	0.00003388530645541586
-62.285714285714285	3.	0.00003471614793024276
-62.285714285714285	3.2	0.00003471614793024276
-62.285714285714285	3.4	0.00003471614793024276
-62.285714285714285	3.6	0.00003471614793024276
-62.285714285714285	3.8	0.00003471614793024276
-62.285714285714285	4.	0.00003471614793024276
-61.142857142857146	3.	0.000035511020657680705
-61.142857142857146	3.2	0.000035511020657680705
-61.142857142857146	3.4	0.000035511020657680705
-61.142857142857146	3.6	0.000035511020657680705
-61.142857142857146	3.8	0.000035511020657680705
-61.142857142857146	4.	0.000035511020657680705
-60.	3.	0.00003626568406061435
-60.	3.2	0.00003626568406061435
-60.	3.4	0.00003626568406061435
-60.	3.6	0.00003626568406061435
-60.	3.8	0.00003626568406061435
-60.	4.	0.00003626568406061435
-58.85714285714286	3.	0.00003697587754590324
-58.85714285714286	3.2	0.00003697587754590324
-58.85714285714286	3.4	0.00003697587754590324
-58.85714285714286	3.6	0.00003697587754590324
-58.85714285714286	3.8	0.00003697587754590324
-58.85714285714286	4.	0.00003697587754590324
-57.714285714285715	3.	0.0000376373438275632
-57.714285714285715	3.2	0.0000376373438275632
-57.714285714285715	3.4	0.0000376373438275632
-57.714285714285715	3.6	0.0000376373438275632
-57.714285714285715	3.8	0.0000376373438275632
-57.714285714285715	4.	0.0000376373438275632
-56.57142857142858	3.	0.00003824585374472589
-56.57142857142858	3.2	0.00003824585374472589
-56.57142857142858	3.4	0.00003824585374472589
-56.57142857142858	3.6	0.00003824585374472589
-56.57142857142858	3.8	0.00003824585374472589
-56.57142857142858	4.	0.00003824585374472589
-55.42857142857143	3.	0.000038797232529357736
-55.42857142857143	3.2	0.000038797232529357736
-55.42857142857143	3.4	0.000038797232529357736
-55.42857142857143	3.6	0.000038797232529357736
-55.42857142857143	3.8	0.000038797232529357736
-55.42857142857143	4.	0.000038797232529357736
-54.28571428571429	3.	0.000039287387466675916
-54.28571428571429	3.2	0.000039287387466675916
-54.28571428571429	3.4	0.000039287387466675916
-54.28571428571429	3.6	0.000039287387466675916
-54.28571428571429	3.8	0.000039287387466675916
-54.28571428571429	4.	0.000039287387466675916
-53.142857142857146	3.	0.000039712336877819
-53.142857142857146	3.2	0.000039712336877819
-53.142857142857146	3.4	0.000039712336877819
-53.142857142857146	3.6	0.000039712336877819
-53.142857142857146	3.8	0.000039712336877819
-53.142857142857146	4.	0.000039712336877819
-52.	3.	0.000040068240339436344
-52.	3.2	0.000040068240339436344
-52.	3.4	0.000040068240339436344
-52.	3.6	0.000040068240339436344
-52.	3.8	0.000040068240339436344
-52.	4.	0.000040068240339436344
-50.85714285714286	3.	0.000040351430038279035
-50.85714285714286	3.2	0.000040351430038279035
-50.85714285714286	3.4	0.000040351430038279035
-50.85714285714286	3.6	0.000040351430038279035
-50.85714285714286	3.8	0.000040351430038279035
-50.85714285714286	4.	0.000040351430038279035
-49.714285714285715	3.	0.0000405584431404392
-49.714285714285715	3.2	0.0000405584431404392
-49.714285714285715	3.4	0.0000405584431404392
-49.714285714285715	3.6	0.0000405584431404392
-49.714285714285715	3.8	0.0000405584431404392
-49.714285714285715	4.	0.0000405584431404392
-48.57142857142858	3.	0.000040686055034447685
-48.57142857142858	3.2	0.000040686055034447685
-48.57142857142858	3.4	0.000040686055034447685
-48.57142857142858	3.6	0.000040686055034447685
-48.57142857142858	3.8	0.000040686055034447685
-48.57142857142858	4.	0.000040686055034447685
-47.42857142857143	3.	0.00004073131328488176
-47.42857142857143	3.2	0.00004073131328488176
-47.42857142857143	3.4	0.00004073131328488176
-47.42857142857143	3.6	0.00004073131328488176
-47.42857142857143	3.8	0.00004073131328488176
-47.42857142857143	4.	0.00004073131328488176
-46.28571428571429	3.	0.000040691572108377085
-46.28571428571429	3.2	0.000040691572108377085
-46.28571428571429	3.4	0.000040691572108377085
-46.28571428571429	3.6	0.000040691572108377085
-46.28571428571429	3.8	0.000040691572108377085
-46.28571428571429	4.	0.000040691572108377085
-45.142857142857146	3.	0.00004056452715695826
-45.142857142857146	3.2	0.00004056452715695826
-45.142857142857146	3.4	0.00004056452715695826
-45.142857142857146	3.6	0.00004056452715695826
-45.142857142857146	3.8	0.00004056452715695826
-45.142857142857146	4.	0.00004056452715695826
-44.	3.	0.00004034825036444388
-44.	3.2	0.00004034825036444388
-44.	3.4	0.00004034825036444388
-44.	3.6	0.00004034825036444388
-44.	3.8	0.00004034825036444388
-44.	4.	0.00004034825036444388
-42.85714285714286	3.	0.000040041224580478995
-42.85714285714286	3.2	0.000040041224580478995
-42.85714285714286	3.4	0.000040041224580478995
-42.85714285714286	3.6	0.000040041224580478995
-42.85714285714286	3.8	0.000040041224580478995
-42.85714285714286	4.	0.000040041224580478995
-41.714285714285715	3.	0.00003964237768373343
-41.714285714285715	3.2	0.00003964237768373343
-41.714285714285715	3.4	0.00003964237768373343
-41.714285714285715	3.6	0.00003964237768373343
-41.714285714285715	3.8	0.00003964237768373343
-41.714285714285715	4.	0.00003964237768373343
-40.57142857142858	3.	0.000039151115831336064
-40.57142857142858	3.2	0.000039151115831336064
-40.57142857142858	3.4	0.000039151115831336064
-40.57142857142858	3.6	0.000039151115831336064
-40.57142857142858	3.8	0.000039151115831336064
-40.57142857142858	4.	0.000039151115831336064
-39.42857142857143	3.	0.00003856735546618716
-39.42857142857143	3.2	0.00003856735546618716
-39.42857142857143	3.4	0.00003856735546618716
-39.42857142857143	3.6	0.00003856735546618716
-39.42857142857143	3.8	0.00003856735546618716
-39.42857142857143	4.	0.00003856735546618716
-38.28571428571429	3.	0.000037891553668054824
-38.28571428571429	3.2	0.000037891553668054824
-38.28571428571429	3.4	0.000037891553668054824
-38.28571428571429	3.6	0.000037891553668054824
-38.28571428571429	3.8	0.000037891553668054824
-38.28571428571429	4.	0.000037891553668054824
-37.142857142857146	3.	0.000037124736399135544
-37.142857142857146	3.2	0.000037124736399135544
-37.142857142857146	3.4	0.000037124736399135544
-37.142857142857146	3.6	0.000037124736399135544
-37.142857142857146	3.8	0.000037124736399135544
-37.142857142857146	4.	0.000037124736399135544
-36.	3.	0.00003626852416104466
-36.	3.2	0.00003626852416104466
-36.	3.4	0.00003626852416104466
-36.	3.6	0.00003626852416104466
-36.	3.8	0.00003626852416104466
-36.	4.	0.00003626852416104466
-34.85714285714286	3.	0.00003532515454918539
-34.85714285714286	3.2	0.00003532515454918539
-34.85714285714286	3.4	0.00003532515454918539
-34.85714285714286	3.6	0.00003532515454918539
-34.85714285714286	3.8	0.00003532515454918539
-34.85714285714286	4.	0.00003532515454918539
-33.71428571428572	3.	0.00003429750116349629
-33.71428571428572	3.2	0.00003429750116349629
-33.71428571428572	3.4	0.00003429750116349629
-33.71428571428572	3.6	0.00003429750116349629
-33.71428571428572	3.8	0.00003429750116349629
-33.71428571428572	4.	0.00003429750116349629
-32.57142857142857	3.	0.000033189088313242356
-32.57142857142857	3.2	0.000033189088313242356
-32.57142857142857	3.4	0.000033189088313242356
-32.57142857142857	3.6	0.000033189088313242356
-32.57142857142857	3.8	0.000033189088313242356
-32.57142857142857	4.	0.000033189088313242356
-31.42857142857143	3.	0.00003200410093949627
-31.42857142857143	3.2	0.00003200410093949627
-31.42857142857143	3.4	0.00003200410093949627
-31.42857142857143	3.6	0.00003200410093949627
-31.42857142857143	3.8	0.00003200410093949627
-31.42857142857143	4.	0.00003200410093949627
-30.285714285714292	3.	0.00003074738917407538
-30.285714285714292	3.2	0.00003074738917407538
-30.285714285714292	3.4	0.00003074738917407538
-30.285714285714292	3.6	0.00003074738917407538
-30.285714285714292	3.8	0.00003074738917407538
-30.285714285714292	4.	0.00003074738917407538
-29.142857142857153	3.	0.000029424466959858935
-29.142857142857153	3.2	0.000029424466959858935
-29.142857142857153	3.4	0.000029424466959858935
-29.142857142857153	3.6	0.000029424466959858935
-29.142857142857153	3.8	0.000029424466959858935
-29.142857142857153	4.	0.000029424466959858935
-28.	3.	0.000028041504176518627
-28.	3.2	0.000028041504176518627
-28.	3.4	0.000028041504176518627
-28.	3.6	0.000028041504176518627
-28.	3.8	0.000028041504176518627
-28.	4.	0.000028041504176518627
-26.85714285714286	3.	0.000026605311749608584
-26.85714285714286	3.2	0.000026605311749608584
-26.85714285714286	3.4	0.000026605311749608584
-26.85714285714286	3.6	0.000026605311749608584
-26.85714285714286	3.8	0.000026605311749608584
-26.85714285714286	4.	0.000026605311749608584
-25.714285714285722	3.	0.000025123319271371293
-25.714285714285722	3.2	0.000025123319271371293
-25.714285714285722	3.4	0.000025123319271371293
-25.714285714285722	3.6	0.000025123319271371293
-25.714285714285722	3.8	0.000025123319271371293
-25.714285714285722	4.	0.000025123319271371293
-24.57142857142857	3.	0.000023603544729961677
-24.57142857142857	3.2	0.000023603544729961677
-24.57142857142857	3.4	0.000023603544729961677
-24.57142857142857	3.6	0.000023603544729961677
-24.57142857142857	3.8	0.000023603544729961677
-24.57142857142857	4.	0.000023603544729961677
-23.42857142857143	3.	0.000022054556031127424
-23.42857142857143	3.2	0.000022054556031127424
-23.42857142857143	3.4	0.000022054556031127424
-23.42857142857143	3.6	0.000022054556031127424
-23.42857142857143	3.8	0.000022054556031127424
-23.42857142857143	4.	0.000022054556031127424
-22.285714285714292	3.	0.000020485424103269448
-22.285714285714292	3.2	0.000020485424103269448
-22.285714285714292	3.4	0.000020485424103269448
-22.285714285714292	3.6	0.000020485424103269448
-22.285714285714292	3.8	0.000020485424103269448
-22.285714285714292	4.	0.000020485424103269448
-21.142857142857153	3.	0.000018905667503174146
-21.142857142857153	3.2	0.000018905667503174146
-21.142857142857153	3.4	0.000018905667503174146
-21.142857142857153	3.6	0.000018905667503174146
-21.142857142857153	3.8	0.000018905667503174146
-21.142857142857153	4.	0.000018905667503174146
-20.	3.	0.000017325188584750173
-20.	3.2	0.000017325188584750173
-20.	3.4	0.000017325188584750173
-20.	3.6	0.000017325188584750173
-20.	3.8	0.000017325188584750173
-20.	4.	0.000017325188584750173
-18.85714285714286	3.	0.000015754201455169768
-18.85714285714286	3.2	0.000015754201455169768
-18.85714285714286	3.4	0.000015754201455169768
-18.85714285714286	3.6	0.000015754201455169768
-18.85714285714286	3.8	0.000015754201455169768
-18.85714285714286	4.	0.000015754201455169768
-17.714285714285722	3.	0.000014203152119339744
-17.714285714285722	3.2	0.000014203152119339744
-17.714285714285722	3.4	0.000014203152119339744
-17.714285714285722	3.6	0.000014203152119339744
-17.714285714285722	3.8	0.000014203152119339744
-17.714285714285722	4.	0.000014203152119339744
-16.57142857142857	3.	0.000012682631401090552
-16.57142857142857	3.2	0.000012682631401090552
-16.57142857142857	3.4	0.000012682631401090552
-16.57142857142857	3.6	0.000012682631401090552
-16.57142857142857	3.8	0.000012682631401090552
-16.57142857142857	4.	0.000012682631401090552
-15.42857142857143	3.	0.000011203281423398537
-15.42857142857143	3.2	0.000011203281423398537
-15.42857142857143	3.4	0.000011203281423398537
-15.42857142857143	3.6	0.000011203281423398537
-15.42857142857143	3.8	0.000011203281423398537
-15.42857142857143	4.	0.000011203281423398537
-14.285714285714292	3.	9.775696624985438e-6
-14.285714285714292	3.2	9.775696624985438e-6
-14.285714285714292	3.4	9.775696624985438e-6
-14.285714285714292	3.6	9.775696624985438e-6
-14.285714285714292	3.8	9.775696624985438e-6
-14.285714285714292	4.	9.775696624985438e-6
-13.142857142857153	3.	8.410320480638047e-6
-13.142857142857153	3.2	8.410320480638047e-6
-13.142857142857153	3.4	8.410320480638047e-6
-13.142857142857153	3.6	8.410320480638047e-6
-13.142857142857153	3.8	8.410320480638047e-6
-13.142857142857153	4.	8.410320480638047e-6
-12.	3.	7.1173392708368185e-6
-12.	3.2	7.1173392708368185e-6
-12.	3.4	7.1173392708368185e-6
-12.	3.6	7.1173392708368185e-6
-12.	3.8	7.1173392708368185e-6
-12.	4.	7.1173392708368185e-6
-10.857142857142861	3.	5.906574405713733e-6
-10.857142857142861	3.2	5.906574405713733e-6
-10.857142857142861	3.4	5.906574405713733e-6
-10.857142857142861	3.6	5.906574405713733e-6
-10.857142857142861	3.8	5.906574405713733e-6
-10.857142857142861	4.	5.906574405713733e-6
-9.714285714285722	3.	4.787374941865239e-6
-9.714285714285722	3.2	4.787374941865239e-6
-9.714285714285722	3.4	4.787374941865239e-6
-9.714285714285722	3.6	4.787374941865239e-6
-9.714285714285722	3.8	4.787374941865239e-6
-9.714285714285722	4.	4.787374941865239e-6
-8.571428571428584	3.	3.768512031313863e-6
-8.571428571428584	3.2	3.768512031313863e-6
-8.571428571428584	3.4	3.768512031313863e-6
-8.571428571428584	3.6	3.768512031313863e-6
-8.571428571428584	3.8	3.768512031313863e-6
-8.571428571428584	4.	3.768512031313863e-6
-7.428571428571431	3.	2.8580771037900957e-6
-7.428571428571431	3.2	2.8580771037900957e-6
-7.428571428571431	3.4	2.8580771037900957e-6
-7.428571428571431	3.6	2.8580771037900957e-6
-7.428571428571431	3.8	2.8580771037900957e-6
-7.428571428571431	4.	2.8580771037900957e-6
-6.285714285714292	3.	2.0633856013797174e-6
-6.285714285714292	3.2	2.0633856013797174e-6
-6.285714285714292	3.4	2.0633856013797174e-6
-6.285714285714292	3.6	2.0633856013797174e-6
-6.285714285714292	3.8	2.0633856013797174e-6
-6.285714285714292	4.	2.0633856013797174e-6
-5.142857142857153	3.	1.3908880547179474e-6
-5.142857142857153	3.2	1.3908880547179474e-6
-5.142857142857153	3.4	1.3908880547179474e-6
-5.142857142857153	3.6	1.3908880547179474e-6
-5.142857142857153	3.8	1.3908880547179474e-6
-5.142857142857153	4.	1.3908880547179474e-6
-4.	3.	8.460902102684116e-7
-4.	3.2	8.460902102684116e-7
-4.	3.4	8.460902102684116e-7
-4.	3.6	8.460902102684116e-7
-4.	3.8	8.460902102684116e-7
-4.	4.	8.460902102684116e-7
-2.857142857142861	3.	4.3348378867697464e-7
-2.857142857142861	3.2	4.3348378867697464e-7
-2.857142857142861	3.4	4.3348378867697464e-7
-2.857142857142861	3.6	4.3348378867697464e-7
-2.857142857142861	3.8	4.3348378867697464e-7
-2.857142857142861	4.	4.3348378867697464e-7
-1.7142857142857224	3.	1.5648927667185517e-7
-1.7142857142857224	3.2	1.5648927667185517e-7
-1.7142857142857224	3.4	1.5648927667185517e-7
-1.7142857142857224	3.6	1.5648927667185517e-7
-1.7142857142857224	3.8	1.5648927667185517e-7
-1.7142857142857224	4.	1.5648927667185517e-7
-0.5714285714285836	3.	1.7411933506062424e-8
-0.5714285714285836	3.2	1.7411933506062424e-8
-0.5714285714285836	3.4	1.7411933506062424e-8
-0.5714285714285836	3.6	1.7411933506062424e-8
-0.5714285714285836	3.8	1.7411933506062424e-8
-0.5714285714285836	4.	1.7411933506062424e-8
0.5714285714285694	3.	1.7411933506061557e-8
0.5714285714285694	3.2	1.7411933506061557e-8
0.5714285714285694	3.4	1.7411933506061557e-8
0.5714285714285694	3.6	1.7411933506061557e-8
0.5714285714285694	3.8	1.7411933506061557e-8
0.5714285714285694	4.	1.7411933506061557e-8
1.7142857142857082	3.	1.5648927667185263e-7
1.7142857142857082	3.2	1.5648927667185263e-7
1.7142857142857082	3.4	1.5648927667185263e-7
1.7142857142857082	3.6	1.5648927667185263e-7
1.7142857142857082	3.8	1.5648927667185263e-7
1.7142857142857082	4.	1.5648927667185263e-7
2.857142857142847	3.	4.334837886769703e-7
2.857142857142847	3.2	4.334837886769703e-7
2.857142857142847	3.4	4.334837886769703e-7
2.857142857142847	3.6	4.334837886769703e-7
2.857142857142847	3.8	4.334837886769703e-7
2.857142857142847	4.	4.334837886769703e-7
4.	3.	8.460902102684116e-7
4.	3.2	8.460902102684116e-7
4.	3.4	8.460902102684116e-7
4.	3.6	8.460902102684116e-7
4.	3.8	8.460902102684116e-7
4.	4.	8.460902102684116e-7
5.142857142857139	3.	1.3908880547179398e-6
5.142857142857139	3.2	1.3908880547179398e-6
5.142857142857139	3.4	1.3908880547179398e-6
5.142857142857139	3.6	1.3908880547179398e-6
5.142857142857139	3.8	1.3908880547179398e-6
5.142857142857139	4.	1.3908880547179398e-6
6.285714285714278	3.	2.063385601379708e-6
6.285714285714278	3.2	2.063385601379708e-6
6.285714285714278	3.4	2.063385601379708e-6
6.285714285714278	3.6	2.063385601379708e-6
6.285714285714278	3.8	2.063385601379708e-6
6.285714285714278	4.	2.063385601379708e-6
7.428571428571416	3.	2.8580771037900855e-6
7.428571428571416	3.2	2.8580771037900855e-6
7.428571428571416	3.4	2.8580771037900855e-6
7.428571428571416	3.6	2.8580771037900855e-6
7.428571428571416	3.8	2.8580771037900855e-6
7.428571428571416	4.	2.8580771037900855e-6
8.57142857142857	3.	3.768512031313851e-6
8.57142857142857	3.2	3.768512031313851e-6
8.57142857142857	3.4	3.768512031313851e-6
8.57142857142857	3.6	3.768512031313851e-6
8.57142857142857	3.8	3.768512031313851e-6
8.57142857142857	4.	3.768512031313851e-6
9.714285714285708	3.	4.787374941865225e-6
9.714285714285708	3.2	4.787374941865225e-6
9.714285714285708	3.4	4.787374941865225e-6
9.714285714285708	3.6	4.787374941865225e-6
9.714285714285708	3.8	4.787374941865225e-6
9.714285714285708	4.	4.787374941865225e-6
10.857142857142847	3.	5.906574405713721e-6
10.857142857142847	3.2	5.906574405713721e-6
10.857142857142847	3.4	5.906574405713721e-6
10.857142857142847	3.6	5.906574405713721e-6
10.857142857142847	3.8	5.906574405713721e-6
10.857142857142847	4.	5.906574405713721e-6
12.	3.	7.1173392708368185e-6
12.	3.2	7.1173392708368185e-6
12.	3.4	7.1173392708368185e-6
12.	3.6	7.1173392708368185e-6
12.	3.8	7.1173392708368185e-6
12.	4.	7.1173392708368185e-6
13.142857142857139	3.	8.410320480638032e-6
13.142857142857139	3.2	8.410320480638032e-6
13.142857142857139	3.4	8.410320480638032e-6
13.142857142857139	3.6	8.410320480638032e-6
13.142857142857139	3.8	8.410320480638032e-6
13.142857142857139	4.	8.410320480638032e-6
14.285714285714278	3.	9.775696624985418e-6
14.285714285714278	3.2	9.775696624985418e-6
14.285714285714278	3.4	9.775696624985418e-6
14.285714285714278	3.6	9.775696624985418e-6
14.285714285714278	3.8	9.775696624985418e-6
14.285714285714278	4.	9.775696624985418e-6
15.428571428571416	3.	0.000011203281423398519
15.428571428571416	3.2	0.000011203281423398519
15.428571428571416	3.4	0.000011203281423398519
15.428571428571416	3.6	0.000011203281423398519
15.428571428571416	3.8	0.000011203281423398519
15.428571428571416	4.	0.000011203281423398519
16.57142857142857	3.	0.000012682631401090552
16.57142857142857	3.2	0.000012682631401090552
16.57142857142857	3.4	0.000012682631401090552
16.57142857142857	3.6	0.000012682631401090552
16.57142857142857	3.8	0.000012682631401090552
16.57142857142857	4.	0.000012682631401090552
17.714285714285708	3.	0.000014203152119339724
17.714285714285708	3.2	0.000014203152119339724
17.714285714285708	3.4	0.000014203152119339724
17.714285714285708	3.6	0.000014203152119339724
17.714285714285708	3.8	0.000014203152119339724
17.714285714285708	4.	0.000014203152119339724
18.857142857142847	3.	0.00001575420145516975
18.857142857142847	3.2	0.00001575420145516975
18.857142857142847	3.4	0.00001575420145516975
18.857142857142847	3.6	0.00001575420145516975
18.857142857142847	3.8	0.00001575420145516975
18.857142857142847	4.	0.00001575420145516975
20.	3.	0.000017325188584750173
20.	3.2	0.000017325188584750173
20.	3.4	0.000017325188584750173
20.	3.6	0.000017325188584750173
20.	3.8	0.000017325188584750173
20.	4.	0.000017325188584750173
21.14285714285714	3.	0.000018905667503174133
21.14285714285714	3.2	0.000018905667503174133
21.14285714285714	3.4	0.000018905667503174133
21.14285714285714	3.6	0.000018905667503174133
21.14285714285714	3.8	0.000018905667503174133
21.14285714285714	4.	0.000018905667503174133
22.285714285714278	3.	0.000020485424103269428
22.285714285714278	3.2	0.000020485424103269428
22.285714285714278	3.4	0.000020485424103269428
22.285714285714278	3.6	0.000020485424103269428
22.285714285714278	3.8	0.000020485424103269428
22.285714285714278	4.	0.000020485424103269428
23.428571428571416	3.	0.000022054556031127407
23.428571428571416	3.2	0.000022054556031127407
23.428571428571416	3.4	0.000022054556031127407
23.428571428571416	3.6	0.000022054556031127407
23.428571428571416	3.8	0.000022054556031127407
23.428571428571416	4.	0.000022054556031127407
24.57142857142857	3.	0.000023603544729961677
24.57142857142857	3.2	0.000023603544729961677
24.57142857142857	3.4	0.000023603544729961677
24.57142857142857	3.6	0.000023603544729961677
24.57142857142857	3.8	0.000023603544729961677
24.57142857142857	4.	0.000023603544729961677
25.714285714285708	3.	0.000025123319271371276
25.714285714285708	3.2	0.000025123319271371276
25.714285714285708	3.4	0.000025123319271371276
25.714285714285708	3.6	0.000025123319271371276
25.714285714285708	3.8	0.000025123319271371276
25.714285714285708	4.	0.000025123319271371276
26.857142857142847	3.	0.000026605311749608564
26.857142857142847	3.2	0.000026605311749608564
26.857142857142847	3.4	0.000026605311749608564
26.857142857142847	3.6	0.000026605311749608564
26.857142857142847	3.8	0.000026605311749608564
26.857142857142847	4.	0.000026605311749608564
28.	3.	0.000028041504176518627
28.	3.2	0.000028041504176518627
28.	3.4	0.000028041504176518627
28.	3.6	0.000028041504176518627
28.	3.8	0.000028041504176518627
28.	4.	0.000028041504176518627
29.14285714285714	3.	0.000029424466959858918
29.14285714285714	3.2	0.000029424466959858918
29.14285714285714	3.4	0.000029424466959858918
29.14285714285714	3.6	0.000029424466959858918
29.14285714285714	3.8	0.000029424466959858918
29.14285714285714	4.	0.000029424466959858918
30.285714285714278	3.	0.00003074738917407535
30.285714285714278	3.2	0.00003074738917407535
30.285714285714278	3.4	0.00003074738917407535
30.285714285714278	3.6	0.00003074738917407535
30.285714285714278	3.8	0.00003074738917407535
30.285714285714278	4.	0.00003074738917407535
31.428571428571416	3.	0.00003200410093949626
31.428571428571416	3.2	0.00003200410093949626
31.428571428571416	3.4	0.00003200410093949626
31.428571428571416	3.6	0.00003200410093949626
31.428571428571416	3.8	0.00003200410093949626
31.428571428571416	4.	0.00003200410093949626
32.571428571428555	3.	0.00003318908831324234
32.571428571428555	3.2	0.00003318908831324234
32.571428571428555	3.4	0.00003318908831324234
32.571428571428555	3.6	0.00003318908831324234
32.571428571428555	3.8	0.00003318908831324234
32.571428571428555	4.	0.00003318908831324234
33.714285714285694	3.	0.00003429750116349626
33.714285714285694	3.2	0.00003429750116349626
33.714285714285694	3.4	0.00003429750116349626
33.714285714285694	3.6	0.00003429750116349626
33.714285714285694	3.8	0.00003429750116349626
33.714285714285694	4.	0.00003429750116349626
34.85714285714286	3.	0.00003532515454918539
34.85714285714286	3.2	0.00003532515454918539
34.85714285714286	3.4	0.00003532515454918539
34.85714285714286	3.6	0.00003532515454918539
34.85714285714286	3.8	0.00003532515454918539
34.85714285714286	4.	0.00003532515454918539
36.	3.	0.00003626852416104466
36.	3.2	0.00003626852416104466
36.	3.4	0.00003626852416104466
36.	3.6	0.00003626852416104466
36.	3.8	0.00003626852416104466
36.	4.	0.00003626852416104466
37.14285714285714	3.	0.000037124736399135544
37.14285714285714	3.2	0.000037124736399135544
37.14285714285714	3.4	0.000037124736399135544
37.14285714285714	3.6	0.000037124736399135544
37.14285714285714	3.8	0.000037124736399135544
37.14285714285714	4.	0.000037124736399135544
38.28571428571428	3.	0.00003789155366805482
38.28571428571428	3.2	0.00003789155366805482
38.28571428571428	3.4	0.00003789155366805482
38.28571428571428	3.6	0.00003789155366805482
38.28571428571428	3.8	0.00003789155366805482
38.28571428571428	4.	0.00003789155366805482
39.428571428571416	3.	0.00003856735546618715
39.428571428571416	3.2	0.00003856735546618715
39.428571428571416	3.4	0.00003856735546618715
39.428571428571416	3.6	0.00003856735546618715
39.428571428571416	3.8	0.00003856735546618715
39.428571428571416	4.	0.00003856735546618715
40.571428571428555	3.	0.00003915111583133606
40.571428571428555	3.2	0.00003915111583133606
40.571428571428555	3.4	0.00003915111583133606
40.571428571428555	3.6	0.00003915111583133606
40.571428571428555	3.8	0.00003915111583133606
40.571428571428555	4.	0.00003915111583133606
41.714285714285694	3.	0.00003964237768373342
41.714285714285694	3.2	0.00003964237768373342
41.714285714285694	3.4	0.00003964237768373342
41.714285714285694	3.6	0.00003964237768373342
41.714285714285694	3.8	0.00003964237768373342
41.714285714285694	4.	0.00003964237768373342
42.85714285714286	3.	0.000040041224580478995
42.85714285714286	3.2	0.000040041224580478995
42.85714285714286	3.4	0.000040041224580478995
42.85714285714286	3.6	0.000040041224580478995
42.85714285714286	3.8	0.000040041224580478995
42.85714285714286	4.	0.000040041224580478995
44.	3.	0.00004034825036444388
44.	3.2	0.00004034825036444388
44.	3.4	0.00004034825036444388
44.	3.6	0.00004034825036444388
44.	3.8	0.00004034825036444388
44.	4.	0.00004034825036444388
45.14285714285714	3.	0.00004056452715695827
45.14285714285714	3.2	0.00004056452715695827
45.14285714285714	3.4	0.00004056452715695827
45.14285714285714	3.6	0.00004056452715695827
45.14285714285714	3.8	0.00004056452715695827
45.14285714285714	4.	0.00004056452715695827
46.28571428571428	3.	0.000040691572108377085
46.28571428571428	3.2	0.000040691572108377085
46.28571428571428	3.4	0.000040691572108377085
46.28571428571428	3.6	0.000040691572108377085
46.28571428571428	3.8	0.000040691572108377085
46.28571428571428	4.	0.000040691572108377085
47.428571428571416	3.	0.000040731313284881754
47.428571428571416	3.2	0.000040731313284881754
47.428571428571416	3.4	0.000040731313284881754
47.428571428571416	3.6	0.000040731313284881754
47.428571428571416	3.8	0.000040731313284881754
47.428571428571416	4.	0.000040731313284881754
48.571428571428555	3.	0.000040686055034447685
48.571428571428555	3.2	0.000040686055034447685
48.571428571428555	3.4	0.000040686055034447685
48.571428571428555	3.6	0.000040686055034447685
48.571428571428555	3.8	0.000040686055034447685
48.571428571428555	4.	0.000040686055034447685
49.714285714285694	3.	0.0000405584431404392
49.714285714285694	3.2	0.0000405584431404392
49.714285714285694	3.4	0.0000405584431404392
49.714285714285694	3.6	0.0000405584431404392
49.714285714285694	3.8	0.0000405584431404392
49.714285714285694	4.	0.0000405584431404392
50.85714285714286	3.	0.000040351430038279035
50.85714285714286	3.2	0.000040351430038279035
50.85714285714286	3.4	0.000040351430038279035
50.85714285714286	3.6	0.000040351430038279035
50.85714285714286	3.8	0.000040351430038279035
50.85714285714286	4.	0.000040351430038279035
52.	3.	0.000040068240339436344
52.	3.2	0.000040068240339436344
52.	3.4	0.000040068240339436344
52.	3.6	0.000040068240339436344
52.	3.8	0.000040068240339436344
52.	4.	0.000040068240339436344
53.14285714285714	3.	0.000039712336877819
53.14285714285714	3.2	0.000039712336877819
53.14285714285714	3.4	0.000039712336877819
53.14285714285714	3.6	0.000039712336877819
53.14285714285714	3.8	0.000039712336877819
53.14285714285714	4.	0.000039712336877819
54.28571428571428	3.	0.00003928738746667593
54.28571428571428	3.2	0.00003928738746667593
54.28571428571428	3.4	0.00003928738746667593
54.28571428571428	3.6	0.00003928738746667593
54.28571428571428	3.8	0.00003928738746667593
54.28571428571428	4.	0.00003928738746667593
55.428571428571416	3.	0.000038797232529357736
55.428571428571416	3.2	0.000038797232529357736
55.428571428571416	3.4	0.000038797232529357736
55.428571428571416	3.6	0.000038797232529357736
55.428571428571416	3.8	0.000038797232529357736
55.428571428571416	4.	0.000038797232529357736
56.571428571428555	3.	0.0000382458537447259
56.571428571428555	3.2	0.0000382458537447259
56.571428571428555	3.4	0.0000382458537447259
56.571428571428555	3.6	0.0000382458537447259
56.571428571428555	3.8	0.0000382458537447259
56.571428571428555	4.	0.0000382458537447259
57.714285714285694	3.	0.000037637343827563215
57.714285714285694	3.2	0.000037637343827563215
57.714285714285694	3.4	0.000037637343827563215
57.714285714285694	3.6	0.000037637343827563215
57.714285714285694	3.8	0.000037637343827563215
57.714285714285694	4.	0.000037637343827563215
58.85714285714286	3.	0.00003697587754590324
58.85714285714286	3.2	0.00003697587754590324
58.85714285714286	3.4	0.00003697587754590324
58.85714285714286	3.6	0.00003697587754590324
58.85714285714286	3.8	0.00003697587754590324
58.85714285714286	4.	0.00003697587754590324
60.	3.	0.00003626568406061435
60.	3.2	0.00003626568406061435
60.	3.4	0.00003626568406061435
60.	3.6	0.00003626568406061435
60.	3.8	0.00003626568406061435
60.	4.	0.00003626568406061435
61.14285714285714	3.	0.00003551102065768071
61.14285714285714	3.2	0.00003551102065768071
61.14285714285714	3.4	0.00003551102065768071
61.14285714285714	3.6	0.00003551102065768071
61.14285714285714	3.8	0.00003551102065768071
61.14285714285714	4.	0.00003551102065768071
62.28571428571428	3.	0.00003471614793024276
62.28571428571428	3.2	0.00003471614793024276
62.28571428571428	3.4	0.00003471614793024276
62.28571428571428	3.6	0.00003471614793024276
62.28571428571428	3.8	0.00003471614793024276
62.28571428571428	4.	0.00003471614793024276
63.428571428571416	3.	0.000033885306455415865
63.428571428571416	3.2	0.000033885306455415865
63.428571428571416	3.4	0.000033885306455415865
63.428571428571416	3.6	0.000033885306455415865
63.428571428571416	3.8	0.000033885306455415865
63.428571428571416	4.	0.000033885306455415865
64.57142857142856	3.	0.00003302269500002624
64.57142857142856	3.2	0.00003302269500002624
64.57142857142856	3.4	0.00003302269500002624
64.57142857142856	3.6	0.00003302269500002624
64.57142857142856	3.8	0.00003302269500002624
64.57142857142856	4.	0.00003302269500002624
65.7142857142857	3.	0.000032132450279525305
65.7142857142857	3.2	0.000032132450279525305
65.7142857142857	3.4	0.000032132450279525305
65.7142857142857	3.6	0.000032132450279525305
65.7142857142857	3.8	0.000032132450279525305
65.7142857142857	4.	0.000032132450279525305
66.85714285714286	3.	0.00003121862828531534
66.85714285714286	3.2	0.00003121862828531534
66.85714285714286	3.4	0.00003121862828531534
66.85714285714286	3.6	0.00003121862828531534
66.85714285714286	3.8	0.00003121862828531534
66.85714285714286	4.	0.00003121862828531534
68.	3.	0.000030285187187408012
68.	3.2	0.000030285187187408012
68.	3.4	0.000030285187187408012
68.	3.6	0.000030285187187408012
68.	3.8	0.000030285187187408012
68.	4.	0.000030285187187408012
69.14285714285714	3.	0.0000293359718116223
69.14285714285714	3.2	0.0000293359718116223
69.14285714285714	3.4	0.0000293359718116223
69.14285714285714	3.6	0.0000293359718116223
69.14285714285714	3.8	0.0000293359718116223
69.14285714285714	4.	0.0000293359718116223
70.28571428571428	3.	0.00002837469968331365
70.28571428571428	3.2	0.00002837469968331365
70.28571428571428	3.4	0.00002837469968331365
70.28571428571428	3.6	0.00002837469968331365
70.28571428571428	3.8	0.00002837469968331365
70.28571428571428	4.	0.00002837469968331365
71.42857142857142	3.	0.000027404948622826664
71.42857142857142	3.2	0.000027404948622826664
71.42857142857142	3.4	0.000027404948622826664
71.42857142857142	3.6	0.000027404948622826664
71.42857142857142	3.8	0.000027404948622826664
71.42857142857142	4.	0.000027404948622826664
72.57142857142856	3.	0.000026430145871419605
72.57142857142856	3.2	0.000026430145871419605
72.57142857142856	3.4	0.000026430145871419605
72.57142857142856	3.6	0.000026430145871419605
72.57142857142856	3.8	0.000026430145871419605
72.57142857142856	4.	0.000026430145871419605
73.7142857142857	3.	0.00002545355872027198
73.7142857142857	3.2	0.00002545355872027198
73.7142857142857	3.4	0.00002545355872027198
73.7142857142857	3.6	0.00002545355872027198
73.7142857142857	3.8	0.00002545355872027198
73.7142857142857	4.	0.00002545355872027198
74.85714285714286	3.	0.000024478286609329523
74.85714285714286	3.2	0.000024478286609329523
74.85714285714286	3.4	0.000024478286609329523
74.85714285714286	3.6	0.000024478286609329523
74.85714285714286	3.8	0.000024478286609329523
74.85714285714286	4.	0.000024478286609329523
76.	3.	0.00002350725465714645
76.	3.2	0.00002350725465714645
76.	3.4	0.00002350725465714645
76.	3.6	0.00002350725465714645
76.	3.8	0.00002350725465714645
76.	4.	0.00002350725465714645
77.14285714285714	3.	0.000022543208577553853
77.14285714285714	3.2	0.000022543208577553853
77.14285714285714	3.4	0.000022543208577553853
77.14285714285714	3.6	0.000022543208577553853
77.14285714285714	3.8	0.000022543208577553853
77.14285714285714	4.	0.000022543208577553853
78.28571428571428	3.	0.000021588710933923365
78.28571428571428	3.2	0.000021588710933923365
78.28571428571428	3.4	0.000021588710933923365
78.28571428571428	3.6	0.000021588710933923365
78.28571428571428	3.8	0.000021588710933923365
78.28571428571428	4.	0.000021588710933923365
79.42857142857142	3.	0.000020646138677025093
79.42857142857142	3.2	0.000020646138677025093
79.42857142857142	3.4	0.000020646138677025093
79.42857142857142	3.6	0.000020646138677025093
79.42857142857142	3.8	0.000020646138677025093
79.42857142857142	4.	0.000020646138677025093
80.57142857142856	3.	0.000019717681908025246
80.57142857142856	3.2	0.000019717681908025246
80.57142857142856	3.4	0.000019717681908025246
80.57142857142856	3.6	0.000019717681908025246
80.57142857142856	3.8	0.000019717681908025246
80.57142857142856	4.	0.000019717681908025246
81.7142857142857	3.	0.000018805343804061863
81.7142857142857	3.2	0.000018805343804061863
81.7142857142857	3.4	0.000018805343804061863
81.7142857142857	3.6	0.000018805343804061863
81.7142857142857	3.8	0.000018805343804061863
81.7142857142857	4.	0.000018805343804061863
82.85714285714283	3.	0.000017910941640109355
82.85714285714283	3.2	0.000017910941640109355
82.85714285714283	3.4	0.000017910941640109355
82.85714285714283	3.6	0.000017910941640109355
82.85714285714283	3.8	0.000017910941640109355
82.85714285714283	4.	0.000017910941640109355
84.	3.	0.000017036108837531043
84.	3.2	0.000017036108837531043
84.	3.4	0.000017036108837531043
84.	3.6	0.000017036108837531043
84.	3.8	0.000017036108837531043
84.	4.	0.000017036108837531043
85.14285714285714	3.	0.000016182297966855716
85.14285714285714	3.2	0.000016182297966855716
85.14285714285714	3.4	0.000016182297966855716
85.14285714285714	3.6	0.000016182297966855716
85.14285714285714	3.8	0.000016182297966855716
85.14285714285714	4.	0.000016182297966855716
86.28571428571428	3.	0.00001535078462993202
86.28571428571428	3.2	0.00001535078462993202
86.28571428571428	3.4	0.00001535078462993202
86.28571428571428	3.6	0.00001535078462993202
86.28571428571428	3.8	0.00001535078462993202
86.28571428571428	4.	0.00001535078462993202
87.42857142857142	3.	0.000014542672144741563
87.42857142857142	3.2	0.000014542672144741563
87.42857142857142	3.4	0.000014542672144741563
87.42857142857142	3.6	0.000014542672144741563
87.42857142857142	3.8	0.000014542672144741563
87.42857142857142	4.	0.000014542672144741563
88.57142857142856	3.	0.000013758896954809723
88.57142857142856	3.2	0.000013758896954809723
88.57142857142856	3.4	0.000013758896954809723
88.57142857142856	3.6	0.000013758896954809723
88.57142857142856	3.8	0.000013758896954809723
88.57142857142856	4.	0.000013758896954809723
89.7142857142857	3.	0.000013000234684360318
89.7142857142857	3.2	0.000013000234684360318
89.7142857142857	3.4	0.000013000234684360318
89.7142857142857	3.6	0.000013000234684360318
89.7142857142857	3.8	0.000013000234684360318
89.7142857142857	4.	0.000013000234684360318
90.85714285714283	3.	0.000012267306760126
90.85714285714283	3.2	0.000012267306760126
90.85714285714283	3.4	0.000012267306760126
90.85714285714283	3.6	0.000012267306760126
90.85714285714283	3.8	0.000012267306760126
90.85714285714283	4.	0.000012267306760126
92.	3.	0.00001156058752105289
92.	3.2	0.00001156058752105289
92.	3.4	0.00001156058752105289
92.	3.6	0.00001156058752105289
92.	3.8	0.00001156058752105289
92.	4.	0.00001156058752105289
93.14285714285714	3.	0.000010880411738021862
93.14285714285714	3.2	0.000010880411738021862
93.14285714285714	3.4	0.000010880411738021862
93.14285714285714	3.6	0.000010880411738021862
93.14285714285714	3.8	0.000010880411738021862
93.14285714285714	4.	0.000010880411738021862
94.28571428571428	3.	0.000010226982467134885
94.28571428571428	3.2	0.000010226982467134885
94.28571428571428	3.4	0.000010226982467134885
94.28571428571428	3.6	0.000010226982467134885
94.28571428571428	3.8	0.000010226982467134885
94.28571428571428	4.	0.000010226982467134885
95.42857142857142	3.	9.600379162066298e-6
95.42857142857142	3.2	9.600379162066298e-6
95.42857142857142	3.4	9.600379162066298e-6
95.42857142857142	3.6	9.600379162066298e-6
95.42857142857142	3.8	9.600379162066298e-6
95.42857142857142	4.	9.600379162066298e-6
96.57142857142856	3.	9.000565973424758e-6
96.57142857142856	3.2	9.000565973424758e-6
96.57142857142856	3.4	9.000565973424758e-6
96.57142857142856	3.6	9.000565973424758e-6
96.57142857142856	3.8	9.000565973424758e-6
96.57142857142856	4.	9.000565973424758e-6
97.7142857142857	3.	8.42740016598013e-6
97.7142857142857	3.2	8.42740016598013e-6
97.7142857142857	3.4	8.42740016598013e-6
97.7142857142857	3.6	8.42740016598013e-6
97.7142857142857	3.8	8.42740016598013e-6
97.7142857142857	4.	8.42740016598013e-6
98.85714285714283	3.	7.880640587940671e-6
98.85714285714283	3.2	7.880640587940671e-6
98.85714285714283	3.4	7.880640587940671e-6
98.85714285714283	3.6	7.880640587940671e-6
98.85714285714283	3.8	7.880640587940671e-6
98.85714285714283	4.	7.880640587940671e-6
100.	3.	7.359956130172966e-6
100.	3.2	7.359956130172966e-6
100.	3.4	7.359956130172966e-6
100.	3.6	7.359956130172966e-6
100.	3.8	7.359956130172966e-6
100.	4.	7.359956130172966e-6

==> data/thetanoiseb.dat <==
-100.	3.	8.667446729620922e-6
-100.	3.2	7.738287719513026e-6
-100.	3.4	7.461019018086203e-6
-100.	3.6	7.384877739464564e-6
-100.	3.8	7.365629216651553e-6
-100.	4.	7.361148249736537e-6
-98.85714285714286	3.	0.000019528003607842554
-98.85714285714286	3.2	0.000011251038394019088
-98.85714285714286	3.4	8.78097964694119e-6
-98.85714285714286	3.6	8.102660574003158e-6
-98.85714285714286	3.8	7.931180652986276e-6
-98.85714285714286	4.	7.891260876135255e-6
-97.71428571428571	3.	0.00002986082073840295
-97.71428571428571	3.2	0.000014629877708264231
-97.71428571428571	3.4	0.000010084299594682893
-97.71428571428571	3.6	8.835986447837192e-6
-97.71428571428571	3.8	8.520409797691803e-6
-97.71428571428571	4.	8.446944844327472e-6
-96.57142857142857	3.	0.000028201543660495762
-96.57142857142857	3.2	0.000014556914539214655
-96.57142857142857	3.4	0.000010484853947334823
-96.57142857142857	3.6	9.366586280157903e-6
-96.57142857142857	3.8	9.083885955350453e-6
-96.57142857142857	4.	9.018074505386507e-6
-95.42857142857143	3.	0.00001700457190923078
-95.42857142857143	3.2	0.000011742848177611601
-95.42857142857143	3.4	0.000010172693317043735
-95.42857142857143	3.6	9.741509082451986e-6
-95.42857142857143	3.8	9.632505592628241e-6
-95.42857142857143	4.	9.607130081115453e-6
-94.28571428571429	3.	0.000010250855895394904
-94.28571428571429	3.2	0.000010233889830091453
-94.28571428571429	3.4	0.000010228827569526607
-94.28571428571429	3.6	0.00001022743745713953
-94.28571428571429	3.8	0.000010227086039625464
-94.28571428571429	4.	0.000010227004231432427
-93.14285714285714	3.	0.0000171744654060641
-93.14285714285714	3.2	0.000012701656671697026
-93.14285714285714	3.4	0.000011366918204012534
-93.14285714285714	3.6	0.000011000381919112444
-93.14285714285714	3.8	0.000010907721424589105
-93.14285714285714	4.	0.000010886150485908298
-92.	3.	0.00003104284098883243
-92.	3.2	0.000017198319695085404
-92.	3.4	0.000013066614879769866
-92.	3.6	0.000011931968622963767
-92.	3.8	0.000011645127817908207
-92.	4.	0.00001157835248499939
-90.85714285714286	3.	0.000036620689449630726
-90.85714285714286	3.2	0.00001931477470584571
-90.85714285714286	3.4	0.00001414993291199992
-90.85714285714286	3.6	0.000012731556563666957
-90.85714285714286	3.8	0.00001237298750707258
-90.85714285714286	4.	0.000012289514096838288
-89.71428571428572	3.	0.000028058165286078133
-89.71428571428572	3.2	0.000017357518877536684
-89.71428571428572	3.4	0.000014164199714132786
-89.71428571428572	3.6	0.00001328726361305336
-89.71428571428572	3.8	0.000013065573210581388
-89.71428571428572	4.	0.000013013964661859882
-88.57142857142857	3.	0.00001619934562959337
-88.57142857142857	3.2	0.000014465033195388161
-88.57142857142857	3.4	0.000013947523609512164
-88.57142857142857	3.6	0.000013805411223291888
-88.57142857142857	3.8	0.000013769485327056819
-88.57142857142857	4.	0.000013761121952369379
-87.42857142857143	3.	0.000016222517064472434
-87.42857142857143	3.2	0.000015028738810100382
-87.42857142857143	3.4	0.000014672513408817167
-87.42857142857143	3.6	0.000014574690314951031
-87.42857142857143	3.8	0.0000145499606702302
-87.42857142857143	4.	0.0000145442037260325
-86.28571428571429	3.	0.000029673439670102946
-86.28571428571429	3.2	0.000019495298566623612
-86.28571428571429	3.4	0.000016457911761990305
-86.28571428571429	3.6	0.000015623797542789693
-86.28571428571429	3.8	0.000015412932584847455
-86.28571428571429	4.	0.000015363844153417203
-85.14285714285714	3.	0.00004217055427669895
-85.14285714285714	3.2	0.00002370286719658823
-85.14285714285714	3.4	0.000018191305747209732
-85.14285714285714	3.6	0.000016677713067433584
-85.14285714285714	3.8	0.00001629507310831763
-85.14285714285714	4.	0.000016205996091677824
-84.	3.	0.00004004045124128939
-84.	3.2	0.000023693046380308548
-84.	3.4	0.000018814399412583773
-84.	3.6	0.000017474629051496306
-84.	3.8	0.000017135932516843598
-84.	4.	0.00001705708539094182
-82.85714285714286	3.	0.000026624073839247316
-82.85714285714286	3.2	0.000020432129492121815
-82.85714285714286	3.4	0.000018584419577994216
-82.85714285714286	3.6	0.000018077017877356937
-82.85714285714286	3.8	0.000017948746771578533
-82.85714285714286	4.	0.00001791888585802953
-81.71428571428572	3.	0.00001882308380304335
-81.71428571428572	3.2	0.000018810476300615486
-81.71428571428572	3.4	0.00001880671478106881
-81.71428571428572	3.6	0.000018805681876462978
-81.71428571428572	3.8	0.00001880542076171537
-81.71428571428572	4.	0.00001880535997562288
-80.57142857142857	3.	0.000027383937400820387
-80.57142857142857	3.2	0.00002193596050940182
-80.57142857142857	3.4	0.000020310245308675734
-80.57142857142857	3.6	0.00001986380508390929
-80.57142857142857	3.8	0.00001975094498326665
-80.57142857142857	4.	0.000019724671676707854
-79.42857142857143	3.	0.000043915258823462204
-79.42857142857143	3.2	0.00002737968776252635
-79.42857142857143	3.4	0.000022444894025683573
-79.42857142857143	3.6	0.00002108970538283322
-79.42857142857143	3.8	0.000020747111124668474
-79.42857142857143	4.	0.000020667356627932962
-78.28571428571429	3.	0.00005032949049426164
-78.28571428571429	3.2	0.000029905815921030696
-78.28571428571429	3.4	0.000023810501452575905
-78.28571428571429	3.6	0.0000221365976062151
-78.28571428571429	3.8	0.000021713430582357987
-78.28571428571429	4.	0.000021614919030497578
-77.14285714285714	3.	0.00004008102406410672
-77.14285714285714	3.2	0.000027618054972405282
-77.14285714285714	3.4	0.000023898853636328322
-77.14285714285714	3.6	0.000022877504801851956
-77.14285714285714	3.8	0.000022619306897651133
-77.14285714285714	4.	0.00002255919957468992
-76.	3.	0.0000262543934300775
-76.	3.2	0.000024302118023801207
-76.	3.4	0.000023719581534514402
-76.	3.6	0.00002355961319822844
-76.	3.8	0.000023519173398596998
-76.	4.	0.000023509759212896813
-74.85714285714286	3.	0.000026541015347886345
-74.85714285714286	3.2	0.000025075133773927163
-74.85714285714286	3.4	0.000024637719658377874
-74.85714285714286	3.6	0.00002451760191571427
-74.85714285714286	3.8	0.000024487236231804847
-74.85714285714286	4.	0.000024480167246710665
-73.71428571428572	3.	0.00004232938696217124
-73.71428571428572	3.2	0.000030336849975012214
-73.71428571428572	3.4	0.000026758033716836516
-73.71428571428572	3.6	0.00002577523663558712
-73.71428571428572	3.8	0.000025526784641882168
-73.71428571428572	4.	0.000025468946123080537
-72.57142857142857	3.	0.00005664126597901109
-72.57142857142857	3.2	0.00003517274000815101
-72.57142857142857	3.4	0.00002876559922754693
-72.57142857142857	3.6	0.000027006061431656225
-72.57142857142857	3.8	0.000026561245949808197
-72.57142857142857	4.	0.000026457694726413022
-71.42857142857143	3.	0.00005384335597401507
-71.42857142857143	3.2	0.00003505560699730951
-71.42857142857143	3.4	0.000029448693654805416
-71.42857142857143	3.6	0.00002790892886578734
-71.42857142857143	3.8	0.000027519673458346678
-71.42857142857143	4.	0.000027429056446000056
-70.28571428571429	3.	0.00003821855394996361
-70.28571428571429	3.2	0.000031223039107086665
-70.28571428571429	3.4	0.00002913556644851533
-70.28571428571429	3.6	0.000028562325407789915
-70.28571428571429	3.8	0.000028417410271120295
-70.28571428571429	4.	0.000028383674713620663
-69.14285714285714	3.	0.000029347342384961236
-69.14285714285714	3.2	0.000029339261273769152
-69.14285714285714	3.4	0.00002933685046317706
-69.14285714285714	3.6	0.000029336188479016582
-69.14285714285714	3.8	0.00002933602113297567
-69.14285714285714	4.	0.00002933598217580249
-68.	3.	0.00003923094400123222
-68.	3.2	0.000032873677100055015
-68.	3.4	0.000030976642620101713
-68.	3.6	0.000030455696534879805
-68.	3.8	0.000030324001456925797
-68.	4.	0.00003029334346139259
-66.85714285714286	3.	0.00005788331661471417
-66.85714285714286	3.2	0.000038934763955859257
-66.85714285714286	3.4	0.00003327986422771285
-66.85714285714286	3.6	0.000031726921707478205
-66.85714285714286	3.8	0.00003133433496147048
-66.85714285714286	4.	0.00003124294242854858
-65.71428571428572	3.	0.00006470424747333568
-65.71428571428572	3.2	0.00004155818520755648
-65.71428571428572	3.4	0.00003465039450598237
-65.71428571428572	3.6	0.00003275336752409672
-65.71428571428572	3.8	0.000032273794436720314
-65.71428571428572	4.	0.00003216215178496338
-64.57142857142858	3.	0.000052658149468326946
-64.57142857142858	3.2	0.00003870449868310653
-64.57142857142858	3.4	0.00003454047448944267
-64.57142857142858	3.6	0.00003339697272457815
-64.57142857142858	3.8	0.00003310789459581214
-64.57142857142858	4.	0.000033040598502470344
-63.42857142857143	3.	0.00003686505138856862
-63.42857142857143	3.2	0.00003474746368288999
-63.42857142857143	3.4	0.00003411560840874649
-63.42857142857143	3.6	0.00003394209749476707
-63.42857142857143	3.8	0.00003389823419472032
-63.42857142857143	4.	0.00003388802303772707
-62.285714285714285	3.	0.00003713665539092923
-62.285714285714285	3.2	0.000035416512291416286
-62.285714285714285	3.4	0.00003490323261657024
-62.285714285714285	3.6	0.000034762281947540764
-62.285714285714285	3.8	0.000034726649742617476
-62.285714285714285	4.	0.000034718354738432736
-61.142857142857146	3.	0.00005460495033663185
-61.142857142857146	3.2	0.00004103613716163305
-61.142857142857146	3.4	0.0000369869451882177
-61.142857142857146	3.6	0.000035874977192795055
-61.142857142857146	3.8	0.000035593870768457234
-61.142857142857146	4.	0.00003552843044890314
-60.	3.	0.0000700380502067972
-60.	3.2	0.000046038842926974655
-60.	3.4	0.00003887643734453693
-60.	3.6	0.000036909487727416724
-60.	3.8	0.00003641223802951083
-60.	4.	0.00003629648033538815
-58.85714285714286	3.	0.00006623159583568365
-58.85714285714286	3.2	0.00004544178616025391
-58.85714285714286	3.4	0.00003923740189989786
-58.85714285714286	3.6	0.00003753356131906756
-58.85714285714286	3.8	0.000037102827317996545
-58.85714285714286	4.	0.000037002554268685605
-57.714285714285715	3.	0.00004836581325453202
-57.714285714285715	3.2	0.00004074163091359144
-57.714285714285715	3.4	0.00003846657958158164
-57.714285714285715	3.6	0.000037841828888770595
-57.714285714285715	3.8	0.0000376838922215199
-57.714285714285715	4.	0.00003764712531867752
-56.57142857142858	3.	0.00003825208483714263
-56.57142857142858	3.2	0.00003824765614617649
-56.57142857142858	3.4	0.0000382463351677283
-56.57142857142858	3.6	0.00003824597245797437
-56.57142857142858	3.8	0.000038245880768093527
-56.57142857142858	4.	0.000038245859423298366
-55.42857142857143	3.	0.00004882654853340756
-55.42857142857143	3.2	0.00004169924360706237
-55.42857142857143	3.4	0.00003957243704448134
-55.42857142857143	3.6	0.00003898839391004181
-55.42857142857143	3.8	0.00003884074796638108
-55.42857142857143	4.	0.00003880637668754693
-54.28571428571429	3.	0.00006871816461475435
-54.28571428571429	3.2	0.00004780395898329277
-54.28571428571429	3.4	0.00004156244595962686
-54.28571428571429	3.6	0.000039848408737000316
-54.28571428571429	3.8	0.000039415096980034654
-54.28571428571429	4.	0.00003931422383855805
-53.142857142857146	3.	0.00007532190758860385
-53.142857142857146	3.2	0.00005001715059015004
-53.142857142857146	3.4	0.000042465113687851445
-53.142857142857146	3.6	0.000040391163097926935
-53.142857142857146	3.8	0.00003986686329881064
-53.142857142857146	4.	0.00003974480845230593
-52.	3.	0.00006131306041460964
-52.	3.2	0.00004621572250465271
-52.	3.4	0.00004171041528177266
-52.	3.6	0.000040473193353832345
-52.	3.8	0.00004016042277283853
-52.	4.	0.00004008761118723588
-50.85714285714286	3.	0.00004348854459003268
-50.85714285714286	3.2	0.00004125911633261935
-50.85714285714286	3.4	0.0000405938935185481
-50.85714285714286	3.6	0.000040411220012705784
-50.85714285714286	3.8	0.0000403650404447476
-50.85714285714286	4.	0.000040354290073415625
-49.714285714285715	3.	0.00004328110815611944
-49.714285714285715	3.2	0.00004134623301772539
-49.714285714285715	3.4	0.0000407688811435339
-49.714285714285715	3.6	0.00004061033593857558
-49.714285714285715	3.8	0.00004057025586398828
-49.714285714285715	4.	0.00004056092541813861
-48.57142857142858	3.	0.00006152887262964058
-48.57142857142858	3.2	0.00004671723268117628
-48.57142857142858	3.4	0.00004229716321870353
-48.57142857142858	3.6	0.00004108334723533725
-48.57142857142858	3.8	0.000040776493586875626
-48.57142857142858	4.	0.0000407050594303862
-47.42857142857143	3.	0.00007722970612637133
-47.42857142857143	3.2	0.00005129333930728515
-47.42857142857143	3.4	0.00004355280067956949
-47.42857142857143	3.6	0.00004142708333309053
-47.42857142857143	3.8	0.00004088969676011062
-47.42857142857143	4.	0.00004076459536561091
-46.28571428571429	3.	0.00007204421224879377
-46.28571428571429	3.2	0.000049764273681516624
-46.28571428571429	3.4	0.00004311519043852842
-46.28571428571429	3.6	0.00004128922763904952
-46.28571428571429	3.8	0.00004082762095176335
-46.28571428571429	4.	0.00004072016087390095
-45.142857142857146	3.	0.00005191901436043161
-45.142857142857146	3.2	0.000043849946978098584
-45.142857142857146	3.4	0.00004144214771223827
-45.142857142857146	3.6	0.000040780943617892726
-45.142857142857146	3.8	0.000040613791578802735
-45.142857142857146	4.	0.00004057487938309297
-44.	3.	0.00004035114611797503
-44.	3.2	0.000040349087792069915
-44.	3.4	0.000040348474026459856
-44.	3.6	0.00004034830551580672
-44.	3.8	0.000040348262918799336
-44.	4.	0.00004034825300255834
-42.85714285714286	3.	0.00005090236957445525
-42.85714285714286	3.2	0.00004318392543037498
-42.85714285714286	3.4	0.00004088072356590618
-42.85714285714286	3.6	0.00004024824062897824
-42.85714285714286	3.8	0.00004008834912860849
-42.85714285714286	4.	0.00004005112714266484
-41.714285714285715	3.	0.00007111747747586995
-41.714285714285715	3.2	0.00004875052859763476
-41.714285714285715	3.4	0.00004207546669691828
-41.714285714285715	3.6	0.00004024236871789252
-41.714285714285715	3.8	0.000039778958179291225
-41.714285714285715	4.	0.00003967107816872985
-40.57142857142858	3.	0.0000769452987550465
-40.57142857142858	3.2	0.00005008811860087208
-40.57142857142858	3.4	0.000042072772397779105
-40.57142857142858	3.6	0.000039871587269154494
-40.57142857142858	3.8	0.000039315122272412985
-40.57142857142858	4.	0.00003918557949994939
-39.42857142857143	3.	0.00006093024201134135
-39.42857142857143	3.2	0.000045038363167714066
-39.42857142857143	3.4	0.00004029595348710009
-39.42857142857143	3.6	0.00003899362001303842
-39.42857142857143	3.8	0.00003866438919972764
-39.42857142857143	4.	0.000038587745746754166
-38.28571428571429	3.	0.00004112252484504409
-38.28571428571429	3.2	0.00003882639651109456
-38.28571428571429	3.4	0.00003814127129620154
-38.28571428571429	3.6	0.00003795313247131983
-38.28571428571429	3.8	0.00003790557127811879
-38.28571428571429	4.	0.00003789449927129317
-37.142857142857146	3.	0.00004007804440074087
-37.142857142857146	3.2	0.0000379792610947687
-37.142857142857146	3.4	0.000037353000861087887
-37.142857142857146	3.6	0.00003718102509596464
-37.142857142857146	3.8	0.000037137549791912457
-37.142857142857146	4.	0.000037127428953388847
-36.	3.	0.000058361511449371785
-36.	3.2	0.00004266145911420372
-36.	3.4	0.00003797626873301853
-36.	3.6	0.00003668964648259507
-36.	3.8	0.000036364387340196646
-36.	4.	0.00003628866846639526
-34.85714285714286	3.	0.00007371397509473532
-34.85714285714286	3.2	0.00004643423967095664
-34.85714285714286	3.4	0.0000382927806743539
-34.85714285714286	3.6	0.000036056961960092944
-34.85714285714286	3.8	0.00003549174148609251
-34.85714285714286	4.	0.00003536016047310904
-33.71428571428572	3.	0.00006706134567693154
-33.71428571428572	3.2	0.00004377857155423833
-33.71428571428572	3.4	0.00003683020830770554
-33.71428571428572	3.6	0.00003492205760266289
-33.71428571428572	3.8	0.00003443967366394814
-33.71428571428572	4.	0.00003432737673008317
-32.57142857142857	3.	0.00004494117300507848
-32.57142857142857	3.2	0.00003658955644889494
-32.57142857142857	3.4	0.000034097441527835434
-32.57142857142857	3.6	0.000033413083300015364
-32.57142857142857	3.8	0.00003324007789004564
-32.57142857142857	4.	0.0000331998030565085
-31.42857142857143	3.	0.00003200521281911598
-31.42857142857143	3.2	0.00003200442235344949
-31.42857142857143	3.4	0.000032004186772888226
-31.42857142857143	3.6	0.000032004122103879586
-31.42857142857143	3.8	0.000032004105757199914
-31.42857142857143	4.	0.000032004101951864317
-30.285714285714292	3.	0.00004218697439062193
-30.285714285714292	3.2	0.00003405746515806112
-30.285714285714292	3.4	0.00003163159866413385
-30.285714285714292	3.6	0.00003096543060907914
-30.285714285714292	3.8	0.00003079702351062702
-30.285714285714292	4.	0.00003075781913309152
-29.142857142857153	3.	0.00006226507917257495
-29.142857142857153	3.2	0.000038927768080487825
-29.142857142857153	3.4	0.00003196311394200193
-29.142857142857153	3.6	0.000030050488227994954
-29.142857142857153	3.8	0.000029566972915365853
-29.142857142857153	4.	0.00002945441259761458
-28.	3.	0.000067250548752401
-28.	3.2	0.000039387944137814554
-28.	3.4	0.000031072535755888984
-28.	3.6	0.000028788947152671888
-28.	3.8	0.00002821165035578626
-28.	4.	0.00002807725802557163
-26.85714285714286	3.	0.00004966259874228657
-26.85714285714286	3.2	0.00003327725988080272
-26.85714285714286	3.4	0.00002838758740715542
-26.85714285714286	3.6	0.000027044812994958664
-26.85714285714286	3.8	0.00002670535865208084
-26.85714285714286	4.	0.000026626335205533675
-25.714285714285722	3.	0.000028400379643407256
-25.714285714285722	3.2	0.000026071501035391488
-25.714285714285722	3.4	0.000025376600310677967
-25.714285714285722	3.6	0.00002518577680876293
-25.714285714285722	3.8	0.000025137536914886737
-25.714285714285722	4.	0.000025126306908875087
-24.57142857142857	3.	0.000026716461646699095
-24.57142857142857	3.2	0.000024504250900712114
-24.57142857142857	3.4	0.000023844145350055692
-24.57142857142857	3.6	0.00002366287544908511
-24.57142857142857	3.8	0.000023617050599541065
-24.57142857142857	4.	0.000023606382798465903
-23.42857142857143	3.	0.00004495192815298032
-23.42857142857143	3.2	0.000028680255653901843
-23.42857142857143	3.4	0.00002382447933817824
-23.42857142857143	3.6	0.000022491011377314095
-23.42857142857143	3.8	0.000022153909580957906
-23.42857142857143	4.	0.000022075433789083045
-22.285714285714292	3.	0.00006004542018423219
-22.285714285714292	3.2	0.000031933428243500246
-22.285714285714292	3.4	0.000023543587407123246
-22.285714285714292	3.6	0.000021239557703795564
-22.285714285714292	3.8	0.000020657093322154846
-22.285714285714292	4.	0.00002052149799795013
-21.142857142857153	3.	0.0000525086924071103
-21.142857142857153	3.2	0.000028629580984823164
-21.142857142857153	3.4	0.000021503246412870645
-21.142857142857153	3.6	0.000019546221109418947
-21.142857142857153	3.8	0.0000190514815609929
-21.142857142857153	4.	0.00001893630829228163
-20.	3.	0.00002929320053990521
-20.	3.2	0.000020788144308865084
-20.	3.4	0.000018250234571490365
-20.	3.6	0.000017553299967350227
-20.	3.8	0.000017377115208895954
-20.	4.	0.00001733610023548844
-18.85714285714286	3.	0.000015754514345448287
-18.85714285714286	3.2	0.000015754291850530995
-18.85714285714286	3.4	0.000015754225590991402
-18.85714285714286	3.6	0.000015754207406179456
-18.85714285714286	3.8	0.000015754202809797207
-18.85714285714286	4.	0.000015754201739823576
-17.714285714285722	3.	0.00002600328616365446
-17.714285714285722	3.2	0.000017617554729062098
-17.714285714285722	3.4	0.000015115230095818423
-17.714285714285722	3.6	0.000014428065781718329
-17.714285714285722	3.8	0.000014254350830578316
-17.714285714285722	4.	0.000014213910809746677
-16.57142857142857	3.	0.00004632648008687194
-16.57142857142857	3.2	0.000022418371868536027
-16.57142857142857	3.4	0.000015283370770711018
-16.57142857142857	3.6	0.00001332396443856764
-16.57142857142857	3.8	0.00001282862289094273
-16.57142857142857	4.	0.000012713309475269472
-15.42857142857143	3.	0.0000512035500817516
-15.42857142857143	3.2	0.000022778689323729673
-15.42857142857143	3.4	0.000014295478436337895
-15.42857142857143	3.6	0.000011965807610717422
-15.42857142857143	3.8	0.000011376861110043931
-15.42857142857143	4.	0.00001123975677620501
-14.285714285714292	3.	0.00003319168571678573
-14.285714285714292	3.2	0.000016551450419769548
-14.285714285714292	3.4	0.000011585702674048367
-14.285714285714292	3.6	0.000010222036116555598
-14.285714285714292	3.8	9.877300170932746e-6
-14.285714285714292	4.	9.797047187899304e-6
-13.142857142857153	3.	0.000011697962376865585
-13.142857142857153	3.2	9.36156942901247e-6
-13.142857142857153	3.4	8.664421276446128e-6
-13.142857142857153	3.6	8.472980194805025e-6
-13.142857142857153	3.8	8.424584148778949e-6
-13.142857142857153	4.	8.413317789652694e-6
-12.	3.	0.000010330202881162361
-12.	3.2	8.046962183262145e-6
-12.	3.4	7.365664074850755e-6
-12.	3.6	7.17857471649842e-6
-12.	3.8	7.1312787260192555e-6
-12.	4.	7.120268451221152e-6
-10.857142857142861	3.	0.000029249578468449903
-10.857142857142861	3.2	0.000012661224465276637
-10.857142857142861	3.4	7.710944255874545e-6
-10.857142857142861	3.6	6.351524119425943e-6
-10.857142857142861	3.8	6.007861591118009e-6
-10.857142857142861	4.	5.927858490124097e-6
-9.714285714285722	3.	0.00004494729818819476
-9.714285714285722	3.2	0.000016408987317273032
-9.714285714285722	3.4	7.891915036902848e-6
-9.714285714285722	3.6	5.552944911715807e-6
-9.714285714285722	3.8	4.96164750904856e-6
-9.714285714285722	4.	4.823995893910693e-6
-8.571428571428584	3.	0.000037759841099374044
-8.571428571428584	3.2	0.000013604797696764912
-8.571428571428584	3.4	6.396109764357672e-6
-8.571428571428584	3.6	4.4164682049227165e-6
-8.571428571428584	3.8	3.916011193414522e-6
-8.571428571428584	4.	3.7995069216616185e-6
-7.428571428571431	3.	0.000014899515702701341
-7.428571428571431	3.2	6.342289493715179e-6
-7.428571428571431	3.4	3.7888021464810453e-6
-7.428571428571431	3.6	3.087588968372484e-6
-7.428571428571431	3.8	2.910322532950598e-6
-7.428571428571431	4.	2.8690557470855773e-6
-6.285714285714292	3.	2.0634156725103506e-6
-6.285714285714292	3.2	2.063394284780557e-6
-6.285714285714292	3.4	2.063387919530985e-6
-6.285714285714292	3.6	2.0633861729277673e-6
-6.285714285714292	3.8	2.063385731479781e-6
-6.285714285714292	4.	2.0633856287181497e-6
-5.142857142857153	3.	0.000013379989076498589
-5.142857142857153	3.2	4.8599649769473946e-6
-5.142857142857153	3.4	2.31757069297963e-6
-5.142857142857153	3.6	1.6194031297190674e-6
-5.142857142857153	3.8	1.4429065801719654e-6
-5.142857142857153	4.	1.4018190175150601e-6
-4.	3.	0.00003485006304608152
-4.	3.2	0.000010686040020982897
-4.	3.4	3.4746671834741267e-6
-4.	3.6	1.4942878898086537e-6
-4.	3.8	9.936443498484851e-7
-4.	4.	8.770966534473093e-7
-2.857142857142861	3.	0.000040730585922705724
-2.857142857142861	3.2	0.000012094791926180241
-2.857142857142861	3.4	3.5486278921299647e-6
-2.857142857142861	3.6	1.2016686659386442e-6
-2.857142857142861	3.8	6.08351606828271e-7
-2.857142857142861	4.	4.702298243972481e-7
-1.7142857142857224	3.	0.000023661273268184918
-1.7142857142857224	3.2	6.957947034351648e-6
-1.7142857142857224	3.4	1.9733624090402234e-6
-1.7142857142857224	3.6	6.045222139803188e-7
-1.7142857142857224	3.8	2.584783172155504e-7
-1.7142857142857224	4.	1.779208460291037e-7
-0.5714285714285836	3.	3.284892189755091e-6
-0.5714285714285836	3.2	9.628332131353974e-7
-0.5714285714285836	3.4	2.6995649473519374e-7
-0.5714285714285836	3.6	7.968792161966855e-8
-0.5714285714285836	3.8	3.158825324540565e-8
-0.5714285714285836	4.	2.039088757400628e-8
0.5714285714285694	3.	3.2848921897549325e-6
0.5714285714285694	3.2	9.628332131353508e-7
0.5714285714285694	3.4	2.699564947351806e-7
0.5714285714285694	3.6	7.968792161966468e-8
0.5714285714285694	3.8	3.158825324540409e-8
0.5714285714285694	4.	2.039088757400527e-8
1.7142857142857082	3.	0.000023661273268184627
1.7142857142857082	3.2	6.957947034351562e-6
1.7142857142857082	3.4	1.973362409040198e-6
1.7142857142857082	3.6	6.045222139803105e-7
1.7142857142857082	3.8	2.5847831721554665e-7
1.7142857142857082	4.	1.7792084602910087e-7
2.857142857142847	3.	0.00004073058592270564
2.857142857142847	3.2	0.000012094791926180214
2.857142857142847	3.4	3.548627892129955e-6
2.857142857142847	3.6	1.2016686659386385e-6
2.857142857142847	3.8	6.083516068282665e-7
2.857142857142847	4.	4.7022982439724373e-7
4.	3.	0.00003485006304608152
4.	3.2	0.000010686040020982897
4.	3.4	3.4746671834741267e-6
4.	3.6	1.4942878898086537e-6
4.	3.8	9.936443498484851e-7
4.	4.	8.770966534473093e-7
5.142857142857139	3.	0.000013379989076498848
5.142857142857139	3.2	4.859964976947463e-6
5.142857142857139	3.4	2.317570692979643e-6
5.142857142857139	3.6	1.6194031297190648e-6
5.142857142857139	3.8	1.4429065801719588e-6
5.142857142857139	4.	1.401819017515053e-6
6.285714285714278	3.	2.063415672510341e-6
6.285714285714278	3.2	2.0633942847805477e-6
6.285714285714278	3.4	2.0633879195309752e-6
6.285714285714278	3.6	2.063386172927758e-6
6.285714285714278	3.8	2.0633857314797718e-6
6.285714285714278	4.	2.06338562871814e-6
7.428571428571416	3.	0.000014899515702701064
7.428571428571416	3.2	6.34228949371509e-6
7.428571428571416	3.4	3.7888021464810126e-6
7.428571428571416	3.6	3.0875889683724684e-6
7.428571428571416	3.8	2.9103225329505856e-6
7.428571428571416	4.	2.8690557470855663e-6
8.57142857142857	3.	0.000037759841099373806
8.57142857142857	3.2	0.000013604797696764834
8.57142857142857	3.4	6.396109764357642e-6
8.57142857142857	3.6	4.4164682049227e-6
8.57142857142857	3.8	3.916011193414509e-6
8.57142857142857	4.	3.799506921661606e-6
9.714285714285708	3.	0.000044947298188194814
9.714285714285708	3.2	0.000016408987317273042
9.714285714285708	3.4	7.89191503690284e-6
9.714285714285708	3.6	5.552944911715794e-6
9.714285714285708	3.8	4.961647509048546e-6
9.714285714285708	4.	4.823995893910678e-6
10.857142857142847	3.	0.000029249578468450174
10.857142857142847	3.2	0.000012661224465276706
10.857142857142847	3.4	7.710944255874553e-6
10.857142857142847	3.6	6.351524119425938e-6
10.857142857142847	3.8	6.007861591117998e-6
10.857142857142847	4.	5.927858490124085e-6
12.	3.	0.000010330202881162361
12.	3.2	8.046962183262145e-6
12.	3.4	7.365664074850755e-6
12.	3.6	7.17857471649842e-6
12.	3.8	7.1312787260192555e-6
12.	4.	7.120268451221152e-6
13.142857142857139	3.	0.00001169796237686541
13.142857142857139	3.2	9.361569429012412e-6
13.142857142857139	3.4	8.664421276446101e-6
13.142857142857139	3.6	8.47298019480501e-6
13.142857142857139	3.8	8.424584148778935e-6
13.142857142857139	4.	8.41331778965268e-6
14.285714285714278	3.	0.000033191685716785424
14.285714285714278	3.2	0.000016551450419769453
14.285714285714278	3.4	0.000011585702674048328
14.285714285714278	3.6	0.000010222036116555577
14.285714285714278	3.8	9.877300170932727e-6
14.285714285714278	4.	9.79704718789929e-6
15.428571428571416	3.	0.00005120355008175149
15.428571428571416	3.2	0.000022778689323729625
15.428571428571416	3.4	0.000014295478436337863
15.428571428571416	3.6	0.000011965807610717398
15.428571428571416	3.8	0.00001137686111004391
15.428571428571416	4.	0.000011239756776204987
16.57142857142857	3.	0.00004632648008687194
16.57142857142857	3.2	0.000022418371868536027
16.57142857142857	3.4	0.000015283370770711018
16.57142857142857	3.6	0.00001332396443856764
16.57142857142857	3.8	0.00001282862289094273
16.57142857142857	4.	0.000012713309475269472
17.714285714285708	3.	0.0000260032861636547
17.714285714285708	3.2	0.00001761755472906215
17.714285714285708	3.4	0.000015115230095818421
17.714285714285708	3.6	0.00001442806578171831
17.714285714285708	3.8	0.000014254350830578296
17.714285714285708	4.	0.000014213910809746654
18.857142857142847	3.	0.000015754514345448257
18.857142857142847	3.2	0.000015754291850530968
18.857142857142847	3.4	0.000015754225590991375
18.857142857142847	3.6	0.00001575420740617943
18.857142857142847	3.8	0.000015754202809797184
18.857142857142847	4.	0.00001575420173982355
20.	3.	0.00002929320053990521
20.	3.2	0.000020788144308865084
20.	3.4	0.000018250234571490365
20.	3.6	0.000017553299967350227
20.	3.8	0.000017377115208895954
20.	4.	0.00001733610023548844
21.14285714285714	3.	0.00005250869240711007
21.14285714285714	3.2	0.00002862958098482309
21.14285714285714	3.4	0.000021503246412870608
21.14285714285714	3.6	0.000019546221109418923
21.14285714285714	3.8	0.00001905148156099288
21.14285714285714	4.	0.000018936308292281612
22.285714285714278	3.	0.00006004542018423226
22.285714285714278	3.2	0.00003193342824350025
22.285714285714278	3.4	0.00002354358740712324
22.285714285714278	3.6	0.00002123955770379555
22.285714285714278	3.8	0.000020657093322154833
22.285714285714278	4.	0.00002052149799795012
23.428571428571416	3.	0.00004495192815298058
23.428571428571416	3.2	0.000028680255653901897
23.428571428571416	3.4	0.000023824479338178237
23.428571428571416	3.6	0.000022491011377314074
23.428571428571416	3.8	0.000022153909580957885
23.428571428571416	4.	0.000022075433789083025
24.57142857142857	3.	0.000026716461646699095
24.57142857142857	3.2	0.000024504250900712114
24.57142857142857	3.4	0.000023844145350055692
24.57142857142857	3.6	0.00002366287544908511
24.57142857142857	3.8	0.000023617050599541065
24.57142857142857	4.	0.000023606382798465903
25.714285714285708	3.	0.000028400379643407076
25.714285714285708	3.2	0.000026071501035391424
25.714285714285708	3.4	0.00002537660031067794
25.714285714285708	3.6	0.00002518577680876291
25.714285714285708	3.8	0.000025137536914886717
25.714285714285708	4.	0.000025126306908875063
26.857142857142847	3.	0.00004966259874228628
26.857142857142847	3.2	0.00003327725988080263
26.857142857142847	3.4	0.000028387587407155375
26.857142857142847	3.6	0.00002704481299495864
26.857142857142847	3.8	0.00002670535865208082
26.857142857142847	4.	0.000026626335205533658
28.	3.	0.000067250548752401
28.	3.2	0.000039387944137814554
28.	3.4	0.000031072535755888984
28.	3.6	0.000028788947152671888
28.	3.8	0.00002821165035578626
28.	4.	0.00002807725802557163
29.14285714285714	3.	0.00006226507917257517
29.14285714285714	3.2	0.000038927768080487886
29.14285714285714	3.4	0.00003196311394200193
29.14285714285714	3.6	0.000030050488227994944
29.14285714285714	3.8	0.00002956697291536585
29.14285714285714	4.	0.00002945441259761457
30.285714285714278	3.	0.00004218697439062219
30.285714285714278	3.2	0.00003405746515806119
30.285714285714278	3.4	0.00003163159866413387
30.285714285714278	3.6	0.00003096543060907914
30.285714285714278	3.8	0.000030797023510627015
30.285714285714278	4.	0.000030757819133091506
31.428571428571416	3.	0.00003200521281911596
31.428571428571416	3.2	0.00003200442235344947
31.428571428571416	3.4	0.0000320041867728882
31.428571428571416	3.6	0.00003200412210387956
31.428571428571416	3.8	0.00003200410575719989
31.428571428571416	4.	0.000032004101951864296
32.571428571428555	3.	0.000044941173005078195
32.571428571428555	3.2	0.00003658955644889486
32.571428571428555	3.4	0.0000340974415278354
32.571428571428555	3.6	0.000033413083300015343
32.571428571428555	3.8	0.00003324007789004562
32.571428571428555	4.	0.000033199803056508483
33.714285714285694	3.	0.00006706134567693109
33.714285714285694	3.2	0.000043778571554238196
33.714285714285694	3.4	0.00003683020830770548
33.714285714285694	3.6	0.00003492205760266285
33.714285714285694	3.8	0.00003443967366394811
33.714285714285694	4.	0.00003432737673008314
34.85714285714286	3.	0.00007371397509473532
34.85714285714286	3.2	0.00004643423967095664
34.85714285714286	3.4	0.0000382927806743539
34.85714285714286	3.6	0.000036056961960092944
34.85714285714286	3.8	0.00003549174148609251
34.85714285714286	4.	0.00003536016047310904
36.	3.	0.000058361511449371785
36.	3.2	0.00004266145911420372
36.	3.4	0.00003797626873301853
36.	3.6	0.00003668964648259507
36.	3.8	0.000036364387340196646
36.	4.	0.00003628866846639526
37.14285714285714	3.	0.00004007804440074095
37.14285714285714	3.2	0.00003797926109476873
37.14285714285714	3.4	0.0000373530008610879
37.14285714285714	3.6	0.00003718102509596464
37.14285714285714	3.8	0.00003713754979191246
37.14285714285714	4.	0.00003712742895338885
38.28571428571428	3.	0.00004112252484504393
38.28571428571428	3.2	0.00003882639651109451
38.28571428571428	3.4	0.00003814127129620152
38.28571428571428	3.6	0.00003795313247131982
38.28571428571428	3.8	0.000037905571278118775
38.28571428571428	4.	0.00003789449927129318
39.428571428571416	3.	0.000060930242011341076
39.428571428571416	3.2	0.000045038363167714
39.428571428571416	3.4	0.00004029595348710007
39.428571428571416	3.6	0.00003899362001303841
39.428571428571416	3.8	0.00003866438919972764
39.428571428571416	4.	0.000038587745746754166
40.571428571428555	3.	0.0000769452987550464
40.571428571428555	3.2	0.00005008811860087203
40.571428571428555	3.4	0.000042072772397779084
40.571428571428555	3.6	0.00003987158726915448
40.571428571428555	3.8	0.000039315122272412964
40.571428571428555	4.	0.000039185579499949375
41.714285714285694	3.	0.00007111747747587027
41.714285714285694	3.2	0.00004875052859763487
41.714285714285694	3.4	0.00004207546669691831
41.714285714285694	3.6	0.00004024236871789253
41.714285714285694	3.8	0.000039778958179291225
41.714285714285694	4.	0.000039671078168729865
42.85714285714286	3.	0.00005090236957445525
42.85714285714286	3.2	0.00004318392543037498
42.85714285714286	3.4	0.00004088072356590618
42.85714285714286	3.6	0.00004024824062897824
42.85714285714286	3.8	0.00004008834912860849
42.85714285714286	4.	0.00004005112714266484
44.	3.	0.00004035114611797503
44.	3.2	0.000040349087792069915
44.	3.4	0.000040348474026459856
44.	3.6	0.00004034830551580672
44.	3.8	0.000040348262918799336
44.	4.	0.00004034825300255834
45.14285714285714	3.	0.000051919014360431486
45.14285714285714	3.2	0.00004384994697809855
45.14285714285714	3.4	0.000041442147712238275
45.14285714285714	3.6	0.00004078094361789272
45.14285714285714	3.8	0.00004061379157880274
45.14285714285714	4.	0.00004057487938309297
46.28571428571428	3.	0.00007204421224879359
46.28571428571428	3.2	0.000049764273681516584
46.28571428571428	3.4	0.000043115190438528414
46.28571428571428	3.6	0.00004128922763904953
46.28571428571428	3.8	0.00004082762095176336
46.28571428571428	4.	0.000040720160873900975
47.428571428571416	3.	0.0000772297061263714
47.428571428571416	3.2	0.000051293339307285175
47.428571428571416	3.4	0.000043552800679569506
47.428571428571416	3.6	0.000041427083333090545
47.428571428571416	3.8	0.00004088969676011063
47.428571428571416	4.	0.000040764595365610915
48.571428571428555	3.	0.000061528872629641
48.571428571428555	3.2	0.0000467172326811764
48.571428571428555	3.4	0.00004229716321870358
48.571428571428555	3.6	0.00004108334723533727
48.571428571428555	3.8	0.00004077649358687564
48.571428571428555	4.	0.00004070505943038621
49.714285714285694	3.	0.000043281108156119654
49.714285714285694	3.2	0.000041346233017725456
49.714285714285694	3.4	0.00004076888114353392
49.714285714285694	3.6	0.000040610335938575595
49.714285714285694	3.8	0.000040570255863988294
49.714285714285694	4.	0.000040560925418138616
50.85714285714286	3.	0.00004348854459003268
50.85714285714286	3.2	0.00004125911633261935
50.85714285714286	3.4	0.0000405938935185481
50.85714285714286	3.6	0.000040411220012705784
50.85714285714286	3.8	0.0000403650404447476
50.85714285714286	4.	0.000040354290073415625
52.	3.	0.00006131306041460964
52.	3.2	0.00004621572250465271
52.	3.4	0.00004171041528177266
52.	3.6	0.000040473193353832345
52.	3.8	0.00004016042277283853
52.	4.	0.00004008761118723588
53.14285714285714	3.	0.00007532190758860382
53.14285714285714	3.2	0.00005001715059015003
53.14285714285714	3.4	0.000042465113687851445
53.14285714285714	3.6	0.00004039116309792694
53.14285714285714	3.8	0.00003986686329881064
53.14285714285714	4.	0.00003974480845230593
54.28571428571428	3.	0.00006871816461475454
54.28571428571428	3.2	0.00004780395898329283
54.28571428571428	3.4	0.000041562445959626886
54.28571428571428	3.6	0.00003984840873700033
54.28571428571428	3.8	0.000039415096980034674
54.28571428571428	4.	0.00003931422383855807
55.428571428571416	3.	0.000048826548533407806
55.428571428571416	3.2	0.00004169924360706245
55.428571428571416	3.4	0.000039572437044481375
55.428571428571416	3.6	0.00003898839391004183
55.428571428571416	3.8	0.000038840747966381086
55.428571428571416	4.	0.00003880637668754695
56.571428571428555	3.	0.000038252084837142634
56.571428571428555	3.2	0.00003824765614617651
56.571428571428555	3.4	0.00003824633516772831
56.571428571428555	3.6	0.00003824597245797439
56.571428571428555	3.8	0.00003824588076809355
56.571428571428555	4.	0.00003824585942329838
57.714285714285694	3.	0.000048365813254531685
57.714285714285694	3.2	0.000040741630913591345
57.714285714285694	3.4	0.00003846657958158163
57.714285714285694	3.6	0.00003784182888877061
57.714285714285694	3.8	0.00003768389222151991
57.714285714285694	4.	0.00003764712531867752
58.85714285714286	3.	0.00006623159583568365
58.85714285714286	3.2	0.00004544178616025391
58.85714285714286	3.4	0.00003923740189989786
58.85714285714286	3.6	0.00003753356131906756
58.85714285714286	3.8	0.000037102827317996545
58.85714285714286	4.	0.000037002554268685605
60.	3.	0.0000700380502067972
60.	3.2	0.000046038842926974655
60.	3.4	0.00003887643734453693
60.	3.6	0.000036909487727416724
60.	3.8	0.00003641223802951083
60.	4.	0.00003629648033538815
61.14285714285714	3.	0.00005460495033663198
61.14285714285714	3.2	0.000041036137161633076
61.14285714285714	3.4	0.000036986945188217714
61.14285714285714	3.6	0.000035874977192795055
61.14285714285714	3.8	0.000035593870768457234
61.14285714285714	4.	0.00003552843044890314
62.28571428571428	3.	0.00003713665539092928
62.28571428571428	3.2	0.00003541651229141629
62.28571428571428	3.4	0.00003490323261657023
62.28571428571428	3.6	0.00003476228194754076
62.28571428571428	3.8	0.000034726649742617456
62.28571428571428	4.	0.00003471835473843272
63.428571428571416	3.	0.0000368650513885685
63.428571428571416	3.2	0.00003474746368288996
63.428571428571416	3.4	0.0000341156084087465
63.428571428571416	3.6	0.00003394209749476708
63.428571428571416	3.8	0.00003389823419472033
63.428571428571416	4.	0.00003388802303772709
64.57142857142856	3.	0.00005265814946832649
64.57142857142856	3.2	0.0000387044986831064
64.57142857142856	3.4	0.000034540474489442655
64.57142857142856	3.6	0.00003339697272457815
64.57142857142856	3.8	0.00003310789459581216
64.57142857142856	4.	0.00003304059850247035
65.7142857142857	3.	0.00006470424747333559
65.7142857142857	3.2	0.00004155818520755648
65.7142857142857	3.4	0.000034650394505982375
65.7142857142857	3.6	0.00003275336752409674
65.7142857142857	3.8	0.000032273794436720334
65.7142857142857	4.	0.00003216215178496339
66.85714285714286	3.	0.00005788331661471417
66.85714285714286	3.2	0.000038934763955859257
66.85714285714286	3.4	0.00003327986422771285
66.85714285714286	3.6	0.000031726921707478205
66.85714285714286	3.8	0.00003133433496147048
66.85714285714286	4.	0.00003124294242854858
68.	3.	0.00003923094400123222
68.	3.2	0.000032873677100055015
68.	3.4	0.000030976642620101713
68.	3.6	0.000030455696534879805
68.	3.8	0.000030324001456925797
68.	4.	0.00003029334346139259
69.14285714285714	3.	0.000029347342384961236
69.14285714285714	3.2	0.000029339261273769152
69.14285714285714	3.4	0.00002933685046317706
69.14285714285714	3.6	0.000029336188479016582
69.14285714285714	3.8	0.00002933602113297567
69.14285714285714	4.	0.00002933598217580249
70.28571428571428	3.	0.0000382185539499634
70.28571428571428	3.2	0.00003122303910708661
70.28571428571428	3.4	0.000029135566448515312
70.28571428571428	3.6	0.000028562325407789912
70.28571428571428	3.8	0.000028417410271120295
70.28571428571428	4.	0.000028383674713620663
71.42857142857142	3.	0.0000538433559740149
71.42857142857142	3.2	0.00003505560699730949
71.42857142857142	3.4	0.000029448693654805426
71.42857142857142	3.6	0.000027908928865787357
71.42857142857142	3.8	0.0000275196734583467
71.42857142857142	4.	0.000027429056446000077
72.57142857142856	3.	0.00005664126597901118
72.57142857142856	3.2	0.00003517274000815105
72.57142857142856	3.4	0.000028765599227546956
72.57142857142856	3.6	0.00002700606143165624
72.57142857142856	3.8	0.000026561245949808214
72.57142857142856	4.	0.000026457694726413043
73.7142857142857	3.	0.000042329386962171684
73.7142857142857	3.2	0.000030336849975012356
73.7142857142857	3.4	0.000026758033716836584
73.7142857142857	3.6	0.00002577523663558715
73.7142857142857	3.8	0.000025526784641882198
73.7142857142857	4.	0.000025468946123080564
74.85714285714286	3.	0.000026541015347886345
74.85714285714286	3.2	0.000025075133773927163
74.85714285714286	3.4	0.000024637719658377874
74.85714285714286	3.6	0.00002451760191571427
74.85714285714286	3.8	0.000024487236231804847
74.85714285714286	4.	0.000024480167246710665
76.	3.	0.0000262543934300775
76.	3.2	0.000024302118023801207
76.	3.4	0.000023719581534514402
76.	3.6	0.00002355961319822844
76.	3.8	0.000023519173398596998
76.	4.	0.000023509759212896813
77.14285714285714	3.	0.00004008102406410672
77.14285714285714	3.2	0.000027618054972405282
77.14285714285714	3.4	0.000023898853636328322
77.14285714285714	3.6	0.000022877504801851956
77.14285714285714	3.8	0.000022619306897651133
77.14285714285714	4.	0.00002255919957468992
78.28571428571428	3.	0.000050329490494261606
78.28571428571428	3.2	0.00002990581592103068
78.28571428571428	3.4	0.000023810501452575905
78.28571428571428	3.6	0.000022136597606215103
78.28571428571428	3.8	0.00002171343058235799
78.28571428571428	4.	0.00002161491903049758
79.42857142857142	3.	0.00004391525882346239
79.42857142857142	3.2	0.000027379687762526424
79.42857142857142	3.4	0.00002244489402568361
79.42857142857142	3.6	0.000021089705382833247
79.42857142857142	3.8	0.0000207471111246685
79.42857142857142	4.	0.00002066735662793299
80.57142857142856	3.	0.000027383937400820587
80.57142857142856	3.2	0.000021935960509401886
80.57142857142856	3.4	0.000020310245308675774
80.57142857142856	3.6	0.00001986380508390931
80.57142857142856	3.8	0.000019750944983266675
80.57142857142856	4.	0.000019724671676707878
81.7142857142857	3.	0.000018823083803043355
81.7142857142857	3.2	0.000018810476300615503
81.7142857142857	3.4	0.00001880671478106883
81.7142857142857	3.6	0.000018805681876463002
81.7142857142857	3.8	0.000018805420761715394
81.7142857142857	4.	0.000018805359975622905
82.85714285714283	3.	0.00002662407383924697
82.85714285714283	3.2	0.000020432129492121734
82.85714285714283	3.4	0.00001858441957799421
82.85714285714283	3.6	0.000018077017877356953
82.85714285714283	3.8	0.000017948746771578553
82.85714285714283	4.	0.000017918885858029554
84.	3.	0.00004004045124128939
84.	3.2	0.000023693046380308548
84.	3.4	0.000018814399412583773
84.	3.6	0.000017474629051496306
84.	3.8	0.000017135932516843598
84.	4.	0.00001705708539094182
85.14285714285714	3.	0.00004217055427669895
85.14285714285714	3.2	0.00002370286719658823
85.14285714285714	3.4	0.000018191305747209732
85.14285714285714	3.6	0.000016677713067433584
85.14285714285714	3.8	0.00001629507310831763
85.14285714285714	4.	0.000016205996091677824
86.28571428571428	3.	0.00002967343967010313
86.28571428571428	3.2	0.000019495298566623673
86.28571428571428	3.4	0.000016457911761990325
86.28571428571428	3.6	0.0000156237975427897
86.28571428571428	3.8	0.00001541293258484746
86.28571428571428	4.	0.00001536384415341721
87.42857142857142	3.	0.000016222517064472535
87.42857142857142	3.2	0.000015028738810100418
87.42857142857142	3.4	0.000014672513408817184
87.42857142857142	3.6	0.000014574690314951047
87.42857142857142	3.8	0.000014549960670230209
87.42857142857142	4.	0.000014544203726032512
88.57142857142856	3.	0.000016199345629593277
88.57142857142856	3.2	0.00001446503319538814
88.57142857142856	3.4	0.00001394752360951217
88.57142857142856	3.6	0.000013805411223291902
88.57142857142856	3.8	0.000013769485327056832
88.57142857142856	4.	0.000013761121952369392
89.7142857142857	3.	0.00002805816528607783
89.7142857142857	3.2	0.00001735751887753661
89.7142857142857	3.4	0.000014164199714132781
89.7142857142857	3.6	0.000013287263613053376
89.7142857142857	3.8	0.000013065573210581408
89.7142857142857	4.	0.000013013964661859904
90.85714285714283	3.	0.00003662068944963066
90.85714285714283	3.2	0.00001931477470584571
90.85714285714283	3.4	0.000014149932911999933
90.85714285714283	3.6	0.000012731556563666977
90.85714285714283	3.8	0.0000123729875070726
90.85714285714283	4.	0.000012289514096838312
92.	3.	0.00003104284098883243
92.	3.2	0.000017198319695085404
92.	3.4	0.000013066614879769866
92.	3.6	0.000011931968622963767
92.	3.8	0.000011645127817908207
92.	4.	0.00001157835248499939
93.14285714285714	3.	0.0000171744654060641
93.14285714285714	3.2	0.000012701656671697026
93.14285714285714	3.4	0.000011366918204012534
93.14285714285714	3.6	0.000011000381919112444
93.14285714285714	3.8	0.000010907721424589105
93.14285714285714	4.	0.000010886150485908298
94.28571428571428	3.	0.00001025085589539491
94.28571428571428	3.2	0.000010233889830091467
94.28571428571428	3.4	0.000010228827569526624
94.28571428571428	3.6	0.000010227437457139549
94.28571428571428	3.8	0.000010227086039625481
94.28571428571428	4.	0.000010227004231432445
95.42857142857142	3.	0.00001700457190923066
95.42857142857142	3.2	0.000011742848177611577
95.42857142857142	3.4	0.000010172693317043737
95.42857142857142	3.6	9.741509082451996e-6
95.42857142857142	3.8	9.632505592628253e-6
95.42857142857142	4.	9.607130081115468e-6
96.57142857142856	3.	0.00002820154366049569
96.57142857142856	3.2	0.00001455691453921465
96.57142857142856	3.4	0.000010484853947334835
96.57142857142856	3.6	9.366586280157917e-6
96.57142857142856	3.8	9.08388595535047e-6
96.57142857142856	4.	9.018074505386523e-6
97.7142857142857	3.	0.00002986082073840301
97.7142857142857	3.2	0.000014629877708264257
97.7142857142857	3.4	0.000010084299594682904
97.7142857142857	3.6	8.835986447837205e-6
97.7142857142857	3.8	8.520409797691813e-6
97.7142857142857	4.	8.446944844327482e-6
98.85714285714283	3.	0.0000195280036078429
98.85714285714283	3.2	0.000011251038394019197
98.85714285714283	3.4	8.780979646941231e-6
98.85714285714283	3.6	8.10266057400318e-6
98.85714285714283	3.8	7.931180652986293e-6
98.85714285714283	4.	7.89126087613527e-6
100.	3.	8.667446729620922e-6
100.	3.2	7.738287719513026e-6
100.	3.4	7.461019018086203e-6
100.	3.6	7.384877739464564e-6
100.	3.8	7.365629216651553e-6
100.	4.	7.361148249736537e-6

==> data/thetanoisec.dat <==
-100.	3.	1.8336472609859892e-6
-100.	3.2	1.8336616206927751e-6
-100.	3.4	1.8336628394740506e-6
-100.	3.6	1.8336629274360428e-6
-100.	3.8	1.8336629328362239e-6
-100.	4.	1.833662933118317e-6
-98.85714285714286	3.	1.9627092173552957e-6
-98.85714285714286	3.2	1.962738405269006e-6
-98.85714285714286	3.4	1.9627408826002746e-6
-98.85714285714286	3.6	1.962741061394479e-6
-98.85714285714286	3.8	1.9627410723710514e-6
-98.85714285714286	4.	1.9627410729444415e-6
-97.71428571428571	3.	2.0981586781849817e-6
-97.71428571428571	3.2	2.0981683652895015e-6
-97.71428571428571	3.4	2.0981691874825646e-6
-97.71428571428571	3.6	2.098169246821953e-6
-97.71428571428571	3.8	2.0981692504649293e-6
-97.71428571428571	4.	2.0981692506552293e-6
-96.57142857142857	3.	2.240032871347587e-6
-96.57142857142857	3.2	2.2400099940349488e-6
-96.57142857142857	3.4	2.240008052330689e-6
-96.57142857142857	3.6	2.240007912193891e-6
-96.57142857142857	3.8	2.2400079035905833e-6
-96.57142857142857	4.	2.240007903141167e-6
-95.42857142857143	3.	2.3883253427079043e-6
-95.42857142857143	3.2	2.388295398129471e-6
-95.42857142857143	3.4	2.3882928565949953e-6
-95.42857142857143	3.6	2.3882926731672243e-6
-95.42857142857143	3.8	2.388292661906188e-6
-95.42857142857143	4.	2.388292661317938e-6
-94.28571428571429	3.	2.5430334853157856e-6
-94.28571428571429	3.2	2.5430322159850478e-6
-94.28571428571429	3.4	2.5430321082507434e-6
-94.28571428571429	3.6	2.543032100475335e-6
-94.28571428571429	3.8	2.543032099997985e-6
-94.28571428571429	4.	2.5430320999730487e-6
-93.14285714285714	3.	2.7041718995429122e-6
-93.14285714285714	3.2	2.7042026812827097e-6
-93.14285714285714	3.4	2.7042052938878814e-6
-93.14285714285714	3.6	2.704205482445073e-6
-93.14285714285714	3.8	2.7042054940210175e-6
-93.14285714285714	4.	2.704205494625717e-6
-92.	3.	2.8717303948610927e-6
-92.	3.2	2.8717580747984157e-6
-92.	3.4	2.871760424136488e-6
-92.	3.6	2.8717605936931354e-6
-92.	3.8	2.8717606041025935e-6
-92.	4.	2.871760604646359e-6
-90.85714285714286	3.	3.0456213380159283e-6
-90.85714285714286	3.2	3.0456123268707136e-6
-90.85714285714286	3.4	3.0456115620512725e-6
-90.85714285714286	3.6	3.045611506852668e-6
-90.85714285714286	3.8	3.045611503463904e-6
-90.85714285714286	4.	3.0456115032868816e-6
-89.71428571428572	3.	3.225676901401566e-6
-89.71428571428572	3.2	3.225639861801352e-6
-89.71428571428572	3.4	3.2256367180787547e-6
-89.71428571428572	3.6	3.225636491189824e-6
-89.71428571428572	3.8	3.2256364772606098e-6
-89.71428571428572	4.	3.2256364765329805e-6
-88.57142857142857	3.	3.4117001130917427e-6
-88.57142857142857	3.2	3.4116780318981305e-6
-88.57142857142857	3.4	3.411676157762307e-6
-88.57142857142857	3.6	3.4116760225020525e-6
-88.57142857142857	3.8	3.4116760141981256e-6
-88.57142857142857	4.	3.4116760137643486e-6
-87.42857142857143	3.	3.6035087372370957e-6
-87.42857142857143	3.2	3.603529056979473e-6
-87.42857142857143	3.4	3.603530781618226e-6
-87.42857142857143	3.6	3.603530906089002e-6
-87.42857142857143	3.8	3.603530913730538e-6
-87.42857142857143	4.	3.6035309141297146e-6
-86.28571428571429	3.	3.8009161836326106e-6
-86.28571428571429	3.2	3.8009568193898747e-6
-86.28571428571429	3.4	3.8009602683557365e-6
-86.28571428571429	3.6	3.8009605172748265e-6
-86.28571428571429	3.8	3.800960532556522e-6
-86.28571428571429	4.	3.8009605333548005e-6
-85.14285714285714	3.	4.003666793641173e-6
-85.14285714285714	3.2	4.003679990257768e-6
-85.14285714285714	3.4	4.0036811103202926e-6
-85.14285714285714	3.6	4.003681191157539e-6
-85.14285714285714	3.8	4.003681196120316e-6
-85.14285714285714	4.	4.00368119637956e-6
-84.	3.	4.211399234869131e-6
-84.	3.2	4.211367685191343e-6
-84.	3.4	4.211365007421013e-6
-84.	3.6	4.211364814160799e-6
-84.	3.8	4.211364802296125e-6
-84.	4.	4.211364801676342e-6
-82.85714285714286	3.	4.4236820825105674e-6
-82.85714285714286	3.2	4.4236413647003e-6
-82.85714285714286	3.4	4.423637908788828e-6
-82.85714285714286	3.6	4.4236376593685675e-6
-82.85714285714286	3.8	4.423637644056107e-6
-82.85714285714286	4.	4.4236376432562204e-6
-81.71428571428572	3.	4.640081104311603e-6
-81.71428571428572	3.2	4.6400796125740605e-6
-81.71428571428572	3.4	4.640079485962997e-6
-81.71428571428572	3.6	4.640079476825213e-6
-81.71428571428572	3.8	4.640079476264225e-6
-81.71428571428572	4.	4.640079476234919e-6
-80.57142857142857	3.	4.860177639209825e-6
-80.57142857142857	3.2	4.860219065275661e-6
-80.57142857142857	3.4	4.8602225813170115e-6
-80.57142857142857	3.6	4.860222835077067e-6
-80.57142857142857	3.8	4.8602228506559586e-6
-80.57142857142857	4.	4.860222851469764e-6
-79.42857142857143	3.	5.083512653588911e-6
-79.42857142857143	3.2	5.08354938692867e-6
-79.42857142857143	3.4	5.0835525046733425e-6
-79.42857142857143	3.6	5.083552729687491e-6
-79.42857142857143	3.8	5.083552743501607e-6
-79.42857142857143	4.	5.083552744223225e-6
-78.28571428571429	3.	5.309519760613246e-6
-78.28571428571429	3.2	5.3095076113866124e-6
-78.28571428571429	3.4	5.309506580222849e-6
-78.28571428571429	3.6	5.309506505801622e-6
-78.28571428571429	3.8	5.309506501232739e-6
-78.28571428571429	4.	5.309506500994071e-6
-77.14285714285714	3.	5.537527227822885e-6
-77.14285714285714	3.2	5.537478574230375e-6
-77.14285714285714	3.4	5.5374744447713836e-6
-77.14285714285714	3.6	5.537474146739809e-6
-77.14285714285714	3.8	5.5374741284429915e-6
-77.14285714285714	4.	5.537474127487209e-6
-76.	3.	5.766830101332022e-6
-76.	3.2	5.76680154873716e-6
-76.	3.4	5.766799125341762e-6
-76.	3.6	5.766798950440302e-6
-76.	3.8	5.766798939702715e-6
-76.	4.	5.766798939141808e-6
-74.85714285714286	3.	5.996749692859049e-6
-74.85714285714286	3.2	5.996776173539474e-6
-74.85714285714286	3.4	5.9967784210872845e-6
-74.85714285714286	3.6	5.9967785832974964e-6
-74.85714285714286	3.8	5.996778593255939e-6
-74.85714285714286	4.	5.996778593776146e-6
-73.71428571428572	3.	6.2266096789266155e-6
-73.71428571428572	3.2	6.226661763478582e-6
-73.71428571428572	3.4	6.226666184159783e-6
-73.71428571428572	3.6	6.2266665032095925e-6
-73.71428571428572	3.8	6.226666522796768e-6
-73.71428571428572	4.	6.226666523819954e-6
-72.57142857142857	3.	6.455655730299789e-6
-72.57142857142857	3.2	6.4556722714825544e-6
-72.57142857142857	3.4	6.4556736754147744e-6
-72.57142857142857	3.6	6.4556737767394865e-6
-72.57142857142857	3.8	6.455673782960035e-6
-72.57142857142857	4.	6.455673783284981e-6
-71.42857142857143	3.	6.68301499334078e-6
-71.42857142857143	3.2	6.682974979124105e-6
-71.42857142857143	3.4	6.68297158292695e-6
-71.42857142857143	3.6	6.68297133781638e-6
-71.42857142857143	3.8	6.682971322768503e-6
-71.42857142857143	4.	6.682971321982436e-6
-70.28571428571429	3.	6.907748243199338e-6
-70.28571428571429	3.2	6.907697348082236e-6
-70.28571428571429	3.4	6.907693028372862e-6
-70.28571428571429	3.6	6.907692716610516e-6
-70.28571428571429	3.8	6.907692697470736e-6
-70.28571428571429	4.	6.907692696470918e-6
-69.14285714285714	3.	7.128938944157874e-6
-69.14285714285714	3.2	7.128937367923005e-6
-69.14285714285714	3.4	7.128937234140235e-6
-69.14285714285714	3.6	7.128937224484856e-6
-69.14285714285714	3.8	7.12893722389209e-6
-69.14285714285714	4.	7.1289372238611255e-6
-68.	3.	7.34571771634247e-6
-68.	3.2	7.345768902781258e-6
-68.	3.4	7.345773247233373e-6
-68.	3.6	7.345773560781556e-6
-68.	3.8	7.3457735800309755e-6
-68.	4.	7.345773581036518e-6
-66.85714285714286	3.	7.557195029675847e-6
-66.85714285714286	3.2	7.55723975995272e-6
-66.85714285714286	3.4	7.557243556436623e-6
-66.85714285714286	3.6	7.557243830436792e-6
-66.85714285714286	3.8	7.557243847258266e-6
-66.85714285714286	4.	7.557243848136981e-6
-65.71428571428572	3.	7.762384375440368e-6
-65.71428571428572	3.2	7.762369363298768e-6
-65.71428571428572	3.4	7.762368089145406e-6
-65.71428571428572	3.6	7.762367997187115e-6
-65.71428571428572	3.8	7.762367991541593e-6
-65.71428571428572	4.	7.762367991246681e-6
-64.57142857142858	3.	7.960212688050189e-6
-64.57142857142858	3.2	7.96015412726635e-6
-64.57142857142858	3.4	7.960149156935557e-6
-64.57142857142858	3.6	7.960148798216519e-6
-64.57142857142858	3.8	7.960148776193964e-6
-64.57142857142858	4.	7.960148775043558e-6
-63.42857142857143	3.	8.149613987643748e-6
-63.42857142857143	3.2	8.149580181469132e-6
-63.42857142857143	3.4	8.149577312176654e-6
-63.42857142857143	3.6	8.149577105093874e-6
-63.42857142857143	3.8	8.149577092380603e-6
-63.42857142857143	4.	8.149577091716493e-6
-62.285714285714285	3.	8.329603232778217e-6
-62.285714285714285	3.2	8.329634802508234e-6
-62.285714285714285	3.4	8.329637481988686e-6
-62.285714285714285	3.6	8.329637675372375e-6
-62.285714285714285	3.8	8.329637687244626e-6
-62.285714285714285	4.	8.329637687864804e-6
-61.142857142857146	3.	8.499248659141855e-6
-61.142857142857146	3.2	8.499309688620469e-6
-61.142857142857146	3.4	8.499314868501487e-6
-61.142857142857146	3.6	8.499315242344322e-6
-61.142857142857146	3.8	8.499315265295365e-6
-61.142857142857146	4.	8.499315266494271e-6
-60.	3.	8.657580271050057e-6
-60.	3.2	8.657599206044287e-6
-60.	3.4	8.657600813150996e-6
-60.	3.6	8.657600929139232e-6
-60.	3.8	8.657600936260011e-6
-60.	4.	8.657600936631979e-6
-58.85714285714286	3.	8.803549519337098e-6
-58.85714285714286	3.2	8.803503210835223e-6
-58.85714285714286	3.4	8.803499280411326e-6
-58.85714285714286	3.6	8.803498996744502e-6
-58.85714285714286	3.8	8.803498979329572e-6
-58.85714285714286	4.	8.803498978419854e-6
-57.714285714285715	3.	8.936097182872786e-6
-57.714285714285715	3.2	8.936039187340063e-6
-57.714285714285715	3.4	8.936034264983656e-6
-57.714285714285715	3.6	8.93603390972702e-6
-57.714285714285715	3.8	8.93603388791703e-6
-57.714285714285715	4.	8.936033886777726e-6
-56.57142857142858	3.	9.054259257927738e-6
-56.57142857142858	3.2	9.054257786436864e-6
-56.57142857142858	3.4	9.054257661544231e-6
-56.57142857142858	3.6	9.054257652530469e-6
-56.57142857142858	3.8	9.054257651977094e-6
-56.57142857142858	4.	9.054257651948186e-6
-55.42857142857143	3.	9.157194438590329e-6
-55.42857142857143	3.2	9.15725197225137e-6
-55.42857142857143	3.4	9.157256855423452e-6
-55.42857142857143	3.6	9.157257207852175e-6
-55.42857142857143	3.8	9.157257229488558e-6
-55.42857142857143	4.	9.157257230618793e-6
-54.28571428571429	3.	9.24410814241421e-6
-54.28571428571429	3.2	9.244157633639625e-6
-54.28571428571429	3.4	9.244161834208572e-6
-54.28571428571429	3.6	9.244162137372396e-6
-54.28571428571429	3.8	9.244162155984295e-6
-54.28571428571429	4.	9.244162156956536e-6
-53.142857142857146	3.	9.31417060354106e-6
-53.142857142857146	3.2	9.314153776659173e-6
-53.142857142857146	3.4	9.314152348479942e-6
-53.142857142857146	3.6	9.314152245405284e-6
-53.142857142857146	3.8	9.314152239077306e-6
-53.142857142857146	4.	9.314152238746743e-6
-52.	3.	9.366534998781784e-6
-52.	3.2	9.36647111826119e-6
-52.	3.4	9.366465696418377e-6
-52.	3.6	9.36646530511278e-6
-52.	3.8	9.366465281089659e-6
-52.	4.	9.366465279834753e-6
-50.85714285714286	3.	9.400444300353371e-6
-50.85714285714286	3.2	9.400408076947122e-6
-50.85714285714286	3.4	9.400405002492336e-6
-50.85714285714286	3.6	9.400404780602567e-6
-50.85714285714286	3.8	9.400404766980258e-6
-50.85714285714286	4.	9.400404766268667e-6
-49.714285714285715	3.	9.415310333226519e-6
-49.714285714285715	3.2	9.415344341843315e-6
-49.714285714285715	3.4	9.41534722832411e-6
-49.714285714285715	3.6	9.415347436647444e-6
-49.714285714285715	3.8	9.415347449436874e-6
-49.714285714285715	4.	9.41534745010496e-6
-48.57142857142858	3.	9.410680346539415e-6
-48.57142857142858	3.2	9.410744865159034e-6
-48.57142857142858	3.4	9.410750341180647e-6
-48.57142857142858	3.6	9.410750736396565e-6
-48.57142857142858	3.8	9.410750760659745e-6
-48.57142857142858	4.	9.4107507619272e-6
-47.42857142857143	3.	9.386138679128676e-6
-47.42857142857143	3.2	9.386158196916954e-6
-47.42857142857143	3.4	9.386159853488234e-6
-47.42857142857143	3.6	9.386159973046431e-6
-47.42857142857143	3.8	9.386159980386372e-6
-47.42857142857143	4.	9.386159980769791e-6
-46.28571428571429	3.	9.341267674290081e-6
-46.28571428571429	3.2	9.341219491940356e-6
-46.28571428571429	3.4	9.341215402473923e-6
-46.28571428571429	3.6	9.341215107328672e-6
-46.28571428571429	3.8	9.34121508920905e-6
-46.28571428571429	4.	9.341215088262528e-6
-45.142857142857146	3.	9.27572195163539e-6
-45.142857142857146	3.2	9.275662652140762e-6
-45.142857142857146	3.4	9.275657619110775e-6
-45.142857142857146	3.6	9.275657255866599e-6
-45.142857142857146	3.8	9.275657233566237e-6
-45.142857142857146	4.	9.275657232401315e-6
-44.	3.	9.189336006163232e-6
-44.	3.2	9.189334832777288e-6
-44.	3.4	9.189334733186278e-6
-44.	3.6	9.189334725998585e-6
-44.	3.8	9.18933472555732e-6
-44.	4.	9.189334725534268e-6
-42.85714285714286	3.	9.082145441414968e-6
-42.85714285714286	3.2	9.082203220334882e-6
-42.85714285714286	3.4	9.082208124323425e-6
-42.85714285714286	3.6	9.082208478254514e-6
-42.85714285714286	3.8	9.082208499983131e-6
-42.85714285714286	4.	9.082208501118181e-6
-41.714285714285715	3.	8.954303686990798e-6
-41.714285714285715	3.2	8.954352493874295e-6
-41.714285714285715	3.4	8.954356636359809e-6
-41.714285714285715	3.6	8.954356935331632e-6
-41.714285714285715	3.8	8.954356953686174e-6
-41.714285714285715	4.	8.954356954644975e-6
-40.57142857142858	3.	8.805998393774397e-6
-40.57142857142858	3.2	8.805981628126355e-6
-40.57142857142858	3.4	8.805980205144377e-6
-40.57142857142858	3.6	8.805980102444814e-6
-40.57142857142858	3.8	8.80598009613986e-6
-40.57142857142858	4.	8.805980095810504e-6
-39.42857142857143	3.	8.637470373654556e-6
-39.42857142857143	3.2	8.637408588359758e-6
-39.42857142857143	3.4	8.637403344349169e-6
-39.42857142857143	3.6	8.637402965878094e-6
-39.42857142857143	3.8	8.637402942642916e-6
-39.42857142857143	4.	8.637402941429164e-6
-38.28571428571429	3.	8.449115526141391e-6
-38.28571428571429	3.2	8.449081217505301e-6
-38.28571428571429	3.4	8.449078305566433e-6
-38.28571428571429	3.6	8.449078095405774e-6
-38.28571428571429	3.8	8.449078082503543e-6
-38.28571428571429	4.	8.449078081829564e-6
-37.142857142857146	3.	8.241552119835886e-6
-37.142857142857146	3.2	8.241584406750668e-6
-37.142857142857146	3.4	8.24158714710226e-6
-37.142857142857146	3.6	8.241587344879146e-6
-37.142857142857146	3.8	8.241587357021108e-6
-37.142857142857146	4.	8.241587357655373e-6
-36.	3.	8.01557720995109e-6
-36.	3.2	8.015637114228073e-6
-36.	3.4	8.015642198607942e-6
-36.	3.6	8.015642565558261e-6
-36.	3.8	8.015642588086152e-6
-36.	4.	8.015642589262957e-6
-34.85714285714286	3.	7.772066102306737e-6
-34.85714285714286	3.2	7.772083698957246e-6
-34.85714285714286	3.4	7.772085192472129e-6
-34.85714285714286	3.6	7.772085300262204e-6
-34.85714285714286	3.8	7.77208530687968e-6
-34.85714285714286	4.	7.772085307225357e-6
-33.71428571428572	3.	7.511933131272333e-6
-33.71428571428572	3.2	7.511889433500546e-6
-33.71428571428572	3.4	7.51188572466235e-6
-33.71428571428572	3.6	7.5118854569878265e-6
-33.71428571428572	3.8	7.511885440554696e-6
-33.71428571428572	4.	7.511885439696266e-6
-32.57142857142857	3.	7.236196350099272e-6
-32.57142857142857	3.2	7.236143729771906e-6
-32.57142857142857	3.4	7.2361392636356625e-6
-32.57142857142857	3.6	7.236138941305385e-6
-32.57142857142857	3.8	7.236138921516817e-6
-32.57142857142857	4.	7.236138920483107e-6
-31.42857142857143	3.	6.946065002526319e-6
-31.42857142857143	3.2	6.946064258661908e-6
-31.42857142857143	3.4	6.946064195526492e-6
-31.42857142857143	3.6	6.946064190969877e-6
-31.42857142857143	3.8	6.946064190690138e-6
-31.42857142857143	4.	6.946064190675526e-6
-30.285714285714292	3.	6.642943141140937e-6
-30.285714285714292	3.2	6.6429930180784705e-6
-30.285714285714292	3.4	6.6429972513872025e-6
-30.285714285714292	3.6	6.64299755691394e-6
-30.285714285714292	3.8	6.642997575670904e-6
-30.285714285714292	4.	6.642997576650723e-6
-29.142857142857153	3.	6.328342636977937e-6
-29.142857142857153	3.2	6.328383778045838e-6
-29.142857142857153	3.4	6.328387269896051e-6
-29.142857142857153	3.6	6.328387521910172e-6
-29.142857142857153	3.8	6.32838753738188e-6
-29.142857142857153	4.	6.328387538190083e-6
-28.	3.	6.0038032854622665e-6
-28.	3.2	6.003789089558814e-6
-28.	3.4	6.00378788468369e-6
-28.	3.6	6.003787797725354e-6
-28.	3.8	6.00378779238679e-6
-28.	4.	6.003787792107916e-6
-26.85714285714286	3.	5.670904391031322e-6
-26.85714285714286	3.2	5.6708539400279305e-6
-26.85714285714286	3.4	5.670849658014362e-6
-26.85714285714286	3.6	5.6708493489726105e-6
-26.85714285714286	3.8	5.670849329999853e-6
-26.85714285714286	4.	5.67084932900876e-6
-25.714285714285722	3.	5.331341073358691e-6
-25.714285714285722	3.2	5.33131384226088e-6
-25.714285714285722	3.4	5.3313115310273665e-6
-25.714285714285722	3.6	5.331311364220863e-6
-25.714285714285722	3.8	5.331311353980242e-6
-25.714285714285722	4.	5.331311353445296e-6
-24.57142857142857	3.	4.9869633652808895e-6
-24.57142857142857	3.2	4.986988860630711e-6
-24.57142857142857	3.4	4.986991024548989e-6
-24.57142857142857	3.6	4.9869911807234835e-6
-24.57142857142857	3.8	4.986991190311382e-6
-24.57142857142857	4.	4.986991190812231e-6
-23.42857142857143	3.	4.639723171466987e-6
-23.42857142857143	3.2	4.639769026683885e-6
-23.42857142857143	3.4	4.6397729186512974e-6
-23.42857142857143	3.6	4.639773199542733e-6
-23.42857142857143	3.8	4.639773216787281e-6
-23.42857142857143	4.	4.639773217688096e-6
-22.285714285714292	3.	4.291582757395431e-6
-22.285714285714292	3.2	4.291595702646414e-6
-22.285714285714292	3.4	4.291596801374207e-6
-22.285714285714292	3.6	4.29159688067168e-6
-22.285714285714292	3.8	4.291596885539927e-6
-22.285714285714292	4.	4.291596885794232e-6
-21.142857142857153	3.	3.944478870098709e-6
-21.142857142857153	3.2	3.944446849523367e-6
-21.142857142857153	3.4	3.944444131786195e-6
-21.142857142857153	3.6	3.944443935641494e-6
-21.142857142857153	3.8	3.944443923599736e-6
-21.142857142857153	4.	3.944443922970703e-6
-20.	3.	3.600365487121132e-6
-20.	3.2	3.6003282139408904e-6
-20.	3.4	3.600325050392306e-6
-20.	3.6	3.600324822072487e-6
-20.	3.8	3.6003248080554284e-6
-20.	4.	3.6003248073232108e-6
-18.85714285714286	3.	3.2612649630132426e-6
-18.85714285714286	3.2	3.2612646513137328e-6
-18.85714285714286	3.4	3.2612646248582693e-6
-18.85714285714286	3.6	3.261264622948924e-6
-18.85714285714286	3.8	3.2612646228317044e-6
-18.85714285714286	4.	3.2612646228255795e-6
-17.714285714285722	3.	2.9292519541908247e-6
-17.714285714285722	3.2	2.929285362617863e-6
-17.714285714285722	3.4	2.9292881981635576e-6
-17.714285714285722	3.6	2.929288402810833e-6
-17.714285714285722	3.8	2.929288415374584e-6
-17.714285714285722	4.	2.9292884160308836e-6
-16.57142857142857	3.	2.6063773210358692e-6
-16.57142857142857	3.2	2.606403766866619e-6
-16.57142857142857	3.4	2.6064060114600562e-6
-16.57142857142857	3.6	2.606406173457066e-6
-16.57142857142857	3.8	2.6064061834024218e-6
-16.57142857142857	4.	2.6064061839219427e-6
-15.42857142857143	3.	2.2946074457133345e-6
-15.42857142857143	3.2	2.2945984538300874e-6
-15.42857142857143	3.4	2.2945976906457e-6
-15.42857142857143	3.6	2.2945976355651023e-6
-15.42857142857143	3.8	2.294597632183581e-6
-15.42857142857143	4.	2.294597632006939e-6
-14.285714285714292	3.	1.9958297268962274e-6
-14.285714285714292	3.2	1.9957996025012077e-6
-14.285714285714292	3.4	1.995797045706639e-6
-14.285714285714292	3.6	1.995796861177527e-6
-14.285714285714292	3.8	1.995796849848877e-6
-14.285714285714292	4.	1.995796849257094e-6
-13.142857142857153	3.	1.711893850184957e-6
-13.142857142857153	3.2	1.711878458920273e-6
-13.142857142857153	3.4	1.711877152591401e-6
-13.142857142857153	3.6	1.7118770583109522e-6
-13.142857142857153	3.8	1.711877052522866e-6
-13.142857142857153	4.	1.7118770522205105e-6
-12.	3.	1.444620373651851e-6
-12.	3.2	1.44463428324484e-6
-12.	3.4	1.444635463823244e-6
-12.	3.6	1.4446355490280584e-6
-12.	3.8	1.4446355542589705e-6
-12.	4.	1.4446355545322212e-6
-10.857142857142861	3.	1.1957536044569286e-6
-10.857142857142861	3.2	1.1957769832158067e-6
-10.857142857142861	3.4	1.1957789674961666e-6
-10.857142857142861	3.6	1.1957791107058653e-6
-10.857142857142861	3.8	1.1957791194978267e-6
-10.857142857142861	4.	1.1957791199570981e-6
-9.714285714285722	3.	9.669032362324494e-7
-9.714285714285722	3.2	9.669093024478294e-7
-9.714285714285722	3.4	9.669098173181345e-7
-9.714285714285722	3.6	9.669098544773992e-7
-9.714285714285722	3.8	9.669098567586889e-7
-9.714285714285722	4.	9.66909856877858e-7
-8.571428571428584	3.	7.59527285203169e-7
-8.571428571428584	3.2	7.595131055821687e-7
-8.571428571428584	3.4	7.59511902094337e-7
-8.571428571428584	3.6	7.595118152361568e-7
-8.571428571428584	3.8	7.595118099037406e-7
-8.571428571428584	4.	7.595118096251881e-7
-7.428571428571431	3.	5.749546825333885e-7
-7.428571428571431	3.2	5.749397609620039e-7
-7.428571428571431	3.4	5.749384945040313e-7
-7.428571428571431	3.6	5.749384031011825e-7
-7.428571428571431	3.8	5.749383974897593e-7
-7.428571428571431	4.	5.749383971966319e-7
-6.285714285714292	3.	4.1440088368181433e-7
-6.285714285714292	3.2	4.1440084621299925e-7
-6.285714285714292	3.4	4.144008430328376e-7
-6.285714285714292	3.6	4.144008428033185e-7
-6.285714285714292	3.8	4.1440084278922797e-7
-6.285714285714292	4.	4.144008427884919e-7
-5.142857142857153	3.	2.789464083199059e-7
-5.142857142857153	3.2	2.789567802945462e-7
-5.142857142857153	3.4	2.789576606237399e-7
-5.142857142857153	3.6	2.789577241589802e-7
-5.142857142857153	3.8	2.789577280595496e-7
-5.142857142857153	4.	2.78957728263306e-7
-4.	3.	1.6949844568000223e-7
-4.	3.2	1.695051807059937e-7
-4.	3.4	1.6950575234681717e-7
-4.	3.6	1.6950579360336012e-7
-4.	3.8	1.6950579613619094e-7
-4.	4.	1.6950579626849998e-7
-2.857142857142861	3.	8.677405900960211e-8
-2.857142857142861	3.2	8.677227257118072e-8
-2.857142857142861	3.4	8.67721209482434e-8
-2.857142857142861	3.6	8.677211000530616e-8
-2.857142857142861	3.8	8.677210933349503e-8
-2.857142857142861	4.	8.67721092984012e-8
-1.7142857142857224	3.	3.1311791513292906e-8
-1.7142857142857224	3.2	3.130800572095125e-8
-1.7142857142857224	3.4	3.1307684412739544e-8
-1.7142857142857224	3.6	3.1307661223322234e-8
-1.7142857142857224	3.8	3.1307659799672806e-8
-1.7142857142857224	4.	3.130765972530473e-8
-0.5714285714285836	3.	3.4832610738083344e-9
-0.5714285714285836	3.2	3.4825710466131477e-9
-0.5714285714285836	3.4	3.4825124837705987e-9
-0.5714285714285836	3.6	3.4825082571876483e-9
-0.5714285714285836	3.8	3.4825079977084404e-9
-0.5714285714285836	4.	3.4825079841538606e-9
0.5714285714285694	3.	3.483261073808161e-9
0.5714285714285694	3.2	3.4825710466129744e-9
0.5714285714285694	3.4	3.4825124837704254e-9
0.5714285714285694	3.6	3.482508257187475e-9
0.5714285714285694	3.8	3.482507997708268e-9
0.5714285714285694	4.	3.482507984153687e-9
1.7142857142857082	3.	3.131179151329241e-8
1.7142857142857082	3.2	3.1308005720950746e-8
1.7142857142857082	3.4	3.130768441273905e-8
1.7142857142857082	3.6	3.1307661223321745e-8
1.7142857142857082	3.8	3.13076597996723e-8
1.7142857142857082	4.	3.1307659725304226e-8
2.857142857142847	3.	8.677405900960125e-8
2.857142857142847	3.2	8.677227257117986e-8
2.857142857142847	3.4	8.677212094824253e-8
2.857142857142847	3.6	8.67721100053053e-8
2.857142857142847	3.8	8.677210933349416e-8
2.857142857142847	4.	8.677210929840034e-8
4.	3.	1.6949844568000223e-7
4.	3.2	1.695051807059937e-7
4.	3.4	1.6950575234681717e-7
4.	3.6	1.6950579360336012e-7
4.	3.8	1.6950579613619094e-7
4.	4.	1.6950579626849998e-7
5.142857142857139	3.	2.789464083199045e-7
5.142857142857139	3.2	2.7895678029454467e-7
5.142857142857139	3.4	2.789576606237383e-7
5.142857142857139	3.6	2.7895772415897867e-7
5.142857142857139	3.8	2.78957728059548e-7
5.142857142857139	4.	2.7895772826330455e-7
6.285714285714278	3.	4.1440088368181237e-7
6.285714285714278	3.2	4.1440084621299734e-7
6.285714285714278	3.4	4.144008430328357e-7
6.285714285714278	3.6	4.1440084280331667e-7
6.285714285714278	3.8	4.14400842789226e-7
6.285714285714278	4.	4.144008427884901e-7
7.428571428571416	3.	5.749546825333864e-7
7.428571428571416	3.2	5.749397609620018e-7
7.428571428571416	3.4	5.749384945040293e-7
7.428571428571416	3.6	5.749384031011807e-7
7.428571428571416	3.8	5.749383974897571e-7
7.428571428571416	4.	5.749383971966301e-7
8.57142857142857	3.	7.595272852031669e-7
8.57142857142857	3.2	7.595131055821667e-7
8.57142857142857	3.4	7.595119020943347e-7
8.57142857142857	3.6	7.595118152361543e-7
8.57142857142857	3.8	7.595118099037386e-7
8.57142857142857	4.	7.595118096251856e-7
9.714285714285708	3.	9.669032362324465e-7
9.714285714285708	3.2	9.669093024478262e-7
9.714285714285708	3.4	9.669098173181317e-7
9.714285714285708	3.6	9.669098544773966e-7
9.714285714285708	3.8	9.669098567586863e-7
9.714285714285708	4.	9.669098568778552e-7
10.857142857142847	3.	1.1957536044569252e-6
10.857142857142847	3.2	1.1957769832158031e-6
10.857142857142847	3.4	1.1957789674961632e-6
10.857142857142847	3.6	1.195779110705862e-6
10.857142857142847	3.8	1.1957791194978235e-6
10.857142857142847	4.	1.1957791199570947e-6
12.	3.	1.444620373651851e-6
12.	3.2	1.44463428324484e-6
12.	3.4	1.444635463823244e-6
12.	3.6	1.4446355490280584e-6
12.	3.8	1.4446355542589705e-6
12.	4.	1.4446355545322212e-6
13.142857142857139	3.	1.7118938501849537e-6
13.142857142857139	3.2	1.7118784589202694e-6
13.142857142857139	3.4	1.711877152591398e-6
13.142857142857139	3.6	1.7118770583109488e-6
13.142857142857139	3.8	1.711877052522863e-6
13.142857142857139	4.	1.711877052220507e-6
14.285714285714278	3.	1.995829726896224e-6
14.285714285714278	3.2	1.9957996025012043e-6
14.285714285714278	3.4	1.9957970457066353e-6
14.285714285714278	3.6	1.9957968611775232e-6
14.285714285714278	3.8	1.9957968498488726e-6
14.285714285714278	4.	1.9957968492570905e-6
15.428571428571416	3.	2.2946074457133303e-6
15.428571428571416	3.2	2.294598453830083e-6
15.428571428571416	3.4	2.294597690645695e-6
15.428571428571416	3.6	2.2945976355650968e-6
15.428571428571416	3.8	2.2945976321835765e-6
15.428571428571416	4.	2.294597632006934e-6
16.57142857142857	3.	2.6063773210358692e-6
16.57142857142857	3.2	2.606403766866619e-6
16.57142857142857	3.4	2.6064060114600562e-6
16.57142857142857	3.6	2.606406173457066e-6
16.57142857142857	3.8	2.6064061834024218e-6
16.57142857142857	4.	2.6064061839219427e-6
17.714285714285708	3.	2.929251954190822e-6
17.714285714285708	3.2	2.92928536261786e-6
17.714285714285708	3.4	2.9292881981635542e-6
17.714285714285708	3.6	2.92928840281083e-6
17.714285714285708	3.8	2.92928841537458e-6
17.714285714285708	4.	2.9292884160308807e-6
18.857142857142847	3.	3.2612649630132388e-6
18.857142857142847	3.2	3.261264651313729e-6
18.857142857142847	3.4	3.2612646248582646e-6
18.857142857142847	3.6	3.2612646229489194e-6
18.857142857142847	3.8	3.2612646228316993e-6
18.857142857142847	4.	3.2612646228255757e-6
20.	3.	3.600365487121132e-6
20.	3.2	3.6003282139408904e-6
20.	3.4	3.600325050392306e-6
20.	3.6	3.600324822072487e-6
20.	3.8	3.6003248080554284e-6
20.	4.	3.6003248073232108e-6
21.14285714285714	3.	3.944478870098707e-6
21.14285714285714	3.2	3.944446849523364e-6
21.14285714285714	3.4	3.9444441317861905e-6
21.14285714285714	3.6	3.944443935641491e-6
21.14285714285714	3.8	3.944443923599733e-6
21.14285714285714	4.	3.9444439229707e-6
22.285714285714278	3.	4.291582757395427e-6
22.285714285714278	3.2	4.29159570264641e-6
22.285714285714278	3.4	4.2915968013742025e-6
22.285714285714278	3.6	4.291596880671676e-6
22.285714285714278	3.8	4.291596885539924e-6
22.285714285714278	4.	4.291596885794229e-6
23.428571428571416	3.	4.639723171466983e-6
23.428571428571416	3.2	4.63976902668388e-6
23.428571428571416	3.4	4.639772918651292e-6
23.428571428571416	3.6	4.639773199542728e-6
23.428571428571416	3.8	4.639773216787277e-6
23.428571428571416	4.	4.63977321768809e-6
24.57142857142857	3.	4.9869633652808895e-6
24.57142857142857	3.2	4.986988860630711e-6
24.57142857142857	3.4	4.986991024548989e-6
24.57142857142857	3.6	4.9869911807234835e-6
24.57142857142857	3.8	4.986991190311382e-6
24.57142857142857	4.	4.986991190812231e-6
25.714285714285708	3.	5.33134107335869e-6
25.714285714285708	3.2	5.3313138422608795e-6
25.714285714285708	3.4	5.331311531027363e-6
25.714285714285708	3.6	5.331311364220859e-6
25.714285714285708	3.8	5.331311353980237e-6
25.714285714285708	4.	5.331311353445293e-6
26.857142857142847	3.	5.67090439103132e-6
26.857142857142847	3.2	5.670853940027928e-6
26.857142857142847	3.4	5.670849658014359e-6
26.857142857142847	3.6	5.6708493489726054e-6
26.857142857142847	3.8	5.670849329999848e-6
26.857142857142847	4.	5.670849329008755e-6
28.	3.	6.0038032854622665e-6
28.	3.2	6.003789089558814e-6
28.	3.4	6.00378788468369e-6
28.	3.6	6.003787797725354e-6
28.	3.8	6.00378779238679e-6
28.	4.	6.003787792107916e-6
29.14285714285714	3.	6.3283426369779285e-6
29.14285714285714	3.2	6.328383778045829e-6
29.14285714285714	3.4	6.328387269896043e-6
29.14285714285714	3.6	6.328387521910164e-6
29.14285714285714	3.8	6.328387537381872e-6
29.14285714285714	4.	6.328387538190076e-6
30.285714285714278	3.	6.642943141140932e-6
30.285714285714278	3.2	6.6429930180784645e-6
30.285714285714278	3.4	6.6429972513871974e-6
30.285714285714278	3.6	6.642997556913936e-6
30.285714285714278	3.8	6.642997575670899e-6
30.285714285714278	4.	6.642997576650719e-6
31.428571428571416	3.	6.9460650025263126e-6
31.428571428571416	3.2	6.946064258661904e-6
31.428571428571416	3.4	6.946064195526488e-6
31.428571428571416	3.6	6.946064190969873e-6
31.428571428571416	3.8	6.946064190690133e-6
31.428571428571416	4.	6.946064190675522e-6
32.571428571428555	3.	7.236196350099269e-6
32.571428571428555	3.2	7.236143729771904e-6
32.571428571428555	3.4	7.23613926363566e-6
32.571428571428555	3.6	7.236138941305381e-6
32.571428571428555	3.8	7.2361389215168156e-6
32.571428571428555	4.	7.236138920483104e-6
33.714285714285694	3.	7.511933131272325e-6
33.714285714285694	3.2	7.511889433500537e-6
33.714285714285694	3.4	7.511885724662343e-6
33.714285714285694	3.6	7.5118854569878155e-6
33.714285714285694	3.8	7.51188544055469e-6
33.714285714285694	4.	7.5118854396962605e-6
34.85714285714286	3.	7.772066102306737e-6
34.85714285714286	3.2	7.772083698957246e-6
34.85714285714286	3.4	7.772085192472129e-6
34.85714285714286	3.6	7.772085300262204e-6
34.85714285714286	3.8	7.77208530687968e-6
34.85714285714286	4.	7.772085307225357e-6
36.	3.	8.01557720995109e-6
36.	3.2	8.015637114228073e-6
36.	3.4	8.015642198607942e-6
36.	3.6	8.015642565558261e-6
36.	3.8	8.015642588086152e-6
36.	4.	8.015642589262957e-6
37.14285714285714	3.	8.241552119835886e-6
37.14285714285714	3.2	8.24158440675067e-6
37.14285714285714	3.4	8.241587147102264e-6
37.14285714285714	3.6	8.241587344879145e-6
37.14285714285714	3.8	8.241587357021108e-6
37.14285714285714	4.	8.241587357655375e-6
38.28571428571428	3.	8.449115526141387e-6
38.28571428571428	3.2	8.449081217505298e-6
38.28571428571428	3.4	8.449078305566433e-6
38.28571428571428	3.6	8.449078095405771e-6
38.28571428571428	3.8	8.449078082503543e-6
38.28571428571428	4.	8.449078081829561e-6
39.428571428571416	3.	8.637470373654557e-6
39.428571428571416	3.2	8.637408588359758e-6
39.428571428571416	3.4	8.637403344349169e-6
39.428571428571416	3.6	8.637402965878097e-6
39.428571428571416	3.8	8.637402942642916e-6
39.428571428571416	4.	8.637402941429167e-6
40.571428571428555	3.	8.80599839377439e-6
40.571428571428555	3.2	8.805981628126347e-6
40.571428571428555	3.4	8.805980205144368e-6
40.571428571428555	3.6	8.805980102444807e-6
40.571428571428555	3.8	8.805980096139851e-6
40.571428571428555	4.	8.8059800958105e-6
41.714285714285694	3.	8.954303686990796e-6
41.714285714285694	3.2	8.954352493874294e-6
41.714285714285694	3.4	8.954356636359809e-6
41.714285714285694	3.6	8.954356935331629e-6
41.714285714285694	3.8	8.954356953686172e-6
41.714285714285694	4.	8.954356954644968e-6
42.85714285714286	3.	9.082145441414968e-6
42.85714285714286	3.2	9.082203220334882e-6
42.85714285714286	3.4	9.082208124323425e-6
42.85714285714286	3.6	9.082208478254514e-6
42.85714285714286	3.8	9.082208499983131e-6
42.85714285714286	4.	9.082208501118181e-6
44.	3.	9.189336006163232e-6
44.	3.2	9.189334832777288e-6
44.	3.4	9.189334733186278e-6
44.	3.6	9.189334725998585e-6
44.	3.8	9.18933472555732e-6
44.	4.	9.189334725534268e-6
45.14285714285714	3.	9.275721951635391e-6
45.14285714285714	3.2	9.275662652140762e-6
45.14285714285714	3.4	9.275657619110778e-6
45.14285714285714	3.6	9.2756572558666e-6
45.14285714285714	3.8	9.275657233566237e-6
45.14285714285714	4.	9.27565723240132e-6
46.28571428571428	3.	9.34126767429008e-6
46.28571428571428	3.2	9.341219491940352e-6
46.28571428571428	3.4	9.341215402473923e-6
46.28571428571428	3.6	9.341215107328672e-6
46.28571428571428	3.8	9.34121508920905e-6
46.28571428571428	4.	9.341215088262524e-6
47.428571428571416	3.	9.386138679128673e-6
47.428571428571416	3.2	9.386158196916954e-6
47.428571428571416	3.4	9.386159853488236e-6
47.428571428571416	3.6	9.38615997304643e-6
47.428571428571416	3.8	9.386159980386372e-6
47.428571428571416	4.	9.386159980769791e-6
48.571428571428555	3.	9.410680346539417e-6
48.571428571428555	3.2	9.410744865159037e-6
48.571428571428555	3.4	9.41075034118065e-6
48.571428571428555	3.6	9.410750736396568e-6
48.571428571428555	3.8	9.41075076065975e-6
48.571428571428555	4.	9.410750761927203e-6
49.714285714285694	3.	9.41531033322652e-6
49.714285714285694	3.2	9.415344341843312e-6
49.714285714285694	3.4	9.415347228324109e-6
49.714285714285694	3.6	9.41534743664744e-6
49.714285714285694	3.8	9.415347449436874e-6
49.714285714285694	4.	9.415347450104958e-6
50.85714285714286	3.	9.400444300353371e-6
50.85714285714286	3.2	9.400408076947122e-6
50.85714285714286	3.4	9.400405002492336e-6
50.85714285714286	3.6	9.400404780602567e-6
50.85714285714286	3.8	9.400404766980258e-6
50.85714285714286	4.	9.400404766268667e-6
52.	3.	9.366534998781784e-6
52.	3.2	9.36647111826119e-6
52.	3.4	9.366465696418377e-6
52.	3.6	9.36646530511278e-6
52.	3.8	9.366465281089659e-6
52.	4.	9.366465279834753e-6
53.14285714285714	3.	9.31417060354106e-6
53.14285714285714	3.2	9.314153776659176e-6
53.14285714285714	3.4	9.314152348479944e-6
53.14285714285714	3.6	9.314152245405284e-6
53.14285714285714	3.8	9.314152239077306e-6
53.14285714285714	4.	9.314152238746743e-6
54.28571428571428	3.	9.244108142414215e-6
54.28571428571428	3.2	9.24415763363963e-6
54.28571428571428	3.4	9.244161834208579e-6
54.28571428571428	3.6	9.244162137372403e-6
54.28571428571428	3.8	9.244162155984298e-6
54.28571428571428	4.	9.244162156956543e-6
55.428571428571416	3.	9.157194438590329e-6
55.428571428571416	3.2	9.157251972251367e-6
55.428571428571416	3.4	9.157256855423453e-6
55.428571428571416	3.6	9.157257207852175e-6
55.428571428571416	3.8	9.157257229488558e-6
55.428571428571416	4.	9.157257230618793e-6
56.571428571428555	3.	9.054259257927738e-6
56.571428571428555	3.2	9.054257786436862e-6
56.571428571428555	3.4	9.054257661544233e-6
56.571428571428555	3.6	9.05425765253047e-6
56.571428571428555	3.8	9.054257651977092e-6
56.571428571428555	4.	9.054257651948183e-6
57.714285714285694	3.	8.936097182872791e-6
57.714285714285694	3.2	8.936039187340073e-6
57.714285714285694	3.4	8.936034264983661e-6
57.714285714285694	3.6	8.936033909727027e-6
57.714285714285694	3.8	8.936033887917035e-6
57.714285714285694	4.	8.936033886777731e-6
58.85714285714286	3.	8.803549519337098e-6
58.85714285714286	3.2	8.803503210835223e-6
58.85714285714286	3.4	8.803499280411326e-6
58.85714285714286	3.6	8.803498996744502e-6
58.85714285714286	3.8	8.803498979329572e-6
58.85714285714286	4.	8.803498978419854e-6
60.	3.	8.657580271050057e-6
60.	3.2	8.657599206044287e-6
60.	3.4	8.657600813150996e-6
60.	3.6	8.657600929139232e-6
60.	3.8	8.657600936260011e-6
60.	4.	8.657600936631979e-6
61.14285714285714	3.	8.499248659141857e-6
61.14285714285714	3.2	8.499309688620472e-6
61.14285714285714	3.4	8.499314868501492e-6
61.14285714285714	3.6	8.499315242344327e-6
61.14285714285714	3.8	8.49931526529537e-6
61.14285714285714	4.	8.499315266494274e-6
62.28571428571428	3.	8.329603232778215e-6
62.28571428571428	3.2	8.329634802508234e-6
62.28571428571428	3.4	8.329637481988683e-6
62.28571428571428	3.6	8.329637675372371e-6
62.28571428571428	3.8	8.329637687244626e-6
62.28571428571428	4.	8.329637687864801e-6
63.428571428571416	3.	8.149613987643753e-6
63.428571428571416	3.2	8.149580181469136e-6
63.428571428571416	3.4	8.149577312176657e-6
63.428571428571416	3.6	8.149577105093874e-6
63.428571428571416	3.8	8.14957709238061e-6
63.428571428571416	4.	8.149577091716493e-6
64.57142857142856	3.	7.960212688050193e-6
64.57142857142856	3.2	7.960154127266354e-6
64.57142857142856	3.4	7.96014915693556e-6
64.57142857142856	3.6	7.960148798216522e-6
64.57142857142856	3.8	7.960148776193969e-6
64.57142857142856	4.	7.960148775043561e-6
65.7142857142857	3.	7.762384375440373e-6
65.7142857142857	3.2	7.762369363298771e-6
65.7142857142857	3.4	7.762368089145413e-6
65.7142857142857	3.6	7.76236799718712e-6
65.7142857142857	3.8	7.762367991541598e-6
65.7142857142857	4.	7.76236799124669e-6
66.85714285714286	3.	7.557195029675847e-6
66.85714285714286	3.2	7.55723975995272e-6
66.85714285714286	3.4	7.557243556436623e-6
66.85714285714286	3.6	7.557243830436792e-6
66.85714285714286	3.8	7.557243847258266e-6
66.85714285714286	4.	7.557243848136981e-6
68.	3.	7.34571771634247e-6
68.	3.2	7.345768902781258e-6
68.	3.4	7.345773247233373e-6
68.	3.6	7.345773560781556e-6
68.	3.8	7.3457735800309755e-6
68.	4.	7.345773581036518e-6
69.14285714285714	3.	7.128938944157874e-6
69.14285714285714	3.2	7.128937367923005e-6
69.14285714285714	3.4	7.128937234140235e-6
69.14285714285714	3.6	7.128937224484856e-6
69.14285714285714	3.8	7.12893722389209e-6
69.14285714285714	4.	7.1289372238611255e-6
70.28571428571428	3.	6.907748243199342e-6
70.28571428571428	3.2	6.907697348082236e-6
70.28571428571428	3.4	6.907693028372869e-6
70.28571428571428	3.6	6.907692716610521e-6
70.28571428571428	3.8	6.9076926974707394e-6
70.28571428571428	4.	6.907692696470923e-6
71.42857142857142	3.	6.683014993340783e-6
71.42857142857142	3.2	6.682974979124107e-6
71.42857142857142	3.4	6.6829715829269554e-6
71.42857142857142	3.6	6.682971337816386e-6
71.42857142857142	3.8	6.682971322768505e-6
71.42857142857142	4.	6.68297132198244e-6
72.57142857142856	3.	6.455655730299795e-6
72.57142857142856	3.2	6.455672271482559e-6
72.57142857142856	3.4	6.455673675414777e-6
72.57142857142856	3.6	6.455673776739492e-6
72.57142857142856	3.8	6.455673782960039e-6
72.57142857142856	4.	6.455673783284986e-6
73.7142857142857	3.	6.226609678926622e-6
73.7142857142857	3.2	6.226661763478588e-6
73.7142857142857	3.4	6.226666184159791e-6
73.7142857142857	3.6	6.2266665032095985e-6
73.7142857142857	3.8	6.226666522796774e-6
73.7142857142857	4.	6.2266665238199624e-6
74.85714285714286	3.	5.996749692859049e-6
74.85714285714286	3.2	5.996776173539474e-6
74.85714285714286	3.4	5.9967784210872845e-6
74.85714285714286	3.6	5.9967785832974964e-6
74.85714285714286	3.8	5.996778593255939e-6
74.85714285714286	4.	5.996778593776146e-6
76.	3.	5.766830101332022e-6
76.	3.2	5.76680154873716e-6
76.	3.4	5.766799125341762e-6
76.	3.6	5.766798950440302e-6
76.	3.8	5.766798939702715e-6
76.	4.	5.766798939141808e-6
77.14285714285714	3.	5.537527227822885e-6
77.14285714285714	3.2	5.537478574230375e-6
77.14285714285714	3.4	5.5374744447713836e-6
77.14285714285714	3.6	5.537474146739809e-6
77.14285714285714	3.8	5.5374741284429915e-6
77.14285714285714	4.	5.537474127487209e-6
78.28571428571428	3.	5.309519760613246e-6
78.28571428571428	3.2	5.309507611386613e-6
78.28571428571428	3.4	5.309506580222849e-6
78.28571428571428	3.6	5.30950650580162e-6
78.28571428571428	3.8	5.309506501232736e-6
78.28571428571428	4.	5.3095065009940686e-6
79.42857142857142	3.	5.083512653588916e-6
79.42857142857142	3.2	5.083549386928675e-6
79.42857142857142	3.4	5.083552504673348e-6
79.42857142857142	3.6	5.083552729687496e-6
79.42857142857142	3.8	5.083552743501611e-6
79.42857142857142	4.	5.083552744223233e-6
80.57142857142856	3.	4.8601776392098325e-6
80.57142857142856	3.2	4.860219065275668e-6
80.57142857142856	3.4	4.8602225813170175e-6
80.57142857142856	3.6	4.860222835077074e-6
80.57142857142856	3.8	4.860222850655966e-6
80.57142857142856	4.	4.860222851469771e-6
81.7142857142857	3.	4.640081104311608e-6
81.7142857142857	3.2	4.640079612574064e-6
81.7142857142857	3.4	4.640079485963002e-6
81.7142857142857	3.6	4.640079476825217e-6
81.7142857142857	3.8	4.640079476264229e-6
81.7142857142857	4.	4.640079476234922e-6
82.85714285714283	3.	4.42368208251057e-6
82.85714285714283	3.2	4.423641364700303e-6
82.85714285714283	3.4	4.423637908788831e-6
82.85714285714283	3.6	4.423637659368573e-6
82.85714285714283	3.8	4.42363764405611e-6
82.85714285714283	4.	4.423637643256225e-6
84.	3.	4.211399234869131e-6
84.	3.2	4.211367685191343e-6
84.	3.4	4.211365007421013e-6
84.	3.6	4.211364814160799e-6
84.	3.8	4.211364802296125e-6
84.	4.	4.211364801676342e-6
85.14285714285714	3.	4.003666793641173e-6
85.14285714285714	3.2	4.003679990257768e-6
85.14285714285714	3.4	4.0036811103202926e-6
85.14285714285714	3.6	4.003681191157539e-6
85.14285714285714	3.8	4.003681196120316e-6
85.14285714285714	4.	4.00368119637956e-6
86.28571428571428	3.	3.8009161836326123e-6
86.28571428571428	3.2	3.800956819389876e-6
86.28571428571428	3.4	3.8009602683557377e-6
86.28571428571428	3.6	3.8009605172748295e-6
86.28571428571428	3.8	3.8009605325565245e-6
86.28571428571428	4.	3.800960533354803e-6
87.42857142857142	3.	3.6035087372370965e-6
87.42857142857142	3.2	3.603529056979474e-6
87.42857142857142	3.4	3.6035307816182253e-6
87.42857142857142	3.6	3.6035309060890032e-6
87.42857142857142	3.8	3.6035309137305406e-6
87.42857142857142	4.	3.6035309141297155e-6
88.57142857142856	3.	3.4117001130917444e-6
88.57142857142856	3.2	3.4116780318981335e-6
88.57142857142856	3.4	3.4116761577623103e-6
88.57142857142856	3.6	3.411676022502054e-6
88.57142857142856	3.8	3.4116760141981285e-6
88.57142857142856	4.	3.4116760137643503e-6
89.7142857142857	3.	3.2256769014015705e-6
89.7142857142857	3.2	3.225639861801357e-6
89.7142857142857	3.4	3.2256367180787585e-6
89.7142857142857	3.6	3.2256364911898273e-6
89.7142857142857	3.8	3.225636477260614e-6
89.7142857142857	4.	3.2256364765329856e-6
90.85714285714283	3.	3.045621338015932e-6
90.85714285714283	3.2	3.0456123268707174e-6
90.85714285714283	3.4	3.0456115620512763e-6
90.85714285714283	3.6	3.0456115068526714e-6
90.85714285714283	3.8	3.0456115034639077e-6
90.85714285714283	4.	3.0456115032868854e-6
92.	3.	2.8717303948610927e-6
92.	3.2	2.8717580747984157e-6
92.	3.4	2.871760424136488e-6
92.	3.6	2.8717605936931354e-6
92.	3.8	2.8717606041025935e-6
92.	4.	2.871760604646359e-6
93.14285714285714	3.	2.7041718995429122e-6
93.14285714285714	3.2	2.7042026812827097e-6
93.14285714285714	3.4	2.7042052938878814e-6
93.14285714285714	3.6	2.704205482445073e-6
93.14285714285714	3.8	2.7042054940210175e-6
93.14285714285714	4.	2.704205494625717e-6
94.28571428571428	3.	2.5430334853157894e-6
94.28571428571428	3.2	2.543032215985053e-6
94.28571428571428	3.4	2.543032108250747e-6
94.28571428571428	3.6	2.543032100475338e-6
94.28571428571428	3.8	2.5430320999979887e-6
94.28571428571428	4.	2.5430320999730525e-6
95.42857142857142	3.	2.3883253427079085e-6
95.42857142857142	3.2	2.3882953981294763e-6
95.42857142857142	3.4	2.388292856595e-6
95.42857142857142	3.6	2.388292673167229e-6
95.42857142857142	3.8	2.3882926619061923e-6
95.42857142857142	4.	2.3882926613179427e-6
96.57142857142856	3.	2.2400328713475894e-6
96.57142857142856	3.2	2.2400099940349517e-6
96.57142857142856	3.4	2.2400080523306924e-6
96.57142857142856	3.6	2.2400079121938944e-6
96.57142857142856	3.8	2.240007903590586e-6
96.57142857142856	4.	2.2400079031411696e-6
97.7142857142857	3.	2.0981586781849834e-6
97.7142857142857	3.2	2.098168365289503e-6
97.7142857142857	3.4	2.0981691874825668e-6
97.7142857142857	3.6	2.0981692468219545e-6
97.7142857142857	3.8	2.098169250464931e-6
97.7142857142857	4.	2.098169250655231e-6
98.85714285714283	3.	1.9627092173552996e-6
98.85714285714283	3.2	1.9627384052690098e-6
98.85714285714283	3.4	1.962740882600279e-6
98.85714285714283	3.6	1.9627410613944828e-6
98.85714285714283	3.8	1.962741072371055e-6
98.85714285714283	4.	1.9627410729444457e-6
100.	3.	1.8336472609859892e-6
100.	3.2	1.8336616206927751e-6
100.	3.4	1.8336628394740506e-6
100.	3.6	1.8336629274360428e-6
100.	3.8	1.8336629328362239e-6
100.	4.	1.833662933118317e-6

==> data/thetanoisecalpha.dat <==
-100.	0.	7.359956130155534e-6
-100.	0.2	4.702584489796711e-6
-100.	0.4	2.641806774063022e-6
-100.	0.6000000000000001	1.1730603028239283e-6
-100.	0.8	2.931039060665022e-7
-100.	1.	4.1122699581566567e-29
-98.85714285714286	0.	7.880640587905204e-6
-98.85714285714286	0.2	5.0344755312568815e-6
-98.85714285714286	0.4	2.8279090155699497e-6
-98.85714285714286	0.6000000000000001	1.255586903838256e-6
-98.85714285714286	0.8	3.1370779754547913e-7
-98.85714285714286	1.	1.586847703714645e-28
-97.71428571428571	0.	8.427400165968349e-6
-97.71428571428571	0.2	5.382846246988088e-6
-97.71428571428571	0.4	3.023190653963988e-6
-97.71428571428571	0.6000000000000001	1.3421647107128415e-6
-97.71428571428571	0.8	3.3532022934368685e-7
-97.71428571428571	1.	1.6343751897727775e-29
-96.57142857142857	0.	9.000565973452546e-6
-96.57142857142857	0.2	5.747880837954532e-6
-96.57142857142857	0.4	3.2277433644599925e-6
-96.57142857142857	0.6000000000000001	1.4328307216744051e-6
-96.57142857142857	0.8	3.579498933774868e-7
-96.57142857142857	1.	8.540654645103868e-29
-95.42857142857143	0.	9.6003791621027e-6
-95.42857142857143	0.2	6.129703029126211e-6
-95.42857142857143	0.4	3.441623575076393e-6
-95.42857142857143	0.6000000000000001	1.5276058887463334e-6
-95.42857142857143	0.8	3.8160141383140426e-7
-95.42857142857143	1.	1.371985800155843e-28
-94.28571428571429	0.	0.000010226982467136425
-94.28571428571429	0.2	6.528370478396244e-6
-94.28571428571429	0.4	3.664849251960668e-6
-94.28571428571429	0.6000000000000001	1.6264936686994975e-6
-94.28571428571429	0.8	4.062749820359806e-7
-94.28571428571429	1.	2.3068408337894494e-31
-93.14285714285714	0.	0.000010880411737984403
-93.14285714285714	0.2	6.94386918907245e-6
-93.14285714285714	0.4	3.8973966923353145e-6
-93.14285714285714	0.6000000000000001	1.729478579440558e-6
-93.14285714285714	0.8	4.319659930330625e-7
-93.14285714285714	1.	1.2801875616074167e-28
-92.	0.	0.000011560587521019173
-92.	0.2	7.376107970087977e-6
-92.	0.4	4.139197351948592e-6
-92.	0.6000000000000001	1.8365247744603008e-6
-92.	0.8	4.5866468708386845e-7
-92.	1.	9.744231385775057e-29
-90.85714285714286	0.	0.00001226730676013695
-90.85714285714286	0.2	7.824912991042671e-6
-90.85714285714286	0.4	4.390134735831961e-6
-90.85714285714286	0.6000000000000001	1.9475746489069463e-6
-90.85714285714286	0.8	4.863557996357903e-7
-90.85714285714286	1.	9.743349534825468e-30
-89.71428571428572	0.	0.00001300023468440546
-89.71428571428572	0.2	8.290022481854406e-6
-89.71428571428572	0.4	4.650041382892188e-6
-89.71428571428572	0.6000000000000001	2.062547491688667e-6
-89.71428571428572	0.8	5.150182234870026e-7
-89.71428571428572	1.	1.5530286265604626e-28
-88.57142857142857	0.	0.000013758896954836662
-88.57142857142857	0.2	8.771081629103677e-6
-88.57142857142857	0.4	4.918695976350982e-6
-88.57142857142857	0.6000000000000001	2.1813381987147345e-6
-88.57142857142857	0.8	5.446246870605563e-7
-88.57142857142857	1.	5.215715811998668e-29
-87.42857142857143	0.	0.000014542672144716767
-87.42857142857143	0.2	9.267637723124904e-6
-87.42857142857143	0.4	5.195820613320077e-6
-87.42857142857143	0.6000000000000001	2.3038160629864418e-6
-87.42857142857143	0.8	5.751414528432077e-7
-87.42857142857143	1.	4.1833105768805625e-29
-86.28571428571429	0.	0.000015350784629882365
-86.28571428571429	0.2	9.7791356115826e-6
-86.28571428571429	0.4	5.481078267910371e-6
-86.28571428571429	0.6000000000000001	2.429823657787893e-6
-86.28571428571429	0.8	6.065280401858472e-7
-86.28571428571429	1.	1.5851478820143342e-28
-85.14285714285714	0.	0.000016182297966839562
-85.14285714285714	0.2	0.000010304913516633307
-85.14285714285714	0.4	5.77407048319131e-6
-85.14285714285714	0.6000000000000001	2.5591758296862927e-6
-85.14285714285714	0.8	6.38736976796976e-7
-85.14285714285714	1.	1.5856211191802233e-29
-84.	0.	0.000017036108837569647
-84.	0.2	0.000010844199273696417
-84.	0.4	6.074335327936809e-6
-84.	0.6000000000000001	2.691658818357771e-6
-84.	0.8	6.717135833505101e-7
-84.	1.	8.621574857023349e-29
-82.85714285714286	0.	0.000017910941640159225
-82.85714285714286	0.2	0.000011396107050237443
-82.85714285714286	0.4	6.3813456543290215e-6
-82.85714285714286	0.6000000000000001	2.8270295203450517e-6
-82.85714285714286	0.8	7.053957956428156e-7
-82.85714285714286	1.	1.3662516697711863e-28
-81.71428571428572	0.	0.000018805343804063696
-81.71428571428572	0.2	0.000011959634602818059
-81.71428571428572	0.4	6.694507692648306e-6
-81.71428571428572	0.6000000000000001	2.965014913737138e-6
-81.71428571428572	0.8	7.397140286801677e-7
-81.71428571428572	1.	1.7329006726748628e-31
-80.57142857142857	0.	0.000019717681907974387
-80.57142857142857	0.2	0.000012533661130076242
-80.57142857142857	0.4	7.013160018530422e-6
-80.57142857142857	0.6000000000000001	3.1053116604975265e-6
-80.57142857142857	0.8	7.745910869929898e-7
-80.57142857142857	1.	1.286674191211424e-28
-79.42857142857143	0.	0.000020646138676979922
-79.42857142857143	0.2	0.000013116945778310387
-79.42857142857143	0.4	7.336572927652571e-6
-79.42857142857143	0.6000000000000001	3.2475859027825068e-6
-79.42857142857143	0.8	8.099421253745968e-7
-79.42857142857143	1.	9.664923877552375e-29
-78.28571428571429	0.	0.000021588710933938283
-78.28571428571429	0.2	0.000013708126854877593
-78.28571428571429	0.4	7.66394825164601e-6
-78.28571428571429	0.6000000000000001	3.391473269031971e-6
-78.28571428571429	0.8	8.456746641024521e-7
-78.28571428571429	1.	1.0134495984352098e-29
-77.14285714285714	0.	0.000022543208577613776
-77.14285714285714	0.2	0.000014305721802562864
-77.14285714285714	0.4	7.994419647517675e-6
-77.14285714285714	0.6000000000000001	3.53657910480083e-6
-77.14285714285714	0.8	8.816886624752965e-7
-77.14285714285714	1.	1.555831013524232e-28
-76.	0.	0.000023507254657181685
-76.	0.2	0.000014908127985406348
-76.	0.4	8.327053390866325e-6
-76.	0.6000000000000001	3.6824789422078064e-6
-76.	0.8	9.178766541791002e-7
-76.	1.	5.139858765216983e-29
-74.85714285714286	0.	0.00002447828660929686
-74.85714285714286	0.2	0.00001551362433329063
-74.85714285714286	0.4	8.660849700781736e-6
-74.85714285714286	0.6000000000000001	3.8287192205714424e-6
-74.85714285714286	0.8	9.541239476139386e-7
-74.85714285714286	1.	4.2547437105211594e-29
-73.71428571428572	0.	0.00002545355872020754
-73.71428571428572	0.2	0.000016120373889005688
-73.71428571428572	0.4	8.9947446216126e-6
-73.71428571428572	0.6000000000000001	3.9748182693518165e-6
-73.71428571428572	0.8	9.903088939125751e-7
-73.71428571428572	1.	1.5833679104526771e-28
-72.57142857142857	0.	0.000026430145871399045
-72.57142857142857	0.2	0.000016726427297524372
-72.57142857142857	0.4	9.327612483773625e-6
-72.57142857142857	0.6000000000000001	4.120267562914866e-6
-72.57142857142857	0.8	1.0263032249561065e-6
-72.57142857142857	1.	1.5375253872647798e-29
-71.42857142857143	0.	0.000027404948622876246
-71.42857142857143	0.2	0.000017329727272726206
-71.42857142857143	0.4	9.658268962335849e-6
-71.42857142857143	0.6000000000000001	4.264533254807982e-6
-71.42857142857143	0.8	1.0619724631985891e-6
-71.42857142857143	1.	8.702433412519991e-29
-70.28571428571429	0.	0.000028374699683376904
-70.28571428571429	0.2	0.000017928114071725253
-70.28571428571429	0.4	9.98547474823702e-6
-70.28571428571429	0.6000000000000001	4.407057997127702e-6
-70.28571428571429	0.8	1.097176404519808e-6
-70.28571428571429	1.	1.3604597893598171e-28
-69.14285714285714	0.	0.000029335971811624323
-69.14285714285714	0.2	0.000018519332001350846
-69.14285714285714	0.4	0.000010307939842618564
-69.14285714285714	0.6000000000000001	4.547263048215818e-6
-69.14285714285714	0.8	1.1317696746553183e-6
-69.14285714285714	1.	1.2408428451685184e-31
-68.	0.	0.00003028518718734421
-68.	0.2	0.00001910103697535296
-68.	0.4	0.000010624328480179065
-68.	0.6000000000000001	4.684550669442045e-6
-68.	0.8	1.1656023590604088e-6
-68.	1.	1.2931112140194388e-28
-66.85714285714286	0.	0.000031218628285259395
-66.85714285714286	0.2	0.000019670805134630498
-66.85714285714286	0.4	0.000010933264682602897
-66.85714285714286	0.6000000000000001	4.8183068092738e-6
-66.85714285714286	0.8	1.1985207053767915e-6
-66.85714285714286	1.	9.58544794611869e-29
-65.71428571428572	0.	0.00003213245027954402
-65.71428571428572	0.2	0.00002022614253613243
-65.71428571428572	0.4	0.000011233338438020942
-65.71428571428572	0.6000000000000001	4.947904070154054e-6
-65.71428571428572	0.8	1.2303678969594094e-6
-65.71428571428572	1.	1.0532811328608835e-29
-64.57142857142858	0.	0.000033022695000099704
-64.57142857142858	0.2	0.000020764495908929586
-64.57142857142858	0.4	0.000011523112496991111
-64.57142857142858	0.6000000000000001	5.072704950833665e-6
-64.57142857142858	0.8	1.2609848951406255e-6
-64.57142857142858	1.	1.5585562506466002e-28
-63.42857142857143	0.	0.00003388530645545844
-63.42857142857143	0.2	0.00002128326446828235
-63.42857142857143	0.4	0.000011801129769657772
-63.42857142857143	0.6000000000000001	5.192065353743387e-6
-63.42857142857143	0.8	1.290211347059517e-6
-63.42857142857143	1.	5.064296348966428e-29
-62.285714285714285	0.	0.00003471614793020303
-62.285714285714285	0.2	0.000021779812770468633
-62.285714285714285	0.4	0.00001206592130270131
-62.285714285714285	0.6000000000000001	5.305338343849582e-6
-62.285714285714285	0.8	1.3178865550194027e-6
-62.285714285714285	1.	4.32656204926554e-29
-61.142857142857146	0.	0.00003551102065760355
-61.142857142857146	0.2	0.000022251484582819317
-61.142857142857146	0.4	0.000012316014808565143
-61.142857142857146	0.6000000000000001	5.411878142327175e-6
-61.142857142857146	0.8	1.3438505025124655e-6
-61.142857142857146	1.	1.5815079711756687e-28
-60.	0.	0.00003626568406059026
-60.	0.2	0.000022695617734813106
-60.	0.4	0.000012549943713263542
-60.	0.6000000000000001	5.511044335316212e-6
-60.	0.8	1.3679449312665574e-6
-60.	1.	1.490092915703393e-29
-58.85714285714286	0.	0.000036975877545962015
-58.85714285714286	0.2	0.000023109559907057006
-58.85714285714286	0.4	0.000012766256682735408
-58.85714285714286	0.6000000000000001	5.602206274935711e-6
-58.85714285714286	0.8	1.3900144628801051e-6
-58.85714285714286	1.	8.783222037269399e-29
-57.714285714285715	0.	0.00003763734382763712
-57.714285714285715	0.2	0.000023490685305419987
-57.714285714285715	0.4	0.000012963527581172183
-57.714285714285715	0.6000000000000001	5.684747646577467e-6
-57.714285714285715	0.8	1.4099077577900794e-6
-57.714285714285715	1.	1.3546107516097502e-28
-56.57142857142858	0.	0.00003824585374472789
-56.57142857142858	0.2	0.000023836412157564178
-56.57142857142858	0.4	0.00001314036580811664
-56.57142857142858	0.6000000000000001	5.7580711733732e-6
-56.57142857142858	0.8	1.4274787035020297e-6
-56.57142857142858	1.	8.307177039675761e-32
-55.42857142857143	0.	0.00003879723252928405
-55.42857142857143	0.2	0.000024144220958794618
-55.42857142857143	0.4	0.000013295426954592655
-55.42857142857143	0.6000000000000001	5.821603425762628e-6
-55.42857142857143	0.8	1.4425876232701189e-6
-55.42857142857143	1.	1.2994979713254718e-28
-54.28571428571429	0.	0.000039287387466612206
-54.28571428571429	0.2	0.00002441167338359641
-54.28571428571429	0.4	0.000013427423712189721
-54.28571428571429	0.6000000000000001	5.874799701363699e-6
-54.28571428571429	0.8	1.4551024957818157e-6
-54.28571428571429	1.	9.505811724313319e-29
-53.142857142857146	0.	0.00003971233687784058
-53.142857142857146	0.2	0.000024636431768338787
-53.142857142857146	0.4	0.000013535136962845382
-53.142857142857146	0.6000000000000001	5.9171489378207e-6
-53.142857142857146	0.8	1.4649001758446374e-6
-53.142857142857146	1.	1.0938254807650006e-29
-52.	0.	0.000040068240339518994
-52.	0.2	0.000024816279059266212
-52.	0.4	0.000013617426970968466
-52.	0.6000000000000001	5.948178618917259e-6
-52.	0.8	1.471867605544791e-6
-52.	1.	1.5612040590517792e-28
-50.85714285714286	0.	0.0000403514300383262
-50.85714285714286	0.2	0.00002494913910807999
-50.85714285714286	0.4	0.000013673244593579748
-50.85714285714286	0.6000000000000001	5.967459632018667e-6
-50.85714285714286	0.8	1.4759030048553553e-6
-50.85714285714286	1.	4.989036295613003e-29
-49.714285714285715	0.	0.00004055844314039499
-49.714285714285715	0.2	0.000025033097185339978
-49.714285714285715	0.4	0.000013701642418513576
-49.714285714285715	0.6000000000000001	5.9746110329871124e-6
-49.714285714285715	0.8	1.476917030279058e-6
-49.714285714285715	1.	4.3987582438821157e-29
-48.57142857142858	0.	0.00004068605503436328
-48.57142857142858	0.2	0.00002506642056978737
-48.57142857142858	0.4	0.000013701785735618522
-48.57142857142858	0.6000000000000001	5.969304673219114e-6
-48.57142857142858	0.8	1.4748338898753796e-6
-48.57142857142858	1.	1.5795682545124737e-28
-47.42857142857143	0.	0.00004073131328485599
-47.42857142857143	0.2	0.000025047579059558315
-47.42857142857143	0.4	0.000013672963241364545
-47.42857142857143	0.6000000000000001	5.951269642397521e-6
-47.42857142857143	0.8	1.46959240293722e-6
-47.42857142857143	1.	1.4433285583010162e-29
-46.28571428571429	0.	0.0000406915721084405
-46.28571428571429	0.2	0.000024975265239064318
-46.28571428571429	0.4	0.00001361459737324893
-46.28571428571429	0.6000000000000001	5.9202964798552605e-6
-46.28571428571429	0.8	1.4611469925944254e-6
-46.28571428571429	1.	8.863932464103225e-29
-45.142857142857146	0.	0.00004056452715703676
-45.142857142857146	0.2	0.000024848414323103322
-45.142857142857146	0.4	0.000013526254166901937
-45.142857142857146	0.6000000000000001	5.876241107084968e-6
-45.142857142857146	0.8	1.4494685997011874e-6
-45.142857142857146	1.	1.3487051550579853e-28
-44.	0.	0.00004034825036444559
-44.	0.2	0.00002466622338779567
-44.	0.4	0.00001340765252599776
-44.	0.6000000000000001	5.819028433986301e-6
-44.	0.8	1.4345455065490763e-6
-44.	1.	5.025672175217379e-32
-42.85714285714286	0.	0.000040041224580401996
-42.85714285714286	0.2	0.000024428169786601276
-42.85714285714286	0.4	0.000013258672793232492
-42.85714285714286	0.6000000000000001	5.748655592061007e-6
-42.85714285714286	0.8	1.4163840593029318e-6
-42.85714285714286	1.	1.3058338095672414e-28
-41.714285714285715	0.	0.000039642377683667995
-41.714285714285715	0.2	0.000024134028539270715
-41.714285714285715	0.4	0.000013079364509885307
-41.714285714285715	0.6000000000000001	5.66519474900186e-6
-41.714285714285715	0.8	1.3950092786028185e-6
-41.714285714285715	1.	9.426023361378112e-29
-40.57142857142858	0.	0.00003915111583135848
-40.57142857142858	0.2	0.000023783888472264424
-40.57142857142858	0.4	0.000012869953251828906
-40.57142857142858	0.6000000000000001	5.568795460910435e-6
-40.57142857142858	0.8	1.3704653484647862e-6
-40.57142857142858	1.	1.1350784932100178e-29
-39.42857142857143	0.	0.00003856735546627059
-39.42857142857143	0.2	0.000023378166881109763
-39.42857142857143	0.4	0.000012630846431270317
-39.42857142857143	0.6000000000000001	5.459686520634994e-6
-39.42857142857143	0.8	1.3428159743890264e-6
-39.42857142857143	1.	1.5637741677872701e-28
-38.28571428571429	0.	0.00003789155366810152
-38.28571428571429	0.2	0.00002291762247871041
-38.28571428571429	0.4	0.000012362637956092
-38.28571428571429	0.6000000000000001	5.338177263455683e-6
-38.28571428571429	0.8	1.3121446024446691e-6
-38.28571428571429	1.	4.9140863065816544e-29
-37.142857142857146	0.	0.000037124736399091674
-37.142857142857146	0.2	0.000022403366389336173
-37.142857142857146	0.4	0.000012066111642662343
-37.142857142857146	0.6000000000000001	5.20465829466591e-6
-37.142857142857146	0.8	1.2785544920978965e-6
-37.142857142857146	1.	4.47132490647331e-29
-36.	0.	0.00003626852416096266
-36.	0.2	0.000021836870946456582
-36.	0.4	0.000011742243283598394
-36.	0.6000000000000001	5.059601607584175e-6
-36.	0.8	1.2421686367222162e-6
-36.	1.	1.5775489589559336e-28
-34.85714285714286	0.	0.00003532515454916104
-34.85714285714286	0.2	0.00002121997605412487
-34.85714285714286	0.4	0.00001139220127922386
-34.85714285714286	0.6000000000000001	4.903560065132703e-6
-34.85714285714286	0.8	1.2031295270477255e-6
-34.85714285714286	1.	1.3972371004939159e-29
-33.71428571428572	0.	0.000034297501163556544
-33.71428571428572	0.2	0.000020554892876554268
-33.71428571428572	0.4	0.000011017345750295412
-33.71428571428572	0.6000000000000001	4.737166223212297e-6
-33.71428571428572	0.8	1.161598754200092e-6
-33.71428571428572	1.	8.944556433855197e-29
-32.57142857142857	0.	0.00003318908831331543
-32.57142857142857	0.2	0.00001984420462921441
-32.57142857142857	0.4	0.0000106192260599441
-32.57142857142857	0.6000000000000001	4.561130479607217e-6
-32.57142857142857	0.8	1.1177564504090635e-6
-32.57142857142857	1.	1.3427436040291986e-28
-31.42857142857143	0.	0.00003200410093949747
-31.42857142857143	0.2	0.000019090864257752097
-31.42857142857143	0.4	0.000010199576684808298
-31.42857142857143	0.6000000000000001	4.376238538099053e-6
-31.42857142857143	0.8	1.0718005669532716e-6
-31.42857142857143	1.	2.5642496574952365e-32
-30.285714285714292	0.	0.000030747389174005605
-30.285714285714292	0.2	0.000018298188808866094
-30.285714285714292	0.4	9.760311389153462e-6
-30.285714285714292	0.6000000000000001	4.183348183910998e-6
-30.285714285714292	0.8	1.0239459904937222e-6
-30.285714285714292	1.	1.3121180803930597e-28
-29.142857142857153	0.	0.00002942446695980098
-29.142857142857153	0.2	0.00001746985032031963
-29.142857142857153	0.4	9.30351567137335e-6
-29.142857142857153	0.6000000000000001	3.983385373507789e-6
-29.142857142857153	0.8	9.744235006262363e-7
-29.142857142857153	1.	9.346091022124105e-29
-28.	0.	0.000028041504176538546
-28.	0.2	0.000016609863085683302
-28.	0.4	8.831437469458962e-6
-28.	0.6000000000000001	3.777339648992332e-6
-28.	0.8	9.234785731880432e-7
-28.	1.	1.1770359487403782e-29
-26.85714285714286	0.	0.000026605311749680165
-26.85714285714286	0.2	0.000015722567183190303
-26.85714285714286	0.4	8.346476130578897e-6
-26.85714285714286	0.6000000000000001	3.5662588947092654e-6
-26.85714285714286	0.8	8.713700355200321e-7
-26.85714285714286	1.	1.566266313851679e-28
-25.714285714285722	0.	0.00002512331927141022
-25.714285714285722	0.2	0.000014812608197314878
-25.714285714285722	0.4	7.851169669699946e-6
-25.714285714285722	0.6000000000000001	3.3512434611196394e-6
-25.714285714285722	0.8	8.183685815018257e-7
-25.714285714285722	1.	4.839454051568179e-29
-24.57142857142857	0.	0.00002360354472992528
-24.57142857142857	0.2	0.000013884913106401611
-24.57142857142857	0.4	7.348180363119161e-6
-24.57142857142857	0.6000000000000001	3.1334396885530925e-6
-24.57142857142857	0.8	7.647551557730946e-7
-24.57142857142857	1.	4.544254611231225e-29
-23.42857142857143	0.	0.00002205455603106148
-23.42857142857143	0.2	0.000012944662359705588
-23.42857142857143	0.4	6.840278744715471e-6
-23.42857142857143	0.6000000000000001	2.9140328710349938e-6
-23.42857142857143	0.8	7.108192181430512e-7
-23.42857142857143	1.	1.5754502911422785e-28
-22.285714285714292	0.	0.000020485424103250634
-22.285714285714292	0.2	0.000011997258222026905
-22.285714285714292	0.4	6.330326095315178e-6
-22.285714285714292	0.6000000000000001	2.6942397078804943e-6
-22.285714285714292	0.8	6.568569007264915e-7
-22.285714285714292	1.	1.3518232588599724e-29
-21.142857142857153	0.	0.0000189056675032205
-21.142857142857153	0.2	0.000011048289522931632
-21.142857142857153	0.4	5.8212555383457105e-6
-21.142857142857153	0.6000000000000001	2.4753002979449554e-6
-21.142857142857153	0.8	6.031690717586078e-7
-21.142857142857153	1.	9.025085696206271e-29
-20.	0.	0.000017325188584804474
-20.	0.2	0.000010103493009431041
-20.	0.4	5.316051877513308e-6
-20.	0.6000000000000001	2.2584697381791248e-6
-20.	0.8	5.500593212957961e-7
-20.	1.	1.3367267085739673e-28
-18.85714285714286	0.	0.00001575420145517032
-18.85714285714286	0.2	9.168711564977636e-6
-18.85714285714286	0.4	4.817730334263135e-6
-18.85714285714286	0.6000000000000001	2.045009394407117e-6
-18.85714285714286	0.8	4.978318851211183e-7
-18.85714285714286	1.	9.231613659532878e-33
-17.714285714285722	0.	0.000014203152119290776
-17.714285714285722	0.2	8.249849622593491e-6
-17.714285714285722	0.4	4.329314363938435e-6
-17.714285714285722	0.6000000000000001	1.8361779179894058e-6
-17.714285714285722	0.8	4.4678952416478323e-7
-17.714285714285722	1.	1.3183501407281755e-28
-16.57142857142857	0.	0.000012682631401051577
-16.57142857142857	0.2	7.3528261644381386e-6
-16.57142857142857	0.4	3.853812749400344e-6
-16.57142857142857	0.6000000000000001	1.6332220871429138e-6
-16.57142857142857	0.8	3.972313776053932e-7
-16.57142857142857	1.	9.266022886094654e-29
-15.42857142857143	0.	0.000011203281423411753
-15.42857142857143	0.2	6.483525762436633e-6
-15.42857142857143	0.4	3.3941961888462496e-6
-15.42857142857143	0.6000000000000001	1.4373675559900339e-6
-15.42857142857143	0.8	3.494508084827722e-7
-15.42857142857143	1.	1.2196935538140336e-29
-14.285714285714292	0.	9.775696625030066e-6
-14.285714285714292	0.2	5.6477481729327366e-6
-14.285714285714292	0.4	2.9533736101451236e-6
-14.285714285714292	0.6000000000000001	1.249809597748383e-6
-14.285714285714292	0.8	3.037332610858732e-7
-14.285714285714292	1.	1.5686802422215912e-28
-13.142857142857153	0.	8.410320480660972e-6
-13.142857142857153	0.2	4.85115705098446e-6
-13.142857142857153	0.4	2.534168456790398e-6
-13.142857142857153	0.6000000000000001	1.0717039307931093e-6
-13.142857142857153	0.8	2.603541495835136e-7
-13.142857142857153	1.	4.7651471677543946e-29
-12.	0.	7.117339270816126e-6
-12.	0.2	4.099228395229771e-6
-12.	0.4	2.1392952002445816e-6
-12.	0.6000000000000001	9.041577176199591e-7
-12.	0.8	2.195767973718665e-7
-12.	1.	4.6175398951972586e-29
-10.857142857142861	0.	5.906574405678798e-6
-10.857142857142861	0.2	3.397199370562772e-6
-10.857142857142861	0.4	1.7713363396918674e-6
-10.857142857142861	0.6000000000000001	7.482208269801959e-7
-10.857142857142861	0.8	1.8165044643117526e-7
-10.857142857142861	1.	1.573272465829958e-28
-9.714285714285722	0.	4.787374941856124e-6
-9.714285714285722	0.2	2.7500181815257035e-6
-9.714285714285722	0.4	1.432720152662093e-6
-9.714285714285722	0.6000000000000001	6.048774485636537e-7
-9.714285714285722	0.8	1.468083555897623e-7
-9.714285714285722	1.	1.3070916806360297e-29
-8.571428571428584	0.	3.768512031335129e-6
-8.571428571428584	0.2	2.162295682866946e-6
-8.571428571428584	0.4	1.125699458329203e-6
-8.571428571428584	0.6000000000000001	4.75038147494807e-7
-8.571428571428584	0.8	1.1526600595656492e-7
-8.571428571428584	1.	9.105512010528877e-29
-7.428571428571431	0.	2.8580771038125425e-6
-7.428571428571431	0.2	1.638259414024021e-6
-7.428571428571431	0.4	8.523316493624975e-7
-7.428571428571431	0.6000000000000001	3.5953244257370373e-7
-7.428571428571431	0.8	8.72194309075264e-8
-7.428571428571431	1.	1.3306550844062874e-28
-6.285714285714292	0.	2.0633856013797877e-6
-6.285714285714292	0.2	1.1817107306687122e-6
-6.285714285714292	0.4	6.144602380250511e-7
-6.285714285714292	0.6000000000000001	2.5910198770662706e-7
-6.285714285714292	0.8	6.284368693086659e-8
-6.285714285714292	1.	1.0257523454512677e-33
-5.142857142857153	0.	1.3908880547023061e-6
-5.142857142857153	0.2	7.959856785635194e-7
-5.142857142857153	0.4	4.1369814785400885e-7
-5.142857142857153	0.6000000000000001	1.7439443040536945e-7
-5.142857142857153	0.8	4.229148038175735e-8
-5.142857142857153	1.	1.3245293528405803e-28
-4.	0.	8.46090210258238e-7
-4.	0.2	4.839202128189825e-7
-4.	0.4	2.5141296383024994e-7
-4.	0.6000000000000001	1.0595801462970236e-7
-4.	0.8	2.5691963771091392e-8
-4.	1.	9.185827146730437e-29
-2.857142857142861	0.	4.334837886796715e-7
-2.857142857142861	0.2	2.4782030960412387e-7
-2.857142857142861	0.4	1.2871433162282413e-7
-2.857142857142861	0.6000000000000001	5.423698763984703e-8
-2.857142857142861	0.8	1.3149713607289807e-8
-2.857142857142861	1.	1.2630469432422178e-29
-1.7142857142857224	0.	1.564892766775792e-7
-1.7142857142857224	0.2	8.943744835065793e-8
-1.7142857142857224	0.4	4.6443670594264204e-8
-1.7142857142857224	0.6000000000000001	1.9567862001699035e-8
-1.7142857142857224	0.8	4.743900036436225e-9
-1.7142857142857224	1.	1.5710157058776726e-28
-0.5714285714285836	0.	1.741193350710613e-8
-0.5714285714285836	0.2	9.949861923268164e-9
-0.5714285714285836	0.4	5.166336248504812e-9
-0.5714285714285836	0.6000000000000001	2.176574596882969e-9
-0.5714285714285836	0.8	5.27656623188479e-10
-0.5714285714285836	1.	4.691173259026597e-29
0.5714285714285694	0.	1.741193350710526e-8
0.5714285714285694	0.2	9.949861923267671e-9
0.5714285714285694	0.4	5.166336248504557e-9
0.5714285714285694	0.6000000000000001	2.176574596882862e-9
0.5714285714285694	0.8	5.276566231884528e-10
0.5714285714285694	1.	4.691173259026389e-29
1.7142857142857082	0.	1.564892766775767e-7
1.7142857142857082	0.2	8.943744835065656e-8
1.7142857142857082	0.4	4.6443670594263456e-8
1.7142857142857082	0.6000000000000001	1.9567862001698724e-8
1.7142857142857082	0.8	4.743900036436148e-9
1.7142857142857082	1.	1.571015705877679e-28
2.857142857142847	0.	4.3348378867966725e-7
2.857142857142847	0.2	2.4782030960412144e-7
2.857142857142847	0.4	1.2871433162282288e-7
2.857142857142847	0.6000000000000001	5.42369876398465e-8
2.857142857142847	0.8	1.3149713607289678e-8
2.857142857142847	1.	1.2630469432423405e-29
4.	0.	8.46090210258238e-7
4.	0.2	4.839202128189825e-7
4.	0.4	2.5141296383024994e-7
4.	0.6000000000000001	1.0595801462970236e-7
4.	0.8	2.5691963771091392e-8
4.	1.	9.185827146730437e-29
5.142857142857139	0.	1.3908880547022987e-6
5.142857142857139	0.2	7.959856785635148e-7
5.142857142857139	0.4	4.136981478540066e-7
5.142857142857139	0.6000000000000001	1.743944304053685e-7
5.142857142857139	0.8	4.229148038175712e-8
5.142857142857139	1.	1.3245293528405978e-28
6.285714285714278	0.	2.063385601379779e-6
6.285714285714278	0.2	1.1817107306687071e-6
6.285714285714278	0.4	6.144602380250482e-7
6.285714285714278	0.6000000000000001	2.5910198770662595e-7
6.285714285714278	0.8	6.284368693086633e-8
6.285714285714278	1.	1.0257523454397406e-33
7.428571428571416	0.	2.858077103812534e-6
7.428571428571416	0.2	1.6382594140240163e-6
7.428571428571416	0.4	8.523316493624945e-7
7.428571428571416	0.6000000000000001	3.5953244257370257e-7
7.428571428571416	0.8	8.72194309075261e-8
7.428571428571416	1.	1.3306550844062706e-28
8.57142857142857	0.	3.768512031335119e-6
8.57142857142857	0.2	2.1622956828669393e-6
8.57142857142857	0.4	1.1256994583291998e-6
8.57142857142857	0.6000000000000001	4.750381474948057e-7
8.57142857142857	0.8	1.1526600595656456e-7
8.57142857142857	1.	9.105512010529099e-29
9.714285714285708	0.	4.7873749418561095e-6
9.714285714285708	0.2	2.7500181815256955e-6
9.714285714285708	0.4	1.4327201526620891e-6
9.714285714285708	0.6000000000000001	6.04877448563652e-7
9.714285714285708	0.8	1.468083555897619e-7
9.714285714285708	1.	1.307091680635905e-29
10.857142857142847	0.	5.906574405678781e-6
10.857142857142847	0.2	3.3971993705627614e-6
10.857142857142847	0.4	1.771336339691863e-6
10.857142857142847	0.6000000000000001	7.482208269801939e-7
10.857142857142847	0.8	1.8165044643117478e-7
10.857142857142847	1.	1.573272465829952e-28
12.	0.	7.117339270816126e-6
12.	0.2	4.099228395229771e-6
12.	0.4	2.1392952002445816e-6
12.	0.6000000000000001	9.041577176199591e-7
12.	0.8	2.195767973718665e-7
12.	1.	4.6175398951972586e-29
13.142857142857139	0.	8.410320480660956e-6
13.142857142857139	0.2	4.8511570509844506e-6
13.142857142857139	0.4	2.5341684567903924e-6
13.142857142857139	0.6000000000000001	1.0717039307931073e-6
13.142857142857139	0.8	2.603541495835131e-7
13.142857142857139	1.	4.765147167754187e-29
14.285714285714278	0.	9.775696625030046e-6
14.285714285714278	0.2	5.647748172932726e-6
14.285714285714278	0.4	2.9533736101451185e-6
14.285714285714278	0.6000000000000001	1.2498095977483808e-6
14.285714285714278	0.8	3.0373326108587263e-7
14.285714285714278	1.	1.5686802422215982e-28
15.428571428571416	0.	0.000011203281423411731
15.428571428571416	0.2	6.48352576243662e-6
15.428571428571416	0.4	3.3941961888462424e-6
15.428571428571416	0.6000000000000001	1.4373675559900307e-6
15.428571428571416	0.8	3.494508084827714e-7
15.428571428571416	1.	1.2196935538141544e-29
16.57142857142857	0.	0.000012682631401051577
16.57142857142857	0.2	7.3528261644381386e-6
16.57142857142857	0.4	3.853812749400344e-6
16.57142857142857	0.6000000000000001	1.6332220871429138e-6
16.57142857142857	0.8	3.972313776053932e-7
16.57142857142857	1.	9.266022886094654e-29
17.714285714285708	0.	0.000014203152119290762
17.714285714285708	0.2	8.24984962259348e-6
17.714285714285708	0.4	4.329314363938432e-6
17.714285714285708	0.6000000000000001	1.8361779179894037e-6
17.714285714285708	0.8	4.4678952416478276e-7
17.714285714285708	1.	1.3183501407281927e-28
18.857142857142847	0.	0.0000157542014551703
18.857142857142847	0.2	9.168711564977623e-6
18.857142857142847	0.4	4.817730334263126e-6
18.857142857142847	0.6000000000000001	2.045009394407114e-6
18.857142857142847	0.8	4.978318851211175e-7
18.857142857142847	1.	9.231613659498299e-33
20.	0.	0.000017325188584804474
20.	0.2	0.000010103493009431041
20.	0.4	5.316051877513308e-6
20.	0.6000000000000001	2.2584697381791248e-6
20.	0.8	5.500593212957961e-7
20.	1.	1.3367267085739673e-28
21.14285714285714	0.	0.000018905667503220486
21.14285714285714	0.2	0.000011048289522931622
21.14285714285714	0.4	5.821255538345709e-6
21.14285714285714	0.6000000000000001	2.475300297944954e-6
21.14285714285714	0.8	6.031690717586074e-7
21.14285714285714	1.	9.025085696206498e-29
22.285714285714278	0.	0.000020485424103250627
22.285714285714278	0.2	0.000011997258222026902
22.285714285714278	0.4	6.3303260953151705e-6
22.285714285714278	0.6000000000000001	2.694239707880492e-6
22.285714285714278	0.8	6.568569007264912e-7
22.285714285714278	1.	1.3518232588598455e-29
23.428571428571416	0.	0.00002205455603106145
23.428571428571416	0.2	0.000012944662359705573
23.428571428571416	0.4	6.840278744715465e-6
23.428571428571416	0.6000000000000001	2.9140328710349904e-6
23.428571428571416	0.8	7.108192181430504e-7
23.428571428571416	1.	1.5754502911422722e-28
24.57142857142857	0.	0.00002360354472992528
24.57142857142857	0.2	0.000013884913106401611
24.57142857142857	0.4	7.348180363119161e-6
24.57142857142857	0.6000000000000001	3.1334396885530925e-6
24.57142857142857	0.8	7.647551557730946e-7
24.57142857142857	1.	4.544254611231225e-29
25.714285714285708	0.	0.000025123319271410203
25.714285714285708	0.2	0.000014812608197314878
25.714285714285708	0.4	7.851169669699938e-6
25.714285714285708	0.6000000000000001	3.3512434611196385e-6
25.714285714285708	0.8	8.183685815018254e-7
25.714285714285708	1.	4.839454051567973e-29
26.857142857142847	0.	0.000026605311749680148
26.857142857142847	0.2	0.0000157225671831903
26.857142857142847	0.4	8.346476130578894e-6
26.857142857142847	0.6000000000000001	3.566258894709263e-6
26.857142857142847	0.8	8.713700355200314e-7
26.857142857142847	1.	1.5662663138516853e-28
28.	0.	0.000028041504176538546
28.	0.2	0.000016609863085683302
28.	0.4	8.831437469458962e-6
28.	0.6000000000000001	3.777339648992332e-6
28.	0.8	9.234785731880432e-7
28.	1.	1.1770359487403782e-29
29.14285714285714	0.	0.000029424466959800944
29.14285714285714	0.2	0.000017469850320319607
29.14285714285714	0.4	9.303515671373341e-6
29.14285714285714	0.6000000000000001	3.983385373507784e-6
29.14285714285714	0.8	9.74423500626235e-7
29.14285714285714	1.	9.34609102212388e-29
30.285714285714278	0.	0.00003074738917400559
30.285714285714278	0.2	0.00001829818880886608
30.285714285714278	0.4	9.760311389153454e-6
30.285714285714278	0.6000000000000001	4.183348183910992e-6
30.285714285714278	0.8	1.023945990493721e-6
30.285714285714278	1.	1.3121180803930772e-28
31.428571428571416	0.	0.00003200410093949745
31.428571428571416	0.2	0.00001909086425775209
31.428571428571416	0.4	0.000010199576684808288
31.428571428571416	0.6000000000000001	4.376238538099048e-6
31.428571428571416	0.8	1.0718005669532706e-6
31.428571428571416	1.	2.5642496574894726e-32
32.571428571428555	0.	0.00003318908831331542
32.571428571428555	0.2	0.000019844204629214393
32.571428571428555	0.4	0.000010619226059944096
32.571428571428555	0.6000000000000001	4.561130479607215e-6
32.571428571428555	0.8	1.1177564504090626e-6
32.571428571428555	1.	1.3427436040291816e-28
33.714285714285694	0.	0.0000342975011635565
33.714285714285694	0.2	0.00002055489287655425
33.714285714285694	0.4	0.000011017345750295403
33.714285714285694	0.6000000000000001	4.73716622321229e-6
33.714285714285694	0.8	1.1615987542000905e-6
33.714285714285694	1.	8.944556433855652e-29
34.85714285714286	0.	0.00003532515454916104
34.85714285714286	0.2	0.00002121997605412487
34.85714285714286	0.4	0.00001139220127922386
34.85714285714286	0.6000000000000001	4.903560065132703e-6
34.85714285714286	0.8	1.2031295270477255e-6
34.85714285714286	1.	1.3972371004939159e-29
36.	0.	0.00003626852416096266
36.	0.2	0.000021836870946456582
36.	0.4	0.000011742243283598394
36.	0.6000000000000001	5.059601607584175e-6
36.	0.8	1.2421686367222162e-6
36.	1.	1.5775489589559336e-28
37.14285714285714	0.	0.00003712473639909168
37.14285714285714	0.2	0.00002240336638933618
37.14285714285714	0.4	0.000012066111642662347
37.14285714285714	0.6000000000000001	5.204658294665911e-6
37.14285714285714	0.8	1.278554492097897e-6
37.14285714285714	1.	4.471324906473411e-29
38.28571428571428	0.	0.0000378915536681015
38.28571428571428	0.2	0.000022917622478710407
38.28571428571428	0.4	0.000012362637956092002
38.28571428571428	0.6000000000000001	5.338177263455683e-6
38.28571428571428	0.8	1.312144602444669e-6
38.28571428571428	1.	4.914086306581444e-29
39.428571428571416	0.	0.000038567355466270593
39.428571428571416	0.2	0.000023378166881109767
39.428571428571416	0.4	0.000012630846431270324
39.428571428571416	0.6000000000000001	5.459686520634996e-6
39.428571428571416	0.8	1.3428159743890264e-6
39.428571428571416	1.	1.563774167787277e-28
40.571428571428555	0.	0.00003915111583135846
40.571428571428555	0.2	0.000023783888472264407
40.571428571428555	0.4	0.000012869953251828892
40.571428571428555	0.6000000000000001	5.5687954609104325e-6
40.571428571428555	0.8	1.3704653484647853e-6
40.571428571428555	1.	1.1350784932101932e-29
41.714285714285694	0.	0.000039642377683667975
41.714285714285694	0.2	0.00002413402853927071
41.714285714285694	0.4	0.000013079364509885303
41.714285714285694	0.6000000000000001	5.6651947490018574e-6
41.714285714285694	0.8	1.3950092786028183e-6
41.714285714285694	1.	9.42602336137777e-29
42.85714285714286	0.	0.000040041224580401996
42.85714285714286	0.2	0.000024428169786601276
42.85714285714286	0.4	0.000013258672793232492
42.85714285714286	0.6000000000000001	5.748655592061007e-6
42.85714285714286	0.8	1.4163840593029318e-6
42.85714285714286	1.	1.3058338095672414e-28
44.	0.	0.00004034825036444559
44.	0.2	0.00002466622338779567
44.	0.4	0.00001340765252599776
44.	0.6000000000000001	5.819028433986301e-6
44.	0.8	1.4345455065490763e-6
44.	1.	5.025672175217379e-32
45.14285714285714	0.	0.00004056452715703678
45.14285714285714	0.2	0.000024848414323103326
45.14285714285714	0.4	0.000013526254166901942
45.14285714285714	0.6000000000000001	5.876241107084968e-6
45.14285714285714	0.8	1.4494685997011874e-6
45.14285714285714	1.	1.3487051550579777e-28
46.28571428571428	0.	0.00004069157210844049
46.28571428571428	0.2	0.000024975265239064308
46.28571428571428	0.4	0.000013614597373248931
46.28571428571428	0.6000000000000001	5.92029647985526e-6
46.28571428571428	0.8	1.461146992594425e-6
46.28571428571428	1.	8.863932464103453e-29
47.428571428571416	0.	0.000040731313284856
47.428571428571416	0.2	0.000025047579059558305
47.428571428571416	0.4	0.000013672963241364537
47.428571428571416	0.6000000000000001	5.951269642397522e-6
47.428571428571416	0.8	1.4695924029372202e-6
47.428571428571416	1.	1.4433285583008864e-29
48.571428571428555	0.	0.0000406860550343633
48.571428571428555	0.2	0.000025066420569787374
48.571428571428555	0.4	0.000013701785735618532
48.571428571428555	0.6000000000000001	5.9693046732191165e-6
48.571428571428555	0.8	1.4748338898753807e-6
48.571428571428555	1.	1.5795682545124652e-28
49.714285714285694	0.	0.00004055844314039499
49.714285714285694	0.2	0.000025033097185339965
49.714285714285694	0.4	0.000013701642418513581
49.714285714285694	0.6000000000000001	5.97461103298711e-6
49.714285714285694	0.8	1.4769170302790575e-6
49.714285714285694	1.	4.3987582438824195e-29
50.85714285714286	0.	0.0000403514300383262
50.85714285714286	0.2	0.00002494913910807999
50.85714285714286	0.4	0.000013673244593579748
50.85714285714286	0.6000000000000001	5.967459632018667e-6
50.85714285714286	0.8	1.4759030048553553e-6
50.85714285714286	1.	4.989036295613003e-29
52.	0.	0.000040068240339518994
52.	0.2	0.000024816279059266212
52.	0.4	0.000013617426970968466
52.	0.6000000000000001	5.948178618917259e-6
52.	0.8	1.471867605544791e-6
52.	1.	1.5612040590517792e-28
53.14285714285714	0.	0.00003971233687784059
53.14285714285714	0.2	0.0000246364317683388
53.14285714285714	0.4	0.000013535136962845384
53.14285714285714	0.6000000000000001	5.917148937820701e-6
53.14285714285714	0.8	1.4649001758446374e-6
53.14285714285714	1.	1.0938254807650583e-29
54.28571428571428	0.	0.000039287387466612226
54.28571428571428	0.2	0.00002441167338359642
54.28571428571428	0.4	0.000013427423712189723
54.28571428571428	0.6000000000000001	5.8747997013636996e-6
54.28571428571428	0.8	1.455102495781816e-6
54.28571428571428	1.	9.505811724313094e-29
55.428571428571416	0.	0.000038797232529284064
55.428571428571416	0.2	0.000024144220958794618
55.428571428571416	0.4	0.000013295426954592658
55.428571428571416	0.6000000000000001	5.82160342576263e-6
55.428571428571416	0.8	1.4425876232701193e-6
55.428571428571416	1.	1.2994979713254888e-28
56.571428571428555	0.	0.00003824585374472789
56.571428571428555	0.2	0.000023836412157564185
56.571428571428555	0.4	0.000013140365808116645
56.571428571428555	0.6000000000000001	5.758071173373197e-6
56.571428571428555	0.8	1.4274787035020286e-6
56.571428571428555	1.	8.307177039660205e-32
57.714285714285694	0.	0.00003763734382763715
57.714285714285694	0.2	0.00002349068530542001
57.714285714285694	0.4	0.00001296352758117219
57.714285714285694	0.6000000000000001	5.684747646577469e-6
57.714285714285694	0.8	1.4099077577900805e-6
57.714285714285694	1.	1.3546107516097255e-28
58.85714285714286	0.	0.000036975877545962015
58.85714285714286	0.2	0.000023109559907057006
58.85714285714286	0.4	0.000012766256682735408
58.85714285714286	0.6000000000000001	5.602206274935711e-6
58.85714285714286	0.8	1.3900144628801051e-6
58.85714285714286	1.	8.783222037269399e-29
60.	0.	0.00003626568406059026
60.	0.2	0.000022695617734813106
60.	0.4	0.000012549943713263542
60.	0.6000000000000001	5.511044335316212e-6
60.	0.8	1.3679449312665574e-6
60.	1.	1.490092915703393e-29
61.14285714285714	0.	0.000035511020657603564
61.14285714285714	0.2	0.000022251484582819327
61.14285714285714	0.4	0.000012316014808565148
61.14285714285714	0.6000000000000001	5.4118781423271795e-6
61.14285714285714	0.8	1.343850502512466e-6
61.14285714285714	1.	1.5815079711756664e-28
62.28571428571428	0.	0.000034716147930203024
62.28571428571428	0.2	0.000021779812770468633
62.28571428571428	0.4	0.000012065921302701303
62.28571428571428	0.6000000000000001	5.30533834384958e-6
62.28571428571428	0.8	1.3178865550194023e-6
62.28571428571428	1.	4.32656204926564e-29
63.428571428571416	0.	0.00003388530645545845
63.428571428571416	0.2	0.000021283264468282363
63.428571428571416	0.4	0.000011801129769657784
63.428571428571416	0.6000000000000001	5.1920653537433915e-6
63.428571428571416	0.8	1.2902113470595177e-6
63.428571428571416	1.	5.064296348966217e-29
64.57142857142856	0.	0.000033022695000099724
64.57142857142856	0.2	0.000020764495908929586
64.57142857142856	0.4	0.000011523112496991116
64.57142857142856	0.6000000000000001	5.072704950833665e-6
64.57142857142856	0.8	1.260984895140625e-6
64.57142857142856	1.	1.558556250646616e-28
65.7142857142857	0.	0.00003213245027954404
65.7142857142857	0.2	0.000020226142536132446
65.7142857142857	0.4	0.000011233338438020951
65.7142857142857	0.6000000000000001	4.947904070154058e-6
65.7142857142857	0.8	1.2303678969594104e-6
65.7142857142857	1.	1.0532811328611091e-29
66.85714285714286	0.	0.000031218628285259395
66.85714285714286	0.2	0.000019670805134630498
66.85714285714286	0.4	0.000010933264682602897
66.85714285714286	0.6000000000000001	4.8183068092738e-6
66.85714285714286	0.8	1.1985207053767915e-6
66.85714285714286	1.	9.58544794611869e-29
68.	0.	0.00003028518718734421
68.	0.2	0.00001910103697535296
68.	0.4	0.000010624328480179065
68.	0.6000000000000001	4.684550669442045e-6
68.	0.8	1.1656023590604088e-6
68.	1.	1.2931112140194388e-28
69.14285714285714	0.	0.000029335971811624323
69.14285714285714	0.2	0.000018519332001350846
69.14285714285714	0.4	0.000010307939842618564
69.14285714285714	0.6000000000000001	4.547263048215818e-6
69.14285714285714	0.8	1.1317696746553183e-6
69.14285714285714	1.	1.2408428451685184e-31
70.28571428571428	0.	0.00002837469968337692
70.28571428571428	0.2	0.000017928114071725266
70.28571428571428	0.4	9.985474748237023e-6
70.28571428571428	0.6000000000000001	4.4070579971277035e-6
70.28571428571428	0.8	1.0971764045198087e-6
70.28571428571428	1.	1.3604597893598003e-28
71.42857142857142	0.	0.00002740494862287626
71.42857142857142	0.2	0.000017329727272726213
71.42857142857142	0.4	9.658268962335854e-6
71.42857142857142	0.6000000000000001	4.264533254807985e-6
71.42857142857142	0.8	1.0619724631985897e-6
71.42857142857142	1.	8.70243341252022e-29
72.57142857142856	0.	0.00002643014587139907
72.57142857142856	0.2	0.00001672642729752439
72.57142857142856	0.4	9.32761248377363e-6
72.57142857142856	0.6000000000000001	4.1202675629148685e-6
72.57142857142856	0.8	1.0263032249561067e-6
72.57142857142856	1.	1.5375253872646458e-29
73.7142857142857	0.	0.00002545355872020758
73.7142857142857	0.2	0.000016120373889005712
73.7142857142857	0.4	8.99474462161261e-6
73.7142857142857	0.6000000000000001	3.974818269351819e-6
73.7142857142857	0.8	9.903088939125764e-7
73.7142857142857	1.	1.5833679104526673e-28
74.85714285714286	0.	0.00002447828660929686
74.85714285714286	0.2	0.00001551362433329063
74.85714285714286	0.4	8.660849700781736e-6
74.85714285714286	0.6000000000000001	3.8287192205714424e-6
74.85714285714286	0.8	9.541239476139386e-7
74.85714285714286	1.	4.2547437105211594e-29
76.	0.	0.000023507254657181685
76.	0.2	0.000014908127985406348
76.	0.4	8.327053390866325e-6
76.	0.6000000000000001	3.6824789422078064e-6
76.	0.8	9.178766541791002e-7
76.	1.	5.139858765216983e-29
77.14285714285714	0.	0.000022543208577613776
77.14285714285714	0.2	0.000014305721802562864
77.14285714285714	0.4	7.994419647517675e-6
77.14285714285714	0.6000000000000001	3.53657910480083e-6
77.14285714285714	0.8	8.816886624752965e-7
77.14285714285714	1.	1.555831013524232e-28
78.28571428571428	0.	0.000021588710933938283
78.28571428571428	0.2	0.000013708126854877593
78.28571428571428	0.4	7.66394825164601e-6
78.28571428571428	0.6000000000000001	3.3914732690319712e-6
78.28571428571428	0.8	8.456746641024521e-7
78.28571428571428	1.	1.0134495984353207e-29
79.42857142857142	0.	0.00002064613867697995
79.42857142857142	0.2	0.000013116945778310402
79.42857142857142	0.4	7.336572927652578e-6
79.42857142857142	0.6000000000000001	3.247585902782512e-6
79.42857142857142	0.8	8.099421253745979e-7
79.42857142857142	1.	9.664923877552152e-29
80.57142857142856	0.	0.000019717681907974417
80.57142857142856	0.2	0.000012533661130076258
80.57142857142856	0.4	7.0131600185304345e-6
80.57142857142856	0.6000000000000001	3.1053116604975307e-6
80.57142857142856	0.8	7.74591086992991e-7
80.57142857142856	1.	1.2866741912114419e-28
81.7142857142857	0.	0.000018805343804063713
81.7142857142857	0.2	0.00001195963460281807
81.7142857142857	0.4	6.694507692648314e-6
81.7142857142857	0.6000000000000001	2.9650149137371404e-6
81.7142857142857	0.8	7.397140286801684e-7
81.7142857142857	1.	1.732900672671868e-31
82.85714285714283	0.	0.000017910941640159235
82.85714285714283	0.2	0.000011396107050237451
82.85714285714283	0.4	6.381345654329029e-6
82.85714285714283	0.6000000000000001	2.827029520345054e-6
82.85714285714283	0.8	7.053957956428162e-7
82.85714285714283	1.	1.3662516697711536e-28
84.	0.	0.000017036108837569647
84.	0.2	0.000010844199273696417
84.	0.4	6.074335327936809e-6
84.	0.6000000000000001	2.691658818357771e-6
84.	0.8	6.717135833505101e-7
84.	1.	8.621574857023349e-29
85.14285714285714	0.	0.000016182297966839562
85.14285714285714	0.2	0.000010304913516633307
85.14285714285714	0.4	5.77407048319131e-6
85.14285714285714	0.6000000000000001	2.5591758296862927e-6
85.14285714285714	0.8	6.38736976796976e-7
85.14285714285714	1.	1.5856211191802233e-29
86.28571428571428	0.	0.000015350784629882368
86.28571428571428	0.2	9.779135611582604e-6
86.28571428571428	0.4	5.481078267910373e-6
86.28571428571428	0.6000000000000001	2.429823657787894e-6
86.28571428571428	0.8	6.065280401858474e-7
86.28571428571428	1.	1.5851478820143288e-28
87.42857142857142	0.	0.000014542672144716772
87.42857142857142	0.2	9.267637723124909e-6
87.42857142857142	0.4	5.195820613320078e-6
87.42857142857142	0.6000000000000001	2.3038160629864426e-6
87.42857142857142	0.8	5.751414528432079e-7
87.42857142857142	1.	4.1833105768807637e-29
88.57142857142856	0.	0.000013758896954836672
88.57142857142856	0.2	8.771081629103684e-6
88.57142857142856	0.4	4.918695976350988e-6
88.57142857142856	0.6000000000000001	2.1813381987147358e-6
88.57142857142856	0.8	5.446246870605566e-7
88.57142857142856	1.	5.215715811998455e-29
89.7142857142857	0.	0.000013000234684405477
89.7142857142857	0.2	8.290022481854416e-6
89.7142857142857	0.4	4.650041382892196e-6
89.7142857142857	0.6000000000000001	2.06254749168867e-6
89.7142857142857	0.8	5.150182234870033e-7
89.7142857142857	1.	1.5530286265604792e-28
90.85714285714283	0.	0.000012267306760136965
90.85714285714283	0.2	7.824912991042682e-6
90.85714285714283	0.4	4.390134735831967e-6
90.85714285714283	0.6000000000000001	1.947574648906949e-6
90.85714285714283	0.8	4.863557996357911e-7
90.85714285714283	1.	9.743349534827642e-30
92.	0.	0.000011560587521019173
92.	0.2	7.376107970087977e-6
92.	0.4	4.139197351948592e-6
92.	0.6000000000000001	1.8365247744603008e-6
92.	0.8	4.5866468708386845e-7
92.	1.	9.744231385775057e-29
93.14285714285714	0.	0.000010880411737984403
93.14285714285714	0.2	6.94386918907245e-6
93.14285714285714	0.4	3.8973966923353145e-6
93.14285714285714	0.6000000000000001	1.729478579440558e-6
93.14285714285714	0.8	4.319659930330625e-7
93.14285714285714	1.	1.2801875616074167e-28
94.28571428571428	0.	0.00001022698246713644
94.28571428571428	0.2	6.528370478396253e-6
94.28571428571428	0.4	3.664849251960673e-6
94.28571428571428	0.6000000000000001	1.6264936686994994e-6
94.28571428571428	0.8	4.0627498203598124e-7
94.28571428571428	1.	2.306840833787723e-31
95.42857142857142	0.	9.600379162102719e-6
95.42857142857142	0.2	6.129703029126221e-6
95.42857142857142	0.4	3.441623575076398e-6
95.42857142857142	0.6000000000000001	1.527605888746336e-6
95.42857142857142	0.8	3.8160141383140505e-7
95.42857142857142	1.	1.3719858001558264e-28
96.57142857142856	0.	9.000565973452556e-6
96.57142857142856	0.2	5.7478808379545395e-6
96.57142857142856	0.4	3.227743364459996e-6
96.57142857142856	0.6000000000000001	1.4328307216744068e-6
96.57142857142856	0.8	3.5794989337748726e-7
96.57142857142856	1.	8.540654645104095e-29
97.7142857142857	0.	8.427400165968357e-6
97.7142857142857	0.2	5.382846246988093e-6
97.7142857142857	0.4	3.023190653963992e-6
97.7142857142857	0.6000000000000001	1.3421647107128425e-6
97.7142857142857	0.8	3.3532022934368716e-7
97.7142857142857	1.	1.6343751897726404e-29
98.85714285714283	0.	7.880640587905218e-6
98.85714285714283	0.2	5.034475531256891e-6
98.85714285714283	0.4	2.8279090155699548e-6
98.85714285714283	0.6000000000000001	1.2555869038382587e-6
98.85714285714283	0.8	3.137077975454798e-7
98.85714285714283	1.	1.5868477037146356e-28
100.	0.	7.359956130155534e-6
100.	0.2	4.702584489796711e-6
100.	0.4	2.641806774063022e-6
100.	0.6000000000000001	1.1730603028239283e-6
100.	0.8	2.931039060665022e-7
100.	1.	4.1122699581566567e-29

==> data/thetanoiseinseta.dat <==
-100.	7.359956130172966e-6
-99.9	7.404485024365323e-6
-99.8	7.449210743270281e-6
-99.7	7.494133582777255e-6
-99.6	7.539253834396558e-6
-99.5	7.58457178521711e-6
-99.4	7.630087717864154e-6
-99.3	7.675801910456861e-6
-99.2	7.721714636565872e-6
-99.1	7.767826165170794e-6
-99.	7.814136760617598e-6
-98.9	7.860646682576006e-6
-98.8	7.90735618599677e-6
-98.7	7.954265521068893e-6
-98.6	8.00137493317685e-6
-98.5	8.048684662857684e-6
-98.4	8.096194945758096e-6
-98.3	8.143906012591485e-6
-98.2	8.191818089094875e-6
-98.1	8.239931395985926e-6
-98.	8.288246148919741e-6
-97.9	8.336762558445777e-6
-97.8	8.385480829964632e-6
-97.7	8.434401163684788e-6
-97.6	8.483523754579405e-6
-97.5	8.532848792342942e-6
-97.4	8.582376461347922e-6
-97.3	8.632106940601512e-6
-97.2	8.682040403702146e-6
-97.1	8.732177018796155e-6
-97.	8.782516948534274e-6
-96.9	8.833060350028279e-6
-96.8	8.88380737480745e-6
-96.7	8.934758168775097e-6
-96.6	8.985912872165127e-6
-96.5	9.037271619498457e-6
-96.4	9.08883453953957e-6
-96.3	9.140601755252966e-6
-96.2	9.192573383759627e-6
-96.1	9.244749536293544e-6
-96.	9.297130318158141e-6
-95.9	9.349715828682811e-6
-95.8	9.40250616117937e-6
-95.7	9.455501402898562e-6
-95.6	9.50870163498658e-6
-95.5	9.562106932441582e-6
-95.4	9.615717364070234e-6
-95.3	9.66953299244429e-6
-95.2	9.723553873857103e-6
-95.1	9.777780058280327e-6
-95.	9.83221158932046e-6
-94.9	9.886848504175557e-6
-94.8	9.941690833591904e-6
-94.7	9.996738601820713e-6
-94.6	0.000010051991826574954
-94.5	0.00001010745051898605
-94.4	0.000010163114683560827
-94.3	0.00001021898431813833
-94.2	0.000010275059413846763
-94.1	0.000010331339955060501
-94.	0.00001038782591935707
-93.9	0.000010444517277474303
-93.8	0.000010501413993267439
-93.7	0.000010558516023666322
-93.6	0.000010615823318632721
-93.5	0.00001067333582111761
-93.4	0.000010731053467018591
-93.3	0.000010788976185137391
-93.2	0.000010847103897137356
-93.1	0.000010905436517501141
-93.	0.00001096397395348834
-92.9	0.000011022716105093337
-92.8	0.000011081662865003155
-92.7	0.00001114081411855538
-92.6	0.000011200169743696261
-92.5	0.000011259729610938796
-92.4	0.000011319493583321036
-92.3	0.000011379461516364363
-92.2	0.000011439633258031941
-92.1	0.000011500008648687291
-92.	0.00001156058752105289
-91.9	0.000011621369700168973
-91.8	0.000011682355003352386
-91.7	0.00001174354324015557
-91.6	0.000011804934212325685
-91.5	0.000011866527713763829
-91.4	0.000011928323530484379
-91.3	0.000011990321440574535
-91.2	0.000012052521214153818
-91.1	0.000012114922613333941
-91.	0.000012177525392178592
-90.9	0.000012240329296663537
-90.8	0.000012303334064636718
-90.7	0.000012366539425778583
-90.6	0.000012429945101562563
-90.5	0.00001249355080521566
-90.4	0.000012557356241679209
-90.3	0.000012621361107569838
-90.2	0.000012685565091140449
-90.1	0.00001274996787224159
-90.	0.000012814569122282761
-89.9	0.000012879368504194043
-89.8	0.00001294436567238786
-89.7	0.000013009560272720825
-89.6	0.000013074951942455956
-89.5	0.000013140540310224884
-89.4	0.000013206324995990335
-89.3	0.000013272305611008823
-89.2	0.000013338481757793433
-89.1	0.000013404853030076935
-89.	0.00001347141901277496
-88.9	0.000013538179281949466
-88.8	0.000013605133404772398
-88.7	0.000013672280939489466
-88.6	0.000013739621435384271
-88.5	0.000013807154432742515
-88.4	0.000013874879462816535
-88.3	0.000013942796047789964
-88.2	0.000014010903700742632
-88.1	0.000014079201925615778
-88.	0.000014147690217177338
-87.9	0.000014216368060987625
-87.8	0.000014285234933365113
-87.7	0.000014354290301352496
-87.6	0.000014423533622683082
-87.5	0.00001449296434574722
-87.4	0.000014562581909559208
-87.3	0.000014632385743724314
-87.2	0.00001470237526840602
-87.1	0.000014772549894293668
-87.	0.000014842909022570182
-86.9	0.000014913452044880221
-86.8	0.000014984178343298487
-86.7	0.000015055087290298308
-86.6	0.000015126178248720575
-86.5	0.000015197450571742794
-86.4	0.00001526890360284865
-86.3	0.000015340536675797626
-86.2	0.000015412349114594985
-86.1	0.000015484340233462107
-86.	0.000015556509336806995
-85.9	0.000015628855719195217
-85.8	0.000015701378665320977
-85.7	0.00001577407744997859
-85.6	0.00001584695133803431
-85.5	0.000015919999584398267
-85.4	0.000015993221433996947
-85.3	0.000016066616121745824
-85.2	0.000016140182872522336
-85.1	0.000016213920901139252
-85.	0.00001628782941231825
-84.9	0.000016361907600663896
-84.8	0.000016436154650637948
-84.7	0.00001651056973653392
-84.6	0.00001658515202245209
-84.5	0.00001665990066227468
-84.4	0.000016734814799641616
-84.3	0.000016809893567926366
-84.2	0.000016885136090212306
-84.1	0.00001696054147926937
-84.	0.000017036108837531043
-83.9	0.00001711183725707173
-83.8	0.000017187725819584495
-83.7	0.00001726377359635907
-83.6	0.0000173399796482604
-83.5	0.000017416343025707344
-83.4	0.000017492862768651926
-83.3	0.0000175695379065589
-83.2	0.000017646367458385548
-83.1	0.000017723350432562173
-83.	0.000017800485826972607
-82.9	0.000017877772628935425
-82.8	0.000017955209815185306
-82.7	0.000018032796351854908
-82.6	0.000018110531194457152
-82.5	0.000018188413287867785
-82.4	0.000018266441566308486
-82.3	0.000018344614953330285
-82.2	0.000018422932361797384
-82.1	0.00001850139269387146
-82.	0.000018579994840996264
-81.9	0.000018658737683882776
-81.8	0.00001873762009249467
-81.7	0.00001881664092603421
-81.6	0.00001889579903292864
-81.5	0.000018975093250816886
-81.4	0.000019054522406536823
-81.3	0.000019134085316112854
-81.2	0.000019213780784743995
-81.1	0.000019293607606792367
-81.	0.000019373564565772115
-80.9	0.000019453650434338857
-80.8	0.000019533863974279466
-80.7	0.000019614203936502318
-80.6	0.00001969466906102811
-80.5	0.00001977525807698093
-80.4	0.00001985596970258006
-80.3	0.000019936802645131918
-80.2	0.000020017755601022697
-80.1	0.000020098827255711436
-80.	0.000020180016283723437
-79.9	0.00002026132134864429
-79.8	0.00002034274110311433
-79.7	0.00002042427418882352
-79.6	0.000020505919236506878
-79.5	0.000020587674865940354
-79.4	0.000020669539685937214
-79.3	0.00002075151229434491
-79.2	0.000020833591278042365
-79.1	0.000020915775212937895
-79.	0.00002099806266396748
-78.9	0.00002108045218509367
-78.8	0.00002116294231930487
-78.7	0.00002124553159861517
-78.6	0.00002132821854406477
-78.5	0.000021411001665720715
-78.4	0.00002149387946267839
-78.3	0.000021576850423063355
-78.2	0.00002165991302403367
-78.1	0.000021743065731782933
-78.	0.00002182630700154362
-77.9	0.000021909635277591156
-77.8	0.000021993048993248292
-77.7	0.000022076546570890185
-77.6	0.000022160126421949967
-77.5	0.00002224378694692477
-77.4	0.000022327526535382428
-77.3	0.000022411343565968602
-77.2	0.000022495236406414424
-77.1	0.000022579203413544874
-77.	0.00002266324293328745
-76.9	0.0000227473533006816
-76.8	0.000022831532839888588
-76.7	0.000022915779864201923
-76.6	0.000023000092676058393
-76.5	0.000023084469567049592
-76.4	0.000023168908817934102
-76.3	0.000023253408698650155
-76.2	0.000023337967468328815
-76.1	0.00002342258337530795
-76.	0.00002350725465714645
-75.9	0.000023591979540639324
-75.8	0.000023676756241833205
-75.7	0.000023761582966042357
-75.6	0.000023846457907865558
-75.5	0.000023931379251203187
-75.4	0.0000240163451692752
-75.3	0.000024101353824639538
-75.2	0.000024186403369211112
-75.1	0.000024271491944281517
-75.	0.00002435661768053913
-74.9	0.000024441778698089983
-74.8	0.0000245269731064792
-74.7	0.000024612199004712856
-74.6	0.000024697454481280725
-74.5	0.000024782737614179382
-74.4	0.00002486804647093605
-74.3	0.000024953379108633032
-74.2	0.00002503873357393263
-74.1	0.000025124107903102904
-74.	0.000025209500122043787
-73.9	0.000025294908246314043
-73.8	0.00002538033028115867
-73.7	0.000025465764221537016
-73.6	0.00002555120805215148
-73.5	0.000025636659747476787
-73.4	0.000025722117271790073
-73.3	0.00002580757857920128
-73.2	0.00002589304161368453
-73.1	0.000025978504309109857
-73.	0.000026063964589275636
-72.9	0.000026149420367941824
-72.8	0.000026234869548863554
-72.7	0.000026320310025825496
-72.6	0.000026405739682676975
-72.5	0.00002649115639336751
-72.4	0.000026576558021983094
-72.3	0.000026661942422783202
-72.2	0.000026747307440238242
-72.1	0.000026832650909067904
-72.	0.000026917970654279836
-71.9	0.00002700326449120933
-71.8	0.00002708853022555943
-71.7	0.000027173765653441658
-71.6	0.000027258968561417585
-71.5	0.000027344136726540904
-71.4	0.000027429267916400187
-71.3	0.00002751435988916237
-71.2	0.000027599410393616772
-71.1	0.00002768441716921996
-71.	0.000027769377946140995
-70.9	0.00002785429044530771
-70.8	0.000027939152378453298
-70.7	0.000028023961448163782
-70.6	0.000028108715347926124
-70.5	0.00002819341176217687
-70.4	0.00002827804836635168
-70.3	0.000028362622826935375
-70.2	0.00002844713280151263
-70.1	0.00002853157593881952
-70.	0.000028615949878795543
-69.9	0.000028700252252636463
-69.8	0.00002878448068284772
-69.7	0.000028868632783298608
-69.6	0.000028952706159277107
-69.5	0.000029036698407545295
-69.4	0.00002912060711639569
-69.3	0.00002920442986570797
-69.2	0.000029288164227006568
-69.1	0.00002937180776351897
-69.	0.000029455358030234537
-68.9	0.000029538812573964184
-68.8	0.000029622168933400653
-68.7	0.000029705424639179486
-68.6	0.000029788577213940738
-68.5	0.000029871624172391286
-68.4	0.000029954563021367932
-68.3	0.00003003739125990116
-68.2	0.000030120106379279524
-68.1	0.00003020270586311485
-68.	0.000030285187187408012
-67.9	0.000030367547820615496
-67.8	0.00003044978522371664
-67.69999999999999	0.00003053189685028148
-67.6	0.000030613880146539445
-67.5	0.00003069573255144864
-67.4	0.0000307774514967659
-67.3	0.00003085903440711744
-67.19999999999999	0.00003094047870007032
-67.1	0.000031021781786204574
-67.	0.000031102941069185945
-66.9	0.00003118395394583956
-66.8	0.00003126481780622402
-66.69999999999999	0.00003134553003370636
-66.6	0.00003142608800503767
-66.5	0.00003150648909042951
-66.4	0.00003158673065363088
-66.3	0.00003166681005200595
-66.19999999999999	0.000031746724636612546
-66.1	0.00003182647175228129
-66.	0.00003190604873769547
-65.9	0.000031985452925471616
-65.8	0.00003206468164224076
-65.69999999999999	0.00003214373220873041
-65.6	0.00003222260193984723
-65.5	0.000032301288144760495
-65.4	0.00003237978812698614
-65.3	0.00003245809918447157
-65.19999999999999	0.0000325362186096812
-65.1	0.000032614143689682646
-65.	0.00003269187170623371
-64.9	0.00003276939993587002
-64.8	0.00003284672564999335
-64.69999999999999	0.00003292384611496066
-64.6	0.000033000758592173855
-64.5	0.00003307746033817039
-64.4	0.000033153948604714296
-64.3	0.00003323022063888816
-64.19999999999999	0.00003330627368318566
-64.1	0.0000333821049756049
-64.	0.000033457711749742485
-63.9	0.00003353309123488813
-63.8	0.00003360824065612018
-63.699999999999996	0.00003368315723440168
-63.6	0.000033757838186677254
-63.5	0.000033832280725970645
-63.4	0.00003390648206148293
-63.3	0.00003398043939869159
-63.199999999999996	0.00003405414993945
-63.1	0.000034127610882087964
-63.	0.00003420081942151269
-62.9	0.000034273772749310594
-62.8	0.00003434646805384978
-62.699999999999996	0.00003441890252038324
-62.6	0.00003449107333115266
-62.5	0.000034562977665493144
-62.4	0.000034634612699938366
-62.3	0.00003470597560832664
-62.199999999999996	0.00003477706356190757
-62.1	0.00003484787372944945
-62.	0.00003491840327734736
-61.9	0.000034988649369731894
-61.8	0.00003505860916857871
-61.699999999999996	0.00003512827983381866
-61.599999999999994	0.000035197658523448664
-61.5	0.000035266742393643276
-61.4	0.00003533552859886696
-61.3	0.00003540401429198699
-61.199999999999996	0.000035472196624387143
-61.099999999999994	0.00003554007274608199
-61.	0.000035607639805831904
-60.9	0.00003567489495125885
-60.8	0.00003574183532896266
-60.699999999999996	0.00003580845808463819
-60.599999999999994	0.00003587476036319305
-60.5	0.00003594073930886606
-60.4	0.0000360063920653464
-60.3	0.000036071715775893384
-60.199999999999996	0.00003613670758345692
-60.099999999999994	0.000036201364630798795
-60.	0.00003626568406061435
-59.9	0.000036329663015655165
-59.8	0.000036393298638852114
-59.699999999999996	0.0000364565880734393
-59.599999999999994	0.000036519528463078575
-59.5	0.00003658211695198475
-59.4	0.000036644350685051416
-59.3	0.00003670622680797755
-59.199999999999996	0.000036767742467394676
-59.099999999999994	0.000036828894810994724
-59.	0.00003688968098765853
-58.9	0.000036950098147585115
-58.8	0.00003701014344242138
-58.699999999999996	0.000037069814025392706
-58.599999999999994	0.000037129107051434045
-58.5	0.00003718801967732175
-58.4	0.00003724654906180596
-58.3	0.00003730469236574377
-58.199999999999996	0.00003736244675223292
-58.099999999999994	0.00003741980938674617
-58.	0.00003747677743726632
-57.9	0.0000375333480744219
-57.8	0.00003758951847162341
-57.699999999999996	0.00003764528580520028
-57.599999999999994	0.000037700647254538433
-57.5	0.000037755600002218415
-57.4	0.0000378101412341543
-57.3	0.00003786426813973303
-57.199999999999996	0.000037917977911954515
-57.099999999999994	0.00003797126774757232
-57.	0.000038024134847234935
-56.9	0.000038076576415627685
-56.8	0.00003812858966161523
-56.699999999999996	0.00003818017179838468
-56.599999999999994	0.0000382313200435894
-56.5	0.00003828203161949323
-56.4	0.00003833230375311546
-56.3	0.000038382133676376384
-56.199999999999996	0.00003843151862624335
-56.099999999999994	0.000038480455844877495
-56.	0.00003852894257978108
-55.9	0.000038576976083945317
-55.8	0.000038624553615998796
-55.699999999999996	0.000038671672440356615
-55.599999999999994	0.00003871832982736989
-55.5	0.00003876452305347599
-55.4	0.00003881024940134924
-55.3	0.00003885550616005228
-55.199999999999996	0.00003890029062518788
-55.099999999999994	0.000038944600099051375
-55.	0.00003898843189078366
-54.9	0.00003903178331652469
-54.8	0.00003907465169956755
-54.699999999999996	0.00003911703437051306
-54.599999999999994	0.00003915892866742497
-54.5	0.000039200331935985545
-54.4	0.00003924124152965186
-54.3	0.00003928165480981247
-54.199999999999996	0.00003932156914594468
-54.099999999999994	0.00003936098191577235
-54.	0.00003939989050542411
-53.9	0.000039438292309592205
-53.8	0.00003947618473169175
-53.699999999999996	0.00003951356518402055
-53.599999999999994	0.000039550431087919335
-53.5	0.00003958677987393261
-53.4	0.000039622608981969833
-53.3	0.00003965791586146722
-53.199999999999996	0.0000396926979715499
-53.099999999999994	0.000039726952781194665
-53.	0.00003976067776939306
-52.9	0.00003979387042531505
-52.8	0.00003982652824847303
-52.699999999999996	0.000039858648748886375
-52.599999999999994	0.000039890229447246406
-52.5	0.00003992126787508176
-52.4	0.00003995176157492428
-52.3	0.000039981708100475244
-52.199999999999996	0.00004001110501677203
-52.099999999999994	0.00004003994990035528
-52.	0.000040068240339436344
-51.9	0.000040095973934065315
-51.8	0.00004012314829629923
-51.699999999999996	0.000040149761050370894
-51.599999999999994	0.0000401758098328579
-51.5	0.0000402012922928522
-51.4	0.00004022620609212989
-51.3	0.00004025054890532158
-51.199999999999996	0.00004027431842008282
-51.099999999999994	0.000040297512337265214
-51.	0.00004032012837108765
-50.9	0.00004034216424930795
-50.8	0.00004036361771339492
-50.699999999999996	0.00004038448651870064
-50.599999999999994	0.000040404768434633106
-50.5	0.00004042446124482922
-50.4	0.00004044356274732805
-50.3	0.00004046207075474445
-50.199999999999996	0.000040479983094442865
-50.099999999999994	0.000040497297608711555
-50.	0.00004051401215493705
-49.9	0.00004053012460577884
-49.8	0.0000405456328493444
-49.699999999999996	0.00004056053478936442
-49.599999999999994	0.000040574828345368306
-49.5	0.00004058851145285993
-49.4	0.000040601582063493636
-49.3	0.00004061403814525043
-49.199999999999996	0.00004062587768261442
-49.099999999999994	0.00004063709867674943
-49.	0.00004064769914567592
-48.9	0.00004065767712444798
-48.8	0.00004066703066533056
-48.699999999999996	0.00004067575783797687
-48.599999999999994	0.00004068385672960601
-48.5	0.000040691325445180686
-48.4	0.000040698162107585075
-48.3	0.00004070436485780293
-48.199999999999996	0.00004070993185509565
-48.099999999999994	0.00004071486127718072
-48.	0.000040719151320410006
-47.9	0.000040722800199948316
-47.8	0.00004072580614995203
-47.699999999999996	0.00004072816742374783
-47.599999999999994	0.00004072988229401142
-47.5	0.00004073094905294643
-47.4	0.00004073136601246335
-47.3	0.000040731131504358435
-47.199999999999996	0.00004073024388049275
-47.099999999999994	0.000040728701512971194
-47.	0.000040726502794321534
-46.9	0.0000407236461376735
-46.8	0.00004072012997693776
-46.699999999999996	0.00004071595276698511
-46.599999999999994	0.000040711112983825316
-46.5	0.00004070560912478625
-46.4	0.00004069943970869273
-46.3	0.000040692603276045475
-46.199999999999996	0.000040685098389199865
-46.099999999999994	0.000040676923632544716
-46.	0.000040668077612680894
-45.9	0.00004065855895859993
-45.8	0.00004064836632186236
-45.699999999999996	0.00004063749837677612
-45.599999999999994	0.00004062595382057464
-45.5	0.00004061373137359494
-45.4	0.00004060082977945545
-45.3	0.00004058724780523372
-45.199999999999996	0.0000405729842416439
-45.099999999999994	0.00004055803790321406
-45.	0.00004054240762846333
-44.9	0.00004052609228007871
-44.8	0.00004050909074509172
-44.699999999999996	0.00004049140193505485
-44.599999999999994	0.00004047302478621763
-44.5	0.0000404539582597025
-44.4	0.000040434201341680395
-44.3	0.000040413753043546
-44.199999999999996	0.000040392612402092696
-44.099999999999994	0.000040370778479687216
-44.	0.00004034825036444388
-43.9	0.00004032502717039856
-43.8	0.00004030110803768224
-43.699999999999996	0.000040276492132694146
-43.599999999999994	0.00004025117864827458
-43.5	0.00004022516680387724
-43.4	0.00004019845584574118
-43.3	0.00004017104504706232
-43.199999999999996	0.00004014293370816444
-43.099999999999994	0.00004011412115666975
-43.	0.00004008460674766908
-42.9	0.0000400543898638913
-42.8	0.00004002346991587253
-42.699999999999996	0.00003999184634212457
-42.599999999999994	0.000039959518609302944
-42.5	0.00003992648621237434
-42.4	0.0000398927486747834
-42.3	0.000039858305548619016
-42.199999999999996	0.000039823156414779974
-42.099999999999994	0.00003978730088313994
-42.	0.00003975073859271191
-41.9	0.00003971346921181181
-41.8	0.00003967549243822168
-41.699999999999996	0.000039636807999351866
-41.599999999999994	0.00003959741565240283
-41.5	0.000039557315184525954
-41.4	0.00003951650641298375
-41.3	0.0000394749891853093
-41.199999999999996	0.00003943276337946485
-41.099999999999994	0.00003938982890399972
-41.	0.000039346185698207285
-40.9	0.00003930183373228122
-40.8	0.00003925677300747087
-40.699999999999996	0.00003921100355623571
-40.599999999999994	0.00003916452544239899
-40.5	0.000039117338761300483
-40.4	0.00003906944363994822
-40.3	0.00003902084023716943
-40.199999999999996	0.000038971528743760374
-40.099999999999994	0.00003892150938263536
-40.	0.00003887078240897464
-39.9	0.000038819348110371355
-39.8	0.000038767206806977464
-39.699999999999996	0.000038714358851648594
-39.599999999999994	0.0000386608046300878
-39.5	0.00003860654456098834
-39.4	0.000038551579096175205
-39.3	0.00003849590872074566
-39.199999999999996	0.00003843953395320854
-39.099999999999994	0.00003838245534562243
-39.	0.00003832467348373264
-38.9	0.000038266188987106986
-38.8	0.000038207002509270375
-38.699999999999996	0.0000381471147378381
-38.599999999999994	0.00003808652639464788
-38.5	0.00003802523823589068
-38.4	0.000037963251052240115
-38.3	0.000037900565668980596
-38.199999999999996	0.000037837182946134164
-38.099999999999994	0.0000377731037785859
-38.	0.000037708329096207986
-37.9	0.00003764285986398223
-37.8	0.00003757669708212147
-37.699999999999996	0.00003750984178618916
-37.599999999999994	0.00003744229504721773
-37.5	0.00003737405797182541
-37.4	0.0000373051317023314
-37.3	0.000037235517416869785
-37.199999999999996	0.00003716521632950156
-37.099999999999994	0.00003709422969032539
-37.	0.00003702255878558652
-36.9	0.00003695020493778422
-36.8	0.00003687716950577756
-36.699999999999996	0.00003680345388488946
-36.599999999999994	0.0000367290595070091
-36.5	0.00003665398784069266
-36.4	0.000036578240391262236
-36.3	0.000036501818700903066
-36.199999999999996	0.000036424724348759015
-36.099999999999994	0.000036346958951026165
-36.	0.00003626852416104466
-35.89999999999999	0.000036189421669388685
-35.8	0.000036109653203954626
-35.7	0.00003602922053004726
-35.599999999999994	0.00003594812545046406
-35.5	0.0000358663698055777
-35.39999999999999	0.00003578395547341634
-35.3	0.00003570088436974226
-35.2	0.00003561715844812819
-35.099999999999994	0.00003553277970003179
-35.	0.00003544775015486812
-34.89999999999999	0.000035362071880079875
-34.8	0.00003527574698120572
-34.7	0.000035188777601946323
-34.599999999999994	0.0000351011659242284
-34.5	0.00003501291416826662
-34.39999999999999	0.00003492402459262308
-34.3	0.00003483449949426495
-34.2	0.00003474434120861956
-34.099999999999994	0.00003465355210962741
-34.	0.00003456213460979291
-33.89999999999999	0.0000344700911602327
-33.8	0.00003437742425072182
-33.7	0.00003428413640973737
-33.599999999999994	0.00003419023020449992
-33.5	0.00003409570824101254
-33.39999999999999	0.00003400057316409725
-33.3	0.00003390482765742933
-33.2	0.00003380847444356885
-33.099999999999994	0.000033711516283989935
-33.	0.00003361395597910755
-32.89999999999999	0.000033515796368301504
-32.8	0.000033417040329938244
-32.7	0.000033317690781389805
-32.599999999999994	0.000033217750679050304
-32.5	0.000033117223018349835
-32.39999999999999	0.000033016110833765604
-32.3	0.000032914417198830574
-32.2	0.00003281214522613922
-32.099999999999994	0.00003270929806735074
-32.	0.00003260587891318957
-31.89999999999999	0.00003250189099344288
-31.799999999999997	0.00003239733757695569
-31.700000000000003	0.000032292221971622854
-31.599999999999994	0.00003218654752437837
-31.5	0.000032080317621181924
-31.39999999999999	0.00003197353568700237
-31.299999999999997	0.0000318662051857986
-31.200000000000003	0.00003175832962049718
-31.099999999999994	0.000031649912532967424
-31.	0.000031540957503993214
-30.89999999999999	0.00003143146815324201
-30.799999999999997	0.0000313214481392309
-30.700000000000003	0.000031210901159289505
-30.599999999999994	0.00003109983094951994
-30.5	0.00003098824128475379
-30.39999999999999	0.00003087613597850583
-30.299999999999997	0.000030763518882924885
-30.200000000000003	0.000030650393888741325
-30.099999999999994	0.00003053676492521166
-30.	0.00003042263596005987
-29.89999999999999	0.000030308010999415495
-29.799999999999997	0.000030192894087748755
-29.700000000000003	0.00003007728930780219
-29.599999999999994	0.000029961200780519245
-29.5	0.00002984463266496963
-29.39999999999999	0.0000297275891582712
-29.299999999999997	0.000029610074495508875
-29.200000000000003	0.00002949209294964989
-29.099999999999994	0.000029373648831456016
-29.	0.000029254746489392346
-28.89999999999999	0.000029135390309532624
-28.799999999999997	0.000029015584715461368
-28.700000000000003	0.000028895334168172433
-28.599999999999994	0.000028774643165964283
-28.5	0.000028653516244331854
-28.39999999999999	0.0000285319579758548
-28.299999999999997	0.000028409972970082512
-28.200000000000003	0.000028287565873415453
-28.099999999999994	0.000028164741368983148
-28.	0.000028041504176518627
-27.89999999999999	0.00002791785905222927
-27.799999999999997	0.00002779381078866427
-27.700000000000003	0.000027669364214578353
-27.599999999999994	0.00002754452419479208
-27.5	0.00002741929563004858
-27.39999999999999	0.000027293683456866498
-27.299999999999997	0.000027167692647389608
-27.200000000000003	0.00002704132820923258
-27.099999999999994	0.00002691459518532319
-27.	0.000026787498653741013
-26.89999999999999	0.000026660043727552194
-26.799999999999997	0.00002653223555464084
-26.700000000000003	0.000026404079317536463
-26.599999999999994	0.00002627558023323794
-26.5	0.000026146743553033716
-26.39999999999999	0.000026017574562318162
-26.299999999999997	0.000025888078580404482
-26.200000000000003	0.000025758260960333563
-26.099999999999994	0.000025628127088679355
-26.	0.00002549768238535039
-25.89999999999999	0.000025366932303387507
-25.799999999999997	0.000025235882328757913
-25.700000000000003	0.00002510453798014535
-25.599999999999994	0.00002497290480873659
-25.5	0.00002484098839800415
-25.39999999999999	0.00002470879436348503
-25.299999999999997	0.000024576328352555967
-25.200000000000003	0.00002444359604420455
-25.099999999999994	0.000024310603148796745
-25.	0.000024177355407840604
-24.89999999999999	0.000024043858593746003
-24.799999999999997	0.00002391011850958076
-24.700000000000003	0.000023776140988822722
-24.599999999999994	0.000023641931895108182
-24.5	0.000023507497121976478
-24.39999999999999	0.00002337284259261056
-24.299999999999997	0.000023237974259574055
-24.200000000000003	0.00002310289810454413
-24.099999999999994	0.000022967620138040812
-24.	0.000022832146399152395
-23.89999999999999	0.000022696482955256906
-23.799999999999997	0.000022560635901739947
-23.700000000000003	0.00002242461136170849
-23.599999999999994	0.000022288415485700994
-23.5	0.00002215205445139373
-23.39999999999999	0.000022015534463303088
-23.299999999999997	0.00002187886175248437
-23.19999999999999	0.000021742042576226422
-23.099999999999994	0.000021605083217742834
-23.	0.000021467989985859027
-22.89999999999999	0.000021330769214695707
-22.799999999999997	0.000021193427263348615
-22.69999999999999	0.000021055970515564206
-22.599999999999994	0.000020918405379411956
-22.5	0.000020780738286952533
-22.39999999999999	0.00002064297569390245
-22.299999999999997	0.00002050512407929498
-22.19999999999999	0.000020367189945137147
-22.099999999999994	0.00002022917981606325
-22.	0.000020091100238984466
-21.89999999999999	0.00001995295778273488
-21.799999999999997	0.00001981475903771385
-21.69999999999999	0.000019676510615524543
-21.599999999999994	0.000019538219148609072
-21.5	0.000019399891289879712
-21.39999999999999	0.00001926153371234669
-21.299999999999997	0.00001912315310874239
-21.19999999999999	0.000018984756191141676
-21.099999999999994	0.000018846349690579094
-21.	0.000018707940356662074
-20.89999999999999	0.00001856953495718087
-20.799999999999997	0.00001843114027771494
-20.69999999999999	0.00001829276312123572
-20.599999999999994	0.000018154410307706047
-20.5	0.000018016088673676015
-20.39999999999999	0.00001787780507187548
-20.299999999999997	0.000017739566370803156
-20.19999999999999	0.0000176013794543122
-20.099999999999994	0.000017463251221192627
-20.	0.000017325188584750173
-19.89999999999999	0.000017187198472381982
-19.799999999999997	0.000017049287825149052
-19.69999999999999	0.000016911463597345156
-19.599999999999994	0.000016773732756062892
-19.5	0.00001663610228075619
-19.39999999999999	0.00001649857916279983
-19.299999999999997	0.000016361170405045843
-19.19999999999999	0.000016223883021376546
-19.099999999999994	0.00001608672403625484
-19.	0.000015949700484271105
-18.89999999999999	0.000015812819409687293
-18.799999999999997	0.00001567608786597799
-18.69999999999999	0.0000155395129153684
-18.599999999999994	0.000015403101628369584
-18.5	0.000015266861083310614
-18.39999999999999	0.000015130798365867996
-18.299999999999997	0.000014994920568592319
-18.19999999999999	0.000014859234790431896
-18.099999999999994	0.00001472374813625393
-18.	0.000014588467716362761
-17.89999999999999	0.00001445340064601554
-17.799999999999997	0.000014318554044935313
-17.69999999999999	0.000014183935036821353
-17.599999999999994	0.000014049550748857155
-17.5	0.000013915408311215718
-17.39999999999999	0.000013781514856562476
-17.299999999999997	0.000013647877519555858
-17.19999999999999	0.00001351450343634525
-17.099999999999994	0.000013381399744066907
-17.	0.000013248573580337299
-16.89999999999999	0.000013116032082744384
-16.799999999999997	0.000012983782388336697
-16.69999999999999	0.000012851831633110071
-16.599999999999994	0.000012720186951492564
-16.5	0.000012588855475827015
-16.39999999999999	0.000012457844335851786
-16.299999999999997	0.000012327160658179569
-16.19999999999999	0.000012196811565774036
-16.099999999999994	0.000012066804177424946
-16.	0.00001193714560722118
-15.899999999999991	0.000011807842964022152
-15.799999999999997	0.000011678903350927552
-15.699999999999989	0.000011550333864745208
-15.599999999999994	0.000011422141595457686
-15.5	0.00001129433362568701
-15.399999999999991	0.00001116691703015809
-15.299999999999997	0.000011039898875160723
-15.199999999999989	0.000010913286218010019
-15.099999999999994	0.000010787086106505773
-15.	0.000010661305578390306
-14.899999999999991	0.000010535951660805254
-14.799999999999997	0.000010411031369747234
-14.699999999999989	0.000010286551709522195
-14.599999999999994	0.00001016251967219904
-14.5	0.000010038942237061982
-14.399999999999991	9.915826370062163e-6
-14.299999999999997	9.793179023268404e-6
-14.199999999999989	9.671007134317023e-6
-14.099999999999994	9.549317625861127e-6
-14.	9.428117405019016e-6
-13.899999999999991	9.307413362822113e-6
-13.799999999999997	9.187212373662388e-6
-13.699999999999989	9.067521294739075e-6
-13.599999999999994	8.94834696550527e-6
-13.5	8.8296962071139e-6
-13.399999999999991	8.711575821863556e-6
-13.299999999999997	8.593992592644133e-6
-13.199999999999989	8.476953282382087e-6
-13.099999999999994	8.360464633485923e-6
-13.	8.244533367291327e-6
-12.899999999999991	8.129166183506543e-6
-12.799999999999997	8.014369759657857e-6
-12.699999999999989	7.90015075053506e-6
-12.599999999999994	7.786515787637425e-6
-12.5	7.673471478619727e-6
-12.399999999999991	7.561024406738796e-6
-12.299999999999997	7.449181130300542e-6
-12.199999999999989	7.337948182107303e-6
-12.099999999999994	7.227332068906016e-6
-12.	7.1173392708368185e-6
-11.899999999999991	7.00797624088252e-6
-11.799999999999997	6.899249404318841e-6
-11.699999999999989	6.791165158165396e-6
-11.599999999999994	6.683729870637814e-6
-11.5	6.576949880600635e-6
-11.399999999999991	6.470831497021415e-6
-11.299999999999997	6.365380998426017e-6
-11.199999999999989	6.260604632354913e-6
-11.099999999999994	6.1565086148210286e-6
-11.	6.053099129768712e-6
-10.899999999999991	5.9503823285342754e-6
-10.799999999999997	5.848364329308036e-6
-10.699999999999989	5.747051216597784e-6
-10.599999999999994	5.646449040694116e-6
-10.5	5.546563817137255e-6
-10.399999999999991	5.447401526185805e-6
-10.299999999999997	5.34896811228737e-6
-10.199999999999989	5.2512694835509555e-6
-10.099999999999994	5.154311511221581e-6
-10.	5.058100029156762e-6
-9.899999999999991	4.962640833305282e-6
-9.799999999999997	4.867939681188164e-6
-9.699999999999989	4.77400229138182e-6
-9.599999999999994	4.6808343430037455e-6
-9.5	4.588441475200457e-6
-9.399999999999991	4.496829286638069e-6
-9.299999999999997	4.4060033349954325e-6
-9.199999999999989	4.315969136459816e-6
-9.099999999999994	4.226732165225482e-6
-9.	4.138297852994862e-6
-8.899999999999991	4.0506715884827375e-6
-8.799999999999997	3.963858716923332e-6
-8.699999999999989	3.877864539580298e-6
-8.599999999999994	3.7926943132599562e-6
-8.5	3.708353249827488e-6
-8.399999999999991	3.6248465157264886e-6
-8.299999999999997	3.542179231501772e-6
-8.199999999999989	3.460356471325432e-6
-8.099999999999994	3.379383262526493e-6
-8.	3.299264585123882e-6
-7.8999999999999915	3.2200053713630754e-6
-7.799999999999997	3.141610505256366e-6
-7.699999999999989	3.064084822126726e-6
-7.599999999999994	2.9874331081555934e-6
-7.5	2.9116600999343203e-6
-7.3999999999999915	2.8367704840196386e-6
-7.299999999999997	2.762768896493075e-6
-7.199999999999989	2.689659922524306e-6
-7.099999999999994	2.6174480959387524e-6
-7.	2.546137898789182e-6
-6.8999999999999915	2.475733760931642e-6
-6.799999999999997	2.4062400596056807e-6
-6.699999999999989	2.337661119018819e-6
-6.599999999999994	2.270001209935584e-6
-6.5	2.20326454927088e-6
-6.3999999999999915	2.1374552996879953e-6
-6.299999999999997	2.0725775692012014e-6
-6.199999999999989	2.008635410782935e-6
-6.099999999999994	1.9456328219758315e-6
-6.	1.8835737445094068e-6
-5.8999999999999915	1.8224620639216731e-6
-5.799999999999997	1.7623016091856525e-6
-5.699999999999989	1.7030961523407602e-6
-5.599999999999994	1.644849408129335e-6
-5.5	1.587565033638112e-6
-5.3999999999999915	1.5312466279449069e-6
-5.299999999999997	1.4758977317704839e-6
-5.199999999999989	1.4215218271355782e-6
-5.099999999999994	1.3681223370233274e-6
-5.	1.3157026250469333e-6
-4.8999999999999915	1.264265995122794e-6
-4.799999999999997	1.2138156911490835e-6
-4.699999999999989	1.164354896689753e-6
-4.599999999999994	1.1158867346641947e-6
-4.5	1.0684142670423895e-6
-4.3999999999999915	1.0219404945457768e-6
-4.299999999999997	9.764683563538087e-7
-4.199999999999989	9.32000729816184e-7
-4.099999999999994	8.885404301709624e-7
-4.	8.460902102684116e-7
-3.8999999999999915	8.046527603007959e-7
-3.799999999999997	7.642307075380764e-7
-3.6999999999999886	7.248266160695151e-7
-3.5999999999999943	6.864429865513656e-7
-3.5	6.490822559605218e-7
-3.3999999999999915	6.127467973543017e-7
-3.299999999999997	5.774389196363517e-7
-3.1999999999999886	5.431608673286553e-7
-3.0999999999999943	5.099148203498124e-7
-3.	4.777028937994757e-7
-2.8999999999999915	4.465271377490991e-7
-2.799999999999997	4.1638953703898347e-7
-2.6999999999999886	3.8729201108161116e-7
-2.5999999999999943	3.59236413671407e-7
-2.5	3.3222453280083177e-7
-2.3999999999999915	3.062580904829412e-7
-2.299999999999997	2.813387425803946e-7
-2.1999999999999886	2.5746807864090987e-7
-2.0999999999999943	2.346476217392781e-7
-2.	2.1287882832585992e-7
-1.8999999999999915	1.9216308808167428e-7
-1.7999999999999972	1.7250172378006612e-7
-1.6999999999999886	1.5389599115494944e-7
-1.5999999999999943	1.3634707877571893e-7
-1.5	1.1985610792876615e-7
-1.3999999999999915	1.0442413250568845e-7
-1.2999999999999972	9.005213889817898e-8
-1.1999999999999886	7.67410458995967e-8
-1.0999999999999943	6.449170461328463e-8
-1.	5.3304898367589926e-8
-0.8999999999999915	4.318134263765023e-8
-0.7999999999999972	3.4121684973935607e-8
-0.6999999999999886	2.612650493754788e-8
-0.5999999999999943	1.9196314042320922e-8
-0.5	1.3331555703692839e-8
-0.3999999999999915	8.532605194389516e-9
-0.29999999999999716	4.799769606911726e-9
-0.19999999999998863	2.1332878228287877e-9
-0.09999999999999432	5.333304888983097e-10
0.	0.
0.10000000000000853	5.333304888984613e-10
0.20000000000000284	2.1332878228290904e-9
0.30000000000001137	4.799769606912181e-9
0.4000000000000057	8.532605194390123e-9
0.5	1.3331555703692839e-8
0.6000000000000085	1.9196314042321835e-8
0.7000000000000028	2.6126504937548943e-8
0.8000000000000114	3.412168497393682e-8
0.9000000000000057	4.3181342637651595e-8
1.	5.3304898367589926e-8
1.1000000000000085	6.44917046132863e-8
1.2000000000000028	7.674104589959853e-8
1.3000000000000114	9.005213889818091e-8
1.4000000000000057	1.0442413250569053e-7
1.5	1.1985610792876615e-7
1.6000000000000085	1.3634707877572134e-7
1.7000000000000028	1.5389599115495198e-7
1.8000000000000114	1.7250172378006884e-7
1.9000000000000057	1.9216308808167716e-7
2.	2.1287882832585992e-7
2.1000000000000085	2.3464762173928125e-7
2.200000000000003	2.574680786409132e-7
2.3000000000000114	2.813387425803981e-7
2.4000000000000057	3.0625809048294483e-7
2.5	3.3222453280083177e-7
2.6000000000000085	3.5923641367141093e-7
2.700000000000003	3.872920110816152e-7
2.8000000000000114	4.163895370389877e-7
2.9000000000000057	4.4652713774910345e-7
3.	4.777028937994757e-7
3.1000000000000085	5.09914820349817e-7
3.200000000000003	5.4316086732866e-7
3.3000000000000114	5.774389196363567e-7
3.4000000000000057	6.127467973543068e-7
3.5	6.490822559605218e-7
3.6000000000000085	6.86442986551371e-7
3.700000000000003	7.248266160695206e-7
3.8000000000000114	7.642307075380822e-7
3.9000000000000057	8.046527603008017e-7
4.	8.460902102684116e-7
4.1000000000000085	8.885404301709683e-7
4.200000000000003	9.320007298161904e-7
4.300000000000011	9.76468356353815e-7
4.400000000000006	1.0219404945457834e-6
4.5	1.0684142670423895e-6
4.6000000000000085	1.1158867346642014e-6
4.700000000000003	1.16435489668976e-6
4.800000000000011	1.2138156911490905e-6
4.900000000000006	1.2642659951228013e-6
5.	1.3157026250469333e-6
5.1000000000000085	1.3681223370233346e-6
5.200000000000003	1.4215218271355856e-6
5.300000000000011	1.4758977317704917e-6
5.400000000000006	1.531246627944915e-6
5.5	1.587565033638112e-6
5.6000000000000085	1.644849408129343e-6
5.700000000000003	1.7030961523407682e-6
5.800000000000011	1.762301609185661e-6
5.900000000000006	1.8224620639216818e-6
6.	1.8835737445094068e-6
6.1000000000000085	1.94563282197584e-6
6.200000000000003	2.0086354107829444e-6
6.300000000000011	2.0725775692012103e-6
6.400000000000006	2.1374552996880042e-6
6.5	2.20326454927088e-6
6.6000000000000085	2.270001209935594e-6
6.700000000000003	2.3376611190188284e-6
6.800000000000011	2.406240059605691e-6
6.900000000000006	2.475733760931651e-6
7.	2.546137898789182e-6
7.1000000000000085	2.617448095938763e-6
7.200000000000003	2.6896599225243167e-6
7.300000000000011	2.762768896493085e-6
7.400000000000006	2.8367704840196484e-6
7.5	2.9116600999343203e-6
7.6000000000000085	2.987433108155605e-6
7.700000000000003	3.0640848221267375e-6
7.800000000000011	3.141610505256377e-6
7.900000000000006	3.2200053713630864e-6
8.	3.299264585123882e-6
8.100000000000009	3.3793832625265045e-6
8.200000000000003	3.4603564713254433e-6
8.300000000000011	3.542179231501784e-6
8.400000000000006	3.624846515726501e-6
8.5	3.708353249827488e-6
8.600000000000009	3.7926943132599673e-6
8.700000000000003	3.8778645395803116e-6
8.800000000000011	3.963858716923344e-6
8.900000000000006	4.05067158848275e-6
9.	4.138297852994862e-6
9.100000000000009	4.226732165225493e-6
9.200000000000003	4.3159691364598285e-6
9.300000000000011	4.406003334995446e-6
9.400000000000006	4.496829286638082e-6
9.5	4.588441475200457e-6
9.600000000000009	4.680834343003759e-6
9.700000000000003	4.774002291381833e-6
9.800000000000011	4.867939681188177e-6
9.900000000000006	4.9626408333052935e-6
10.	5.058100029156762e-6
10.100000000000009	5.154311511221594e-6
10.200000000000003	5.251269483550968e-6
10.300000000000011	5.348968112287383e-6
10.400000000000006	5.447401526185819e-6
10.5	5.546563817137255e-6
10.600000000000009	5.6464490406941315e-6
10.700000000000003	5.747051216597798e-6
10.800000000000011	5.848364329308048e-6
10.900000000000006	5.95038232853429e-6
11.	6.053099129768712e-6
11.100000000000009	6.156508614821044e-6
11.200000000000003	6.260604632354927e-6
11.300000000000011	6.365380998426032e-6
11.400000000000006	6.47083149702143e-6
11.5	6.576949880600635e-6
11.600000000000009	6.683729870637831e-6
11.700000000000003	6.791165158165412e-6
11.800000000000011	6.8992494043188546e-6
11.900000000000006	7.007976240882534e-6
12.	7.1173392708368185e-6
12.100000000000009	7.227332068906031e-6
12.200000000000003	7.337948182107317e-6
12.300000000000011	7.449181130300559e-6
12.400000000000006	7.56102440673881e-6
12.5	7.673471478619727e-6
12.600000000000009	7.786515787637444e-6
12.700000000000003	7.900150750535079e-6
12.800000000000011	8.014369759657873e-6
12.900000000000006	8.12916618350656e-6
13.	8.244533367291327e-6
13.100000000000009	8.360464633485942e-6
13.200000000000003	8.476953282382104e-6
13.300000000000011	8.59399259264415e-6
13.400000000000006	8.711575821863575e-6
13.5	8.8296962071139e-6
13.600000000000009	8.948346965505289e-6
13.700000000000003	9.06752129473909e-6
13.800000000000011	9.187212373662405e-6
13.900000000000006	9.307413362822132e-6
14.	9.428117405019016e-6
14.100000000000009	9.549317625861144e-6
14.200000000000003	9.671007134317039e-6
14.300000000000011	9.793179023268423e-6
14.400000000000006	9.915826370062178e-6
14.5	0.000010038942237061982
14.600000000000009	0.000010162519672199057
14.700000000000003	0.000010286551709522212
14.800000000000011	0.000010411031369747253
14.900000000000006	0.000010535951660805274
15.	0.000010661305578390306
15.100000000000009	0.00001078708610650579
15.200000000000003	0.000010913286218010036
15.300000000000011	0.000011039898875160738
15.400000000000006	0.000011166917030158105
15.5	0.00001129433362568701
15.600000000000009	0.000011422141595457707
15.700000000000003	0.000011550333864745227
15.800000000000011	0.000011678903350927569
15.900000000000006	0.000011807842964022174
16.	0.00001193714560722118
16.10000000000001	0.000012066804177424963
16.200000000000003	0.000012196811565774053
16.30000000000001	0.000012327160658179591
16.400000000000006	0.000012457844335851808
16.5	0.000012588855475827015
16.60000000000001	0.00001272018695149258
16.700000000000003	0.000012851831633110092
16.80000000000001	0.000012983782388336714
16.900000000000006	0.000013116032082744404
17.	0.000013248573580337299
17.10000000000001	0.000013381399744066927
17.200000000000003	0.000013514503436345268
17.30000000000001	0.000013647877519555879
17.400000000000006	0.000013781514856562497
17.5	0.000013915408311215718
17.60000000000001	0.000014049550748857173
17.700000000000003	0.000014183935036821372
17.80000000000001	0.000014318554044935333
17.900000000000006	0.000014453400646015557
18.	0.000014588467716362761
18.10000000000001	0.000014723748136253946
18.200000000000003	0.000014859234790431913
18.30000000000001	0.000014994920568592342
18.400000000000006	0.00001513079836586802
18.5	0.000015266861083310614
18.60000000000001	0.000015403101628369604
18.700000000000003	0.00001553951291536842
18.80000000000001	0.00001567608786597801
18.900000000000006	0.000015812819409687306
19.	0.000015949700484271105
19.10000000000001	0.000016086724036254862
19.200000000000003	0.000016223883021376566
19.30000000000001	0.000016361170405045863
19.400000000000006	0.000016498579162799852
19.5	0.00001663610228075619
19.60000000000001	0.00001677373275606291
19.700000000000003	0.000016911463597345172
19.80000000000001	0.000017049287825149072
19.900000000000006	0.000017187198472382002
20.	0.000017325188584750173
20.10000000000001	0.000017463251221192648
20.200000000000003	0.000017601379454312223
20.30000000000001	0.00001773956637080318
20.400000000000006	0.000017877805071875503
20.5	0.000018016088673676015
20.60000000000001	0.000018154410307706068
20.700000000000003	0.000018292763121235732
20.80000000000001	0.000018431140277714964
20.900000000000006	0.00001856953495718088
21.	0.000018707940356662074
21.10000000000001	0.000018846349690579115
21.200000000000003	0.000018984756191141693
21.30000000000001	0.000019123153108742403
21.400000000000006	0.00001926153371234671
21.5	0.000019399891289879712
21.60000000000001	0.00001953821914860909
21.700000000000003	0.00001967651061552456
21.80000000000001	0.00001981475903771387
21.900000000000006	0.0000199529577827349
22.	0.000020091100238984466
22.10000000000001	0.00002022917981606327
22.200000000000003	0.000020367189945137157
22.30000000000001	0.000020505124079295
22.400000000000006	0.00002064297569390247
22.5	0.000020780738286952533
22.60000000000001	0.00002091840537941198
22.700000000000003	0.000021055970515564226
22.80000000000001	0.000021193427263348632
22.900000000000006	0.00002133076921469573
23.	0.000021467989985859027
23.10000000000001	0.000021605083217742854
23.200000000000003	0.00002174204257622644
23.30000000000001	0.000021878861752484383
23.400000000000006	0.000022015534463303105
23.5	0.00002215205445139373
23.60000000000001	0.00002228841548570101
23.700000000000003	0.00002242461136170849
23.80000000000001	0.00002256063590173997
23.900000000000006	0.000022696482955256927
24.	0.000022832146399152395
24.10000000000001	0.000022967620138040825
24.200000000000003	0.00002310289810454413
24.30000000000001	0.000023237974259574076
24.400000000000006	0.000023372842592610578
24.5	0.000023507497121976478
24.60000000000001	0.000023641931895108202
24.700000000000003	0.000023776140988822722
24.80000000000001	0.000023910118509580773
24.900000000000006	0.00002404385859374602
25.	0.000024177355407840604
25.10000000000001	0.00002431060314879676
25.200000000000003	0.00002444359604420455
25.30000000000001	0.00002457632835255599
25.400000000000006	0.000024708794363485053
25.5	0.00002484098839800415
25.60000000000001	0.000024972904808736606
25.700000000000003	0.00002510453798014535
25.80000000000001	0.000025235882328757926
25.900000000000006	0.000025366932303387524
26.	0.00002549768238535039
26.10000000000001	0.000025628127088679372
26.200000000000003	0.000025758260960333563
26.30000000000001	0.0000258880785804045
26.400000000000006	0.00002601757456231818
26.5	0.000026146743553033716
26.60000000000001	0.000026275580233237954
26.700000000000003	0.000026404079317536463
26.80000000000001	0.00002653223555464086
26.900000000000006	0.000026660043727552214
27.	0.000026787498653741013
27.10000000000001	0.00002691459518532321
27.200000000000003	0.00002704132820923258
27.30000000000001	0.00002716769264738963
27.400000000000006	0.00002729368345686652
27.5	0.00002741929563004858
27.60000000000001	0.000027544524194792095
27.700000000000003	0.000027669364214578353
27.80000000000001	0.000027793810788664292
27.900000000000006	0.00002791785905222929
28.	0.000028041504176518627
28.099999999999994	0.000028164741368983148
28.200000000000017	0.00002828756587341547
28.30000000000001	0.000028409972970082522
28.400000000000006	0.000028531957975854817
28.5	0.000028653516244331854
28.599999999999994	0.000028774643165964283
28.700000000000017	0.00002889533416817245
28.80000000000001	0.000029015584715461385
28.900000000000006	0.000029135390309532644
29.	0.000029254746489392346
29.099999999999994	0.000029373648831456016
29.200000000000017	0.000029492092949649904
29.30000000000001	0.00002961007449550889
29.400000000000006	0.00002972758915827122
29.5	0.00002984463266496963
29.599999999999994	0.000029961200780519245
29.700000000000017	0.000030077289307802206
29.80000000000001	0.000030192894087748768
29.900000000000006	0.000030308010999415512
30.	0.00003042263596005987
30.099999999999994	0.00003053676492521166
30.200000000000017	0.000030650393888741346
30.30000000000001	0.000030763518882924905
30.400000000000006	0.00003087613597850584
30.5	0.00003098824128475379
30.599999999999994	0.00003109983094951994
30.700000000000017	0.000031210901159289525
30.80000000000001	0.00003132144813923091
30.900000000000006	0.000031431468153242014
31.	0.000031540957503993214
31.099999999999994	0.000031649912532967424
31.200000000000017	0.0000317583296204972
31.30000000000001	0.000031866205185798605
31.400000000000006	0.000031973535687002386
31.5	0.000032080317621181924
31.599999999999994	0.00003218654752437837
31.700000000000017	0.000032292221971622874
31.80000000000001	0.00003239733757695571
31.900000000000006	0.00003250189099344289
32.	0.00003260587891318957
32.099999999999994	0.00003270929806735074
32.20000000000002	0.00003281214522613923
32.30000000000001	0.000032914417198830594
32.400000000000006	0.00003301611083376562
32.5	0.000033117223018349835
32.599999999999994	0.000033217750679050304
32.70000000000002	0.00003331769078138982
32.80000000000001	0.00003341704032993826
32.900000000000006	0.000033515796368301524
33.	0.00003361395597910755
33.099999999999994	0.000033711516283989935
33.20000000000002	0.000033808474443568856
33.30000000000001	0.00003390482765742935
33.400000000000006	0.00003400057316409727
33.5	0.00003409570824101254
33.599999999999994	0.00003419023020449992
33.70000000000002	0.000034284136409737387
33.80000000000001	0.00003437742425072183
33.900000000000006	0.00003447009116023272
34.	0.00003456213460979291
34.099999999999994	0.00003465355210962741
34.20000000000002	0.00003474434120861957
34.30000000000001	0.00003483449949426496
34.400000000000006	0.00003492402459262309
34.5	0.00003501291416826662
34.599999999999994	0.0000351011659242284
34.70000000000002	0.00003518877760194634
34.80000000000001	0.000035275746981205735
34.900000000000006	0.00003536207188007989
35.	0.00003544775015486812
35.099999999999994	0.00003553277970003179
35.20000000000002	0.0000356171584481282
35.30000000000001	0.000035700884369742274
35.400000000000006	0.00003578395547341635
35.5	0.0000358663698055777
35.599999999999994	0.00003594812545046406
35.70000000000002	0.00003602922053004727
35.80000000000001	0.00003610965320395464
35.900000000000006	0.00003618942166938869
36.	0.00003626852416104466
36.099999999999994	0.000036346958951026165
36.20000000000002	0.00003642472434875903
36.30000000000001	0.00003650181870090309
36.400000000000006	0.00003657824039126224
36.5	0.00003665398784069266
36.599999999999994	0.0000367290595070091
36.70000000000002	0.00003680345388488947
36.80000000000001	0.00003687716950577757
36.900000000000006	0.00003695020493778422
37.	0.00003702255878558652
37.099999999999994	0.00003709422969032539
37.20000000000002	0.000037165216329501575
37.30000000000001	0.00003723551741686979
37.400000000000006	0.00003730513170233141
37.5	0.00003737405797182541
37.599999999999994	0.00003744229504721773
37.70000000000002	0.00003750984178618917
37.80000000000001	0.00003757669708212148
37.900000000000006	0.00003764285986398224
38.	0.000037708329096207986
38.099999999999994	0.0000377731037785859
38.20000000000002	0.00003783718294613418
38.30000000000001	0.000037900565668980596
38.400000000000006	0.00003796325105224011
38.5	0.00003802523823589068
38.599999999999994	0.00003808652639464788
38.70000000000002	0.000038147114737838106
38.80000000000001	0.00003820700250927038
38.900000000000006	0.000038266188987106986
39.	0.00003832467348373264
39.099999999999994	0.00003838245534562243
39.20000000000002	0.000038439533953208555
39.30000000000001	0.00003849590872074567
39.400000000000006	0.000038551579096175205
39.5	0.00003860654456098834
39.599999999999994	0.0000386608046300878
39.70000000000002	0.000038714358851648594
39.80000000000001	0.00003876720680697747
39.900000000000006	0.000038819348110371355
40.	0.00003887078240897464
40.099999999999994	0.00003892150938263536
40.20000000000002	0.00003897152874376039
40.30000000000001	0.000039020840237169436
40.400000000000006	0.000039069443639948225
40.5	0.000039117338761300483
40.599999999999994	0.00003916452544239899
40.70000000000002	0.000039211003556235724
40.80000000000001	0.00003925677300747088
40.900000000000006	0.00003930183373228123
41.	0.000039346185698207285
41.099999999999994	0.00003938982890399972
41.20000000000002	0.000039432763379464863
41.30000000000001	0.00003947498918530931
41.400000000000006	0.00003951650641298375
41.5	0.000039557315184525954
41.599999999999994	0.00003959741565240283
41.70000000000002	0.000039636807999351866
41.80000000000001	0.00003967549243822168
41.900000000000006	0.000039713469211811824
42.	0.00003975073859271191
42.099999999999994	0.00003978730088313994
42.20000000000002	0.000039823156414779974
42.30000000000001	0.000039858305548619016
42.400000000000006	0.00003989274867478341
42.5	0.00003992648621237434
42.599999999999994	0.000039959518609302944
42.70000000000002	0.000039991846342124574
42.80000000000001	0.000040023469915872524
42.900000000000006	0.000040054389863891306
43.	0.00004008460674766908
43.099999999999994	0.00004011412115666975
43.20000000000002	0.00004014293370816443
43.30000000000001	0.00004017104504706233
43.400000000000006	0.00004019845584574119
43.5	0.00004022516680387724
43.599999999999994	0.00004025117864827458
43.70000000000002	0.00004027649213269415
43.80000000000001	0.00004030110803768225
43.900000000000006	0.000040325027170398565
44.	0.00004034825036444388
44.099999999999994	0.000040370778479687216
44.20000000000002	0.0000403926124020927
44.30000000000001	0.00004041375304354599
44.400000000000006	0.000040434201341680395
44.5	0.0000404539582597025
44.599999999999994	0.00004047302478621763
44.70000000000002	0.000040491401935054855
44.80000000000001	0.00004050909074509172
44.900000000000006	0.00004052609228007871
45.	0.00004054240762846333
45.099999999999994	0.00004055803790321406
45.20000000000002	0.0000405729842416439
45.30000000000001	0.00004058724780523372
45.400000000000006	0.000040600829779455444
45.5	0.00004061373137359494
45.599999999999994	0.00004062595382057464
45.70000000000002	0.00004063749837677611
45.80000000000001	0.00004064836632186236
45.900000000000006	0.00004065855895859993
46.	0.000040668077612680894
46.099999999999994	0.000040676923632544716
46.20000000000002	0.000040685098389199865
46.30000000000001	0.000040692603276045475
46.400000000000006	0.00004069943970869273
46.5	0.00004070560912478625
46.599999999999994	0.000040711112983825316
46.70000000000002	0.00004071595276698511
46.80000000000001	0.00004072012997693776
46.900000000000006	0.00004072364613767349
47.	0.000040726502794321534
47.099999999999994	0.000040728701512971194
47.20000000000002	0.000040730243880492764
47.30000000000001	0.000040731131504358435
47.400000000000006	0.000040731366012463346
47.5	0.00004073094905294643
47.599999999999994	0.00004072988229401142
47.70000000000002	0.000040728167423747826
47.80000000000001	0.00004072580614995204
47.900000000000006	0.000040722800199948316
48.	0.000040719151320410006
48.099999999999994	0.00004071486127718072
48.20000000000002	0.00004070993185509565
48.30000000000001	0.00004070436485780292
48.400000000000006	0.000040698162107585075
48.5	0.000040691325445180686
48.599999999999994	0.00004068385672960601
48.70000000000002	0.00004067575783797687
48.80000000000001	0.000040667030665330554
48.900000000000006	0.000040657677124447984
49.	0.00004064769914567592
49.099999999999994	0.00004063709867674943
49.20000000000002	0.0000406258776826144
49.30000000000001	0.00004061403814525042
49.400000000000006	0.00004060158206349364
49.5	0.00004058851145285993
49.599999999999994	0.000040574828345368306
49.70000000000002	0.00004056053478936442
49.80000000000001	0.000040545632849344406
49.900000000000006	0.00004053012460577885
50.	0.00004051401215493705
50.099999999999994	0.000040497297608711555
50.20000000000002	0.00004047998309444285
50.30000000000001	0.00004046207075474445
50.400000000000006	0.000040443562747328065
50.5	0.00004042446124482922
50.599999999999994	0.000040404768434633106
50.70000000000002	0.00004038448651870064
50.80000000000001	0.00004036361771339492
50.900000000000006	0.00004034216424930795
51.	0.00004032012837108765
51.099999999999994	0.000040297512337265214
51.20000000000002	0.00004027431842008282
51.30000000000001	0.00004025054890532159
51.400000000000006	0.0000402262060921299
51.5	0.0000402012922928522
51.599999999999994	0.0000401758098328579
51.70000000000002	0.000040149761050370894
51.80000000000001	0.00004012314829629924
51.900000000000006	0.000040095973934065315
52.	0.000040068240339436344
52.099999999999994	0.00004003994990035528
52.20000000000002	0.000040011105016772026
52.30000000000001	0.000039981708100475244
52.400000000000006	0.000039951761574924276
52.5	0.00003992126787508176
52.599999999999994	0.000039890229447246406
52.70000000000002	0.00003985864874888637
52.80000000000001	0.00003982652824847302
52.900000000000006	0.00003979387042531505
53.	0.00003976067776939306
53.099999999999994	0.000039726952781194665
53.20000000000002	0.00003969269797154989
53.30000000000001	0.00003965791586146721
53.400000000000006	0.00003962260898196983
53.5	0.00003958677987393261
53.60000000000002	0.00003955043108791933
53.70000000000002	0.00003951356518402054
53.80000000000001	0.00003947618473169175
53.900000000000006	0.0000394382923095922
54.	0.00003939989050542411
54.10000000000002	0.00003936098191577233
54.20000000000002	0.00003932156914594467
54.30000000000001	0.00003928165480981246
54.400000000000006	0.000039241241529651855
54.5	0.000039200331935985545
54.60000000000002	0.000039158928667424956
54.70000000000002	0.00003911703437051305
54.80000000000001	0.00003907465169956754
54.900000000000006	0.00003903178331652468
55.	0.00003898843189078366
55.10000000000002	0.00003894460009905137
55.20000000000002	0.00003890029062518788
55.30000000000001	0.00003885550616005228
55.400000000000006	0.00003881024940134924
55.5	0.00003876452305347599
55.60000000000002	0.00003871832982736988
55.70000000000002	0.00003867167244035661
55.80000000000001	0.00003862455361599879
55.900000000000006	0.000038576976083945296
56.	0.00003852894257978108
56.10000000000002	0.00003848045584487748
56.20000000000002	0.00003843151862624334
56.30000000000001	0.00003838213367637638
56.400000000000006	0.000038332303753115466
56.5	0.00003828203161949323
56.60000000000002	0.00003823132004358939
56.70000000000002	0.00003818017179838467
56.80000000000001	0.00003812858966161521
56.900000000000006	0.00003807657641562768
57.	0.000038024134847234935
57.10000000000002	0.000037971267747572316
57.20000000000002	0.00003791797791195451
57.30000000000001	0.00003786426813973302
57.400000000000006	0.000037810141234154294
57.5	0.000037755600002218415
57.60000000000002	0.00003770064725453842
57.70000000000002	0.000037645285805200276
57.80000000000001	0.000037589518471623404
57.900000000000006	0.0000375333480744219
58.	0.00003747677743726632
58.10000000000002	0.00003741980938674616
58.20000000000002	0.000037362446752232904
58.30000000000001	0.000037304692365743765
58.400000000000006	0.00003724654906180595
58.5	0.00003718801967732175
58.60000000000002	0.000037129107051434025
58.70000000000002	0.0000370698140253927
58.80000000000001	0.00003701014344242137
58.900000000000006	0.000036950098147585115
59.	0.00003688968098765853
59.10000000000002	0.000036828894810994697
59.20000000000002	0.00003676774246739467
59.30000000000001	0.00003670622680797754
59.400000000000006	0.00003664435068505141
59.5	0.00003658211695198475
59.60000000000002	0.00003651952846307857
59.70000000000002	0.00003645658807343929
59.80000000000001	0.000036393298638852114
59.900000000000006	0.00003632966301565516
60.	0.00003626568406061435
60.10000000000002	0.00003620136463079877
60.20000000000002	0.000036136707583456916
60.30000000000001	0.00003607171577589337
60.400000000000006	0.0000360063920653464
60.5	0.00003594073930886606
60.60000000000002	0.00003587476036319304
60.70000000000002	0.000035808458084638174
60.80000000000001	0.00003574183532896265
60.900000000000006	0.000035674894951258844
61.	0.000035607639805831904
61.10000000000002	0.00003554007274608196
61.20000000000002	0.00003547219662438712
61.30000000000001	0.000035404014291986975
61.400000000000006	0.000035335528598866955
61.5	0.000035266742393643276
61.60000000000002	0.000035197658523448643
61.70000000000002	0.00003512827983381864
61.80000000000001	0.00003505860916857871
61.900000000000006	0.00003498864936973189
62.	0.00003491840327734736
62.10000000000002	0.000034847873729449434
62.20000000000002	0.00003477706356190756
62.30000000000001	0.00003470597560832663
62.400000000000006	0.00003463461269993835
62.5	0.000034562977665493144
62.60000000000002	0.00003449107333115264
62.70000000000002	0.000034418902520383225
62.80000000000001	0.00003434646805384977
62.900000000000006	0.000034273772749310594
63.	0.00003420081942151269
63.10000000000002	0.00003412761088208795
63.20000000000002	0.00003405414993944998
63.30000000000001	0.00003398043939869157
63.400000000000006	0.000033906482061482925
63.5	0.000033832280725970645
63.60000000000002	0.00003375783818667724
63.70000000000002	0.00003368315723440166
63.80000000000001	0.00003360824065612017
63.900000000000006	0.000033533091234888126
64.	0.000033457711749742485
64.10000000000002	0.00003338210497560489
64.20000000000002	0.000033306273683185634
64.30000000000001	0.00003323022063888815
64.4	0.000033153948604714296
64.5	0.00003307746033817039
64.60000000000002	0.00003300075859217384
64.70000000000002	0.000032923846114960623
64.80000000000001	0.00003284672564999334
64.9	0.00003276939993587002
65.	0.00003269187170623371
65.10000000000002	0.00003261414368968261
65.20000000000002	0.00003253621860968117
65.30000000000001	0.000032458099184471556
65.4	0.00003237978812698614
65.5	0.000032301288144760495
65.60000000000002	0.000032222601939847214
65.70000000000002	0.00003214373220873038
65.80000000000001	0.00003206468164224075
65.9	0.000031985452925471616
66.	0.00003190604873769547
66.10000000000002	0.00003182647175228127
66.20000000000002	0.00003174672463661253
66.30000000000001	0.00003166681005200594
66.4	0.00003158673065363088
66.5	0.00003150648909042951
66.60000000000002	0.000031426088005037645
66.70000000000002	0.00003134553003370633
66.80000000000001	0.00003126481780622401
66.9	0.00003118395394583956
67.	0.000031102941069185945
67.10000000000002	0.00003102178178620453
67.20000000000002	0.000030940478700070304
67.30000000000001	0.000030859034407117425
67.4	0.0000307774514967659
67.5	0.00003069573255144864
67.60000000000002	0.00003061388014653942
67.70000000000002	0.00003053189685028146
67.80000000000001	0.000030449785223716628
67.9	0.000030367547820615496
68.	0.000030285187187408012
68.10000000000002	0.00003020270586311483
68.20000000000002	0.000030120106379279513
68.30000000000001	0.000030037391259901154
68.4	0.000029954563021367932
68.5	0.000029871624172391286
68.60000000000002	0.000029788577213940717
68.70000000000002	0.00002970542463917948
68.80000000000001	0.000029622168933400646
68.9	0.000029538812573964184
69.	0.000029455358030234537
69.10000000000002	0.000029371807763518953
69.20000000000002	0.000029288164227006558
69.30000000000001	0.000029204429865707954
69.4	0.00002912060711639569
69.5	0.000029036698407545295
69.60000000000002	0.00002895270615927708
69.70000000000002	0.000028868632783298598
69.80000000000001	0.00002878448068284771
69.9	0.000028700252252636463
70.	0.000028615949878795543
70.10000000000002	0.000028531575938819502
70.20000000000002	0.000028447132801512612
70.30000000000001	0.000028362622826935358
70.4	0.00002827804836635168
70.5	0.00002819341176217687
70.60000000000002	0.00002810871534792609
70.70000000000002	0.000028023961448163775
70.80000000000001	0.000027939152378453288
70.9	0.00002785429044530771
71.	0.000027769377946140995
71.10000000000002	0.000027684417169219916
71.20000000000002	0.00002759941039361676
71.30000000000001	0.000027514359889162353
71.4	0.000027429267916400187
71.5	0.000027344136726540904
71.60000000000002	0.00002725896856141757
71.70000000000002	0.000027173765653441648
71.80000000000001	0.00002708853022555941
71.9	0.00002700326449120933
72.	0.000026917970654279836
72.10000000000002	0.000026832650909067876
72.20000000000002	0.000026747307440238235
72.30000000000001	0.000026661942422783185
72.4	0.000026576558021983094
72.5	0.00002649115639336751
72.60000000000002	0.000026405739682676958
72.70000000000002	0.00002632031002582548
72.80000000000001	0.00002623486954886353
72.9	0.000026149420367941824
73.	0.000026063964589275636
73.10000000000002	0.00002597850430910983
73.20000000000002	0.000025893041613684518
73.30000000000001	0.000025807578579201278
73.4	0.000025722117271790073
73.5	0.000025636659747476787
73.60000000000002	0.00002555120805215145
73.70000000000002	0.000025465764221537013
73.80000000000001	0.00002538033028115867
73.9	0.000025294908246314043
74.	0.000025209500122043787
74.10000000000002	0.000025124107903102874
74.20000000000002	0.000025038733573932617
74.30000000000001	0.000024953379108633012
74.4	0.00002486804647093605
74.5	0.000024782737614179382
74.60000000000002	0.000024697454481280705
74.70000000000002	0.00002461219900471284
74.80000000000001	0.000024526973106479187
74.9	0.000024441778698089983
75.	0.00002435661768053913
75.10000000000002	0.000024271491944281493
75.20000000000002	0.0000241864033692111
75.30000000000001	0.00002410135382463952
75.4	0.0000240163451692752
75.5	0.000023931379251203187
75.60000000000002	0.000023846457907865534
75.70000000000002	0.000023761582966042354
75.80000000000001	0.00002367675624183318
75.9	0.000023591979540639324
76.	0.00002350725465714645
76.10000000000002	0.000023422583375307914
76.20000000000002	0.0000233379674683288
76.30000000000001	0.00002325340869865014
76.4	0.000023168908817934102
76.5	0.000023084469567049592
76.60000000000002	0.000023000092676058363
76.70000000000002	0.00002291577986420191
76.80000000000001	0.000022831532839888577
76.9	0.0000227473533006816
77.	0.00002266324293328745
77.10000000000002	0.000022579203413544853
77.20000000000002	0.000022495236406414414
77.30000000000001	0.000022411343565968595
77.4	0.000022327526535382428
77.5	0.00002224378694692477
77.60000000000002	0.000022160126421949943
77.70000000000002	0.000022076546570890168
77.80000000000001	0.000021993048993248275
77.9	0.000021909635277591156
78.	0.00002182630700154362
78.10000000000002	0.000021743065731782913
78.20000000000002	0.000021659913024033653
78.30000000000001	0.000021576850423063345
78.4	0.00002149387946267839
78.5	0.000021411001665720715
78.60000000000002	0.000021328218544064745
78.70000000000002	0.000021245531598615158
78.80000000000001	0.000021162942319304863
78.9	0.00002108045218509367
79.	0.00002099806266396748
79.10000000000002	0.00002091577521293786
79.20000000000002	0.000020833591278042345
79.30000000000001	0.0000207515122943449
79.4	0.000020669539685937214
79.5	0.000020587674865940354
79.60000000000002	0.000020505919236506857
79.70000000000002	0.0000204242741888235
79.80000000000001	0.000020342741103114314
79.9	0.00002026132134864429
80.	0.000020180016283723437
80.10000000000002	0.000020098827255711415
80.20000000000002	0.000020017755601022687
80.30000000000001	0.000019936802645131908
80.4	0.00001985596970258006
80.5	0.00001977525807698093
80.60000000000002	0.000019694669061028085
80.70000000000002	0.000019614203936502308
80.80000000000001	0.00001953386397427946
80.9	0.000019453650434338857
81.	0.000019373564565772115
81.10000000000002	0.000019293607606792333
81.20000000000002	0.00001921378078474398
81.30000000000001	0.00001913408531611285
81.4	0.000019054522406536823
81.5	0.000018975093250816886
81.60000000000002	0.000018895799032928613
81.70000000000002	0.000018816640926034197
81.80000000000001	0.000018737620092494663
81.9	0.000018658737683882776
82.	0.000018579994840996264
82.10000000000002	0.00001850139269387144
82.20000000000002	0.000018422932361797378
82.30000000000001	0.000018344614953330282
82.4	0.000018266441566308486
82.5	0.000018188413287867785
82.60000000000002	0.000018110531194457132
82.70000000000002	0.000018032796351854895
82.80000000000001	0.0000179552098151853
82.9	0.000017877772628935425
83.	0.000017800485826972607
83.10000000000002	0.00001772335043256215
83.20000000000002	0.000017646367458385538
83.30000000000001	0.000017569537906558885
83.4	0.000017492862768651926
83.5	0.000017416343025707344
83.60000000000002	0.00001733997964826038
83.70000000000002	0.000017263773596359064
83.80000000000001	0.000017187725819584475
83.9	0.00001711183725707173
84.	0.000017036108837531043
84.10000000000002	0.000016960541479269344
84.20000000000002	0.00001688513609021229
84.30000000000001	0.000016809893567926356
84.4	0.000016734814799641616
84.5	0.00001665990066227468
84.60000000000002	0.00001658515202245207
84.70000000000002	0.000016510569736533917
84.80000000000001	0.00001643615465063794
84.9	0.000016361907600663896
85.	0.00001628782941231825
85.10000000000002	0.000016213920901139232
85.20000000000002	0.000016140182872522323
85.30000000000001	0.00001606661612174581
85.4	0.000015993221433996947
85.5	0.000015919999584398267
85.60000000000002	0.000015846951338034287
85.70000000000002	0.00001577407744997859
85.80000000000001	0.00001570137866532096
85.9	0.000015628855719195217
86.	0.000015556509336806995
86.10000000000002	0.00001548434023346208
86.20000000000002	0.000015412349114594968
86.30000000000001	0.000015340536675797615
86.4	0.00001526890360284865
86.5	0.000015197450571742794
86.60000000000002	0.000015126178248720548
86.70000000000002	0.000015055087290298295
86.80000000000001	0.000014984178343298479
86.9	0.000014913452044880221
87.	0.000014842909022570182
87.10000000000002	0.000014772549894293644
87.20000000000002	0.000014702375268406013
87.30000000000001	0.000014632385743724308
87.4	0.000014562581909559208
87.5	0.00001449296434574722
87.60000000000002	0.000014423533622683065
87.70000000000002	0.000014354290301352495
87.80000000000001	0.000014285234933365103
87.9	0.000014216368060987625
88.	0.000014147690217177338
88.10000000000002	0.000014079201925615758
88.20000000000002	0.000014010903700742615
88.30000000000001	0.000013942796047789948
88.4	0.000013874879462816535
88.5	0.000013807154432742515
88.60000000000002	0.000013739621435384254
88.70000000000002	0.000013672280939489453
88.80000000000001	0.00001360513340477239
88.9	0.000013538179281949466
89.	0.00001347141901277496
89.10000000000002	0.00001340485303007692
89.20000000000002	0.00001333848175779342
89.30000000000001	0.000013272305611008814
89.4	0.000013206324995990335
89.5	0.000013140540310224884
89.60000000000002	0.000013074951942455937
89.70000000000002	0.000013009560272720811
89.80000000000001	0.000012944365672387845
89.9	0.000012879368504194043
90.	0.000012814569122282761
90.10000000000002	0.000012749967872241572
90.20000000000002	0.000012685565091140439
90.30000000000001	0.000012621361107569826
90.4	0.000012557356241679209
90.5	0.00001249355080521566
90.60000000000002	0.000012429945101562544
90.70000000000002	0.000012366539425778564
90.80000000000001	0.000012303334064636709
90.9	0.000012240329296663537
91.	0.000012177525392178592
91.10000000000002	0.000012114922613333921
91.20000000000002	0.000012052521214153808
91.30000000000001	0.000011990321440574523
91.4	0.000011928323530484379
91.5	0.000011866527713763829
91.60000000000002	0.000011804934212325667
91.70000000000002	0.000011743543240155561
91.80000000000001	0.000011682355003352379
91.9	0.000011621369700168973
92.	0.00001156058752105289
92.10000000000002	0.00001150000864868728
92.20000000000002	0.000011439633258031931
92.30000000000001	0.000011379461516364353
92.4	0.000011319493583321036
92.5	0.000011259729610938796
92.60000000000002	0.000011200169743696244
92.70000000000002	0.000011140814118555373
92.80000000000001	0.000011081662865003148
92.9	0.000011022716105093337
93.	0.00001096397395348834
93.10000000000002	0.000010905436517501124
93.20000000000002	0.000010847103897137346
93.30000000000001	0.000010788976185137384
93.4	0.000010731053467018591
93.5	0.00001067333582111761
93.60000000000002	0.000010615823318632706
93.70000000000002	0.00001055851602366632
93.80000000000001	0.000010501413993267429
93.9	0.000010444517277474303
94.	0.00001038782591935707
94.10000000000002	0.000010331339955060484
94.20000000000002	0.000010275059413846756
94.30000000000001	0.000010218984318138329
94.4	0.000010163114683560827
94.5	0.00001010745051898605
94.60000000000002	0.000010051991826574937
94.70000000000002	9.996738601820705e-6
94.80000000000001	9.941690833591892e-6
94.9	9.886848504175557e-6
95.	9.83221158932046e-6
95.10000000000002	9.777780058280315e-6
95.20000000000002	9.723553873857098e-6
95.30000000000001	9.66953299244428e-6
95.4	9.615717364070234e-6
95.5	9.562106932441582e-6
95.60000000000002	9.508701634986569e-6
95.70000000000002	9.455501402898556e-6
95.80000000000001	9.402506161179363e-6
95.9	9.349715828682811e-6
96.	9.297130318158141e-6
96.10000000000002	9.244749536293529e-6
96.20000000000002	9.192573383759614e-6
96.30000000000001	9.140601755252953e-6
96.4	9.08883453953957e-6
96.5	9.037271619498457e-6
96.60000000000002	8.985912872165112e-6
96.70000000000002	8.93475816877509e-6
96.80000000000001	8.883807374807443e-6
96.9	8.833060350028279e-6
97.	8.782516948534274e-6
97.10000000000002	8.732177018796135e-6
97.20000000000002	8.682040403702137e-6
97.30000000000001	8.632106940601505e-6
97.4	8.582376461347922e-6
97.5	8.532848792342942e-6
97.60000000000002	8.483523754579391e-6
97.70000000000002	8.434401163684787e-6
97.80000000000001	8.38548082996463e-6
97.9	8.336762558445777e-6
98.	8.288246148919741e-6
98.10000000000002	8.239931395985911e-6
98.20000000000002	8.191818089094868e-6
98.30000000000001	8.143906012591473e-6
98.4	8.096194945758096e-6
98.5	8.048684662857684e-6
98.60000000000002	8.001374933176837e-6
98.70000000000002	7.95426552106888e-6
98.80000000000001	7.907356185996764e-6
98.9	7.860646682576006e-6
99.	7.814136760617598e-6
99.10000000000002	7.76782616517078e-6
99.20000000000002	7.721714636565867e-6
99.30000000000001	7.675801910456861e-6
99.4	7.630087717864154e-6
99.5	7.58457178521711e-6
99.60000000000002	7.5392538343965436e-6
99.70000000000002	7.494133582777244e-6
99.80000000000001	7.449210743270272e-6
99.9	7.404485024365323e-6
100.	7.359956130172966e-6

==> data/thetanoiseinsetb.dat <==
-100.	8.667446729620922e-6
-99.9	9.27225509620764e-6
-99.8	9.967251664529409e-6
-99.7	0.000010746409734010192
-99.6	0.000011602838601717978
-99.5	0.000012528849870812923
-99.4	0.000013516032006875793
-99.3	0.000014555332417015542
-99.2	0.000015637146248574875
-99.1	0.000016751411034143875
-99.	0.000017887706248173462
-98.9	0.00001903535678840571
-98.8	0.000020183539353111973
-98.7	0.000021321390653213687
-98.6	0.00002243811637706529
-98.5	0.00002352309981522006
-98.4	0.000024566009053007572
-98.3	0.000025556901650195086
-98.2	0.000026486325749302536
-98.1	0.000027345416587061437
-98.	0.000028125987426727565
-97.9	0.00002882061398207546
-97.8	0.0000294227114663783
-97.7	0.00002992660347092761
-97.6	0.000030327581956972253
-97.5	0.00003062195773158867
-97.4	0.00003080710087111307
-97.3	0.00003088147065445426
-97.2	0.00003084463467193108
-97.1	0.00003069727688223225
-97.	0.00003044119449965145
-96.9	0.00003007928370484629
-96.8	0.00002961551428392644
-96.7	0.00002905489341160679
-96.6	0.000028403418903378825
-96.5	0.000027668022368083592
-96.4	0.00002685650279484807
-96.3	0.000025977451206061424
-96.2	0.000025040167099911515
-96.1	0.000024054567491053814
-96.	0.00002303108943535697
-95.9	0.000021980586993542135
-95.8	0.00002091422364818651
-95.7	0.000019843361238323837
-95.6	0.000018779446515196045
-95.5	0.000017733896451133284
-95.4	0.000016717983450687158
-95.3	0.00001574272161879858
-95.2	0.000014818755234785823
-95.1	0.000013956250563295992
-95.	0.00001316479210417945
-94.9	0.000012453284342733542
-94.8	0.000011829860010291634
-94.7	0.000011301795803145899
-94.6	0.000010875436435883408
-94.5	0.000010556127824069795
-94.4	0.00001034816010161642
-94.3	0.000010254721081016017
-94.2	0.000010277860660887522
-94.1	0.000010418466575990575
-94.	0.000010676251771163318
-93.9	0.00001104975356366925
-93.8	0.000011536344639415272
-93.7	0.000012132255808654246
-93.6	0.00001283261032735569
-93.5	0.000013631469472652259
-93.4	0.000014521888945884265
-93.3	0.000015495985565947887
-93.2	0.000016545013610073092
-93.1	0.0000176594500599021
-93.	0.000018829087918831034
-92.9	0.000020043136682986785
-92.8	0.000021290328973768258
-92.7	0.000022559032275380257
-92.6	0.000023837364666869505
-92.5	0.000025113313395381476
-92.4	0.000026374855106149445
-92.3	0.00002761007652538033
-92.2	0.00002880729438494329
-92.1	0.00002995517338264436
-92.	0.00003104284098883243
-91.9	0.00003205999793897954
-91.8	0.00003299702329238948
-91.7	0.00003384507298894551
-91.6	0.000034596170898283317
-91.5	0.00003524329142835642
-91.4	0.00003578043284236039
-91.3	0.00003620268052357634
-91.2	0.00003650625952603446
-91.1	0.00003668857585401359
-91.	0.00003674824602428299
-90.9	0.000036685114580584867
-90.8	0.000036500259349036136
-90.7	0.00003619598434474802
-90.6	0.00003577580036284409
-90.5	0.00003524439341001505
-90.4	0.00003460758125457438
-90.3	0.000033872258492495404
-90.2	0.000033046330642926465
-90.1	0.000032138637898052986
-90.	0.000031158869257792634
-89.9	0.00003011746787858954
-89.8	0.000029025528556527875
-89.7	0.000027894688347149687
-89.6	0.00002673701139688082
-89.5	0.000025564869123072242
-89.4	0.000024390816930639183
-89.3	0.000023227468692589784
-89.2	0.00002208737024886584
-89.1	0.000020982873192551336
-89.	0.0000199260102144036
-88.9	0.000018928373265711653
-88.8	0.00001800099577574917
-88.7	0.000017154240123695042
-88.6	0.00001639769151616331
-88.5	0.000015740059360839285
-88.4	0.000015189087154703711
-88.3	0.000014751471822647726
-88.2	0.000014432793349713693
-88.1	0.000014237455448667793
-88.	0.00001416863789512713
-87.9	0.000014228261046126337
-87.8	0.000014416962936007604
-87.7	0.000014734089217095405
-87.6	0.000015177696083080804
-87.5	0.000015744566181725483
-87.4	0.000016430237391770897
-87.3	0.000017229044208165747
-87.2	0.000018134171351274772
-87.1	0.00001913771909093849
-87.	0.000020230779656409357
-86.9	0.000021403523989557824
-86.8	0.000022645297992475257
-86.7	0.00002394472732282324
-86.6	0.000025289829701981112
-86.5	0.000026668133623128068
-86.4	0.000028066802279679328
-86.3	0.00002947276147961485
-86.2	0.00003087283026878396
-86.1	0.00003225385295663548
-86.	0.00003360283122129936
-85.9	0.000034907054967713645
-85.8	0.000036154230622530424
-85.7	0.00003733260557277666
-85.6	0.00003843108749142208
-85.5	0.000039439357341754785
-85.4	0.00004034797491331632
-85.3	0.00004114847581446652
-85.2	0.00004183345892975564
-85.1	0.000042396663443343176
-85.	0.000042833034631816866
-84.9	0.000043138777739954964
-84.8	0.00004331139937015664
-84.7	0.000043349735939324626
-84.6	0.00004325396888472786
-84.5	0.00004302562643157266
-84.4	0.00004266757186840417
-84.3	0.00004218397841075835
-84.2	0.00004158029086738572
-84.1	0.00004086317445557099
-84.	0.00004004045124128939
-83.9	0.00003912102480488648
-83.8	0.00003811479385242507
-83.7	0.00003703255560559584
-83.6	0.00003588589990800543
-83.5	0.00003468709508167294
-83.4	0.00003344896665365957
-83.3	0.000032184770148051624
-83.2	0.00003090805920216846
-83.1	0.00002963255031719083
-83.	0.00002837198559181012
-82.9	0.000027139994812497972
-82.8	0.000025949958285289315
-82.7	0.000024814871791321292
-82.6	0.000023747215031743298
-82.5	0.000022758824897087596
-82.4	0.000021860774851979516
-82.3	0.000021063261668572116
-82.2	0.000020375500671799928
-82.1	0.000019805630577134915
-82.	0.000019360628907781014
-81.9	0.000019046238874064426
-81.8	0.000018866908484219977
-81.7	0.000018825742533958755
-81.6	0.000018924467993379283
-81.5	0.000019163413175263906
-81.4	0.000019541500929969334
-81.3	0.000020056255970412668
-81.2	0.00002070382628754191
-81.1	0.00002147901847365411
-81.	0.00002237534662947125
-80.9	0.00002338509439248952
-80.8	0.000024499389490208356
-80.7	0.00002570829009383246
-80.6	0.000027000882127242724
-80.5	0.000028365386573694114
-80.4	0.00002978927572000197
-80.3	0.00003125939718593867
-80.2	0.00003276210450615477
-80.1	0.00003428339296395007
-80.	0.00003580903932133098
-79.9	0.000037324744048569146
-79.8	0.000038816274629278414
-79.7	0.00004026960850415404
-79.6	0.00004167107421804815
-79.5	0.000043007489350957986
-79.4	0.000044266293843623654
-79.3	0.0000454356773724137
-79.2	0.000046504699485610676
-79.1	0.00004746340128348432
-79.	0.00004830290750696831
-78.9	0.000049015517993531895
-78.8	0.000049594787563017805
-78.7	0.00005003559350981191
-78.6	0.00005033418999960059
-78.5	0.000050488248797979663
-78.4	0.000050496885893076906
-78.3	0.0000503606737138166
-78.2	0.000050081638788168856
-78.1	0.00004966324483030112
-78.	0.0000491103613905975
-77.9	0.00004842921834662281
-77.8	0.00004762734665489631
-77.7	0.000046713505921402006
-77.6	0.00004569759948175479
-77.5	0.000044590577808546904
-77.4	0.000043404331182333924
-77.3	0.000042151572672807663
-77.2	0.000040845712576790196
-77.1	0.00003950072554874227
-77.	0.000038131011736572155
-76.9	0.00003675125329979687
-76.8	0.000035376267737867624
-76.7	0.000034020859493097275
-76.6	0.00003269967131469038
-76.5	0.00003142703687756304
-76.4	0.000030216836141763937
-76.3	0.000029082354915396155
-76.2	0.000028036150046098932
-76.1	0.000027089921613702926
-76.	0.0000262543934300775
-75.9	0.000025539203072033114
-75.8	0.000024952802580213782
-75.7	0.000024502370852083916
-75.6	0.000024193738641432673
-75.5	0.000024031326951436564
-75.4	0.000024018099474499936
-75.3	0.00002415552959120782
-75.2	0.000024443582294214084
-75.1	0.000024880711252270742
-75.	0.00002546387107644048
-74.9	0.000026188544696422753
-74.8	0.000027048785601466563
-74.7	0.000028037274549147484
-74.6	0.000029145390197931332
-74.5	0.000030363292977457142
-74.4	0.0000316800213753473
-74.3	0.00003308359969246375
-74.2	0.0000345611562012136
-74.1	0.00003609905053495373
-74.	0.000037683009041832555
-73.9	0.00003929826675452274
-73.8	0.000040929714559019696
-73.7	0.000042562050091721397
-73.6	0.00004417993085486522
-73.5	0.000045768128016442336
-73.4	0.00004731167935218393
-73.3	0.00004879603979412426
-73.2	0.00005020722807254521
-73.1	0.00005153196797551055
-73.	0.00005275782280231803
-72.9	0.00005387332165351311
-72.8	0.00005486807627991308
-72.7	0.00005573288730561953
-72.6	0.00005645983874431419
-72.5	0.000057042379843210725
-72.4	0.000057475393413771335
-72.3	0.00005775524994145014
-72.2	0.00005787984690703909
-72.1	0.00005784863289829199
-72.	0.000057662616240993806
-71.9	0.00005732435803207773
-71.8	0.00005683794961229391
-71.7	0.000056208974670811136
-71.6	0.00005544445632748734
-71.5	0.000054552789688892445
-71.4	0.00005354366052003381
-71.3	0.00005242795081369755
-71.2	0.00005121763217197998
-71.1	0.00004992564803862256
-71.	0.00004856578593492918
-70.9	0.000047152540955148655
-70.8	0.00004570097186819977
-70.7	0.00004422655125050585
-70.6	0.00004274501113866298
-70.5	0.00004127218573997088
-70.4	0.00003982385277290693
-70.3	0.000038415575028027016
-70.2	0.00003706254374221268
-70.1	0.00003577942536555891
-70.	0.000034580213270555754
-69.9	0.00003347808590774515
-69.8	0.000032485272851148046
-69.7	0.000031612930100960526
-69.6	0.00003087102592104006
-69.5	0.000030268238385399506
-69.4	0.00002981186569229217
-69.3	0.000029507750177676893
-69.2	0.000029360216823150122
-69.1	0.00002937202690822583
-69.	0.000029544347304616175
-68.9	0.000029876735752485036
-68.8	0.000030367142297149957
-68.7	0.000031011926901075836
-68.6	0.000031805893081942056
-68.5	0.00003274233726478635
-68.4	0.00003381311337644111
-68.3	0.00003500871205533646
-68.2	0.0000363183537008797
-68.1	0.00003773009444557096
-68.	0.00003923094400123222
-67.9	0.000040806994209589664
-67.8	0.000042443557018159936
-67.69999999999999	0.0000441253105060937
-67.6	0.0000458364515022635
-67.5	0.00004756085327027349
-67.4	0.0000492822266828732
-67.3	0.00005098428327197672
-67.19999999999999	0.00005265089852043867
-67.1	0.000054266273758103865
-67.	0.000055815095037404047
-66.9	0.00005728268739277715
-66.8	0.000058655162933097536
-66.69999999999999	0.0000599195612766498
-66.6	0.00006106398091333707
-66.5	0.00006207770016801196
-66.4	0.00006295128654116666
-66.3	0.00006367669331770155
-66.19999999999999	0.0000642473424599783
-66.1	0.00006465819293663337
-66.	0.0000649057937823652
-65.9	0.00006498832133472435
-65.8	0.0000649056002503821
-65.69999999999999	0.00006465910806391866
-65.6	0.00006425196321532095
-65.5	0.0000636888966365419
-65.4	0.00006297620715107096
-65.3	0.00006212170110191396
-65.19999999999999	0.00006113461678112116
-65.1	0.000060025534386491575
-65.	0.000058806272376824484
-64.9	0.000057489771234643766
-64.8	0.00005608996577330284
-64.69999999999999	0.00005462164724250435
-64.6	0.00005310031659132298
-64.5	0.00005154203033971768
-64.4	0.00004996324058727345
-64.3	0.00004838063075067309
-64.19999999999999	0.00004681094866846539
-64.1	0.00004527083874249078
-64.	0.0000437766747994644
-63.9	0.00004234439535344522
-63.8	0.00004098934293017655
-63.699999999999996	0.000039726109077672654
-63.6	0.00003856838663423296
-63.5	0.00003752883075573296
-63.4	0.00003661893011921798
-63.3	0.000035848889620290845
-63.199999999999996	0.00003522752576851679
-63.1	0.00003476217585916934
-63.	0.00003445862186237442
-62.9	0.000034321029823462424
-62.8	0.00003435190541260998
-62.699999999999996	0.000034552066099249775
-62.6	0.00003492063025892643
-62.5	0.00003545502334902559
-62.4	0.00003615100111688506
-62.3	0.00003700268963102072
-62.199999999999996	0.00003800264175536755
-62.1	0.00003914190951933644
-62.	0.00004041013167486225
-61.9	0.00004179563557714728
-61.8	0.00004328555238009446
-61.699999999999996	0.00004486594440196808
-61.599999999999994	0.00004652194339301492
-61.5	0.000048237898325877274
-61.4	0.00004999753123274947
-61.3	0.000051784099531332175
-61.199999999999996	0.00005358056321553437
-61.099999999999994	0.00005536975523717956
-61.	0.000057134553372167884
-60.9	0.00005885805184890563
-60.8	0.00006052373101844846
-60.699999999999996	0.00006211562336466071
-60.599999999999994	0.00006361847418852239
-60.5	0.00006501789535313075
-60.4	0.00006630051054437964
-60.3	0.00006745409058604434
-60.199999999999996	0.00006846767744620943
-60.099999999999994	0.00006933169568364739
-60.	0.0000700380502067972
-59.9	0.00007058020935316945
-59.8	0.00007095327244200278
-59.699999999999996	0.00007115402110641194
-59.599999999999994	0.00007118095387161091
-59.5	0.00007103430361152988
-59.4	0.00007071603768567323
-59.3	0.00007022984072976975
-59.199999999999996	0.00006958108024598447
-59.099999999999994	0.00006877675530955053
-59.	0.00006782542887698112
-58.9	0.00006673714434490495
-58.8	0.00006552332716644032
-58.699999999999996	0.00006419667248232934
-58.599999999999994	0.00006277101986530715
-58.5	0.00006126121640696857
-58.4	0.00005968296949538906
-58.3	0.00005805269073774104
-58.199999999999996	0.000056387332573998404
-58.099999999999994	0.00005470421920458331
-58.	0.00005302087351561068
-57.9	0.00005135484172955645
-57.8	0.000049723517536169646
-57.699999999999996	0.0000481439674678983
-57.599999999999994	0.000046632759275821825
-57.5	0.00004520579503605225
-57.4	0.00004387815067295843
-57.3	0.000042663923524737134
-57.199999999999996	0.000041576089499325814
-57.099999999999994	0.00004062637127515694
-57.	0.000039825118892666415
-56.9	0.0000391812039598581
-56.8	0.000038701928559802604
-56.699999999999996	0.000038392949801068945
-56.599999999999994	0.000038258220795252767
-56.5	0.00003829994868056713
-56.4	0.00003851857013861895
-56.3	0.00003891274467477719
-56.199999999999996	0.00003947936575279246
-56.099999999999994	0.000040213589693428503
-56.	0.00004110888206669966
-55.9	0.000042157081129764795
-55.8	0.0000433484776894553
-55.699999999999996	0.00004467191060162149
-55.599999999999994	0.00004611487696069517
-55.5	0.00004766365588373127
-55.4	0.00004930344465524066
-55.3	0.000051018505873761655
-55.199999999999996	0.00005279232412961829
-55.099999999999994	0.000054607770646776354
-55.	0.00005644727424110342
-54.9	0.000058292996883432035
-54.8	0.00006012701210922634
-54.699999999999996	0.00006193148448778207
-54.599999999999994	0.00006368884835298006
-54.5	0.00006538198400472741
-54.4	0.00006699438961522641
-54.3	0.0000685103471168081
-54.199999999999996	0.00006991508040778798
-54.099999999999994	0.0000711949042889974
-54.	0.00007233736263553677
-53.9	0.00007333135441494178
-53.8	0.00007416724628327909
-53.699999999999996	0.00007483697062350393
-53.599999999999994	0.00007533410803440397
-53.5	0.00007565395343222208
-53.4	0.00007579356508910249
-53.3	0.00007575179610127111
-53.199999999999996	0.00007552930795372643
-53.099999999999994	0.00007512856602550468
-53.	0.00007455381705859834
-52.9	0.00007381104879262736
-52.8	0.0000729079321446741
-52.699999999999996	0.00007185374648757606
-52.599999999999994	0.00007065928874874894
-52.5	0.00006933676721363895
-52.4	0.00006789968107158466
-52.3	0.00006636268688568647
-52.199999999999996	0.00006474145330079135
-52.099999999999994	0.00006305250542356577
-52.	0.00006131306041460964
-51.9	0.00005954085592355336
-51.8	0.000057753973073105614
-51.699999999999996	0.00005597065575624631
-51.599999999999994	0.00005420912805153115
-51.5	0.00005248741158427804
-51.4	0.00005082314466592149
-51.3	0.00004923340502990815
-51.199999999999996	0.000047734537950197274
-51.099999999999994	0.0000463419914779756
-51.	0.00004507016046400079
-50.9	0.000043932240948678895
-50.8	0.00004294009640035214
-50.699999999999996	0.000042104137165295224
-50.599999999999994	0.000041433214361751854
-50.5	0.00004093452930628008
-50.4	0.00004061355940517949
-50.3	0.000040474001278424746
-50.199999999999996	0.0000405177317100263
-50.099999999999994	0.000040744786838876425
-50.	0.0000411533598197812
-49.9	0.000041739816997450034
-49.8	0.000042498732448664835
-49.699999999999996	0.000043422940561641306
-49.599999999999994	0.00004450360613867049
-49.5	0.00004573031133039639
-49.4	0.00004709115853939919
-49.3	0.00004857288826887212
-49.199999999999996	0.00005016101074078671
-49.099999999999994	0.00005183994996856868
-49.	0.000053593198843387685
-48.9	0.000055403483681949905
-48.8	0.000057252936588286846
-48.699999999999996	0.00005912327390338575
-48.599999999999994	0.00006099597895535439
-48.5	0.00006285248727973006
-48.4	0.00006467437245490035
-48.3	0.0000664435306915911
-48.199999999999996	0.00006814236232799894
-48.099999999999994	0.00006975394841320379
-48.	0.00007126222061063375
-47.9	0.00007265212272002363
-47.8	0.00007390976219979529
-47.699999999999996	0.00007502255017123886
-47.599999999999994	0.00007597932850025834
-47.5	0.00007677048268062976
-47.4	0.00007738803938342339
-47.3	0.00007782574768907733
-47.199999999999996	0.0000780791431801096
-47.099999999999994	0.00007814559424203467
-47.	0.00007802433009608933
-46.9	0.0000777164502681701
-46.8	0.00007722491538220464
-46.699999999999996	0.00007655451935126884
-46.599999999999994	0.00007571184322433292
-46.5	0.00007470519112881132
-46.4	0.00007354450892733442
-46.3	0.00007224128637964072
-46.199999999999996	0.00007080844376550918
-46.099999999999994	0.00006926020408061273
-46.	0.00006761195206251091
-45.9	0.00006588008143726851
-45.8	0.00006408183189703707
-45.699999999999996	0.00006223511742411937
-45.599999999999994	0.000060358347666470076
-45.5	0.00005847024414229153
-45.4	0.00005658965310656599
-45.3	0.00005473535694938688
-45.199999999999996	0.00005292588601433648
-45.099999999999994	0.00005117933272464342
-45.	0.00004951316988532946
-44.9	0.000047944074991135054
-44.8	0.000046487762312992174
-44.699999999999996	0.00004515882446067639
-44.599999999999994	0.000043970585026717866
-44.5	0.00004293496380754574
-44.4	0.000042062355973245555
-44.3	0.00004136152641845551
-44.199999999999996	0.00004083952037519778
-44.099999999999994	0.00004050159120538078
-44.	0.00004035114611797503
-43.9	0.000040389710375241374
-43.8	0.00004061691036574405
-43.699999999999996	0.00004103047573115207
-43.599999999999994	0.000041626260541009995
-43.5	0.000042398283316755076
-43.4	0.00004333878551528958
-43.3	0.00004443830789537441
-43.199999999999996	0.00004568578400894725
-43.099999999999994	0.00004706864988605867
-43.	0.00004857296881826274
-42.9	0.00005018356999267548
-42.8	0.00005188419958907871
-42.699999999999996	0.000053657682826822345
-42.599999999999994	0.00005548609533810676
-42.5	0.00005735094215060738
-42.4	0.0000592333424862369
-42.3	0.00006111421852484283
-42.199999999999996	0.0000629744862423478
-42.099999999999994	0.0000647952464125755
-42.	0.00006655797386091473
-41.9	0.000068244703075998
-41.8	0.00006983820832245976
-41.699999999999996	0.00007132217645317007
-41.599999999999994	0.00007268137069249515
-41.5	0.00007390178375234977
-41.4	0.00007497077874913418
-41.3	0.00007587721651101817
-41.199999999999996	0.00007661156800021571
-41.099999999999994	0.0000771660107225572
-41.	0.00007753450815535106
-40.9	0.00007771287139269149
-40.8	0.00007769880238337882
-40.699999999999996	0.00007749191831878598
-40.599999999999994	0.00007709375691456246
-40.5	0.00007650776251924283
-40.4	0.00007573925317279947
-40.3	0.00007479536892712223
-40.199999999999996	0.00007368500192652029
-40.099999999999994	0.00007241870892781181
-40.	0.00007100860711465226
-39.9	0.00006946825422773609
-39.8	0.0000678125141897552
-39.699999999999996	0.00006605740954994785
-39.599999999999994	0.00006421996220626592
-39.5	0.00006231802398227147
-39.4	0.00006037009873961812
-39.3	0.00005839515779429224
-39.199999999999996	0.00005641245047473549
-39.099999999999994	0.0000544413117117814
-39.	0.000052500968583389806
-38.9	0.000050610347751046456
-38.8	0.00004878788571916993
-38.699999999999996	0.00004705134382388856
-38.599999999999994	0.00004541762981328769
-38.5	0.000043902627818029945
-38.4	0.00004252103842967967
-38.3	0.000041286230504879856
-38.199999999999996	0.000040210106197666874
-38.099999999999994	0.000039302980590814464
-38.	0.000038573477151459875
-37.9	0.00003802844007785378
-37.8	0.00003767286443449991
-37.699999999999996	0.00003750984479394061
-37.599999999999994	0.00003754054291685349
-37.5	0.00003776417480987869
-37.4	0.000038178017304700024
-37.3	0.0000387774341043947
-37.199999999999996	0.00003955592104601093
-37.099999999999994	0.00004050517013378478
-37.	0.000041615151707395846
-36.9	0.00004287421392616346
-36.8	0.000044269198574998546
-36.699999999999996	0.00004578557203306507
-36.599999999999994	0.00004740757009314505
-36.5	0.000049118355180210526
-36.4	0.00005090018439308153
-36.3	0.00005273458668452802
-36.199999999999996	0.00005460254740383095
-36.099999999999994	0.00005648469835251158
-36.	0.000058361511449371785
-35.89999999999999	0.00006021349406563479
-35.8	0.00006202138407512668
-35.7	0.00006376634266819182
-35.599999999999994	0.00006543014300125498
-35.5	0.00006699535279636239
-35.39999999999999	0.00006844550906613937
-35.3	0.00006976528321872273
-35.2	0.00007094063489356153
-35.099999999999994	0.00007195895299147705
-35.	0.00007280918248994332
-34.89999999999999	0.00007348193577587893
-34.8	0.000073969587381936
-34.7	0.00007426635117683892
-34.599999999999994	0.00007436833923413245
-34.5	0.00007427360178509136
-34.39999999999999	0.00007398214784875106
-34.3	0.0000734959463232552
-34.2	0.0000728189075161434
-34.099999999999994	0.00007195684528496652
-34.	0.0000709174201518654
-33.89999999999999	0.00006971006394462106
-33.8	0.00006834588670038481
-33.7	0.00006683756674500844
-33.599999999999994	0.00006519922502893851
-33.5	0.00006344628495832311
-33.39999999999999	0.00006159531910576885
-33.3	0.00005966388431761334
-33.2	0.0000576703468522781
-33.099999999999994	0.0000556336992860652
-33.	0.000053573371007540245
-32.89999999999999	0.000051509034188523605
-32.8	0.00004946040716793897
-32.7	0.000047447057213748294
-32.599999999999994	0.00004548820463759982
-32.5	0.000043602530226393276
-32.39999999999999	0.00004180798792476728
-32.3	0.000040121624652750834
-32.2	0.00003855940907388024
-32.099999999999994	0.00003713607104163464
-32.	0.00003586495334685617
-31.89999999999999	0.000034757877266938346
-31.799999999999997	0.00003382502328017985
-31.700000000000003	0.000033074828157155105
-31.599999999999994	0.000032513899476813804
-31.5	0.00003214694843991996
-31.39999999999999	0.0000319767416682005
-31.299999999999997	0.00003200407248608477
-31.200000000000003	0.00003222775198516024
-31.099999999999994	0.000032644619971503817
-31.	0.0000332495756949468
-30.89999999999999	0.00003403562805920019
-30.799999999999997	0.000034993964814684744
-30.700000000000003	0.000036114040043940765
-30.599999999999994	0.00003738367906461303
-30.5	0.00003878919969914525
-30.39999999999999	0.000040315548695276066
-30.299999999999997	0.00004194645192888264
-30.200000000000003	0.000043664576882241494
-30.099999999999994	0.00004545170576771622
-30.	0.00004728891756049722
-29.89999999999999	0.00004915677711531939
-29.799999999999997	0.000051035529471912144
-29.700000000000003	0.00005290529740296908
-29.599999999999994	0.00005474628022706253
-29.5	0.00005653895189745515
-29.39999999999999	0.00005826425638619581
-29.299999999999997	0.000059903798411061385
-29.200000000000003	0.00006144002760050289
-29.099999999999994	0.00006285641425817892
-29.	0.00006413761497324046
-28.89999999999999	0.00006526962642434573
-28.799999999999997	0.0000662399258433824
-28.700000000000003	0.00006703759673788576
-28.599999999999994	0.00006765343861779317
-28.5	0.00006808005963105412
-28.39999999999999	0.00006831195118213457
-28.299999999999997	0.00006834554378597622
-28.200000000000003	0.00006817924359576574
-28.099999999999994	0.00006781344923414352
-28.	0.000067250548752401
-27.89999999999999	0.00006649489673890971
-27.799999999999997	0.00006555277179461281
-27.700000000000003	0.00006443231478800044
-27.599999999999994	0.00006314344849272057
-27.5	0.00006169777939600291
-27.39999999999999	0.00006010848264359924
-27.299999999999997	0.00005839017125525522
-27.200000000000003	0.00005655875090213871
-27.099999999999994	0.00005463126168263945
-27.	0.0000526257084640319
-26.89999999999999	0.00005056088147334037
-26.799999999999997	0.000048456168920185455
-26.700000000000003	0.0000463313635163235
-26.599999999999994	0.000044206464820199234
-26.5	0.00004210147937933672
-26.39999999999999	0.00004003622066830571
-26.299999999999997	0.00003803011082497413
-26.200000000000003	0.00003610198617262082
-26.099999999999994	0.00003426990848034785
-26.	0.000032550983859311314
-25.89999999999999	0.00003096119111809257
-25.799999999999997	0.000029515221307728854
-25.700000000000003	0.00002822633007636473
-25.599999999999994	0.00002710620432628672
-25.5	0.000026164844523471404
-25.39999999999999	0.00002541046385316767
-25.299999999999997	0.000024849405246021743
-25.200000000000003	0.00002448607711954657
-25.099999999999994	0.000024322908491208666
-25.	0.000024360323923974717
-24.89999999999999	0.000024596738564873626
-24.799999999999997	0.000025028573334061293
-24.700000000000003	0.000025650290118143315
-24.599999999999994	0.000026454446619239917
-24.5	0.00002743177031257312
-24.39999999999999	0.000028571250772289593
-24.299999999999997	0.000029860249439793235
-24.200000000000003	0.00003128462573298389
-24.099999999999994	0.00003282887823025998
-24.	0.0000344762995116468
-23.89999999999999	0.000036209143102472314
-23.799999999999997	0.000038008800843989146
-23.700000000000003	0.00003985598891145971
-23.599999999999994	0.000041730940614434956
-23.5	0.00004361360404712804
-23.39999999999999	0.000045483842609489165
-23.299999999999997	0.00004732163639222774
-23.19999999999999	0.00004910728241184111
-23.099999999999994	0.000050821591694626075
-23.	0.00005244608124153572
-22.89999999999999	0.000053963158958125334
-22.799999999999997	0.00005535629970517895
-22.69999999999999	0.000056610210715107725
-22.599999999999994	0.000057710984725937315
-22.5	0.00005864623930756681
-22.39999999999999	0.000059405240992714816
-22.299999999999997	0.00005997901297621796
-22.19999999999999	0.00006036042530960142
-22.099999999999994	0.00006054426669150172
-22.	0.000060527297136905126
-21.89999999999999	0.00006030828099750056
-21.799999999999997	0.00005988799999990827
-21.69999999999999	0.00005926924616627551
-21.599999999999994	0.00005845679468082677
-21.5	0.00005745735696450714
-21.39999999999999	0.00005627951441597445
-21.299999999999997	0.00005493363346897618
-21.19999999999999	0.00005343176280174838
-21.099999999999994	0.000051787513711706316
-21.	0.00005001592483660407
-20.89999999999999	0.00004813331255990032
-20.799999999999997	0.00004615710858170069
-20.69999999999999	0.00004410568626592444
-20.599999999999994	0.00004199817748795713
-20.5	0.00003985428180379463
-20.39999999999999	0.00003769406984058465
-20.299999999999997	0.000035537782868623114
-20.19999999999999	0.000033405630555617665
-20.099999999999994	0.00003131758892489891
-20.	0.00002929320053990521
-19.89999999999999	0.0000273513789176523
-19.799999999999997	0.000025510219134072055
-19.69999999999999	0.000023786816524421907
-19.599999999999994	0.000022197095302945512
-19.5	0.00002075564882830568
-19.39999999999999	0.000019475593125992056
-19.299999999999997	0.000018368435146998266
-19.19999999999999	0.00001744395709490553
-19.099999999999994	0.000016710117992569116
-19.	0.00001617297348649163
-18.89999999999999	0.000015836614703482782
-18.799999999999997	0.000015703126782203163
-18.69999999999999	0.00001577256750367677
-18.599999999999994	0.000016042966241882305
-18.5	0.000016510343250209346
-18.39999999999999	0.000017168749094033564
-18.299999999999997	0.000018010323836063778
-18.19999999999999	0.00001902537538156628
-18.099999999999994	0.00002020247619714102
-18.	0.000021528577431429658
-17.89999999999999	0.000022989139290862142
-17.799999999999997	0.000024568276360114053
-17.69999999999999	0.000026248916407000154
-17.599999999999994	0.000028012971076570523
-17.5	0.00002984151676057926
-17.39999999999999	0.000031714983827376244
-17.299999999999997	0.00003361335231465173
-17.19999999999999	0.000035516352124082866
-17.099999999999994	0.00003740366571336323
-17.	0.00003925513125773297
-16.89999999999999	0.00004105094425007567
-16.799999999999997	0.00004277185552590946
-16.69999999999999	0.00004439936373688651
-16.599999999999994	0.00004591590035328627
-16.5	0.00004730500535182962
-16.39999999999999	0.00004855149183909555
-16.299999999999997	0.0000496415979719511
-16.19999999999999	0.000050563124663529943
-16.099999999999994	0.00005130555770514735
-16.	0.00005186017308970647
-15.899999999999991	0.000052220124489079653
-15.799999999999997	0.000052380512015028306
-15.699999999999989	0.00005233843157871535
-15.599999999999994	0.00005209300435597531
-15.5	0.00005164538606239951
-15.399999999999991	0.000050998755942061113
-15.299999999999997	0.000050158285574446045
-15.199999999999989	0.00004913108780393696
-15.099999999999994	0.000047926146293117216
-15.	0.0000465542263933013
-14.899999999999991	0.00004502776821124066
-14.799999999999997	0.000043360762928058977
-14.699999999999989	0.00004156861359344011
-14.599999999999994	0.000039667981773277826
-14.5	0.00003767662157082961
-14.399999999999991	0.000035613202668524743
-14.299999999999997	0.00003349712414860756
-14.199999999999989	0.00003134832094463679
-14.099999999999994	0.00002918706485151829
-14.	0.000027033762078361743
-13.899999999999991	0.00002490874936543508
-13.799999999999997	0.000022832090703334188
-13.699999999999989	0.00002082337668896666
-13.599999999999994	0.000018901528529016702
-13.5	0.000017084608657328065
-13.399999999999991	0.000015389639868538137
-13.299999999999997	0.00001383243478682787
-13.199999999999989	0.000012427437386636747
-13.099999999999994	0.000011187578162600528
-13.	0.000010124144409942907
-12.899999999999991	9.246666925485338e-6
-12.799999999999997	8.562824274805075e-6
-12.699999999999989	8.078365594569903e-6
-12.599999999999994	7.797052712504966e-6
-12.5	7.72062217271303e-6
-12.399999999999991	7.848767553206603e-6
-12.299999999999997	8.179142257584799e-6
-12.199999999999989	8.707382755944742e-6
-12.099999999999994	9.4271520435017e-6
-12.	0.000010330202881162361
-11.899999999999991	0.000011406460182567652
-11.799999999999997	0.00001264412171897521
-11.699999999999989	0.000014029776128780872
-11.599999999999994	0.000015548537044370906
-11.5	0.000017184191987157112
-11.399999999999991	0.00001891936453367896
-11.299999999999997	0.000020735688123082052
-11.199999999999989	0.000022613989760393234
-11.099999999999994	0.0000245344817719342
-11.	0.000026476959689921267
-10.899999999999991	0.00002842100428347094
-10.799999999999997	0.000030346185713454906
-10.699999999999989	0.00003223226776921145
-10.599999999999994	0.000034059410146138705
-10.5	0.00003580836674460665
-10.399999999999991	0.00003746067801208593
-10.299999999999997	0.000038998855411459767
-10.199999999999989	0.00004040655617845158
-10.099999999999994	0.00004166874662911153
-10.	0.00004277185239336077
-9.899999999999991	0.00004370389408146983
-9.799999999999997	0.000044454607035773046
-9.699999999999989	0.00004501554397840669
-9.599999999999994	0.00004538015953585547
-9.5	0.00004554387580094227
-9.399999999999991	0.00004550412828083362
-9.299999999999997	0.000045260391773861234
-9.199999999999989	0.00004481418591659065
-9.099999999999994	0.00004416906034371335
-9.	0.00004333055960505053
-8.899999999999991	0.0000423061681843245
-8.799999999999997	0.0000411052361614346
-8.699999999999989	0.00003973888625188726
-8.599999999999994	0.00003821990314191975
-8.5	0.00003656260621391942
-8.399999999999991	0.00003478270692227588
-8.299999999999997	0.00003289715223315981
-8.199999999999989	0.00003092395568138651
-8.099999999999994	0.000028882017722101902
-8.	0.00002679093716321131
-7.8999999999999915	0.000024670815555196977
-7.799999999999997	0.000022542056487211808
-7.699999999999989	0.00002042516179134838
-7.599999999999994	0.000018340526690150952
-7.5	0.000016308235935316132
-7.3999999999999915	0.000014347862977956929
-7.299999999999997	0.000012478274182714345
-7.199999999999989	0.00001071744004962907
-7.099999999999994	9.082255339434083e-6
-7.	7.588369910384833e-6
-6.8999999999999915	6.250031968777579e-6
-6.799999999999997	5.07994531188829e-6
-6.699999999999989	4.089142002437541e-6
-6.599999999999994	3.2868717592357013e-6
-6.5	2.680509180921354e-6
-6.3999999999999915	2.2754797404137005e-6
-6.299999999999997	2.0752052986582636e-6
-6.199999999999989	2.081069689425472e-6
-6.099999999999994	2.292404724350284e-6
-6.	2.7064967611796873e-6
-5.8999999999999915	3.318613770474646e-6
-5.799999999999997	4.122052628950648e-6
-5.699999999999989	5.108206163397535e-6
-5.599999999999994	6.266649269807288e-6
-5.5	7.585243240039868e-6
-5.3999999999999915	9.050257245034912e-6
-5.299999999999997	0.000010646505751135385
-5.199999999999989	0.000012357500486274691
-5.099999999999994	0.000014165615427200294
-5.	0.000016052263149049925
-4.8999999999999915	0.00001799808076570038
-4.799999999999997	0.00001998312359451576
-4.699999999999989	0.000021987064603302896
-4.599999999999994	0.000023989397641135436
-4.5	0.000025969642418757203
-4.3999999999999915	0.000027907549188749106
-4.299999999999997	0.000029783301080667744
-4.199999999999989	0.000031577712071770755
-4.099999999999994	0.000033272418619398134
-4.	0.00003485006304608152
-3.8999999999999915	0.00003629446685223608
-3.799999999999997	0.00003759079223300996
-3.6999999999999886	0.00003872569019442831
-3.5999999999999943	0.00003968743379816811
-3.5	0.00004046603521279949
-3.3999999999999915	0.000041053345410620294
-3.299999999999997	0.00004144313552173136
-3.1999999999999886	0.00004163115903904231
-3.0999999999999943	0.000041615194257701715
-3.	0.00004139506652818226
-2.8999999999999915	0.00004097265010202205
-2.799999999999997	0.00004035184955113264
-2.6999999999999886	0.000039538560943672825
-2.5999999999999943	0.000038540613159842934
-2.5	0.000037367689927632375
-2.3999999999999915	0.00003603123334968168
-2.299999999999997	0.000034544329876138714
-2.1999999999999886	0.000032921579852915357
-2.0999999999999943	0.000031178951938399186
-2.	0.00002933362383279149
-1.8999999999999915	0.000027403810901376817
-1.7999999999999972	0.000025408584394748753
-1.6999999999999886	0.000023367681074111403
-1.5999999999999943	0.000021301306137148907
-1.5	0.00001922993140865075
-1.3999999999999915	0.00001717409080939111
-1.2999999999999972	0.000015154175146065973
-1.1999999999999886	0.00001319022827405002
-1.0999999999999943	0.000011301746673171849
-1.	9.507484444615112e-6
-0.8999999999999915	7.825265684734898e-6
-0.7999999999999972	6.271806119421994e-6
-0.6999999999999886	4.862545791351014e-6
-0.5999999999999943	3.611494482867781e-6
-0.5	2.5310914304409745e-6
-0.3999999999999915	1.6320807438150396e-6
-0.29999999999999716	9.234037856368214e-7
-0.19999999999998863	4.1210959700532897e-7
-0.09999999999999432	1.0328427283703683e-7
0.	0.
0.10000000000000853	1.0328427283706612e-7
0.20000000000000284	4.1210959700538747e-7
0.30000000000001137	9.23403785636908e-7
0.4000000000000057	1.6320807438151542e-6
0.5	2.5310914304409745e-6
0.6000000000000085	3.611494482867947e-6
0.7000000000000028	4.862545791351203e-6
0.8000000000000114	6.2718061194222075e-6
0.9000000000000057	7.825265684735128e-6
1.	9.507484444615112e-6
1.1000000000000085	0.00001130174667317211
1.2000000000000028	0.000013190228274050288
1.3000000000000114	0.00001515417514606626
1.4000000000000057	0.000017174090809391408
1.5	0.00001922993140865075
1.6000000000000085	0.000021301306137149198
1.7000000000000028	0.000023367681074111698
1.8000000000000114	0.000025408584394749038
1.9000000000000057	0.000027403810901377108
2.	0.00002933362383279149
2.1000000000000085	0.00003117895193839944
2.200000000000003	0.00003292157985291561
2.3000000000000114	0.00003454432987613894
2.4000000000000057	0.00003603123334968188
2.5	0.000037367689927632375
2.6000000000000085	0.000038540613159843103
2.700000000000003	0.00003953856094367296
2.8000000000000114	0.00004035184955113275
2.9000000000000057	0.0000409726501020221
3.	0.00004139506652818226
3.1000000000000085	0.00004161519425770174
3.200000000000003	0.000041631159039042307
3.3000000000000114	0.00004144313552173131
3.4000000000000057	0.00004105334541062022
3.5	0.00004046603521279949
3.6000000000000085	0.00003968743379816801
3.700000000000003	0.00003872569019442815
3.8000000000000114	0.000037590792233009796
3.9000000000000057	0.00003629446685223588
4.	0.00003485006304608152
4.1000000000000085	0.0000332724186193979
4.200000000000003	0.000031577712071770505
4.300000000000011	0.000029783301080667487
4.400000000000006	0.000027907549188748835
4.5	0.000025969642418757203
4.6000000000000085	0.000023989397641135117
4.700000000000003	0.000021987064603302608
4.800000000000011	0.000019983123594515476
4.900000000000006	0.000017998080765700097
5.	0.000016052263149049925
5.1000000000000085	0.000014165615427200033
5.200000000000003	0.000012357500486274439
5.300000000000011	0.000010646505751135149
5.400000000000006	9.050257245034691e-6
5.5	7.585243240039868e-6
5.6000000000000085	6.26664926980711e-6
5.700000000000003	5.108206163397381e-6
5.800000000000011	4.122052628950521e-6
5.900000000000006	3.318613770474546e-6
6.	2.7064967611796873e-6
6.1000000000000085	2.292404724350239e-6
6.200000000000003	2.081069689425457e-6
6.300000000000011	2.0752052986582767e-6
6.400000000000006	2.2754797404137437e-6
6.5	2.680509180921354e-6
6.6000000000000085	3.2868717592358012e-6
6.700000000000003	4.089142002437669e-6
6.800000000000011	5.0799453118884435e-6
6.900000000000006	6.250031968777759e-6
7.	7.588369910384833e-6
7.1000000000000085	9.082255339434301e-6
7.200000000000003	0.00001071744004962931
7.300000000000011	0.000012478274182714606
7.400000000000006	0.000014347862977957195
7.5	0.000016308235935316132
7.6000000000000085	0.000018340526690151223
7.700000000000003	0.000020425161791348678
7.800000000000011	0.000022542056487212113
7.900000000000006	0.000024670815555197278
8.	0.00002679093716321131
8.100000000000009	0.0000288820177221022
8.200000000000003	0.00003092395568138681
8.300000000000011	0.000032897152233160086
8.400000000000006	0.00003478270692227614
8.5	0.00003656260621391942
8.600000000000009	0.000038219903141919975
8.700000000000003	0.00003973888625188746
8.800000000000011	0.000041105236161434796
8.900000000000006	0.00004230616818432466
9.	0.00004333055960505053
9.100000000000009	0.00004416906034371344
9.200000000000003	0.000044814185916590725
9.300000000000011	0.000045260391773861274
9.400000000000006	0.000045504128280833645
9.5	0.00004554387580094227
9.600000000000009	0.000045380159535855435
9.700000000000003	0.00004501554397840663
9.800000000000011	0.000044454607035772944
9.900000000000006	0.00004370389408146971
10.	0.00004277185239336077
10.100000000000009	0.00004166874662911137
10.200000000000003	0.00004040655617845141
10.300000000000011	0.000038998855411459556
10.400000000000006	0.000037460678012085715
10.5	0.00003580836674460665
10.600000000000009	0.00003405941014613844
10.700000000000003	0.00003223226776921118
10.800000000000011	0.000030346185713454635
10.900000000000006	0.00002842100428347067
11.	0.000026476959689921267
11.100000000000009	0.00002453448177193393
11.200000000000003	0.000022613989760392963
11.300000000000011	0.000020735688123081788
11.400000000000006	0.0000189193645336787
11.5	0.000017184191987157112
11.600000000000009	0.00001554853704437068
11.700000000000003	0.000014029776128780667
11.800000000000011	0.000012644121718975024
11.900000000000006	0.000011406460182567488
12.	0.000010330202881162361
12.100000000000009	9.427152043501587e-6
12.200000000000003	8.707382755944654e-6
12.300000000000011	8.179142257584734e-6
12.400000000000006	7.84876755320657e-6
12.5	7.72062217271303e-6
12.600000000000009	7.797052712504995e-6
12.700000000000003	8.078365594569956e-6
12.800000000000011	8.56282427480516e-6
12.900000000000006	9.246666925485448e-6
13.	0.000010124144409942907
13.100000000000009	0.00001118757816260069
13.200000000000003	0.00001242743738663694
13.300000000000011	0.000013832434786828081
13.400000000000006	0.000015389639868538374
13.5	0.000017084608657328065
13.600000000000009	0.000018901528529016967
13.700000000000003	0.00002082337668896694
13.800000000000011	0.00002283209070333448
13.900000000000006	0.000024908749365435385
14.	0.000027033762078361743
14.100000000000009	0.000029187064851518602
14.200000000000003	0.00003134832094463709
14.300000000000011	0.000033497124148607865
14.400000000000006	0.00003561320266852504
14.5	0.00003767662157082961
14.600000000000009	0.000039667981773278104
14.700000000000003	0.00004156861359344037
14.800000000000011	0.00004336076292805922
14.900000000000006	0.000045027768211240905
15.	0.0000465542263933013
15.100000000000009	0.000047926146293117385
15.200000000000003	0.00004913108780393712
15.300000000000011	0.000050158285574446106
15.400000000000006	0.000050998755942061215
15.5	0.00005164538606239951
15.600000000000009	0.00005209300435597537
15.700000000000003	0.000052338431578715385
15.800000000000011	0.000052380512015028286
15.900000000000006	0.00005222012448907961
16.	0.00005186017308970647
16.10000000000001	0.000051305557705147266
16.200000000000003	0.00005056312466352982
16.30000000000001	0.00004964159797195096
16.400000000000006	0.00004855149183909539
16.5	0.00004730500535182962
16.60000000000001	0.00004591590035328608
16.700000000000003	0.00004439936373688627
16.80000000000001	0.00004277185552590922
16.900000000000006	0.000041050944250075436
17.	0.00003925513125773297
17.10000000000001	0.00003740366571336296
17.200000000000003	0.000035516352124082595
17.30000000000001	0.00003361335231465147
17.400000000000006	0.000031714983827375966
17.5	0.00002984151676057926
17.60000000000001	0.000028012971076570266
17.700000000000003	0.00002624891640699991
17.80000000000001	0.000024568276360113826
17.900000000000006	0.000022989139290861925
18.	0.000021528577431429658
18.10000000000001	0.000020202476197140843
18.200000000000003	0.00001902537538156613
18.30000000000001	0.00001801032383606365
18.400000000000006	0.000017168749094033455
18.5	0.000016510343250209346
18.60000000000001	0.000016042966241882248
18.700000000000003	0.000015772567503676743
18.80000000000001	0.000015703126782203166
18.900000000000006	0.000015836614703482813
19.	0.00001617297348649163
19.10000000000001	0.000016710117992569207
19.200000000000003	0.000017443957094905647
19.30000000000001	0.000018368435146998412
19.400000000000006	0.000019475593125992215
19.5	0.00002075564882830568
19.60000000000001	0.00002219709530294573
19.700000000000003	0.00002378681652442215
19.80000000000001	0.00002551021913407232
19.900000000000006	0.000027351378917652568
20.	0.00002929320053990521
20.10000000000001	0.0000313175889248992
20.200000000000003	0.00003340563055561797
20.30000000000001	0.00003553778286862342
20.400000000000006	0.00003769406984058497
20.5	0.00003985428180379463
20.60000000000001	0.00004199817748795742
20.700000000000003	0.000044105686265924735
20.80000000000001	0.00004615710858170097
20.900000000000006	0.00004813331255990059
21.	0.00005001592483660407
21.10000000000001	0.000051787513711706566
21.200000000000003	0.000053431762801748616
21.30000000000001	0.00005493363346897638
21.400000000000006	0.00005627951441597462
21.5	0.00005745735696450714
21.60000000000001	0.00005845679468082691
21.700000000000003	0.00005926924616627562
21.80000000000001	0.00005988799999990834
21.900000000000006	0.00006030828099750062
22.	0.000060527297136905126
22.10000000000001	0.000060544266691501716
22.200000000000003	0.000060360425309601405
22.30000000000001	0.000059979012976217895
22.400000000000006	0.000059405240992714714
22.5	0.00005864623930756681
22.60000000000001	0.00005771098472593716
22.700000000000003	0.000056610210715107555
22.80000000000001	0.00005535629970517871
22.900000000000006	0.00005396315895812511
23.	0.00005244608124153572
23.10000000000001	0.000050821591694625865
23.200000000000003	0.00004910728241184085
23.30000000000001	0.00004732163639222747
23.400000000000006	0.000045483842609488915
23.5	0.00004361360404712804
23.60000000000001	0.000041730940614434684
23.700000000000003	0.00003985598891145971
23.80000000000001	0.000038008800843988895
23.900000000000006	0.00003620914310247206
24.	0.0000344762995116468
24.10000000000001	0.000032828878230259754
24.200000000000003	0.00003128462573298389
24.30000000000001	0.000029860249439793045
24.400000000000006	0.000028571250772289427
24.5	0.00002743177031257312
24.60000000000001	0.00002645444661923979
24.700000000000003	0.000025650290118143315
24.80000000000001	0.000025028573334061215
24.900000000000006	0.000024596738564873586
25.	0.000024360323923974717
25.10000000000001	0.00002432290849120868
25.200000000000003	0.00002448607711954657
25.30000000000001	0.000024849405246021807
25.400000000000006	0.000025410463853167762
25.5	0.000026164844523471404
25.60000000000001	0.000027106204326286882
25.700000000000003	0.00002822633007636473
25.80000000000001	0.000029515221307729047
25.900000000000006	0.0000309611911180928
26.	0.000032550983859311314
26.10000000000001	0.0000342699084803481
26.200000000000003	0.00003610198617262082
26.30000000000001	0.0000380301108249744
26.400000000000006	0.000040036220668305996
26.5	0.00004210147937933672
26.60000000000001	0.00004420646482019952
26.700000000000003	0.0000463313635163235
26.80000000000001	0.00004845616892018578
26.900000000000006	0.000050560881473340646
27.	0.0000526257084640319
27.10000000000001	0.000054631261682639736
27.200000000000003	0.00005655875090213871
27.30000000000001	0.00005839017125525548
27.400000000000006	0.0000601084826435995
27.5	0.00006169777939600291
27.60000000000001	0.00006314344849272079
27.700000000000003	0.00006443231478800044
27.80000000000001	0.00006555277179461295
27.900000000000006	0.00006649489673890986
28.	0.000067250548752401
28.099999999999994	0.00006781344923414352
28.200000000000017	0.0000681792435957658
28.30000000000001	0.00006834554378597617
28.400000000000006	0.00006831195118213457
28.5	0.00006808005963105412
28.599999999999994	0.00006765343861779317
28.700000000000017	0.00006703759673788566
28.80000000000001	0.00006623992584338228
28.900000000000006	0.00006526962642434558
29.	0.00006413761497324046
29.099999999999994	0.00006285641425817892
29.200000000000017	0.00006144002760050269
29.30000000000001	0.00005990379841106118
29.400000000000006	0.00005826425638619554
29.5	0.00005653895189745515
29.599999999999994	0.00005474628022706253
29.700000000000017	0.0000529052974029688
29.80000000000001	0.00005103552947191187
29.900000000000006	0.00004915677711531913
30.	0.00004728891756049722
30.099999999999994	0.00004545170576771622
30.200000000000017	0.00004366457688224123
30.30000000000001	0.00004194645192888239
30.400000000000006	0.000040315548695275816
30.5	0.00003878919969914525
30.599999999999994	0.00003738367906461303
30.700000000000017	0.0000361140400439406
30.80000000000001	0.00003499396481468461
30.900000000000006	0.00003403562805920007
31.	0.0000332495756949468
31.099999999999994	0.000032644619971503817
31.200000000000017	0.0000322277519851602
31.30000000000001	0.000032004072486084755
31.400000000000006	0.0000319767416682005
31.5	0.00003214694843991996
31.599999999999994	0.000032513899476813804
31.700000000000017	0.000033074828157155193
31.80000000000001	0.00003382502328017996
31.900000000000006	0.00003475787726693849
32.	0.00003586495334685617
32.099999999999994	0.00003713607104163464
32.20000000000002	0.00003855940907388045
32.30000000000001	0.00004012162465275108
32.400000000000006	0.00004180798792476752
32.5	0.000043602530226393276
32.599999999999994	0.00004548820463759982
32.70000000000002	0.000047447057213748565
32.80000000000001	0.00004946040716793926
32.900000000000006	0.000051509034188523904
33.	0.000053573371007540245
33.099999999999994	0.0000556336992860652
33.20000000000002	0.00005767034685227842
33.30000000000001	0.000059663884317613624
33.400000000000006	0.00006159531910576913
33.5	0.00006344628495832311
33.599999999999994	0.00006519922502893851
33.70000000000002	0.0000668375667450087
33.80000000000001	0.00006834588670038506
33.900000000000006	0.00006971006394462123
34.	0.0000709174201518654
34.099999999999994	0.00007195684528496652
34.20000000000002	0.00007281890751614351
34.30000000000001	0.0000734959463232553
34.400000000000006	0.00007398214784875114
34.5	0.00007427360178509136
34.599999999999994	0.00007436833923413245
34.70000000000002	0.00007426635117683891
34.80000000000001	0.00007396958738193593
34.900000000000006	0.00007348193577587887
35.	0.00007280918248994332
35.099999999999994	0.00007195895299147705
35.20000000000002	0.00007094063489356138
35.30000000000001	0.00006976528321872257
35.400000000000006	0.00006844550906613919
35.5	0.00006699535279636239
35.599999999999994	0.00006543014300125498
35.70000000000002	0.00006376634266819155
35.80000000000001	0.0000620213840751264
35.900000000000006	0.000060213494065634536
36.	0.000058361511449371785
36.099999999999994	0.00005648469835251158
36.20000000000002	0.00005460254740383054
36.30000000000001	0.000052734586684527755
36.400000000000006	0.000050900184393081395
36.5	0.000049118355180210526
36.599999999999994	0.00004740757009314505
36.70000000000002	0.000045785572033064745
36.80000000000001	0.00004426919857499833
36.900000000000006	0.000042874213926163374
37.	0.000041615151707395846
37.099999999999994	0.00004050517013378478
37.20000000000002	0.00003955592104601074
37.30000000000001	0.00003877743410439461
37.400000000000006	0.00003817801730469999
37.5	0.00003776417480987869
37.599999999999994	0.00003754054291685349
37.70000000000002	0.00003750984479394063
37.80000000000001	0.00003767286443449994
37.900000000000006	0.000038028440077853806
38.	0.000038573477151459875
38.099999999999994	0.000039302980590814464
38.20000000000002	0.00004021010619766707
38.30000000000001	0.00004128623050488003
38.400000000000006	0.000042521038429679776
38.5	0.000043902627818029945
38.599999999999994	0.00004541762981328769
38.70000000000002	0.00004705134382388891
38.80000000000001	0.00004878788571917016
38.900000000000006	0.000050610347751046565
39.	0.000052500968583389806
39.099999999999994	0.0000544413117117814
39.20000000000002	0.0000564124504747359
39.30000000000001	0.00005839515779429251
39.400000000000006	0.000060370098739618274
39.5	0.00006231802398227147
39.599999999999994	0.00006421996220626592
39.70000000000002	0.00006605740954994823
39.80000000000001	0.00006781251418975542
39.900000000000006	0.00006946825422773621
40.	0.00007100860711465226
40.099999999999994	0.00007241870892781181
40.20000000000002	0.00007368500192652053
40.30000000000001	0.00007479536892712238
40.400000000000006	0.00007573925317279953
40.5	0.00007650776251924283
40.599999999999994	0.00007709375691456246
40.70000000000002	0.00007749191831878605
40.80000000000001	0.00007769880238337883
40.900000000000006	0.00007771287139269145
41.	0.00007753450815535106
41.099999999999994	0.0000771660107225572
41.20000000000002	0.00007661156800021558
41.30000000000001	0.00007587721651101804
41.400000000000006	0.00007497077874913413
41.5	0.00007390178375234977
41.599999999999994	0.00007268137069249515
41.70000000000002	0.00007132217645316971
41.80000000000001	0.00006983820832245953
41.900000000000006	0.00006824470307599787
42.	0.00006655797386091473
42.099999999999994	0.0000647952464125755
42.20000000000002	0.00006297448624234744
42.30000000000001	0.00006111421852484256
42.400000000000006	0.00005923334248623678
42.5	0.00005735094215060738
42.599999999999994	0.00005548609533810676
42.70000000000002	0.00005365768282682197
42.80000000000001	0.00005188419958907846
42.900000000000006	0.00005018356999267536
43.	0.00004857296881826274
43.099999999999994	0.00004706864988605867
43.20000000000002	0.00004568578400894698
43.30000000000001	0.00004443830789537424
43.400000000000006	0.0000433387855152895
43.5	0.000042398283316755076
43.599999999999994	0.000041626260541009995
43.70000000000002	0.00004103047573115196
43.80000000000001	0.000040616910365743997
43.900000000000006	0.000040389710375241374
44.	0.00004035114611797503
44.099999999999994	0.00004050159120538078
44.20000000000002	0.00004083952037519787
44.30000000000001	0.000041361526418455606
44.400000000000006	0.00004206235597324561
44.5	0.00004293496380754574
44.599999999999994	0.000043970585026717866
44.70000000000002	0.00004515882446067668
44.80000000000001	0.000046487762312992404
44.900000000000006	0.000047944074991135155
45.	0.00004951316988532946
45.099999999999994	0.00005117933272464342
45.20000000000002	0.000052925886014336855
45.30000000000001	0.00005473535694938713
45.400000000000006	0.000056589653106566126
45.5	0.00005847024414229153
45.599999999999994	0.000060358347666470076
45.70000000000002	0.00006223511742411979
45.80000000000001	0.00006408183189703731
45.900000000000006	0.00006588008143726864
46.	0.00006761195206251091
46.099999999999994	0.00006926020408061273
46.20000000000002	0.00007080844376550946
46.30000000000001	0.00007224128637964092
46.400000000000006	0.00007354450892733453
46.5	0.00007470519112881132
46.599999999999994	0.00007571184322433292
46.70000000000002	0.00007655451935126897
46.80000000000001	0.00007722491538220468
46.900000000000006	0.00007771645026817013
47.	0.00007802433009608933
47.099999999999994	0.00007814559424203467
47.20000000000002	0.0000780791431801096
47.30000000000001	0.00007782574768907731
47.400000000000006	0.00007738803938342333
47.5	0.00007677048268062976
47.599999999999994	0.00007597932850025834
47.70000000000002	0.00007502255017123865
47.80000000000001	0.00007390976219979514
47.900000000000006	0.00007265212272002354
48.	0.00007126222061063375
48.099999999999994	0.00006975394841320379
48.20000000000002	0.00006814236232799859
48.30000000000001	0.00006644353069159081
48.400000000000006	0.00006467437245490023
48.5	0.00006285248727973006
48.599999999999994	0.00006099597895535439
48.70000000000002	0.000059123273903385334
48.80000000000001	0.0000572529365882866
48.900000000000006	0.000055403483681949796
49.	0.000053593198843387685
49.099999999999994	0.00005183994996856868
49.20000000000002	0.000050161010740786315
49.30000000000001	0.00004857288826887189
49.400000000000006	0.00004709115853939909
49.5	0.00004573031133039639
49.599999999999994	0.00004450360613867049
49.70000000000002	0.000043422940561641117
49.80000000000001	0.00004249873244866471
49.900000000000006	0.000041739816997449987
50.	0.0000411533598197812
50.099999999999994	0.000040744786838876425
50.20000000000002	0.00004051773171002626
50.30000000000001	0.000040474001278424746
50.400000000000006	0.0000406135594051795
50.5	0.00004093452930628008
50.599999999999994	0.000041433214361751854
50.70000000000002	0.0000421041371652954
50.80000000000001	0.000042940096400352286
50.900000000000006	0.000043932240948678977
51.	0.00004507016046400079
51.099999999999994	0.0000463419914779756
51.20000000000002	0.000047734537950197586
51.30000000000001	0.00004923340502990839
51.400000000000006	0.000050823144665921614
51.5	0.00005248741158427804
51.599999999999994	0.00005420912805153115
51.70000000000002	0.00005597065575624669
51.80000000000001	0.000057753973073105885
51.900000000000006	0.000059540855923553485
52.	0.00006131306041460964
52.099999999999994	0.00006305250542356577
52.20000000000002	0.0000647414533007917
52.30000000000001	0.0000663626868856867
52.400000000000006	0.00006789968107158479
52.5	0.00006933676721363895
52.599999999999994	0.00007065928874874894
52.70000000000002	0.00007185374648757632
52.80000000000001	0.00007290793214467426
52.900000000000006	0.0000738110487926274
53.	0.00007455381705859834
53.099999999999994	0.00007512856602550468
53.20000000000002	0.00007552930795372643
53.30000000000001	0.00007575179610127114
53.400000000000006	0.00007579356508910249
53.5	0.00007565395343222208
53.60000000000002	0.00007533410803440386
53.70000000000002	0.00007483697062350381
53.80000000000001	0.00007416724628327898
53.900000000000006	0.00007333135441494171
54.	0.00007233736263553677
54.10000000000002	0.00007119490428899706
54.20000000000002	0.00006991508040778768
54.30000000000001	0.00006851034711680789
54.400000000000006	0.0000669943896152263
54.5	0.00006538198400472741
54.60000000000002	0.00006368884835297957
54.70000000000002	0.00006193148448778171
54.80000000000001	0.00006012701210922608
54.900000000000006	0.00005829299688343191
55.	0.00005644727424110342
55.10000000000002	0.00005460777064677582
55.20000000000002	0.000052792324129617886
55.30000000000001	0.00005101850587376141
55.400000000000006	0.000049303444655240544
55.5	0.00004766365588373127
55.60000000000002	0.00004611487696069475
55.70000000000002	0.000044671910601621186
55.80000000000001	0.00004334847768945513
55.900000000000006	0.000042157081129764714
56.	0.00004110888206669966
56.10000000000002	0.00004021358969342828
56.20000000000002	0.000039479365752792324
56.30000000000001	0.00003891274467477712
56.400000000000006	0.000038518570138618946
56.5	0.00003829994868056713
56.60000000000002	0.00003825822079525279
56.70000000000002	0.000038392949801069
56.80000000000001	0.00003870192855980265
56.900000000000006	0.00003918120395985815
57.	0.000039825118892666415
57.10000000000002	0.00004062637127515719
57.20000000000002	0.00004157608949932604
57.30000000000001	0.00004266392352473729
57.400000000000006	0.00004387815067295852
57.5	0.00004520579503605225
57.60000000000002	0.000046632759275822266
57.70000000000002	0.00004814396746789862
57.80000000000001	0.000049723517536169896
57.900000000000006	0.00005135484172955657
58.	0.00005302087351561068
58.10000000000002	0.000054704219204583755
58.20000000000002	0.00005638733257399873
58.30000000000001	0.00005805269073774127
58.400000000000006	0.00005968296949538921
58.5	0.00006126121640696857
58.60000000000002	0.00006277101986530757
58.70000000000002	0.00006419667248232965
58.80000000000001	0.00006552332716644051
58.900000000000006	0.00006673714434490504
59.	0.00006782542887698112
59.10000000000002	0.00006877675530955079
59.20000000000002	0.00006958108024598462
59.30000000000001	0.00007022984072976987
59.400000000000006	0.00007071603768567325
59.5	0.00007103430361152988
59.60000000000002	0.00007118095387161096
59.70000000000002	0.00007115402110641194
59.80000000000001	0.00007095327244200275
59.900000000000006	0.00007058020935316942
60.	0.0000700380502067972
60.10000000000002	0.0000693316956836471
60.20000000000002	0.00006846767744620926
60.30000000000001	0.00006745409058604418
60.400000000000006	0.00006630051054437957
60.5	0.00006501789535313075
60.60000000000002	0.00006361847418852198
60.70000000000002	0.00006211562336466038
60.80000000000001	0.000060523731018448224
60.900000000000006	0.00005885805184890549
61.	0.000057134553372167884
61.10000000000002	0.000055369755237179054
61.20000000000002	0.000053580563215534
61.30000000000001	0.00005178409953133192
61.400000000000006	0.00004999753123274935
61.5	0.000048237898325877274
61.60000000000002	0.000046521943393014435
61.70000000000002	0.000044865944401967746
61.80000000000001	0.00004328555238009425
61.900000000000006	0.00004179563557714717
62.	0.00004041013167486225
62.10000000000002	0.0000391419095193362
62.20000000000002	0.000038002641755367326
62.30000000000001	0.00003700268963102058
62.400000000000006	0.000036151001116885
62.5	0.00003545502334902559
62.60000000000002	0.00003492063025892634
62.70000000000002	0.00003455206609924972
62.80000000000001	0.00003435190541260997
62.900000000000006	0.00003432102982346243
63.	0.00003445862186237442
63.10000000000002	0.00003476217585916943
63.20000000000002	0.000035227525768516906
63.30000000000001	0.000035848889620290946
63.400000000000006	0.00003661893011921805
63.5	0.00003752883075573296
63.60000000000002	0.00003856838663423319
63.70000000000002	0.000039726109077672905
63.80000000000001	0.00004098934293017672
63.900000000000006	0.000042344395353445335
64.	0.0000437766747994644
64.10000000000002	0.000045270838742491224
64.20000000000002	0.000046810948668465826
64.30000000000001	0.00004838063075067331
64.4	0.00004996324058727345
64.5	0.00005154203033971768
64.60000000000002	0.000053100316591323425
64.70000000000002	0.00005462164724250478
64.80000000000001	0.00005608996577330304
64.9	0.000057489771234643766
65.	0.000058806272376824484
65.10000000000002	0.00006002553438649187
65.20000000000002	0.00006113461678112142
65.30000000000001	0.0000621217011019141
65.4	0.00006297620715107096
65.5	0.0000636888966365419
65.60000000000002	0.0000642519632153211
65.70000000000002	0.00006465910806391877
65.80000000000001	0.00006490560025038212
65.9	0.00006498832133472435
66.	0.0000649057937823652
66.10000000000002	0.0000646581929366333
66.20000000000002	0.0000642473424599781
66.30000000000001	0.00006367669331770146
66.4	0.00006295128654116666
66.5	0.00006207770016801196
66.60000000000002	0.00006106398091333674
66.70000000000002	0.000059919561276649487
66.80000000000001	0.00005865516293309734
66.9	0.00005728268739277715
67.	0.000055815095037404047
67.10000000000002	0.00005426627375810341
67.20000000000002	0.00005265089852043821
67.30000000000001	0.000050984283271976444
67.4	0.0000492822266828732
67.5	0.00004756085327027349
67.60000000000002	0.000045836451502263
67.70000000000002	0.00004412531050609319
67.80000000000001	0.00004244355701815968
67.9	0.000040806994209589664
68.	0.00003923094400123222
68.10000000000002	0.000037730094445570545
68.20000000000002	0.00003631835370087951
68.30000000000001	0.000035008712055336285
68.4	0.00003381311337644111
68.5	0.00003274233726478635
68.60000000000002	0.000031805893081941826
68.70000000000002	0.00003101192690107574
68.80000000000001	0.000030367142297149882
68.9	0.000029876735752485036
69.	0.000029544347304616175
69.10000000000002	0.000029372026908225806
69.20000000000002	0.00002936021682315014
69.30000000000001	0.00002950775017767693
69.4	0.00002981186569229217
69.5	0.000030268238385399506
69.60000000000002	0.00003087102592104025
69.70000000000002	0.00003161293010096064
69.80000000000001	0.00003248527285114817
69.9	0.00003347808590774515
70.	0.000034580213270555754
70.10000000000002	0.00003577942536555927
70.20000000000002	0.00003706254374221286
70.30000000000001	0.0000384155750280272
70.4	0.00003982385277290693
70.5	0.00004127218573997088
70.60000000000002	0.0000427450111386634
70.70000000000002	0.00004422655125050604
70.80000000000001	0.00004570097186819995
70.9	0.000047152540955148655
71.	0.00004856578593492918
71.10000000000002	0.000049925648038622934
71.20000000000002	0.00005121763217198016
71.30000000000001	0.000052427950813697705
71.4	0.00005354366052003381
71.5	0.000054552789688892445
71.60000000000002	0.00005544445632748758
71.70000000000002	0.000056208974670811224
71.80000000000001	0.000056837949612293935
71.9	0.00005732435803207773
72.	0.000057662616240993806
72.10000000000002	0.00005784863289829201
72.20000000000002	0.000057879846907039086
72.30000000000001	0.00005775524994145013
72.4	0.000057475393413771335
72.5	0.000057042379843210725
72.60000000000002	0.00005645983874431395
72.70000000000002	0.00005573288730561941
72.80000000000001	0.00005486807627991294
72.9	0.00005387332165351311
73.	0.00005275782280231803
73.10000000000002	0.00005153196797551019
73.20000000000002	0.000050207228072545024
73.30000000000001	0.00004879603979412406
73.4	0.00004731167935218393
73.5	0.000045768128016442336
73.60000000000002	0.00004417993085486476
73.70000000000002	0.00004256205009172117
73.80000000000001	0.00004092971455901947
73.9	0.00003929826675452274
74.	0.000037683009041832555
74.10000000000002	0.00003609905053495328
74.20000000000002	0.000034561156201213385
74.30000000000001	0.00003308359969246355
74.4	0.0000316800213753473
74.5	0.000030363292977457142
74.60000000000002	0.000029145390197931007
74.70000000000002	0.00002803727454914733
74.80000000000001	0.000027048785601466427
74.9	0.000026188544696422753
75.	0.00002546387107644048
75.10000000000002	0.000024880711252270597
75.20000000000002	0.000024443582294214026
75.30000000000001	0.000024155529591207786
75.4	0.000024018099474499936
75.5	0.000024031326951436564
75.60000000000002	0.00002419373864143273
75.70000000000002	0.000024502370852083983
75.80000000000001	0.00002495280258021385
75.9	0.000025539203072033114
76.	0.0000262543934300775
76.10000000000002	0.00002708992161370317
76.20000000000002	0.000028036150046099088
76.30000000000001	0.000029082354915396298
76.4	0.000030216836141763937
76.5	0.00003142703687756304
76.60000000000002	0.00003269967131469072
76.70000000000002	0.00003402085949309748
76.80000000000001	0.00003537626773786782
76.9	0.00003675125329979687
77.	0.000038131011736572155
77.10000000000002	0.00003950072554874269
77.20000000000002	0.00004084571257679038
77.30000000000001	0.00004215157267280784
77.4	0.000043404331182333924
77.5	0.000044590577808546904
77.60000000000002	0.00004569759948175511
77.70000000000002	0.00004671350592140213
77.80000000000001	0.000047627346654896374
77.9	0.00004842921834662281
78.	0.0000491103613905975
78.10000000000002	0.0000496632448303013
78.20000000000002	0.00005008163878816885
78.30000000000001	0.000050360673713816606
78.4	0.000050496885893076906
78.5	0.000050488248797979663
78.60000000000002	0.000050334189999600535
78.70000000000002	0.00005003559350981185
78.80000000000001	0.00004959478756301773
78.9	0.000049015517993531895
79.	0.00004830290750696831
79.10000000000002	0.000047463401283484065
79.20000000000002	0.000046504699485610534
79.30000000000001	0.000045435677372413546
79.4	0.000044266293843623654
79.5	0.000043007489350957986
79.60000000000002	0.00004167107421804778
79.70000000000002	0.00004026960850415383
79.80000000000001	0.00003881627462927821
79.9	0.000037324744048569146
80.	0.00003580903932133098
80.10000000000002	0.00003428339296394964
80.20000000000002	0.00003276210450615457
80.30000000000001	0.00003125939718593846
80.4	0.00002978927572000197
80.5	0.000028365386573694114
80.60000000000002	0.000027000882127242345
80.70000000000002	0.000025708290093832282
80.80000000000001	0.000024499389490208183
80.9	0.00002338509439248952
81.	0.00002237534662947125
81.10000000000002	0.00002147901847365387
81.20000000000002	0.000020703826287541815
81.30000000000001	0.000020056255970412596
81.4	0.000019541500929969334
81.5	0.000019163413175263906
81.60000000000002	0.000018924467993379242
81.70000000000002	0.000018825742533958755
81.80000000000001	0.000018866908484220004
81.9	0.000019046238874064426
82.	0.000019360628907781014
82.10000000000002	0.000019805630577135068
82.20000000000002	0.000020375500671800023
82.30000000000001	0.000021063261668572235
82.4	0.000021860774851979516
82.5	0.000022758824897087596
82.60000000000002	0.000023747215031743593
82.70000000000002	0.000024814871791321448
82.80000000000001	0.00002594995828528947
82.9	0.000027139994812497972
83.	0.00002837198559181012
83.10000000000002	0.000029632550317191184
83.20000000000002	0.00003090805920216864
83.30000000000001	0.00003218477014805181
83.4	0.00003344896665365957
83.5	0.00003468709508167294
83.60000000000002	0.000035885899908005745
83.70000000000002	0.000037032555605595996
83.80000000000001	0.000038114793852425204
83.9	0.00003912102480488648
84.	0.00004004045124128939
84.10000000000002	0.00004086317445557122
84.20000000000002	0.000041580290867385806
84.30000000000001	0.000042183978410758444
84.4	0.00004266757186840417
84.5	0.00004302562643157266
84.60000000000002	0.00004325396888472793
84.70000000000002	0.00004334973593932465
84.80000000000001	0.00004331139937015664
84.9	0.000043138777739954964
85.	0.000042833034631816866
85.10000000000002	0.000042396663443343054
85.20000000000002	0.00004183345892975556
85.30000000000001	0.000041148475814466386
85.4	0.00004034797491331632
85.5	0.000039439357341754785
85.60000000000002	0.000038431087491421767
85.70000000000002	0.000037332605572776516
85.80000000000001	0.000036154230622530255
85.9	0.000034907054967713645
86.	0.00003360283122129936
86.10000000000002	0.00003225385295663506
86.20000000000002	0.000030872830268783736
86.30000000000001	0.000029472761479614646
86.4	0.000028066802279679328
86.5	0.000026668133623128068
86.60000000000002	0.000025289829701980705
86.70000000000002	0.000023944727322823052
86.80000000000001	0.000022645297992475074
86.9	0.000021403523989557824
87.	0.000020230779656409357
87.10000000000002	0.000019137719090938186
87.20000000000002	0.000018134171351274633
87.30000000000001	0.000017229044208165632
87.4	0.000016430237391770897
87.5	0.000015744566181725483
87.60000000000002	0.000015177696083080657
87.70000000000002	0.000014734089217095356
87.80000000000001	0.000014416962936007567
87.9	0.000014228261046126337
88.	0.00001416863789512713
88.10000000000002	0.00001423745544866783
88.20000000000002	0.00001443279334971373
88.30000000000001	0.000014751471822647777
88.4	0.000015189087154703711
88.5	0.000015740059360839285
88.60000000000002	0.000016397691516163524
88.70000000000002	0.000017154240123695147
88.80000000000001	0.000018000995775749303
88.9	0.000018928373265711653
89.	0.0000199260102144036
89.10000000000002	0.00002098287319255165
89.20000000000002	0.000022087370248865994
89.30000000000001	0.000023227468692589947
89.4	0.000024390816930639183
89.5	0.000025564869123072242
89.60000000000002	0.00002673701139688116
89.70000000000002	0.00002789468834714983
89.80000000000001	0.000029025528556528038
89.9	0.00003011746787858954
90.	0.000031158869257792634
90.10000000000002	0.00003213863789805324
90.20000000000002	0.000033046330642926594
90.30000000000001	0.000033872258492495506
90.4	0.00003460758125457438
90.5	0.00003524439341001505
90.60000000000002	0.00003577580036284424
90.70000000000002	0.000036195984344748074
90.80000000000001	0.00003650025934903618
90.9	0.000036685114580584867
91.	0.00003674824602428299
91.10000000000002	0.000036688575854013574
91.20000000000002	0.00003650625952603444
91.30000000000001	0.000036202680523576276
91.4	0.00003578043284236039
91.5	0.00003524329142835642
91.60000000000002	0.00003459617089828309
91.70000000000002	0.000033845072988945385
91.80000000000001	0.00003299702329238935
91.9	0.00003205999793897954
92.	0.00003104284098883243
92.10000000000002	0.000029955173382644065
92.20000000000002	0.000028807294384943116
92.30000000000001	0.00002761007652538015
92.4	0.000026374855106149445
92.5	0.000025113313395381476
92.60000000000002	0.000023837364666869153
92.70000000000002	0.00002255903227538008
92.80000000000001	0.000021290328973768085
92.9	0.000020043136682986785
93.	0.000018829087918831034
93.10000000000002	0.000017659450059901783
93.20000000000002	0.000016545013610072933
93.30000000000001	0.000015495985565947745
93.4	0.000014521888945884265
93.5	0.000013631469472652259
93.60000000000002	0.000012832610327355476
93.70000000000002	0.000012132255808654162
93.80000000000001	0.000011536344639415187
93.9	0.00001104975356366925
94.	0.000010676251771163318
94.10000000000002	0.000010418466575990518
94.20000000000002	0.000010277860660887514
94.30000000000001	0.000010254721081016031
94.4	0.00001034816010161642
94.5	0.000010556127824069795
94.60000000000002	0.000010875436435883517
94.70000000000002	0.000011301795803145965
94.80000000000001	0.000011829860010291713
94.9	0.000012453284342733542
95.	0.00001316479210417945
95.10000000000002	0.00001395625056329623
95.20000000000002	0.000014818755234785954
95.30000000000001	0.000015742721618798725
95.4	0.000016717983450687158
95.5	0.000017733896451133284
95.60000000000002	0.000018779446515196346
95.70000000000002	0.000019843361238323996
95.80000000000001	0.000020914223648186674
95.9	0.000021980586993542135
96.	0.00002303108943535697
96.10000000000002	0.00002405456749105407
96.20000000000002	0.000025040167099911647
96.30000000000001	0.00002597745120606154
96.4	0.00002685650279484807
96.5	0.000027668022368083592
96.60000000000002	0.00002840341890337903
96.70000000000002	0.000029054893411606878
96.80000000000001	0.000029615514283926487
96.9	0.00003007928370484629
97.	0.00003044119449965145
97.10000000000002	0.00003069727688223227
97.20000000000002	0.00003084463467193109
97.30000000000001	0.000030881470654454264
97.4	0.00003080710087111307
97.5	0.00003062195773158867
97.60000000000002	0.000030327581956972158
97.70000000000002	0.000029926603470927548
97.80000000000001	0.00002942271146637823
97.9	0.00002882061398207546
98.	0.000028125987426727565
98.10000000000002	0.00002734541658706118
98.20000000000002	0.000026486325749302366
98.30000000000001	0.00002555690165019495
98.4	0.000024566009053007572
98.5	0.00002352309981522006
98.60000000000002	0.000022438116377064992
98.70000000000002	0.00002132139065321352
98.80000000000001	0.00002018353935311182
98.9	0.00001903535678840571
99.	0.000017887706248173462
99.10000000000002	0.000016751411034143566
99.20000000000002	0.00001563714624857472
99.30000000000001	0.000014555332417015401
99.4	0.000013516032006875793
99.5	0.000012528849870812923
99.60000000000002	0.000011602838601717717
99.70000000000002	0.000010746409734010072
99.80000000000001	9.967251664529295e-6
99.9	9.27225509620764e-6
100.	8.667446729620922e-6

==> data/thetanoiseinsetc.dat <==
-100.	1.8336472609859892e-6
-99.9	1.8446874166779164e-6
-99.8	1.855775797298445e-6
-99.7	1.8669124896934235e-6
-99.6	1.8780975777008578e-6
-99.5	1.8893311418866267e-6
-99.4	1.9006132592992895e-6
-99.3	1.9119440032464247e-6
-99.2	1.9233234430947947e-6
-99.1	1.9347516440963708e-6
-99.	1.9462286672420016e-6
-98.9	1.957754569144282e-6
-98.8	1.969329401950819e-6
-98.7	1.9809532132888647e-6
-98.6	1.992626046241954e-6
-98.5	2.0043479393588188e-6
-98.4	2.0161189266946025e-6
-98.3	2.0279390378840247e-6
-98.2	2.0398082982458053e-6
-98.1	2.0517267289174177e-6
-98.	2.0636943470188102e-6
-97.9	2.0757111658435695e-6
-97.8	2.0877771950755707e-6
-97.7	2.099892441029027e-6
-97.6	2.1120569069095036e-6
-97.5	2.124270593093268e-6
-97.4	2.1365334974221918e-6
-97.3	2.148845615511143e-6
-97.2	2.161206941064774e-6
-97.1	2.173617466200449e-6
-97.	2.186077181773918e-6
-96.9	2.1985860777044445e-6
-96.8	2.211144143295903e-6
-96.7	2.2237513675505084e-6
-96.6	2.236407739471884e-6
-96.5	2.249113248354158e-6
-96.4	2.2618678840540655e-6
-96.3	2.2746716372430213e-6
-96.2	2.287524499636448e-6
-96.1	2.3004264641977834e-6
-96.	2.3133775253148238e-6
-95.9	2.326377678946414e-6
-95.8	2.339426922737648e-6
-95.7	2.3525252561021857e-6
-95.6	2.365672680270522e-6
-95.5	2.378869198303436e-6
-95.4	2.3921148150701407e-6
-95.3	2.4054095371911025e-6
-95.2	2.4187533729457062e-6
-95.1	2.4321463321454876e-6
-95.	2.445588425973811e-6
-94.9	2.4590796667933933e-6
-94.8	2.4726200679232404e-6
-94.7	2.4862096433870262e-6
-94.6	2.4998484076351618e-6
-94.5	2.5135363752430655e-6
-94.4	2.5272735605884932e-6
-94.3	2.5410599775108935e-6
-94.2	2.554895638956031e-6
-94.1	2.568780556609311e-6
-94.	2.5827147405212323e-6
-93.9	2.596698198728696e-6
-93.8	2.6107309368757684e-6
-93.7	2.624812957837637e-6
-93.6	2.6389442613514816e-6
-93.5	2.65312484365785e-6
-93.4	2.667354697156154e-6
-93.3	2.681633810077684e-6
-93.2	2.6959621661794307e-6
-93.1	2.7103397444618264e-6
-93.	2.7247665189132112e-6
-92.9	2.7392424582837065e-6
-92.8	2.7537675258907594e-6
-92.7	2.7683416794583913e-6
-92.6	2.7829648709918825e-6
-92.5	2.7976370466891626e-6
-92.4	2.812358146889964e-6
-92.3	2.8271281060632637e-6
-92.2	2.841946852833304e-6
-92.1	2.8568143100439893e-6
-92.	2.8717303948610927e-6
-91.9	2.886695018911378e-6
-91.8	2.901708088457275e-6
-91.7	2.9167695046054592e-6
-91.6	2.9318791635472953e-6
-91.5	2.947036956828778e-6
-91.4	2.962242771647299e-6
-91.3	2.977496491172301e-6
-91.2	2.9927979948865586e-6
-91.1	3.0081471589447312e-6
-91.	3.0235438565454627e-6
-90.9	3.038987958313337e-6
-90.8	3.0544793326867126e-6
-90.7	3.0700178463074924e-6
-90.6	3.085603364408826e-6
-90.5	3.1012357511966694e-6
-90.4	3.1169148702212866e-6
-90.3	3.132640584734756e-6
-90.2	3.1484127580307025e-6
-90.1	3.164231253762704e-6
-90.	3.1800959362378603e-6
-89.9	3.196006670682432e-6
-89.8	3.211963323476581e-6
-89.7	3.227965762355599e-6
-89.6	3.244013856575382e-6
-89.5	3.260107477040112e-6
-89.4	3.2762464963906873e-6
-89.3	3.2924307890526357e-6
-89.2	3.3086602312427664e-6
-89.1	3.3249347009342183e-6
-89.	3.3412540777799003e-6
-88.9	3.3576182429948658e-6
-88.8	3.374027079198478e-6
-88.7	3.3904804702176397e-6
-88.6	3.4069783008528955e-6
-88.5	3.4235204566093547e-6
-88.4	3.4401068233950123e-6
-88.3	3.4567372871891777e-6
-88.2	3.473411733684165e-6
-88.1	3.490130047903643e-6
-88.	3.5068921138012478e-6
-87.9	3.523697813843413e-6
-87.8	3.540547028580346e-6
-87.7	3.557439636209441e-6
-87.6	3.5743755121353657e-6
-87.5	3.5913545285311196e-6
-87.4	3.6083765539045092e-6
-87.3	3.625441452674271e-6
-87.2	3.6425490847600867e-6
-87.1	3.6596993051907016e-6
-87.	3.67689196373396e-6
-86.9	3.6941269045526396e-6
-86.8	3.711403965889549e-6
-86.7	3.7287229797851047e-6
-86.6	3.7460837718303575e-6
-86.5	3.7634861609580127e-6
-86.4	3.7809299592737086e-6
-86.3	3.798414971929295e-6
-86.2	3.815940997039577e-6
-86.1	3.8335078256434915e-6
-86.	3.851115241710211e-6
-85.9	3.8687630221902834e-6
-85.8	3.886450937111459e-6
-85.7	3.904178749718281e-6
-85.6	3.9219462166543495e-6
-85.5	3.9397530881853385e-6
-85.4	3.957599108460838e-6
-85.3	3.975484015812389e-6
-85.2	3.99340754308483e-6
-85.1	4.011369417997754e-6
-85.	4.029369363533479e-6
-84.9	4.047407098347665e-6
-84.8	4.065482337198566e-6
-84.7	4.0835947913905224e-6
-84.6	4.10174416922732e-6
-84.5	4.119930176470787e-6
-84.4	4.138152516800031e-6
-84.3	4.156410892266576e-6
-84.2	4.174705003740798e-6
-84.1	4.193034551345074e-6
-84.	4.211399234869131e-6
-83.9	4.22979875416335e-6
-83.8	4.248232809505874e-6
-83.7	4.266701101939651e-6
-83.6	4.2852033335759165e-6
-83.5	4.303739207860785e-6
-83.4	4.3223084298021056e-6
-83.3	4.340910706154121e-6
-83.2	4.359545745557721e-6
-83.1	4.378213258634873e-6
-83.	4.396912958035765e-6
-82.9	4.415644558438215e-6
-82.8	4.4344077764989444e-6
-82.7	4.4532023307570075e-6
-82.6	4.472027941490214e-6
-82.5	4.490884330525596e-6
-82.4	4.509771221005755e-6
-82.3	4.528688337113158e-6
-82.2	4.547635403754981e-6
-82.1	4.566612146211468e-6
-82.	4.5856182897512195e-6
-81.9	4.604653559217098e-6
-81.8	4.623717678586748e-6
-81.7	4.642810370512129e-6
-81.6	4.661931355842512e-6
-81.5	4.68108035313568e-6
-81.4	4.70025707816228e-6
-81.3	4.71946124340814e-6
-81.2	4.738692557579671e-6
-81.1	4.757950725117273e-6
-81.	4.777235445721702e-6
-80.9	4.796546413898217e-6
-80.8	4.815883318523159e-6
-80.7	4.835245842437412e-6
-80.6	4.854633662070994e-6
-80.5	4.874046447102612e-6
-80.4	4.893483860157856e-6
-80.3	4.912945556549113e-6
-80.2	4.93243118406008e-6
-80.1	4.951940382777271e-6
-80.	4.971472784970236e-6
-79.9	4.991028015022138e-6
-79.8	5.010605689411402e-6
-79.7	5.030205416744964e-6
-79.6	5.049826797842935e-6
-79.5	5.069469425874104e-6
-79.4	5.089132886541071e-6
-79.3	5.108816758313421e-6
-79.2	5.1285206127067515e-6
-79.1	5.148244014604986e-6
-79.	5.1679865226228965e-6
-78.9	5.187747689505382e-6
-78.8	5.207527062559628e-6
-78.7	5.2273241841159744e-6
-78.6	5.247138592013011e-6
-78.5	5.26696982010205e-6
-78.4	5.2868173987661495e-6
-78.3	5.306680855448423e-6
-78.2	5.326559715184415e-6
-78.1	5.3464535011333215e-6
-78.	5.366361735102596e-6
-77.9	5.386283938060847e-6
-77.8	5.406219630633661e-6
-77.7	5.426168333577526e-6
-77.6	5.446129568226942e-6
-77.5	5.466102856910175e-6
-77.4	5.486087723329454e-6
-77.3	5.506083692901621e-6
-77.2	5.526090293055775e-6
-77.1	5.546107053484818e-6
-77.	5.566133506348181e-6
-76.9	5.586169186423654e-6
-76.8	5.606213631206652e-6
-76.7	5.626266380955701e-6
-76.6	5.646326978683726e-6
-76.5	5.666394970094911e-6
-76.4	5.686469903467807e-6
-76.3	5.706551329485642e-6
-76.2	5.726638801015424e-6
-76.1	5.746731872838072e-6
-76.	5.766830101332022e-6
-75.9	5.7869330441135605e-6
-75.8	5.807040259637371e-6
-75.7	5.827151306761227e-6
-75.6	5.847265744279287e-6
-75.5	5.867383130428521e-6
-75.4	5.887503022373375e-6
-75.3	5.907624975673805e-6
-75.2	5.9277485437420504e-6
-75.1	5.947873277293779e-6
-75.	5.967998723799061e-6
-74.9	5.988124426938961e-6
-74.8	6.008249926073221e-6
-74.7	6.028374755724556e-6
-74.6	6.048498445084987e-6
-74.5	6.068620517549278e-6
-74.4	6.088740490280437e-6
-74.3	6.108857873811837e-6
-74.2	6.128972171690204e-6
-74.1	6.149082880163376e-6
-74.	6.16918948791612e-6
-73.9	6.189291475857111e-6
-73.8	6.209388316959348e-6
-73.7	6.229479476155996e-6
-73.6	6.249564410293051e-6
-73.5	6.2696425681394906e-6
-73.4	6.289713390455237e-6
-73.3	6.309776310116529e-6
-73.2	6.3298307522977555e-6
-73.1	6.349876134708211e-6
-73.	6.369911867881757e-6
-72.9	6.389937355516764e-6
-72.8	6.409951994863159e-6
-72.7	6.429955177153039e-6
-72.6	6.449946288070784e-6
-72.5	6.469924708258158e-6
-72.4	6.489889813849632e-6
-72.3	6.509840977032756e-6
-72.2	6.529777566628137e-6
-72.1	6.549698948683449e-6
-72.	6.569604487075669e-6
-71.9	6.589493544115634e-6
-71.8	6.6093654811490365e-6
-71.7	6.629219659147918e-6
-71.6	6.6490554392868615e-6
-71.5	6.668872183498202e-6
-71.4	6.688669255000721e-6
-71.3	6.7084460187966725e-6
-71.2	6.728201842132082e-6
-71.1	6.747936094915922e-6
-71.	6.76764815009377e-6
-70.9	6.787337383972474e-6
-70.8	6.807003176492356e-6
-70.7	6.826644911444398e-6
-70.6	6.846261976630191e-6
-70.5	6.865853763962998e-6
-70.4	6.885419669509066e-6
-70.3	6.904959093468603e-6
-70.2	6.924471440096782e-6
-70.1	6.9439561175655206e-6
-70.	6.963412537767448e-6
-69.9	6.982840116064078e-6
-69.8	7.0022382709807775e-6
-69.7	7.021606423851624e-6
-69.6	7.040943998417813e-6
-69.5	7.060250420383715e-6
-69.4	7.079525116935202e-6
-69.3	7.098767516225062e-6
-69.2	7.117977046830984e-6
-69.1	7.137153137191546e-6
-69.	7.156295215026191e-6
-68.9	7.1754027067450225e-6
-68.8	7.194475036854775e-6
-68.7	7.213511627366957e-6
-68.6	7.232511897214482e-6
-68.5	7.251475261682837e-6
-68.4	7.27040113186184e-6
-68.3	7.289288914123759e-6
-68.2	7.308138009633354e-6
-68.1	7.3269478138951e-6
-68.	7.34571771634247e-6
-67.9	7.364447099973795e-6
-67.8	7.3831353410387135e-6
-67.69999999999999	7.401781808778684e-6
-67.6	7.420385865224698e-6
-67.5	7.438946865054451e-6
-67.4	7.457464155510961e-6
-67.3	7.475937076383745e-6
-67.19999999999999	7.4943649600532425e-6
-67.1	7.512747131598395e-6
-67.	7.531082908966738e-6
-66.9	7.5493716032057135e-6
-66.8	7.5676125187532555e-6
-66.69999999999999	7.585804953785155e-6
-66.6	7.603948200616114e-6
-66.5	7.622041546150837e-6
-66.4	7.64008427238101e-6
-66.3	7.658075656923521e-6
-66.19999999999999	7.676014973594924e-6
-66.1	7.693901493016645e-6
-66.	7.7117344832453e-6
-65.9	7.729513210421961e-6
-65.8	7.747236939434255e-6
-65.69999999999999	7.76490493458495e-6
-65.6	7.782516460260523e-6
-65.5	7.800070781593284e-6
-65.4	7.817567165110678e-6
-65.3	7.835004879365477e-6
-65.19999999999999	7.852383195540693e-6
-65.1	7.86970138802347e-6
-65.	7.886958734942303e-6
-64.9	7.904154518662379e-6
-64.8	7.921288026234322e-6
-64.69999999999999	7.938358549791929e-6
-64.6	7.955365386895146e-6
-64.5	7.97230784081495e-6
-64.4	7.9891852207575e-6
-64.3	8.005996842025375e-6
-64.19999999999999	8.02274202611454e-6
-64.1	8.039420100746173e-6
-64.	8.056030399833249e-6
-63.9	8.072572263382274e-6
-63.8	8.089045037331486e-6
-63.699999999999996	8.1054480733272e-6
-63.6	8.121780728440816e-6
-63.5	8.138042364829488e-6
-63.4	8.154232349344075e-6
-63.3	8.170350053088571e-6
-63.199999999999996	8.186394850935611e-6
-63.1	8.202366121003205e-6
-63.	8.218263244098242e-6
-62.9	8.234085603132538e-6
-62.8	8.249832582517657e-6
-62.699999999999996	8.265503567544916e-6
-62.6	8.281097943756959e-6
-62.5	8.29661509631778e-6
-62.4	8.312054409387643e-6
-62.3	8.327415265509701e-6
-62.199999999999996	8.342697045014762e-6
-62.1	8.357899125450612e-6
-62.	8.373020881042019e-6
-61.9	8.388061682187181e-6
-61.8	8.40302089499632e-6
-61.699999999999996	8.41789788087719e-6
-61.599999999999994	8.432691996172319e-6
-61.5	8.447402591852053e-6
-61.4	8.462029013266856e-6
-61.3	8.47657059996189e-6
-61.199999999999996	8.491026685556226e-6
-61.099999999999994	8.505396597688286e-6
-61.	8.51967965802858e-6
-60.9	8.533875182360181e-6
-60.8	8.547982480726408e-6
-60.699999999999996	8.562000857644837e-6
-60.599999999999994	8.575929612386013e-6
-60.5	8.589768039314326e-6
-60.4	8.60351542828831e-6
-60.3	8.61717106511662e-6
-60.199999999999996	8.630734232065696e-6
-60.099999999999994	8.644204208414324e-6
-60.	8.657580271050057e-6
-59.9	8.670861695101881e-6
-59.8	8.684047754603123e-6
-59.699999999999996	8.697137723178492e-6
-59.599999999999994	8.710130874748582e-6
-59.5	8.723026484245243e-6
-59.4	8.73582382833096e-6
-59.3	8.748522186115374e-6
-59.199999999999996	8.761120839862145e-6
-59.099999999999994	8.773619075679303e-6
-59.	8.786016184186588e-6
-58.9	8.798311461153312e-6
-58.8	8.810504208100705e-6
-58.699999999999996	8.822593732862992e-6
-58.599999999999994	8.834579350101842e-6
-58.5	8.846460381769321e-6
-58.4	8.85823615751505e-6
-58.3	8.869906015033686e-6
-58.199999999999996	8.881469300349538e-6
-58.099999999999994	8.892925368035828e-6
-58.	8.904273581366542e-6
-57.9	8.915513312399754e-6
-57.8	8.926643941991808e-6
-57.699999999999996	8.93766485974251e-6
-57.599999999999994	8.948575463872207e-6
-57.5	8.95937516103227e-6
-57.4	8.970063366051166e-6
-57.3	8.980639501619024e-6
-57.199999999999996	8.99110299791413e-6
-57.099999999999994	9.001453292175526e-6
-57.	9.011689828226173e-6
-56.9	9.021812055952007e-6
-56.8	9.031819430742318e-6
-56.699999999999996	9.041711412897495e-6
-56.599999999999994	9.051487467010496e-6
-56.5	9.061147061328515e-6
-56.4	9.070689667101802e-6
-56.3	9.080114757926443e-6
-56.199999999999996	9.089421809088154e-6
-56.099999999999994	9.098610296914149e-6
-56.	9.107679698139912e-6
-55.9	9.116629489297733e-6
-55.8	9.12545914613357e-6
-55.699999999999996	9.134168143058573e-6
-55.599999999999994	9.14275595264111e-6
-55.5	9.151222045145e-6
-55.4	9.159565888118984e-6
-55.3	9.167786946041989e-6
-55.199999999999996	9.175884680028248e-6
-55.099999999999994	9.183858547595703e-6
-55.	9.191708002500503e-6
-54.9	9.199432494639644e-6
-54.8	9.207031470023326e-6
-54.699999999999996	9.214504370817662e-6
-54.599999999999994	9.221850635457784e-6
-54.5	9.22906969883075e-6
-54.4	9.2361609925268e-6
-54.3	9.243123945156853e-6
-54.199999999999996	9.249957982733657e-6
-54.099999999999994	9.256662529113029e-6
-54.	9.263237006491257e-6
-53.9	9.269680835954196e-6
-53.8	9.275993438072784e-6
-53.699999999999996	9.282174233539526e-6
-53.599999999999994	9.28822264384001e-6
-53.5	9.29413809195297e-6
-53.4	9.299920003072362e-6
-53.3	9.305567805344606e-6
-53.199999999999996	9.311080930613891e-6
-53.099999999999994	9.316458815168482e-6
-53.	9.321700900480929e-6
-52.9	9.326806633935079e-6
-52.8	9.331775469532913e-6
-52.699999999999996	9.336606868574524e-6
-52.599999999999994	9.341300300304806e-6
-52.5	9.345855242520513e-6
-52.4	9.350271182132168e-6
-52.3	9.354547615675403e-6
-52.199999999999996	9.358684049766887e-6
-52.099999999999994	9.362680001500762e-6
-52.	9.366534998781784e-6
-51.9	9.37024858059227e-6
-51.8	9.373820297190457e-6
-51.699999999999996	9.377249710238654e-6
-51.599999999999994	9.380536392860216e-6
-51.5	9.383679929625155e-6
-51.4	9.386679916464823e-6
-51.3	9.389535960516962e-6
-51.199999999999996	9.392247679902926e-6
-51.099999999999994	9.394814703439762e-6
-51.	9.397236670290348e-6
-50.9	9.399513229555527e-6
-50.8	9.401644039812595e-6
-50.699999999999996	9.403628768605305e-6
-50.599999999999994	9.405467091890716e-6
-50.5	9.407158693448973e-6
-50.4	9.408703264262198e-6
-50.3	9.410100501869254e-6
-50.199999999999996	9.411350109703077e-6
-50.099999999999994	9.412451796417797e-6
-50.	9.413405275212654e-6
-49.9	9.414210263159977e-6
-49.8	9.414866480544335e-6
-49.699999999999996	9.415373650219857e-6
-49.599999999999994	9.415731496992665e-6
-49.5	9.41593974703485e-6
-49.4	9.415998127336456e-6
-49.3	9.415906365201188e-6
-49.199999999999996	9.415664187791396e-6
-49.099999999999994	9.415271321727267e-6
-49.	9.414727492744592e-6
-48.9	9.414032425414926e-6
-48.8	9.413185842931384e-6
-48.699999999999996	9.412187466962485e-6
-48.599999999999994	9.411037017575927e-6
-48.5	9.409734213233459e-6
-48.4	9.408278770857107e-6
-48.3	9.40667040596661e-6
-48.199999999999996	9.404908832886873e-6
-48.099999999999994	9.402993765023802e-6
-48.	9.400924915205944e-6
-47.9	9.398701996089006e-6
-47.8	9.396324720619308e-6
-47.699999999999996	9.393792802552016e-6
-47.599999999999994	9.391105957019048e-6
-47.5	9.388263901141498e-6
-47.4	9.38526635468052e-6
-47.3	9.382113040720499e-6
-47.199999999999996	9.378803686378013e-6
-47.099999999999994	9.375338023529688e-6
-47.	9.371715789551807e-6
-46.9	9.367936728064861e-6
-46.8	9.364000589675485e-6
-46.699999999999996	9.3599071327088e-6
-46.599999999999994	9.355656123924124e-6
-46.5	9.351247339207012e-6
-46.4	9.346680564231064e-6
-46.3	9.341955595083133e-6
-46.199999999999996	9.337072238845879e-6
-46.099999999999994	9.332030314132123e-6
-46.	9.326829651566054e-6
-45.9	9.321470094206523e-6
-45.8	9.315951497908682e-6
-45.699999999999996	9.310273731620465e-6
-45.599999999999994	9.304436677611411e-6
-45.5	9.298440231631624e-6
-45.4	9.292284302999774e-6
-45.3	9.285968814619473e-6
-45.199999999999996	9.279493702924112e-6
-45.099999999999994	9.272858917751166e-6
-45.	9.266064422147449e-6
-44.9	9.259110192107572e-6
-44.8	9.2519962162486e-6
-44.699999999999996	9.244722495424492e-6
-44.599999999999994	9.23728904228441e-6
-44.5	9.229695880779774e-6
-44.4	9.221943045625242e-6
-44.3	9.21403058171933e-6
-44.199999999999996	9.205958543530815e-6
-44.099999999999994	9.197726994457388e-6
-44.	9.189336006163232e-6
-43.9	9.180785657902536e-6
-43.8	9.172076035835929e-6
-43.699999999999996	9.163207232347043e-6
-43.599999999999994	9.15417934536632e-6
-43.5	9.14499247770897e-6
-43.4	9.135646736434224e-6
-43.3	9.126142232232296e-6
-43.199999999999996	9.11647907884557e-6
-43.099999999999994	9.106657392529987e-6
-43.	9.096677291562307e-6
-42.9	9.08653889579822e-6
-42.8	9.07624232628615e-6
-42.699999999999996	9.065787704940568e-6
-42.599999999999994	9.055175154278463e-6
-42.5	9.044404797221512e-6
-42.4	9.033476756966362e-6
-42.3	9.022391156924221e-6
-42.199999999999996	9.011148120730554e-6
-42.099999999999994	8.999747772324924e-6
-42.	8.988190236100286e-6
-41.9	8.976475637120174e-6
-41.8	8.964604101401944e-6
-41.699999999999996	8.952575756263084e-6
-41.599999999999994	8.940390730727239e-6
-41.5	8.928049155986068e-6
-41.4	8.915551165912188e-6
-41.3	8.902896897618199e-6
-41.199999999999996	8.890086492056323e-6
-41.099999999999994	8.877120094652505e-6
-41.	8.86399785596885e-6
-40.9	8.850719932387737e-6
-40.8	8.837286486810827e-6
-40.699999999999996	8.823697689365946e-6
-40.599999999999994	8.80995371811497e-6
-40.5	8.796054759755566e-6
-40.4	8.782001010309832e-6
-40.3	8.767792675793068e-6
-40.199999999999996	8.753429972856082e-6
-40.099999999999994	8.738913129394572e-6
-40.	8.72424238511966e-6
-39.9	8.709417992084056e-6
-39.8	8.694440215158451e-6
-39.699999999999996	8.679309332453759e-6
-39.599999999999994	8.664025635684915e-6
-39.5	8.648589430472835e-6
-39.4	8.633001036581603e-6
-39.3	8.617260788088685e-6
-39.199999999999996	8.60136903348659e-6
-39.099999999999994	8.585326135715188e-6
-39.	8.56913247212445e-6
-38.9	8.552788434368205e-6
-38.8	8.53629442823012e-6
-38.699999999999996	8.519650873383887e-6
-38.599999999999994	8.50285820309004e-6
-38.5	8.4859168638328e-6
-38.4	8.468827314900597e-6
-38.3	8.451590027914718e-6
-38.199999999999996	8.434205486310914e-6
-38.099999999999994	8.41667418477933e-6
-38.	8.39899662866848e-6
-37.9	8.381173333359383e-6
-37.8	8.363204823616255e-6
-37.699999999999996	8.345091632920282e-6
-37.599999999999994	8.326834302793346e-6
-37.5	8.308433382118469e-6
-37.4	8.289889426463804e-6
-37.3	8.271202997417113e-6
-37.199999999999996	8.252374661937207e-6
-37.099999999999994	8.233404991729044e-6
-37.	8.214294562648563e-6
-36.9	8.195043954143255e-6
-36.8	8.175653748733954e-6
-36.699999999999996	8.156124531543e-6
-36.599999999999994	8.13645688987335e-6
-36.5	8.116651412842704e-6
-36.4	8.096708691076267e-6
-36.3	8.076629316460927e-6
-36.199999999999996	8.056413881963212e-6
-36.099999999999994	8.036062981512577e-6
-36.	8.01557720995109e-6
-35.89999999999999	7.994957163049649e-6
-35.8	7.974203437590411e-6
-35.7	7.953316631514332e-6
-35.599999999999994	7.932297344132068e-6
-35.5	7.911146176395825e-6
-35.39999999999999	7.88986373122925e-6
-35.3	7.868450613911646e-6
-35.2	7.846907432512435e-6
-35.099999999999994	7.82523479837128e-6
-35.	7.803433326618678e-6
-34.89999999999999	7.781503636731588e-6
-34.8	7.759446353118213e-6
-34.7	7.73726210572582e-6
-34.599999999999994	7.714951530665253e-6
-34.5	7.692515270845623e-6
-34.39999999999999	7.669953976612507e-6
-34.3	7.647268306383177e-6
-34.2	7.6244589272720824e-6
-34.099999999999994	7.601526515700248e-6
-34.	7.578471757982284e-6
-33.89999999999999	7.555295350884805e-6
-33.8	7.5319980021507145e-6
-33.7	7.508580430983743e-6
-33.599999999999994	7.4850433684883874e-6
-33.5	7.461387558060659e-6
-33.39999999999999	7.437613755725632e-6
-33.3	7.413722730418298e-6
-33.2	7.389715264204868e-6
-33.099999999999994	7.365592152442151e-6
-33.	7.3413542038734855e-6
-32.89999999999999	7.317002240660007e-6
-32.8	7.292537098347097e-6
-32.7	7.267959625766136e-6
-32.599999999999994	7.243270684872613e-6
-32.5	7.218471150522094e-6
-32.39999999999999	7.193561910186284e-6
-32.3	7.168543863612004e-6
-32.2	7.143417922426343e-6
-32.099999999999994	7.118185009692012e-6
-32.	7.092846059417193e-6
-31.89999999999999	7.067402016024679e-6
-31.799999999999997	7.041853833785639e-6
-31.700000000000003	7.016202476223428e-6
-31.599999999999994	6.990448915493372e-6
-31.5	6.9645941317445294e-6
-31.39999999999999	6.938639112469651e-6
-31.299999999999997	6.912584851849701e-6
-31.200000000000003	6.886432350099107e-6
-31.099999999999994	6.860182612818304e-6
-31.	6.8338366503595234e-6
-30.89999999999999	6.807395477211993e-6
-30.799999999999997	6.780860111412381e-6
-30.700000000000003	6.754231573985905e-6
-30.599999999999994	6.727510888423457e-6
-30.5	6.700699080199435e-6
-30.39999999999999	6.673797176334687e-6
-30.299999999999997	6.646806205008524e-6
-30.200000000000003	6.619727195223069e-6
-30.099999999999994	6.5925611765228616e-6
-30.	6.565309178771963e-6
-29.89999999999999	6.537972231990119e-6
-29.799999999999997	6.510551366249177e-6
-29.700000000000003	6.483047611630019e-6
-29.599999999999994	6.455461998239966e-6
-29.5	6.4277955562896845e-6
-29.39999999999999	6.400049316228281e-6
-29.299999999999997	6.372224308934503e-6
-29.200000000000003	6.344321565961509e-6
-29.099999999999994	6.316342119832027e-6
-29.	6.288287004380321e-6
-28.89999999999999	6.26015725513684e-6
-28.799999999999997	6.231953909751033e-6
-28.700000000000003	6.203678008447462e-6
-28.599999999999994	6.175330594509933e-6
-28.5	6.146912714788245e-6
-28.39999999999999	6.118425420221763e-6
-28.299999999999997	6.089869766374037e-6
-28.200000000000003	6.061246813972448e-6
-28.099999999999994	6.032557629447012e-6
-28.	6.0038032854622665e-6
-27.89999999999999	5.974984861436438e-6
-27.799999999999997	5.946103444042266e-6
-27.700000000000003	5.917160127683752e-6
-27.599999999999994	5.888156014943906e-6
-27.5	5.8590922169982996e-6
-27.39999999999999	5.829969853989959e-6
-27.299999999999997	5.800790055361565e-6
-27.200000000000003	5.7715539601410104e-6
-27.099999999999994	5.7422627171773435e-6
-27.	5.712917485324289e-6
-26.89999999999999	5.683519433569112e-6
-26.799999999999997	5.654069741105455e-6
-26.700000000000003	5.624569597348865e-6
-26.599999999999994	5.59502020189476e-6
-26.5	5.565422764418952e-6
-26.39999999999999	5.535778504521376e-6
-26.299999999999997	5.506088651514413e-6
-26.200000000000003	5.47635444415763e-6
-26.099999999999994	5.446577130341325e-6
-26.	5.4167579667218065e-6
-25.89999999999999	5.386898218311712e-6
-25.799999999999997	5.356999158029257e-6
-25.700000000000003	5.327062066210548e-6
-25.599999999999994	5.297088230089587e-6
-25.5	5.267078943250755e-6
-25.39999999999999	5.237035505058949e-6
-25.299999999999997	5.20695922007267e-6
-25.200000000000003	5.176851397445469e-6
-25.099999999999994	5.1467133503213776e-6
-25.	5.116546395229848e-6
-24.89999999999999	5.086351851485694e-6
-24.799999999999997	5.0561310405996296e-6
-24.700000000000003	5.025885285704544e-6
-24.599999999999994	4.995615911002832e-6
-24.5	4.965324241239491e-6
-24.39999999999999	4.9350116012056395e-6
-24.299999999999997	4.904679315276774e-6
-24.200000000000003	4.874328706989457e-6
-24.099999999999994	4.843961098660048e-6
-24.	4.813577811048406e-6
-23.89999999999999	4.78318016306901e-6
-23.799999999999997	4.752769471551656e-6
-23.700000000000003	4.7223470510530744e-6
-23.599999999999994	4.691914213720476e-6
-23.5	4.661472269207525e-6
-23.39999999999999	4.631022524642415e-6
-23.299999999999997	4.600566284647601e-6
-23.19999999999999	4.570104851409826e-6
-23.099999999999994	4.539639524798853e-6
-23.	4.5091716025326135e-6
-22.89999999999999	4.478702380386188e-6
-22.799999999999997	4.448233152441479e-6
-22.69999999999999	4.417765211374037e-6
-22.599999999999994	4.387299848773308e-6
-22.5	4.356838355491923e-6
-22.39999999999999	4.326382022019744e-6
-22.299999999999997	4.295932138877887e-6
-22.19999999999999	4.265489997027828e-6
-22.099999999999994	4.235056888290705e-6
-22.	4.204634105771562e-6
-21.89999999999999	4.174222944283658e-6
-21.799999999999997	4.1438247007675815e-6
-21.69999999999999	4.113440674700263e-6
-21.599999999999994	4.0830721684891045e-6
-21.5	4.052720487846363e-6
-21.39999999999999	4.022386942139579e-6
-21.299999999999997	3.992072844713719e-6
-21.19999999999999	3.961779513181194e-6
-21.099999999999994	3.931508269676379e-6
-21.	3.901260441071345e-6
-20.89999999999999	3.871037359150222e-6
-20.799999999999997	3.840840360739955e-6
-20.69999999999999	3.8106707877955276e-6
-20.599999999999994	3.7805299874385137e-6
-20.5	3.750419311947987e-6
-20.39999999999999	3.7203401187035234e-6
-20.299999999999997	3.690293770080487e-6
-20.19999999999999	3.6602816332981604e-6
-20.099999999999994	3.6303050802219425e-6
-20.	3.600365487121132e-6
-19.89999999999999	3.570464234384398e-6
-19.799999999999997	3.5406027061953778e-6
-19.69999999999999	3.5107822901712013e-6
-19.599999999999994	3.481004376967261e-6
-19.5	3.4512703598516366e-6
-19.39999999999999	3.4215816342531117e-6
-19.299999999999997	3.391939597286774e-6
-19.19999999999999	3.3623456472614656e-6
-19.099999999999994	3.3328011831735683e-6
-19.	3.3033076041915504e-6
-18.89999999999999	3.2738663091359392e-6
-18.799999999999997	3.244478695959298e-6
-18.69999999999999	3.2151461612307216e-6
-18.599999999999994	3.185870099629403e-6
-18.5	3.156651903451545e-6
-18.39999999999999	3.127492962134842e-6
-18.299999999999997	3.098394661804486e-6
-18.19999999999999	3.069358384844332e-6
-18.099999999999994	3.0403855094967746e-6
-18.	3.011477409494234e-6
-17.89999999999999	2.982635453725167e-6
-17.799999999999997	2.9538610059368507e-6
-17.69999999999999	2.9251554244768732e-6
-17.599999999999994	2.896520062074968e-6
-17.5	2.867956265666169e-6
-17.39999999999999	2.8394653762560295e-6
-17.299999999999997	2.8110487288281217e-6
-17.19999999999999	2.7827076522935103e-6
-17.099999999999994	2.754443469481678e-6
-17.	2.7262574971716757e-6
-16.89999999999999	2.698151046162125e-6
-16.799999999999997	2.6701254213781264e-6
-16.69999999999999	2.6421819220128035e-6
-16.599999999999994	2.61432184170097e-6
-16.5	2.586546468721918e-6
-16.39999999999999	2.5588570862282243e-6
-16.299999999999997	2.531254972497105e-6
-16.19999999999999	2.5037414012006943e-6
-16.099999999999994	2.476317641691482e-6
-16.	2.448984959298941e-6
-15.899999999999991	2.421744615633397e-6
-15.799999999999997	2.3945978688930876e-6
-15.699999999999989	2.367545974170339e-6
-15.599999999999994	2.340590183752961e-6
-15.5	2.3137317474168525e-6
-15.399999999999991	2.2869719127061524e-6
-15.299999999999997	2.2603119251972877e-6
-15.199999999999989	2.233753028743481e-6
-15.099999999999994	2.2072964656966615e-6
-15.	2.1809434771037787e-6
-14.899999999999991	2.154695302875001e-6
-14.799999999999997	2.128553181921516e-6
-14.699999999999989	2.1025183522609377e-6
-14.599999999999994	2.0765920510888917e-6
-14.5	2.050775514815404e-6
-14.399999999999991	2.0250699790654574e-6
-14.299999999999997	1.9994766786431817e-6
-14.199999999999989	1.973996847459655e-6
-14.099999999999994	1.9486317184247357e-6
-14.	1.9233825233035642e-6
-13.899999999999991	1.8982504925388884e-6
-13.799999999999997	1.8732368550406727e-6
-13.699999999999989	1.8483428379446954e-6
-13.599999999999994	1.8235696663423329e-6
-13.5	1.7989185629838125e-6
-13.399999999999991	1.7743907479576308e-6
-13.299999999999997	1.7499874383490023e-6
-13.199999999999989	1.7257098478803238e-6
-13.099999999999994	1.7015591865369813e-6
-13.	1.6775366601817386e-6
-12.899999999999991	1.6536434701612015e-6
-12.799999999999997	1.6298808129078202e-6
-12.699999999999989	1.6062498795408807e-6
-12.599999999999994	1.5827518554700229e-6
-12.5	1.5593879200046045e-6
-12.399999999999991	1.5361592459722747e-6
-12.299999999999997	1.5130669993499212e-6
-12.199999999999989	1.4901123389099338e-6
-12.099999999999994	1.4672964158847097e-6
-12.	1.444620373651851e-6
-11.899999999999991	1.4220853474425097e-6
-11.799999999999997	1.399692464074886e-6
-11.699999999999989	1.377442841714641e-6
-11.599999999999994	1.3553375896637573e-6
-11.5	1.333377808178916e-6
-11.399999999999991	1.3115645883202792e-6
-11.299999999999997	1.289899011831135e-6
-11.199999999999989	1.2683821510485453e-6
-11.099999999999994	1.2470150688448674e-6
-11.	1.2257988185995735e-6
-10.899999999999991	1.2047344442006057e-6
-10.799999999999997	1.1838229800741301e-6
-10.699999999999989	1.1630654512412122e-6
-10.599999999999994	1.142462873399833e-6
-10.5	1.1220162530301906e-6
-10.399999999999991	1.1017265875212225e-6
-10.299999999999997	1.0815948653159537e-6
-10.199999999999989	1.0616220660731025e-6
-10.099999999999994	1.0418091608423504e-6
-10.	1.0221571122504255e-6
-9.899999999999991	1.0026668746951797e-6
-9.799999999999997	9.833393945447575e-7
-9.699999999999989	9.641756103389e-7
-9.599999999999994	9.451764529895464e-7
-9.5	9.263428459778217e-7
-9.399999999999991	9.076757055447018e-7
-9.299999999999997	8.891759408726768e-7
-9.199999999999989	8.708444542558728e-7
-9.099999999999994	8.526821412563558e-7
-9.	8.346898908443663e-7
-8.899999999999991	8.168685855206186e-7
-8.799999999999997	7.992191014189123e-7
-8.699999999999989	7.817423083875635e-7
-8.599999999999994	7.644390700485088e-7
-8.5	7.473102438330752e-7
-8.399999999999991	7.303566809938083e-7
-8.299999999999997	7.135792265919627e-7
-8.199999999999989	6.969787194605342e-7
-8.099999999999994	6.805559921430765e-7
-8.	6.643118708086943e-7
-7.8999999999999915	6.482471751440003e-7
-7.799999999999997	6.323627182229893e-7
-7.699999999999989	6.166593063560328e-7
-7.599999999999994	6.011377389195034e-7
-7.5	5.857988081675997e-7
-7.3999999999999915	5.706432990282795e-7
-7.299999999999997	5.556719888852615e-7
-7.199999999999989	5.408856473482174e-7
-7.099999999999994	5.262850360134389e-7
-7.	5.118709082172525e-7
-6.8999999999999915	4.976440087846046e-7
-6.799999999999997	4.836050737752115e-7
-6.699999999999989	4.697548302296552e-7
-6.599999999999994	4.5609399591785887e-7
-6.5	4.4262327909220235e-7
-6.3999999999999915	4.293433782475712e-7
-6.299999999999997	4.162549818904569e-7
-6.199999999999989	4.0335876831908966e-7
-6.099999999999994	3.906554054165164e-7
-6.	3.781455504582433e-7
-5.8999999999999915	3.658298499359894e-7
-5.799999999999997	3.5370893939882644e-7
-5.699999999999989	3.417834433127621e-7
-5.599999999999994	3.300539749396641e-7
-5.5	3.1852113623609054e-7
-5.3999999999999915	3.071855177724507e-7
-5.299999999999997	2.9604769867262317e-7
-5.199999999999989	2.851082465739169e-7
-5.099999999999994	2.743677176070951e-7
-5.	2.638266563958494e-7
-4.8999999999999915	2.5348559607500174e-7
-4.799999999999997	2.433450583264354e-7
-4.699999999999989	2.3340555343157405e-7
-4.599999999999994	2.236675803391052e-7
-4.5	2.1413162674640172e-7
-4.3999999999999915	2.0479816919304427e-7
-4.299999999999997	1.9566767316467552e-7
-4.199999999999989	1.8674059320533299e-7
-4.099999999999994	1.780173730363746e-7
-4.	1.6949844568000223e-7
-3.8999999999999915	1.6118423358543282e-7
-3.799999999999997	1.530751487557248e-7
-3.6999999999999886	1.4517159287329992e-7
-3.5999999999999943	1.3747395742228783e-7
-3.5	1.2998262380583214e-7
-3.3999999999999915	1.22697963456654e-7
-3.299999999999997	1.156203379392461e-7
-3.1999999999999886	1.0875009904220226e-7
-3.0999999999999943	1.0208758885937821e-7
-3.	9.563313985868584e-8
-2.8999999999999915	8.938707493755976e-8
-2.799999999999997	8.334970746428699e-8
-2.6999999999999886	7.752134130459202e-8
-2.5999999999999943	7.190227083310162e-8
-2.5	6.649278092947287e-8
-2.3999999999999915	6.129314695922265e-8
-2.299999999999997	5.6303634739471285e-8
-2.1999999999999886	5.152450049001593e-8
-2.0999999999999943	4.695599077036851e-8
-2.	4.25983424035378e-8
-1.8999999999999915	3.84517823875483e-8
-1.7999999999999972	3.451652779582191e-8
-1.6999999999999886	3.079278566769644e-8
-1.5999999999999943	2.7280752890500737e-8
-1.5	2.3980616074684524e-8
-1.3999999999999915	2.0892551423619338e-8
-1.2999999999999972	1.8016724599736215e-8
-1.1999999999999886	1.5353290588712934e-8
-1.0999999999999943	1.290239356346296e-8
-1.	1.0664166749656323e-8
-0.8999999999999915	8.638732294504461e-9
-0.7999999999999972	6.8262011404839155e-9
-0.6999999999999886	5.226672905612009e-9
-0.5999999999999943	3.8402357718118104e-9
-0.5	2.6669663827853615e-9
-0.3999999999999915	1.706929752705832e-9
-0.29999999999999716	9.601791868916041e-10
-0.19999999999998863	4.267562154742545e-10
-0.09999999999999432	1.0669054090983689e-10
0.	0.
0.10000000000000853	1.0669054090986721e-10
0.20000000000000284	4.267562154743153e-10
0.30000000000001137	9.601791868916953e-10
0.4000000000000057	1.7069297527059538e-9
0.5	2.6669663827853615e-9
0.6000000000000085	3.8402357718119924e-9
0.7000000000000028	5.22667290561222e-9
0.8000000000000114	6.826201140484159e-9
0.9000000000000057	8.638732294504734e-9
1.	1.0664166749656323e-8
1.1000000000000085	1.2902393563463293e-8
1.2000000000000028	1.5353290588713298e-8
1.3000000000000114	1.8016724599736612e-8
1.4000000000000057	2.089255142361976e-8
1.5	2.3980616074684524e-8
1.6000000000000085	2.728075289050122e-8
1.7000000000000028	3.0792785667696945e-8
1.8000000000000114	3.451652779582246e-8
1.9000000000000057	3.8451782387548876e-8
2.	4.25983424035378e-8
2.1000000000000085	4.695599077036916e-8
2.200000000000003	5.1524500490016606e-8
2.3000000000000114	5.6303634739471974e-8
2.4000000000000057	6.129314695922338e-8
2.5	6.649278092947287e-8
2.6000000000000085	7.190227083310241e-8
2.700000000000003	7.752134130459285e-8
2.8000000000000114	8.334970746428785e-8
2.9000000000000057	8.938707493756065e-8
3.	9.563313985868584e-8
3.1000000000000085	1.0208758885937912e-7
3.200000000000003	1.0875009904220324e-7
3.3000000000000114	1.1562033793924707e-7
3.4000000000000057	1.22697963456655e-7
3.5	1.2998262380583214e-7
3.6000000000000085	1.3747395742228894e-7
3.700000000000003	1.4517159287330105e-7
3.8000000000000114	1.5307514875572594e-7
3.9000000000000057	1.6118423358543396e-7
4.	1.6949844568000223e-7
4.1000000000000085	1.7801737303637573e-7
4.200000000000003	1.867405932053342e-7
4.300000000000011	1.956676731646769e-7
4.400000000000006	2.0479816919304562e-7
4.5	2.1413162674640172e-7
4.6000000000000085	2.2366758033910646e-7
4.700000000000003	2.3340555343157534e-7
4.800000000000011	2.433450583264369e-7
4.900000000000006	2.534855960750033e-7
5.	2.638266563958494e-7
5.1000000000000085	2.743677176070966e-7
5.200000000000003	2.851082465739185e-7
5.300000000000011	2.9604769867262465e-7
5.400000000000006	3.071855177724524e-7
5.5	3.1852113623609054e-7
5.6000000000000085	3.3005397493966567e-7
5.700000000000003	3.4178344331276366e-7
5.800000000000011	3.537089393988282e-7
5.900000000000006	3.65829849935991e-7
6.	3.781455504582433e-7
6.1000000000000085	3.906554054165183e-7
6.200000000000003	4.033587683190915e-7
6.300000000000011	4.162549818904587e-7
6.400000000000006	4.2934337824757315e-7
6.5	4.4262327909220235e-7
6.6000000000000085	4.560939959178608e-7
6.700000000000003	4.697548302296572e-7
6.800000000000011	4.836050737752134e-7
6.900000000000006	4.976440087846067e-7
7.	5.118709082172525e-7
7.1000000000000085	5.26285036013441e-7
7.200000000000003	5.408856473482197e-7
7.300000000000011	5.556719888852636e-7
7.400000000000006	5.706432990282816e-7
7.5	5.857988081675997e-7
7.6000000000000085	6.011377389195056e-7
7.700000000000003	6.166593063560349e-7
7.800000000000011	6.323627182229914e-7
7.900000000000006	6.482471751440025e-7
8.	6.643118708086943e-7
8.100000000000009	6.805559921430788e-7
8.200000000000003	6.969787194605365e-7
8.300000000000011	7.135792265919648e-7
8.400000000000006	7.303566809938101e-7
8.5	7.473102438330752e-7
8.600000000000009	7.644390700485114e-7
8.700000000000003	7.81742308387566e-7
8.800000000000011	7.992191014189151e-7
8.900000000000006	8.168685855206212e-7
9.	8.346898908443663e-7
9.100000000000009	8.526821412563584e-7
9.200000000000003	8.708444542558755e-7
9.300000000000011	8.891759408726796e-7
9.400000000000006	9.076757055447046e-7
9.5	9.263428459778217e-7
9.600000000000009	9.451764529895492e-7
9.700000000000003	9.64175610338903e-7
9.800000000000011	9.833393945447607e-7
9.900000000000006	1.0026668746951822e-6
10.	1.0221571122504255e-6
10.100000000000009	1.0418091608423536e-6
10.200000000000003	1.061622066073105e-6
10.300000000000011	1.0815948653159571e-6
10.400000000000006	1.1017265875212253e-6
10.5	1.1220162530301906e-6
10.600000000000009	1.1424628733998355e-6
10.700000000000003	1.1630654512412156e-6
10.800000000000011	1.1838229800741329e-6
10.900000000000006	1.204734444200609e-6
11.	1.2257988185995735e-6
11.100000000000009	1.247015068844871e-6
11.200000000000003	1.2683821510485487e-6
11.300000000000011	1.2898990118311376e-6
11.400000000000006	1.3115645883202815e-6
11.5	1.333377808178916e-6
11.600000000000009	1.3553375896637605e-6
11.700000000000003	1.3774428417146432e-6
11.800000000000011	1.3996924640748886e-6
11.900000000000006	1.4220853474425129e-6
12.	1.444620373651851e-6
12.100000000000009	1.4672964158847131e-6
12.200000000000003	1.4901123389099376e-6
12.300000000000011	1.513066999349925e-6
12.400000000000006	1.5361592459722787e-6
12.5	1.5593879200046045e-6
12.600000000000009	1.5827518554700263e-6
12.700000000000003	1.606249879540884e-6
12.800000000000011	1.629880812907824e-6
12.900000000000006	1.6536434701612042e-6
13.	1.6775366601817386e-6
13.100000000000009	1.7015591865369845e-6
13.200000000000003	1.7257098478803272e-6
13.300000000000011	1.7499874383490052e-6
13.400000000000006	1.774390747957635e-6
13.5	1.7989185629838125e-6
13.600000000000009	1.8235696663423371e-6
13.700000000000003	1.848342837944699e-6
13.800000000000011	1.873236855040676e-6
13.900000000000006	1.898250492538892e-6
14.	1.9233825233035642e-6
14.100000000000009	1.9486317184247395e-6
14.200000000000003	1.9739968474596587e-6
14.300000000000011	1.9994766786431855e-6
14.400000000000006	2.0250699790654616e-6
14.5	2.050775514815404e-6
14.600000000000009	2.076592051088895e-6
14.700000000000003	2.1025183522609423e-6
14.800000000000011	2.1285531819215186e-6
14.900000000000006	2.1546953028750045e-6
15.	2.1809434771037787e-6
15.100000000000009	2.2072964656966658e-6
15.200000000000003	2.233753028743485e-6
15.300000000000011	2.2603119251972915e-6
15.400000000000006	2.2869719127061557e-6
15.5	2.3137317474168525e-6
15.600000000000009	2.3405901837529646e-6
15.700000000000003	2.3675459741703437e-6
15.800000000000011	2.394597868893092e-6
15.900000000000006	2.4217446156334017e-6
16.	2.448984959298941e-6
16.10000000000001	2.476317641691487e-6
16.200000000000003	2.503741401200698e-6
16.30000000000001	2.5312549724971096e-6
16.400000000000006	2.558857086228227e-6
16.5	2.586546468721918e-6
16.60000000000001	2.6143218417009744e-6
16.700000000000003	2.6421819220128064e-6
16.80000000000001	2.6701254213781293e-6
16.900000000000006	2.698151046162129e-6
17.	2.7262574971716757e-6
17.10000000000001	2.7544434694816817e-6
17.200000000000003	2.782707652293514e-6
17.30000000000001	2.8110487288281268e-6
17.400000000000006	2.8394653762560346e-6
17.5	2.867956265666169e-6
17.60000000000001	2.8965200620749733e-6
17.700000000000003	2.925155424476878e-6
17.80000000000001	2.953861005936855e-6
17.900000000000006	2.982635453725171e-6
18.	3.011477409494234e-6
18.10000000000001	3.0403855094967776e-6
18.200000000000003	3.0693583848443373e-6
18.30000000000001	3.098394661804489e-6
18.400000000000006	3.1274929621348457e-6
18.5	3.156651903451545e-6
18.60000000000001	3.185870099629407e-6
18.700000000000003	3.2151461612307237e-6
18.80000000000001	3.244478695959302e-6
18.900000000000006	3.273866309135944e-6
19.	3.3033076041915504e-6
19.10000000000001	3.3328011831735717e-6
19.200000000000003	3.36234564726147e-6
19.30000000000001	3.391939597286777e-6
19.400000000000006	3.4215816342531172e-6
19.5	3.4512703598516366e-6
19.60000000000001	3.4810043769672646e-6
19.700000000000003	3.510782290171205e-6
19.80000000000001	3.5406027061953803e-6
19.900000000000006	3.5704642343844005e-6
20.	3.600365487121132e-6
20.10000000000001	3.630305080221947e-6
20.200000000000003	3.6602816332981667e-6
20.30000000000001	3.6902937700804915e-6
20.400000000000006	3.720340118703527e-6
20.5	3.750419311947987e-6
20.60000000000001	3.78052998743852e-6
20.700000000000003	3.8106707877955323e-6
20.80000000000001	3.840840360739957e-6
20.900000000000006	3.871037359150226e-6
21.	3.901260441071345e-6
21.10000000000001	3.931508269676384e-6
21.200000000000003	3.961779513181197e-6
21.30000000000001	3.992072844713724e-6
21.400000000000006	4.022386942139584e-6
21.5	4.052720487846363e-6
21.60000000000001	4.083072168489109e-6
21.700000000000003	4.1134406747002695e-6
21.80000000000001	4.1438247007675875e-6
21.900000000000006	4.174222944283664e-6
22.	4.204634105771562e-6
22.10000000000001	4.2350568882907074e-6
22.200000000000003	4.265489997027833e-6
22.30000000000001	4.295932138877891e-6
22.400000000000006	4.326382022019747e-6
22.5	4.356838355491923e-6
22.60000000000001	4.387299848773313e-6
22.700000000000003	4.417765211374042e-6
22.80000000000001	4.448233152441481e-6
22.900000000000006	4.478702380386193e-6
23.	4.5091716025326135e-6
23.10000000000001	4.539639524798854e-6
23.200000000000003	4.57010485140983e-6
23.30000000000001	4.600566284647605e-6
23.400000000000006	4.631022524642418e-6
23.5	4.661472269207525e-6
23.60000000000001	4.691914213720479e-6
23.700000000000003	4.7223470510530744e-6
23.80000000000001	4.752769471551659e-6
23.900000000000006	4.7831801630690115e-6
24.	4.813577811048406e-6
24.10000000000001	4.843961098660054e-6
24.200000000000003	4.874328706989457e-6
24.30000000000001	4.904679315276778e-6
24.400000000000006	4.935011601205643e-6
24.5	4.965324241239491e-6
24.60000000000001	4.995615911002835e-6
24.700000000000003	5.025885285704544e-6
24.80000000000001	5.056131040599634e-6
24.900000000000006	5.086351851485699e-6
25.	5.116546395229848e-6
25.10000000000001	5.1467133503213835e-6
25.200000000000003	5.176851397445469e-6
25.30000000000001	5.206959220072677e-6
25.400000000000006	5.237035505058955e-6
25.5	5.267078943250755e-6
25.60000000000001	5.297088230089592e-6
25.700000000000003	5.327062066210548e-6
25.80000000000001	5.356999158029257e-6
25.900000000000006	5.386898218311715e-6
26.	5.4167579667218065e-6
26.10000000000001	5.446577130341329e-6
26.200000000000003	5.47635444415763e-6
26.30000000000001	5.506088651514417e-6
26.400000000000006	5.535778504521382e-6
26.5	5.565422764418952e-6
26.60000000000001	5.595020201894762e-6
26.700000000000003	5.624569597348865e-6
26.80000000000001	5.65406974110546e-6
26.900000000000006	5.683519433569115e-6
27.	5.712917485324289e-6
27.10000000000001	5.742262717177346e-6
27.200000000000003	5.7715539601410104e-6
27.30000000000001	5.800790055361568e-6
27.400000000000006	5.829969853989962e-6
27.5	5.8590922169982996e-6
27.60000000000001	5.888156014943911e-6
27.700000000000003	5.917160127683752e-6
27.80000000000001	5.946103444042269e-6
27.900000000000006	5.974984861436446e-6
28.	6.0038032854622665e-6
28.099999999999994	6.032557629447012e-6
28.200000000000017	6.06124681397245e-6
28.30000000000001	6.0898697663740385e-6
28.400000000000006	6.118425420221766e-6
28.5	6.146912714788245e-6
28.599999999999994	6.175330594509933e-6
28.700000000000017	6.203678008447465e-6
28.80000000000001	6.231953909751037e-6
28.900000000000006	6.260157255136844e-6
29.	6.288287004380321e-6
29.099999999999994	6.316342119832027e-6
29.200000000000017	6.344321565961514e-6
29.30000000000001	6.372224308934505e-6
29.400000000000006	6.400049316228284e-6
29.5	6.4277955562896845e-6
29.599999999999994	6.455461998239966e-6
29.700000000000017	6.4830476116300236e-6
29.80000000000001	6.510551366249179e-6
29.900000000000006	6.5379722319901244e-6
30.	6.565309178771963e-6
30.099999999999994	6.5925611765228616e-6
30.200000000000017	6.619727195223072e-6
30.30000000000001	6.646806205008527e-6
30.400000000000006	6.673797176334689e-6
30.5	6.700699080199435e-6
30.599999999999994	6.727510888423457e-6
30.700000000000017	6.7542315739859105e-6
30.80000000000001	6.780860111412384e-6
30.900000000000006	6.807395477211996e-6
31.	6.8338366503595234e-6
31.099999999999994	6.860182612818304e-6
31.200000000000017	6.886432350099111e-6
31.30000000000001	6.912584851849705e-6
31.400000000000006	6.938639112469659e-6
31.5	6.9645941317445294e-6
31.599999999999994	6.990448915493372e-6
31.700000000000017	7.01620247622343e-6
31.80000000000001	7.0418538337856425e-6
31.900000000000006	7.067402016024682e-6
32.	7.092846059417193e-6
32.099999999999994	7.118185009692012e-6
32.20000000000002	7.143417922426346e-6
32.30000000000001	7.168543863612007e-6
32.400000000000006	7.193561910186287e-6
32.5	7.218471150522094e-6
32.599999999999994	7.243270684872613e-6
32.70000000000002	7.267959625766142e-6
32.80000000000001	7.2925370983470994e-6
32.900000000000006	7.3170022406600115e-6
33.	7.3413542038734855e-6
33.099999999999994	7.365592152442151e-6
33.20000000000002	7.38971526420487e-6
33.30000000000001	7.4137227304183e-6
33.400000000000006	7.437613755725633e-6
33.5	7.461387558060659e-6
33.599999999999994	7.4850433684883874e-6
33.70000000000002	7.508580430983747e-6
33.80000000000001	7.531998002150719e-6
33.900000000000006	7.555295350884805e-6
34.	7.578471757982284e-6
34.099999999999994	7.601526515700248e-6
34.20000000000002	7.624458927272084e-6
34.30000000000001	7.64726830638318e-6
34.400000000000006	7.669953976612511e-6
34.5	7.692515270845623e-6
34.599999999999994	7.714951530665253e-6
34.70000000000002	7.737262105725823e-6
34.80000000000001	7.759446353118215e-6
34.900000000000006	7.781503636731592e-6
35.	7.803433326618678e-6
35.099999999999994	7.82523479837128e-6
35.20000000000002	7.846907432512436e-6
35.30000000000001	7.86845061391165e-6
35.400000000000006	7.889863731229253e-6
35.5	7.911146176395825e-6
35.599999999999994	7.932297344132068e-6
35.70000000000002	7.953316631514341e-6
35.80000000000001	7.974203437590411e-6
35.900000000000006	7.99495716304965e-6
36.	8.01557720995109e-6
36.099999999999994	8.036062981512577e-6
36.20000000000002	8.056413881963216e-6
36.30000000000001	8.076629316460932e-6
36.400000000000006	8.096708691076269e-6
36.5	8.116651412842704e-6
36.599999999999994	8.13645688987335e-6
36.70000000000002	8.156124531543006e-6
36.80000000000001	8.175653748733957e-6
36.900000000000006	8.195043954143256e-6
37.	8.214294562648563e-6
37.099999999999994	8.233404991729044e-6
37.20000000000002	8.25237466193721e-6
37.30000000000001	8.271202997417113e-6
37.400000000000006	8.289889426463806e-6
37.5	8.308433382118469e-6
37.599999999999994	8.326834302793346e-6
37.70000000000002	8.345091632920284e-6
37.80000000000001	8.363204823616256e-6
37.900000000000006	8.381173333359383e-6
38.	8.39899662866848e-6
38.099999999999994	8.41667418477933e-6
38.20000000000002	8.434205486310919e-6
38.30000000000001	8.45159002791472e-6
38.400000000000006	8.468827314900602e-6
38.5	8.4859168638328e-6
38.599999999999994	8.50285820309004e-6
38.70000000000002	8.519650873383889e-6
38.80000000000001	8.536294428230124e-6
38.900000000000006	8.552788434368203e-6
39.	8.56913247212445e-6
39.099999999999994	8.585326135715188e-6
39.20000000000002	8.601369033486591e-6
39.30000000000001	8.617260788088684e-6
39.400000000000006	8.633001036581604e-6
39.5	8.648589430472835e-6
39.599999999999994	8.664025635684915e-6
39.70000000000002	8.679309332453765e-6
39.80000000000001	8.694440215158454e-6
39.900000000000006	8.70941799208406e-6
40.	8.72424238511966e-6
40.099999999999994	8.738913129394572e-6
40.20000000000002	8.753429972856084e-6
40.30000000000001	8.767792675793071e-6
40.400000000000006	8.782001010309835e-6
40.5	8.796054759755566e-6
40.599999999999994	8.80995371811497e-6
40.70000000000002	8.823697689365946e-6
40.80000000000001	8.837286486810829e-6
40.900000000000006	8.850719932387741e-6
41.	8.86399785596885e-6
41.099999999999994	8.877120094652505e-6
41.20000000000002	8.890086492056328e-6
41.30000000000001	8.902896897618204e-6
41.400000000000006	8.915551165912185e-6
41.5	8.928049155986068e-6
41.599999999999994	8.940390730727239e-6
41.70000000000002	8.95257575626308e-6
41.80000000000001	8.96460410140195e-6
41.900000000000006	8.976475637120174e-6
42.	8.988190236100286e-6
42.099999999999994	8.999747772324924e-6
42.20000000000002	9.01114812073055e-6
42.30000000000001	9.022391156924223e-6
42.400000000000006	9.033476756966365e-6
42.5	9.044404797221512e-6
42.599999999999994	9.055175154278463e-6
42.70000000000002	9.065787704940573e-6
42.80000000000001	9.07624232628615e-6
42.900000000000006	9.08653889579822e-6
43.	9.096677291562307e-6
43.099999999999994	9.106657392529987e-6
43.20000000000002	9.116479078845566e-6
43.30000000000001	9.1261422322323e-6
43.400000000000006	9.135646736434226e-6
43.5	9.14499247770897e-6
43.599999999999994	9.15417934536632e-6
43.70000000000002	9.163207232347048e-6
43.80000000000001	9.172076035835929e-6
43.900000000000006	9.180785657902536e-6
44.	9.189336006163232e-6
44.099999999999994	9.197726994457388e-6
44.20000000000002	9.205958543530818e-6
44.30000000000001	9.21403058171933e-6
44.400000000000006	9.221943045625238e-6
44.5	9.229695880779774e-6
44.599999999999994	9.23728904228441e-6
44.70000000000002	9.244722495424494e-6
44.80000000000001	9.251996216248604e-6
44.900000000000006	9.259110192107574e-6
45.	9.266064422147449e-6
45.099999999999994	9.272858917751166e-6
45.20000000000002	9.279493702924116e-6
45.30000000000001	9.285968814619471e-6
45.400000000000006	9.29228430299978e-6
45.5	9.298440231631624e-6
45.599999999999994	9.304436677611411e-6
45.70000000000002	9.310273731620467e-6
45.80000000000001	9.315951497908683e-6
45.900000000000006	9.321470094206527e-6
46.	9.326829651566054e-6
46.099999999999994	9.332030314132123e-6
46.20000000000002	9.337072238845872e-6
46.30000000000001	9.341955595083136e-6
46.400000000000006	9.346680564231064e-6
46.5	9.351247339207012e-6
46.599999999999994	9.355656123924124e-6
46.70000000000002	9.359907132708801e-6
46.80000000000001	9.364000589675483e-6
46.900000000000006	9.367936728064865e-6
47.	9.371715789551807e-6
47.099999999999994	9.375338023529688e-6
47.20000000000002	9.378803686378018e-6
47.30000000000001	9.3821130407205e-6
47.400000000000006	9.385266354680522e-6
47.5	9.388263901141498e-6
47.599999999999994	9.391105957019048e-6
47.70000000000002	9.393792802552014e-6
47.80000000000001	9.396324720619313e-6
47.900000000000006	9.398701996089002e-6
48.	9.400924915205944e-6
48.099999999999994	9.402993765023802e-6
48.20000000000002	9.404908832886878e-6
48.30000000000001	9.406670405966607e-6
48.400000000000006	9.408278770857107e-6
48.5	9.409734213233459e-6
48.599999999999994	9.411037017575927e-6
48.70000000000002	9.412187466962483e-6
48.80000000000001	9.413185842931384e-6
48.900000000000006	9.414032425414931e-6
49.	9.414727492744592e-6
49.099999999999994	9.415271321727267e-6
49.20000000000002	9.415664187791396e-6
49.30000000000001	9.415906365201188e-6
49.400000000000006	9.415998127336456e-6
49.5	9.41593974703485e-6
49.599999999999994	9.415731496992665e-6
49.70000000000002	9.415373650219857e-6
49.80000000000001	9.414866480544335e-6
49.900000000000006	9.414210263159975e-6
50.	9.413405275212654e-6
50.099999999999994	9.412451796417797e-6
50.20000000000002	9.411350109703077e-6
50.30000000000001	9.410100501869257e-6
50.400000000000006	9.4087032642622e-6
50.5	9.407158693448973e-6
50.599999999999994	9.405467091890716e-6
50.70000000000002	9.403628768605304e-6
50.80000000000001	9.401644039812594e-6
50.900000000000006	9.399513229555527e-6
51.	9.397236670290348e-6
51.099999999999994	9.394814703439762e-6
51.20000000000002	9.392247679902928e-6
51.30000000000001	9.389535960516964e-6
51.400000000000006	9.386679916464823e-6
51.5	9.383679929625155e-6
51.599999999999994	9.380536392860216e-6
51.70000000000002	9.377249710238652e-6
51.80000000000001	9.373820297190457e-6
51.900000000000006	9.37024858059227e-6
52.	9.366534998781784e-6
52.099999999999994	9.362680001500762e-6
52.20000000000002	9.358684049766886e-6
52.30000000000001	9.354547615675398e-6
52.400000000000006	9.350271182132168e-6
52.5	9.345855242520513e-6
52.599999999999994	9.341300300304806e-6
52.70000000000002	9.336606868574528e-6
52.80000000000001	9.331775469532912e-6
52.900000000000006	9.326806633935077e-6
53.	9.321700900480929e-6
53.099999999999994	9.316458815168482e-6
53.20000000000002	9.31108093061389e-6
53.30000000000001	9.305567805344604e-6
53.400000000000006	9.299920003072365e-6
53.5	9.29413809195297e-6
53.60000000000002	9.288222643840013e-6
53.70000000000002	9.282174233539526e-6
53.80000000000001	9.27599343807278e-6
53.900000000000006	9.269680835954196e-6
54.	9.263237006491257e-6
54.10000000000002	9.25666252911302e-6
54.20000000000002	9.249957982733657e-6
54.30000000000001	9.243123945156851e-6
54.400000000000006	9.236160992526799e-6
54.5	9.22906969883075e-6
54.60000000000002	9.221850635457782e-6
54.70000000000002	9.21450437081766e-6
54.80000000000001	9.207031470023324e-6
54.900000000000006	9.199432494639644e-6
55.	9.191708002500503e-6
55.10000000000002	9.183858547595701e-6
55.20000000000002	9.175884680028248e-6
55.30000000000001	9.167786946041987e-6
55.400000000000006	9.159565888118984e-6
55.5	9.151222045145e-6
55.60000000000002	9.142755952641102e-6
55.70000000000002	9.134168143058573e-6
55.80000000000001	9.125459146133577e-6
55.900000000000006	9.116629489297733e-6
56.	9.107679698139912e-6
56.10000000000002	9.098610296914144e-6
56.20000000000002	9.089421809088152e-6
56.30000000000001	9.080114757926441e-6
56.400000000000006	9.070689667101803e-6
56.5	9.061147061328515e-6
56.60000000000002	9.051487467010493e-6
56.70000000000002	9.041711412897493e-6
56.80000000000001	9.031819430742316e-6
56.900000000000006	9.021812055952007e-6
57.	9.011689828226173e-6
57.10000000000002	9.001453292175524e-6
57.20000000000002	8.99110299791413e-6
57.30000000000001	8.980639501619025e-6
57.400000000000006	8.970063366051166e-6
57.5	8.95937516103227e-6
57.60000000000002	8.948575463872209e-6
57.70000000000002	8.937664859742506e-6
57.80000000000001	8.926643941991803e-6
57.900000000000006	8.915513312399754e-6
58.	8.904273581366542e-6
58.10000000000002	8.892925368035823e-6
58.20000000000002	8.881469300349536e-6
58.30000000000001	8.869906015033686e-6
58.400000000000006	8.85823615751505e-6
58.5	8.846460381769321e-6
58.60000000000002	8.834579350101835e-6
58.70000000000002	8.822593732862989e-6
58.80000000000001	8.810504208100704e-6
58.900000000000006	8.798311461153312e-6
59.	8.786016184186588e-6
59.10000000000002	8.773619075679303e-6
59.20000000000002	8.761120839862144e-6
59.30000000000001	8.748522186115371e-6
59.400000000000006	8.73582382833096e-6
59.5	8.723026484245243e-6
59.60000000000002	8.710130874748584e-6
59.70000000000002	8.69713772317849e-6
59.80000000000001	8.684047754603125e-6
59.900000000000006	8.670861695101878e-6
60.	8.657580271050057e-6
60.10000000000002	8.644204208414317e-6
60.20000000000002	8.630734232065689e-6
60.30000000000001	8.617171065116615e-6
60.400000000000006	8.603515428288311e-6
60.5	8.589768039314326e-6
60.60000000000002	8.575929612386013e-6
60.70000000000002	8.562000857644836e-6
60.80000000000001	8.547982480726406e-6
60.900000000000006	8.533875182360181e-6
61.	8.51967965802858e-6
61.10000000000002	8.505396597688283e-6
61.20000000000002	8.491026685556224e-6
61.30000000000001	8.476570599961889e-6
61.400000000000006	8.462029013266852e-6
61.5	8.447402591852053e-6
61.60000000000002	8.432691996172315e-6
61.70000000000002	8.417897880877187e-6
61.80000000000001	8.403020894996317e-6
61.900000000000006	8.388061682187181e-6
62.	8.373020881042019e-6
62.10000000000002	8.35789912545061e-6
62.20000000000002	8.342697045014759e-6
62.30000000000001	8.327415265509696e-6
62.400000000000006	8.31205440938764e-6
62.5	8.29661509631778e-6
62.60000000000002	8.281097943756957e-6
62.70000000000002	8.26550356754492e-6
62.80000000000001	8.249832582517659e-6
62.900000000000006	8.234085603132534e-6
63.	8.218263244098242e-6
63.10000000000002	8.202366121003198e-6
63.20000000000002	8.186394850935606e-6
63.30000000000001	8.17035005308857e-6
63.400000000000006	8.154232349344073e-6
63.5	8.138042364829488e-6
63.60000000000002	8.121780728440814e-6
63.70000000000002	8.105448073327198e-6
63.80000000000001	8.089045037331481e-6
63.900000000000006	8.072572263382276e-6
64.	8.056030399833249e-6
64.10000000000002	8.039420100746166e-6
64.20000000000002	8.022742026114532e-6
64.30000000000001	8.00599684202537e-6
64.4	7.9891852207575e-6
64.5	7.97230784081495e-6
64.60000000000002	7.955365386895139e-6
64.70000000000002	7.938358549791925e-6
64.80000000000001	7.92128802623432e-6
64.9	7.904154518662379e-6
65.	7.886958734942303e-6
65.10000000000002	7.869701388023465e-6
65.20000000000002	7.85238319554069e-6
65.30000000000001	7.835004879365472e-6
65.4	7.817567165110678e-6
65.5	7.800070781593284e-6
65.60000000000002	7.78251646026052e-6
65.70000000000002	7.764904934584944e-6
65.80000000000001	7.747236939434253e-6
65.9	7.729513210421961e-6
66.	7.7117344832453e-6
66.10000000000002	7.693901493016644e-6
66.20000000000002	7.676014973594919e-6
66.30000000000001	7.658075656923518e-6
66.4	7.64008427238101e-6
66.5	7.622041546150837e-6
66.60000000000002	7.603948200616104e-6
66.70000000000002	7.585804953785149e-6
66.80000000000001	7.567612518753252e-6
66.9	7.5493716032057135e-6
67.	7.531082908966738e-6
67.10000000000002	7.512747131598384e-6
67.20000000000002	7.49436496005324e-6
67.30000000000001	7.4759370763837424e-6
67.4	7.457464155510961e-6
67.5	7.438946865054451e-6
67.60000000000002	7.420385865224692e-6
67.70000000000002	7.401781808778677e-6
67.80000000000001	7.383135341038705e-6
67.9	7.364447099973795e-6
68.	7.34571771634247e-6
68.10000000000002	7.326947813895093e-6
68.20000000000002	7.308138009633353e-6
68.30000000000001	7.289288914123758e-6
68.4	7.27040113186184e-6
68.5	7.251475261682837e-6
68.60000000000002	7.232511897214479e-6
68.70000000000002	7.213511627366955e-6
68.80000000000001	7.194475036854773e-6
68.9	7.1754027067450225e-6
69.	7.156295215026191e-6
69.10000000000002	7.1371531371915436e-6
69.20000000000002	7.11797704683098e-6
69.30000000000001	7.09876751622506e-6
69.4	7.079525116935202e-6
69.5	7.060250420383715e-6
69.60000000000002	7.040943998417806e-6
69.70000000000002	7.021606423851622e-6
69.80000000000001	7.002238270980776e-6
69.9	6.982840116064078e-6
70.	6.963412537767448e-6
70.10000000000002	6.943956117565516e-6
70.20000000000002	6.924471440096778e-6
70.30000000000001	6.9049590934686e-6
70.4	6.885419669509066e-6
70.5	6.865853763962998e-6
70.60000000000002	6.846261976630183e-6
70.70000000000002	6.826644911444395e-6
70.80000000000001	6.807003176492351e-6
70.9	6.787337383972474e-6
71.	6.76764815009377e-6
71.10000000000002	6.747936094915912e-6
71.20000000000002	6.72820184213208e-6
71.30000000000001	6.70844601879667e-6
71.4	6.688669255000721e-6
71.5	6.668872183498202e-6
71.60000000000002	6.649055439286858e-6
71.70000000000002	6.629219659147915e-6
71.80000000000001	6.609365481149036e-6
71.9	6.589493544115634e-6
72.	6.569604487075669e-6
72.10000000000002	6.5496989486834465e-6
72.20000000000002	6.529777566628132e-6
72.30000000000001	6.509840977032751e-6
72.4	6.489889813849632e-6
72.5	6.469924708258158e-6
72.60000000000002	6.449946288070779e-6
72.70000000000002	6.429955177153037e-6
72.80000000000001	6.409951994863154e-6
72.9	6.389937355516764e-6
73.	6.369911867881757e-6
73.10000000000002	6.349876134708205e-6
73.20000000000002	6.329830752297751e-6
73.30000000000001	6.3097763101165305e-6
73.4	6.289713390455237e-6
73.5	6.2696425681394906e-6
73.60000000000002	6.249564410293047e-6
73.70000000000002	6.229479476155995e-6
73.80000000000001	6.209388316959345e-6
73.9	6.189291475857111e-6
74.	6.16918948791612e-6
74.10000000000002	6.149082880163369e-6
74.20000000000002	6.128972171690202e-6
74.30000000000001	6.108857873811833e-6
74.4	6.088740490280437e-6
74.5	6.068620517549278e-6
74.60000000000002	6.048498445084981e-6
74.70000000000002	6.028374755724552e-6
74.80000000000001	6.0082499260732205e-6
74.9	5.988124426938961e-6
75.	5.967998723799061e-6
75.10000000000002	5.947873277293771e-6
75.20000000000002	5.927748543742047e-6
75.30000000000001	5.907624975673801e-6
75.4	5.887503022373375e-6
75.5	5.867383130428521e-6
75.60000000000002	5.8472657442792805e-6
75.70000000000002	5.827151306761228e-6
75.80000000000001	5.807040259637366e-6
75.9	5.7869330441135605e-6
76.	5.766830101332022e-6
76.10000000000002	5.746731872838064e-6
76.20000000000002	5.726638801015419e-6
76.30000000000001	5.7065513294856375e-6
76.4	5.686469903467807e-6
76.5	5.666394970094911e-6
76.60000000000002	5.646326978683719e-6
76.70000000000002	5.6262663809557e-6
76.80000000000001	5.60621363120665e-6
76.9	5.586169186423654e-6
77.	5.566133506348181e-6
77.10000000000002	5.546107053484814e-6
77.20000000000002	5.5260902930557735e-6
77.30000000000001	5.506083692901617e-6
77.4	5.486087723329454e-6
77.5	5.466102856910175e-6
77.60000000000002	5.446129568226936e-6
77.70000000000002	5.426168333577521e-6
77.80000000000001	5.406219630633657e-6
77.9	5.386283938060847e-6
78.	5.366361735102596e-6
78.10000000000002	5.346453501133314e-6
78.20000000000002	5.326559715184412e-6
78.30000000000001	5.306680855448422e-6
78.4	5.2868173987661495e-6
78.5	5.26696982010205e-6
78.60000000000002	5.247138592013004e-6
78.70000000000002	5.227324184115972e-6
78.80000000000001	5.207527062559627e-6
78.9	5.187747689505382e-6
79.	5.1679865226228965e-6
79.10000000000002	5.148244014604977e-6
79.20000000000002	5.1285206127067456e-6
79.30000000000001	5.108816758313419e-6
79.4	5.089132886541071e-6
79.5	5.069469425874104e-6
79.60000000000002	5.049826797842927e-6
79.70000000000002	5.030205416744958e-6
79.80000000000001	5.010605689411399e-6
79.9	4.991028015022138e-6
80.	4.971472784970236e-6
80.10000000000002	4.951940382777267e-6
80.20000000000002	4.932431184060078e-6
80.30000000000001	4.912945556549107e-6
80.4	4.893483860157856e-6
80.5	4.874046447102612e-6
80.60000000000002	4.854633662070989e-6
80.70000000000002	4.8352458424374095e-6
80.80000000000001	4.815883318523159e-6
80.9	4.796546413898217e-6
81.	4.777235445721702e-6
81.10000000000002	4.757950725117267e-6
81.20000000000002	4.7386925575796704e-6
81.30000000000001	4.719461243408139e-6
81.4	4.70025707816228e-6
81.5	4.68108035313568e-6
81.60000000000002	4.661931355842505e-6
81.70000000000002	4.642810370512128e-6
81.80000000000001	4.623717678586747e-6
81.9	4.604653559217098e-6
82.	4.5856182897512195e-6
82.10000000000002	4.566612146211462e-6
82.20000000000002	4.547635403754978e-6
82.30000000000001	4.5286883371131576e-6
82.4	4.509771221005755e-6
82.5	4.490884330525596e-6
82.60000000000002	4.472027941490209e-6
82.70000000000002	4.453202330757003e-6
82.80000000000001	4.434407776498939e-6
82.9	4.415644558438215e-6
83.	4.396912958035765e-6
83.10000000000002	4.378213258634868e-6
83.20000000000002	4.359545745557719e-6
83.30000000000001	4.340910706154119e-6
83.4	4.3223084298021056e-6
83.5	4.303739207860785e-6
83.60000000000002	4.285203333575912e-6
83.70000000000002	4.266701101939649e-6
83.80000000000001	4.248232809505871e-6
83.9	4.22979875416335e-6
84.	4.211399234869131e-6
84.10000000000002	4.193034551345068e-6
84.20000000000002	4.174705003740794e-6
84.30000000000001	4.156410892266575e-6
84.4	4.138152516800031e-6
84.5	4.119930176470787e-6
84.60000000000002	4.1017441692273145e-6
84.70000000000002	4.083594791390522e-6
84.80000000000001	4.065482337198565e-6
84.9	4.047407098347665e-6
85.	4.029369363533479e-6
85.10000000000002	4.011369417997749e-6
85.20000000000002	3.993407543084827e-6
85.30000000000001	3.975484015812385e-6
85.4	3.957599108460838e-6
85.5	3.9397530881853385e-6
85.60000000000002	3.921946216654346e-6
85.70000000000002	3.904178749718281e-6
85.80000000000001	3.886450937111454e-6
85.9	3.8687630221902834e-6
86.	3.851115241710211e-6
86.10000000000002	3.8335078256434856e-6
86.20000000000002	3.815940997039575e-6
86.30000000000001	3.7984149719292935e-6
86.4	3.7809299592737086e-6
86.5	3.7634861609580127e-6
86.60000000000002	3.746083771830353e-6
86.70000000000002	3.728722979785102e-6
86.80000000000001	3.7114039658895477e-6
86.9	3.6941269045526396e-6
87.	3.67689196373396e-6
87.10000000000002	3.6596993051906974e-6
87.20000000000002	3.642549084760086e-6
87.30000000000001	3.6254414526742675e-6
87.4	3.6083765539045092e-6
87.5	3.5913545285311196e-6
87.60000000000002	3.574375512135361e-6
87.70000000000002	3.557439636209441e-6
87.80000000000001	3.540547028580345e-6
87.9	3.523697813843413e-6
88.	3.5068921138012478e-6
88.10000000000002	3.4901300479036373e-6
88.20000000000002	3.4734117336841622e-6
88.30000000000001	3.4567372871891735e-6
88.4	3.4401068233950123e-6
88.5	3.4235204566093547e-6
88.60000000000002	3.4069783008528925e-6
88.70000000000002	3.3904804702176363e-6
88.80000000000001	3.3740270791984737e-6
88.9	3.3576182429948658e-6
89.	3.3412540777799003e-6
89.10000000000002	3.3249347009342153e-6
89.20000000000002	3.3086602312427643e-6
89.30000000000001	3.292430789052633e-6
89.4	3.2762464963906873e-6
89.5	3.260107477040112e-6
89.60000000000002	3.244013856575377e-6
89.70000000000002	3.2279657623555962e-6
89.80000000000001	3.211963323476578e-6
89.9	3.196006670682432e-6
90.	3.1800959362378603e-6
90.10000000000002	3.1642312537626993e-6
90.20000000000002	3.1484127580307004e-6
90.30000000000001	3.1326405847347525e-6
90.4	3.1169148702212866e-6
90.5	3.1012357511966694e-6
90.60000000000002	3.0856033644088214e-6
90.70000000000002	3.070017846307489e-6
90.80000000000001	3.0544793326867113e-6
90.9	3.038987958313337e-6
91.	3.0235438565454627e-6
91.10000000000002	3.008147158944726e-6
91.20000000000002	2.9927979948865556e-6
91.30000000000001	2.977496491172297e-6
91.4	2.962242771647299e-6
91.5	2.947036956828778e-6
91.60000000000002	2.9318791635472906e-6
91.70000000000002	2.916769504605458e-6
91.80000000000001	2.9017080884572748e-6
91.9	2.886695018911378e-6
92.	2.8717303948610927e-6
92.10000000000002	2.856814310043987e-6
92.20000000000002	2.841946852833302e-6
92.30000000000001	2.8271281060632608e-6
92.4	2.812358146889964e-6
92.5	2.7976370466891626e-6
92.60000000000002	2.7829648709918782e-6
92.70000000000002	2.768341679458389e-6
92.80000000000001	2.7537675258907573e-6
92.9	2.7392424582837065e-6
93.	2.7247665189132112e-6
93.10000000000002	2.7103397444618213e-6
93.20000000000002	2.695962166179428e-6
93.30000000000001	2.6816338100776834e-6
93.4	2.667354697156154e-6
93.5	2.65312484365785e-6
93.60000000000002	2.6389442613514774e-6
93.70000000000002	2.6248129578376365e-6
93.80000000000001	2.6107309368757654e-6
93.9	2.596698198728696e-6
94.	2.5827147405212323e-6
94.10000000000002	2.5687805566093064e-6
94.20000000000002	2.5548956389560304e-6
94.30000000000001	2.541059977510892e-6
94.4	2.5272735605884932e-6
94.5	2.5135363752430655e-6
94.60000000000002	2.4998484076351575e-6
94.70000000000002	2.486209643387023e-6
94.80000000000001	2.4726200679232387e-6
94.9	2.4590796667933933e-6
95.	2.445588425973811e-6
95.10000000000002	2.4321463321454837e-6
95.20000000000002	2.418753372945705e-6
95.30000000000001	2.4054095371911017e-6
95.4	2.3921148150701407e-6
95.5	2.378869198303436e-6
95.60000000000002	2.3656726802705204e-6
95.70000000000002	2.352525256102183e-6
95.80000000000001	2.339426922737646e-6
95.9	2.326377678946414e-6
96.	2.3133775253148238e-6
96.10000000000002	2.3004264641977787e-6
96.20000000000002	2.287524499636445e-6
96.30000000000001	2.2746716372430183e-6
96.4	2.2618678840540655e-6
96.5	2.249113248354158e-6
96.60000000000002	2.23640773947188e-6
96.70000000000002	2.2237513675505067e-6
96.80000000000001	2.211144143295902e-6
96.9	2.1985860777044445e-6
97.	2.186077181773918e-6
97.10000000000002	2.173617466200444e-6
97.20000000000002	2.1612069410647724e-6
97.30000000000001	2.14884561551114e-6
97.4	2.1365334974221918e-6
97.5	2.124270593093268e-6
97.60000000000002	2.1120569069095006e-6
97.70000000000002	2.0998924410290266e-6
97.80000000000001	2.0877771950755703e-6
97.9	2.0757111658435695e-6
98.	2.0636943470188102e-6
98.10000000000002	2.051726728917414e-6
98.20000000000002	2.039808298245803e-6
98.30000000000001	2.027939037884022e-6
98.4	2.0161189266946025e-6
98.5	2.0043479393588188e-6
98.60000000000002	1.9926260462419508e-6
98.70000000000002	1.980953213288862e-6
98.80000000000001	1.9693294019508167e-6
98.9	1.957754569144282e-6
99.	1.9462286672420016e-6
99.10000000000002	1.934751644096367e-6
99.20000000000002	1.923323443094794e-6
99.30000000000001	1.9119440032464247e-6
99.4	1.9006132592992895e-6
99.5	1.8893311418866267e-6
99.60000000000002	1.8780975777008544e-6
99.70000000000002	1.8669124896934197e-6
99.80000000000001	1.8557757972984424e-6
99.9	1.8446874166779164e-6
100.	1.8336472609859892e-6
